Adjusted Count Quantification Learning on Graphs

Quantification learning is the task of predicting the label distribution of a set of instances. We study this problem in the context of graph-structured data, where the instances are vertices. Previously, this problem has only been addressed via node clustering methods. In this paper, we extend the popular Adjusted Classify & Count (ACC) method to graphs. We show that the prior probability shift assumption upon which ACC relies is often not applicable to graph quantification problems. To address this issue, we propose structural importance sampling (SIS), the first graph quantification method that is applicable under (structural) covariate shift. Additionally, we propose Neighborhood-aware ACC, which improves quantification in the presence of non-homophilic edges. We show the effectiveness of our techniques on multiple graph quantification tasks.

==> tables/cc.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,coraMlAeRank,coraMlRaeRank,citeSeerAeRank,citeSeerRaeRank,photosAeRank,photosRaeRank,computersAeRank,computersRaeRank,pubMedAeRank,pubMedRaeRank,aeRank,raeRank,groupSize,aeRankBest,raeRankBest
,PPS,MLPE,.0903,.0000,0,.5692,.0000,0,.0469,.0000,0,.2623,.0000,0,.0924,.0000,0,.6660,.0000,0,.0770,.0000,0,.5358,.0000,0,.1268,.0000,0,.3948,.0000,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,PPS,CC,.1969,.0021,0,1.500,.0175,0,.2433,.0014,0,1.412,.0085,0,.0923,.0026,0,1.024,.0261,0,.0796,.0020,0,.9032,.0247,0,.3889,.0018,0,1.351,.0067,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
EgoNet,PPS,ACC,.0900,.0058,0,.7372,.0467,0,.1143,.0046,0,.7060,.0260,0,.0374,.0012,0,.4278,.0253,0,.0381,.0011,0,.4088,.0113,0,.1201,.0070,0,.4464,.0347,0,4,4,4,4,4,3,4,3,4,4,4.0,3.6,5,0,0
EgoNet,PPS,NEIGH  ACC,.0691,.0064,1,.5948,.0519,1,.0780,.0041,1,.4922,.0278,1,.0243,.0008,1,.3496,.0334,1,.0257,.0011,1,.2783,.0113,1,.0531,.0026,1,.1950,.0094,1,2,2,2,2,1,1,2,2,2,2,1.8,1.8,5,0,0
EgoNet,PPS,SIS   ACC,.0892,.0059,0,.7348,.0468,0,.1129,.0047,0,.6983,.0263,0,.0374,.0013,0,.4299,.0274,0,.0380,.0011,0,.4096,.0113,0,.1192,.0072,0,.4427,.0357,0,3,3,3,3,3,4,3,4,3,3,3.0,3.4,5,0,0
EgoNet,PPS,SIS NEIGH   ACC,.0688,.0064,1,.5906,.0514,1,.0777,.0041,1,.4904,.0276,1,.0243,.0008,1,.3522,.0341,1,.0257,.0011,1,.2782,.0113,1,.0529,.0026,1,.1939,.0090,1,1,1,1,1,2,2,1,1,1,1,1.2,1.2,5,1,1
MLP,PPS,CC,.0976,.0010,0,.8499,.0056,0,.0434,.0007,0,.3010,.0042,0,.0467,.0004,0,.5922,.0070,0,.0747,.0003,0,.8025,.0042,0,.0338,.0004,0,.1333,.0013,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
MLP,PPS,ACC,.0655,.0008,0,.5674,.0068,0,.0409,.0005,0,.2734,.0040,0,.0268,.0005,0,.3955,.0146,1,.0594,.0007,0,.6242,.0079,0,.0216,.0003,1,.0774,.0013,1,4,3,4,4,3,1,3,3,3,2,3.4,2.6,5,0,0
MLP,PPS,NEIGH  ACC,.0499,.0009,1,.4402,.0069,1,.0330,.0003,0,.2158,.0024,0,.0215,.0003,1,.5099,.0179,0,.0448,.0005,1,.5157,.0069,1,.0223,.0005,1,.0802,.0023,1,2,1,2,2,2,4,2,2,4,4,2.4,2.6,5,0,0
MLP,PPS,SIS    ACC,.0651,.0007,0,.5676,.0061,0,.0403,.0005,0,.2702,.0039,0,.0271,.0004,0,.4056,.0153,1,.0597,.0007,0,.6278,.0080,0,.0215,.0003,1,.0776,.0013,1,3,4,3,3,4,2,4,4,2,3,3.2,3.2,5,0,0
MLP,PPS,SIS NEIGH    ACC,.0494,.0007,1,.4459,.0057,1,.0313,.0003,1,.2052,.0024,1,.0215,.0003,1,.5088,.0171,0,.0447,.0005,1,.5115,.0066,1,.0213,.0004,1,.0773,.0022,1,1,2,1,1,1,3,1,1,1,1,1.0,1.6,5,1,1
GAT,PPS,CC,.0459,.0008,0,.4335,.0062,0,.0218,.0003,0,.1437,.0020,0,.0247,.0005,0,.3835,.0074,0,.0461,.0009,0,.4887,.0094,0,.0315,.0004,0,.1289,.0011,0,5,5,3,3,5,5,5,5,5,5,4.6,4.6,5,0,0
GAT,PPS,ACC,.0354,.0007,0,.3240,.0051,0,.0220,.0004,0,.1477,.0025,0,.0185,.0004,0,.3015,.0108,1,.0356,.0008,0,.4005,.0131,0,.0204,.0004,0,.0740,.0016,1,4,4,5,5,3,2,4,4,3,3,3.8,3.6,5,0,0
GAT,PPS,NEIGH  ACC,.0332,.0006,1,.3010,.0048,1,.0219,.0003,0,.1460,.0024,0,.0161,.0002,1,.2947,.0110,1,.0329,.0006,1,.3586,.0102,1,.0206,.0004,0,.0760,.0015,0,2,2,4,4,1,1,2,2,4,4,2.6,2.6,5,0,0
GAT,PPS,SIS    ACC,.0345,.0007,0,.3181,.0056,0,.0210,.0003,1,.1411,.0024,1,.0187,.0004,0,.3102,.0114,1,.0354,.0008,0,.3974,.0125,0,.0194,.0004,1,.0713,.0015,1,3,3,2,2,4,3,3,3,2,1,2.8,2.4,5,0,0
GAT,PPS,SIS NEIGH    ACC,.0320,.0006,1,.2944,.0051,1,.0207,.0003,1,.1385,.0022,1,.0163,.0002,1,.3167,.0120,1,.0326,.0006,1,.3560,.0102,1,.0193,.0003,1,.0725,.0012,1,1,1,1,1,2,4,1,1,1,2,1.2,1.8,5,1,1
GCN,PPS,CC,.0364,.0005,0,.3531,.0043,0,.0229,.0003,0,.1513,.0025,0,.0221,.0002,0,.2764,.0033,0,.0513,.0005,0,.5458,.0058,0,.0268,.0003,0,.1085,.0008,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
GCN,PPS,ACC,.0273,.0007,1,.2566,.0054,1,.0222,.0003,0,.1483,.0028,0,.0147,.0002,0,.1994,.0044,1,.0310,.0007,1,.3337,.0069,1,.0188,.0004,1,.0702,.0015,0,4,4,4,4,4,2,2,2,3,3,3.4,3.0,5,0,0
GCN,PPS,NEIGH  ACC,.0272,.0006,1,.2506,.0045,1,.0215,.0003,0,.1443,.0028,0,.0127,.0001,1,.2095,.0057,0,.0344,.0004,0,.3605,.0038,0,.0193,.0004,0,.0702,.0015,0,3,2,3,3,1,3,4,4,4,4,3.0,3.2,5,0,0
GCN,PPS,SIS    ACC,.0265,.0006,1,.2560,.0048,1,.0210,.0003,1,.1416,.0025,1,.0144,.0001,0,.1968,.0042,1,.0300,.0007,1,.3264,.0071,1,.0179,.0004,1,.0675,.0014,1,1,3,2,2,3,1,1,1,1,2,1.6,1.8,5,1,1
GCN,PPS,SIS NEIGH    ACC,.0265,.0006,1,.2497,.0041,1,.0203,.0003,1,.1372,.0024,1,.0127,.0001,1,.2177,.0059,0,.0342,.0004,0,.3577,.0038,0,.0180,.0003,1,.0663,.0013,1,2,1,1,1,2,4,3,3,2,1,2.0,2.0,5,0,0
APPNP,PPS,CC,.0308,.0006,0,.3047,.0053,0,.0223,.0003,0,.1438,.0018,0,.0215,.0002,0,.2705,.0030,0,.0588,.0005,0,.6228,.0065,0,.0277,.0003,0,.1105,.0008,0,5,5,5,5,5,4,5,5,5,5,5.0,4.8,5,0,0
APPNP,PPS,ACC,.0238,.0003,0,.2340,.0025,0,.0212,.0002,0,.1404,.0019,0,.0158,.0004,0,.2465,.0096,1,.0319,.0007,1,.3458,.0076,1,.0191,.0003,0,.0689,.0013,0,4,4,4,3,3,1,2,1,3,3,3.2,2.4,5,0,0
APPNP,PPS,NEIGH  ACC,.0236,.0004,1,.2255,.0030,1,.0211,.0002,0,.1414,.0019,0,.0146,.0002,1,.2576,.0091,1,.0440,.0006,0,.4623,.0063,0,.0195,.0004,0,.0701,.0013,0,3,2,3,4,1,3,4,4,4,4,3.0,3.4,5,0,0
APPNP,PPS,SIS    ACC,.0233,.0003,1,.2321,.0022,0,.0202,.0002,1,.1338,.0017,1,.0160,.0005,0,.2518,.0094,1,.0319,.0007,1,.3461,.0077,1,.0179,.0003,1,.0656,.0012,1,2,3,2,2,4,2,1,2,1,1,2.0,2.0,5,0,1
APPNP,PPS,SIS NEIGH    ACC,.0230,.0004,1,.2239,.0026,1,.0199,.0002,1,.1335,.0016,1,.0150,.0002,1,.2807,.0107,0,.0437,.0006,0,.4594,.0067,0,.0184,.0003,1,.0663,.0010,1,1,1,1,1,2,5,3,3,2,2,1.8,2.4,5,1,0
,BFS,MLPE,.1839,.0027,0,8.185,.2845,0,.2676,.0013,0,15.22,.1266,0,.1622,.0011,0,9.313,.1593,0,.1180,.0010,0,5.666,.1293,0,.3034,.0052,0,5.067,.1503,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,BFS,CC,.1828,.0042,0,7.643,.7164,0,.2455,.0042,0,20.45,.5076,0,.0599,.0025,0,3.020,.2234,0,.0504,.0012,0,1.581,.1460,0,.3195,.0078,0,25.84,3.011,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
EgoNet,BFS,ACC,.1092,.0029,0,5.330,.3404,1,.2137,.0033,0,19.18,.4049,0,.0454,.0022,0,1.139,.1581,1,.0464,.0019,0,1.247,.1497,1,.2679,.0102,0,25.37,3.019,0,4,3,3,3,4,3,4,4,4,3,3.8,3.2,5,0,0
EgoNet,BFS,NEIGH  ACC,.0985,.0045,1,5.151,.5448,1,.2049,.0055,1,18.46,.5991,1,.0360,.0016,1,1.031,.1167,1,.0381,.0007,1,1.138,.1129,1,.1764,.0110,1,18.08,2.348,1,2,2,2,2,2,1,2,1,2,2,2.0,1.6,5,0,0
EgoNet,BFS,SIS   ACC,.1088,.0034,0,5.334,.3763,1,.2144,.0039,0,19.19,.4448,0,.0450,.0022,0,1.149,.1599,1,.0458,.0019,0,1.241,.1510,1,.2677,.0102,0,25.45,3.010,0,3,4,4,4,3,4,3,3,3,4,3.2,3.8,5,0,0
EgoNet,BFS,SIS NEIGH   ACC,.0965,.0048,1,4.958,.5641,1,.1987,.0053,1,17.86,.6106,1,.0359,.0016,1,1.046,.1199,1,.0377,.0008,1,1.142,.1156,1,.1763,.0109,1,18.03,2.318,1,1,1,1,1,1,2,1,2,1,1,1.0,1.4,5,1,1
MLP,BFS,CC,.1016,.0019,0,5.032,.1509,0,.1197,.0018,0,11.06,.1857,0,.0491,.0004,0,1.968,.0346,0,.0550,.0004,0,1.639,.0397,1,.0518,.0023,1,7.446,.5680,1,5,5,5,5,5,5,5,3,1,1,4.2,3.8,5,0,0
MLP,BFS,ACC,.0702,.0011,1,3.799,.1240,1,.1150,.0019,1,10.47,.1873,1,.0294,.0003,0,1.023,.0364,1,.0492,.0005,0,1.553,.0411,1,.0813,.0024,0,7.580,.5687,1,2,2,1,1,4,2,2,2,3,3,2.4,2.0,5,0,0
MLP,BFS,NEIGH  ACC,.0725,.0013,0,4.185,.1377,0,.1156,.0019,1,10.60,.1955,1,.0263,.0003,0,1.151,.0372,0,.0515,.0003,0,2.035,.0434,0,.1047,.0022,0,8.951,.5213,0,3,3,3,2,2,3,4,4,5,5,3.4,3.4,5,0,0
MLP,BFS,SIS    ACC,.0686,.0012,1,3.635,.1335,1,.1161,.0019,1,10.66,.1878,1,.0281,.0004,0,1.003,.0369,1,.0474,.0006,1,1.552,.0441,1,.0776,.0024,0,7.564,.5690,1,1,1,4,4,3,1,1,1,2,2,2.2,1.8,5,1,1
MLP,BFS,SIS NEIGH    ACC,.0728,.0015,0,4.316,.1558,0,.1151,.0019,1,10.66,.1916,1,.0251,.0004,1,1.178,.0365,0,.0496,.0003,0,2.036,.0425,0,.0996,.0022,0,8.840,.5086,0,4,4,2,3,1,4,3,5,4,4,2.8,4.0,5,0,0
GAT,BFS,CC,.0474,.0011,1,2.714,.1129,0,.0577,.0011,1,4.674,.1196,1,.0198,.0004,1,.7648,.0363,1,.0355,.0009,1,1.026,.0530,1,.0581,.0020,1,6.110,.3900,1,1,4,1,3,1,5,1,1,1,1,1.0,2.8,5,1,0
GAT,BFS,ACC,.0562,.0009,0,2.562,.1075,1,.0597,.0011,1,4.655,.1201,1,.0239,.0004,0,.7070,.0353,1,.0438,.0010,0,1.154,.0484,0,.0922,.0022,0,6.322,.3912,1,4,3,4,1,4,2,5,3,3,3,4.0,2.4,5,0,0
GAT,BFS,NEIGH  ACC,.0568,.0010,0,2.716,.1082,0,.0607,.0011,0,4.832,.1166,1,.0240,.0004,0,.7413,.0351,1,.0414,.0007,0,1.158,.0409,0,.1070,.0022,0,9.084,.5300,0,5,5,5,5,5,3,3,5,5,5,4.6,4.6,5,0,0
GAT,BFS,SIS    ACC,.0509,.0009,0,2.384,.1043,1,.0591,.0011,1,4.658,.1207,1,.0226,.0004,0,.7013,.0352,1,.0415,.0010,0,1.137,.0491,1,.0880,.0022,0,6.307,.3912,1,3,1,2,2,3,1,4,2,2,2,2.8,1.6,5,0,1
GAT,BFS,SIS NEIGH    ACC,.0506,.0010,0,2.514,.1076,1,.0594,.0011,1,4.773,.1173,1,.0224,.0004,0,.7462,.0354,1,.0388,.0007,0,1.156,.0409,0,.1022,.0023,0,9.001,.5164,0,2,2,3,4,2,4,2,4,4,4,2.6,3.6,5,0,0
GCN,BFS,CC,.0359,.0009,1,2.038,.0964,1,.0543,.0014,1,4.519,.1453,1,.0167,.0004,1,.5453,.0297,1,.0329,.0005,1,.7880,.0408,1,.0469,.0018,1,4.866,.4374,1,1,3,1,2,1,2,1,1,1,1,1.0,1.8,5,1,1
GCN,BFS,ACC,.0460,.0010,0,2.033,.0939,1,.0564,.0013,1,4.529,.1458,1,.0210,.0003,0,.5548,.0293,1,.0476,.0004,0,1.192,.0386,0,.0794,.0020,0,5.068,.4373,1,4,2,4,4,5,3,5,4,3,3,4.2,3.2,5,0,0
GCN,BFS,NEIGH  ACC,.0477,.0011,0,2.251,.1052,0,.0572,.0014,1,4.572,.1548,1,.0208,.0003,0,.5922,.0301,1,.0446,.0004,0,1.140,.0365,0,.0971,.0020,0,7.875,.4170,0,5,5,5,5,4,4,4,2,5,5,4.6,4.2,5,0,0
GCN,BFS,SIS    ACC,.0417,.0010,0,1.953,.0926,1,.0558,.0014,1,4.527,.1459,1,.0190,.0003,0,.5435,.0295,1,.0441,.0005,0,1.213,.0386,0,.0754,.0021,0,5.052,.4374,1,2,1,2,3,2,1,3,5,2,2,2.2,2.4,5,0,0
GCN,BFS,SIS NEIGH    ACC,.0428,.0010,0,2.124,.1008,1,.0559,.0015,1,4.514,.1580,1,.0192,.0003,0,.5952,.0299,1,.0413,.0005,0,1.168,.0371,0,.0926,.0021,0,7.812,.4156,0,3,4,3,1,3,5,2,3,4,4,3.0,3.4,5,0,0
APPNP,BFS,CC,.0321,.0010,1,1.690,.0982,1,.0524,.0011,1,4.262,.1251,1,.0182,.0003,1,.5117,.0283,1,.0428,.0004,1,.9157,.0388,1,.0539,.0014,1,6.465,.3506,1,1,2,1,1,1,3,1,1,1,1,1.0,1.6,5,1,1
APPNP,BFS,ACC,.0418,.0010,0,1.725,.0954,1,.0544,.0010,1,4.280,.1252,1,.0199,.0004,0,.5098,.0289,1,.0571,.0007,0,1.381,.0393,0,.0863,.0016,0,6.669,.3497,1,4,3,3,2,3,2,5,4,3,3,3.6,2.8,5,0,0
APPNP,BFS,NEIGH  ACC,.0440,.0010,0,1.895,.0972,1,.0559,.0011,0,4.402,.1383,1,.0216,.0003,0,.5720,.0282,0,.0538,.0004,0,1.272,.0314,0,.1014,.0022,0,8.869,.5721,0,5,5,5,5,5,4,3,3,5,5,4.6,4.4,5,0,0
APPNP,BFS,SIS    ACC,.0376,.0010,0,1.674,.0962,1,.0541,.0010,1,4.308,.1252,1,.0188,.0004,1,.5017,.0294,1,.0550,.0007,0,1.406,.0405,0,.0824,.0016,0,6.654,.3498,1,2,1,2,3,2,1,4,5,2,2,2.4,2.4,5,0,0
APPNP,BFS,SIS NEIGH    ACC,.0387,.0009,0,1.776,.0911,1,.0553,.0012,0,4.393,.1417,1,.0201,.0004,0,.5743,.0282,0,.0513,.0004,0,1.268,.0314,0,.0963,.0022,0,8.677,.5423,0,3,4,4,4,4,5,2,2,4,4,3.4,3.8,5,0,0
,RW,MLPE,.1832,.0016,0,6.430,.1678,0,.2651,.0010,0,15.07,.0930,0,.1594,.0010,0,8.278,.1145,0,.1158,.0008,0,4.466,.0984,0,.3025,.0049,0,3.073,.1567,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,RW,CC,.1660,.0036,0,4.774,.2702,0,.2360,.0041,0,19.45,.4597,0,.0616,.0014,0,2.344,.1515,0,.0515,.0015,0,1.190,.0969,1,.3003,.0068,0,2.726,.2839,0,5,5,5,5,5,5,3,5,5,5,4.6,5.0,5,0,0
EgoNet,RW,ACC,.1077,.0041,1,3.110,.2359,1,.1756,.0069,1,15.07,.6958,1,.0529,.0013,0,1.032,.1253,1,.0522,.0010,0,1.029,.1066,1,.1832,.0115,1,1.349,.1772,1,2,2,1,1,4,1,5,2,2,1,2.8,1.4,5,0,1
EgoNet,RW,NEIGH  ACC,.1174,.0050,1,4.049,.3127,0,.1950,.0063,0,17.07,.5536,0,.0456,.0013,1,1.179,.1348,1,.0464,.0009,1,1.108,.0972,1,.2185,.0114,0,1.981,.3674,1,4,4,4,4,2,3,2,3,4,4,3.2,3.6,5,0,0
EgoNet,RW,SIS   ACC,.1073,.0040,1,3.097,.2462,1,.1769,.0072,1,15.13,.7558,1,.0527,.0013,0,1.046,.1255,1,.0520,.0010,0,1.026,.1073,1,.1830,.0118,1,1.371,.1816,1,1,1,2,2,3,2,4,1,1,2,2.2,1.6,5,1,0
EgoNet,RW,SIS NEIGH   ACC,.1148,.0049,1,3.846,.3082,0,.1889,.0061,1,16.46,.5583,1,.0455,.0013,1,1.188,.1363,1,.0462,.0009,1,1.111,.0989,1,.2183,.0114,0,1.968,.3607,1,3,3,3,3,1,4,1,4,3,3,2.2,3.4,5,1,0
MLP,RW,CC,.1074,.0013,0,3.437,.0770,0,.1097,.0014,0,9.841,.1186,0,.0549,.0005,0,1.812,.0355,0,.0629,.0004,0,1.490,.0279,1,.0699,.0014,1,.6978,.0278,1,5,5,5,5,5,5,5,1,1,1,4.2,3.4,5,0,0
MLP,RW,ACC,.0905,.0009,0,2.688,.0807,1,.0956,.0015,1,8.231,.1277,1,.0401,.0004,0,1.188,.0310,1,.0580,.0006,1,1.609,.0419,0,.1018,.0015,0,.7981,.0248,0,4,2,3,2,4,2,3,3,3,4,3.4,2.6,5,0,1
MLP,RW,NEIGH  ACC,.0845,.0011,1,2.904,.0707,0,.0930,.0017,1,8.073,.1648,1,.0355,.0003,0,1.333,.0289,0,.0593,.0005,0,2.228,.0472,0,.1114,.0011,0,.7490,.0122,0,2,3,1,1,2,4,4,5,5,3,2.8,3.2,5,0,0
MLP,RW,SIS    ACC,.0902,.0010,0,2.676,.0886,1,.0976,.0016,0,8.547,.1411,0,.0389,.0004,0,1.145,.0322,1,.0567,.0006,1,1.604,.0429,0,.1003,.0015,0,.8036,.0267,0,3,1,4,4,3,1,1,2,2,5,2.6,2.6,5,0,1
MLP,RW,SIS NEIGH    ACC,.0844,.0011,1,2.944,.0814,0,.0949,.0016,1,8.345,.1548,1,.0338,.0003,1,1.284,.0323,0,.0574,.0005,1,2.208,.0464,0,.1087,.0011,0,.7466,.0135,1,1,4,2,3,1,3,2,4,4,2,2.0,3.2,5,1,0
GAT,RW,CC,.0521,.0008,1,1.605,.0720,0,.0538,.0011,1,4.049,.1110,1,.0240,.0005,1,.7433,.0396,1,.0387,.0008,1,.9073,.0470,1,.0680,.0010,1,.3956,.0126,1,1,3,1,3,1,1,1,1,1,1,1.0,1.8,5,1,0
GAT,RW,ACC,.0675,.0007,0,1.612,.0689,0,.0555,.0011,1,3.977,.1110,1,.0317,.0005,0,.7679,.0385,1,.0482,.0008,0,1.065,.0433,0,.1100,.0011,0,.6584,.0074,0,5,4,3,2,5,3,5,3,3,3,4.2,3.0,5,0,0
GAT,RW,NEIGH  ACC,.0671,.0007,0,1.718,.0685,0,.0569,.0011,0,4.155,.1153,1,.0311,.0005,0,.8333,.0375,1,.0460,.0007,0,1.128,.0409,0,.1176,.0013,0,.6906,.0113,0,4,5,5,5,4,5,4,5,5,5,4.4,5.0,5,0,0
GAT,RW,SIS    ACC,.0615,.0007,0,1.429,.0631,1,.0547,.0011,1,3.935,.1113,1,.0304,.0005,0,.7549,.0386,1,.0460,.0008,0,1.054,.0427,0,.1078,.0010,0,.6526,.0085,0,3,1,2,1,3,2,3,2,2,2,2.6,1.6,5,0,1
GAT,RW,SIS NEIGH    ACC,.0604,.0008,0,1.512,.0624,1,.0559,.0011,1,4.110,.1138,1,.0295,.0005,0,.8273,.0377,1,.0435,.0007,0,1.118,.0401,0,.1150,.0012,0,.6831,.0116,0,2,2,4,4,2,4,2,4,4,4,2.8,3.6,5,0,0
GCN,RW,CC,.0420,.0008,1,1.192,.0759,1,.0509,.0014,1,3.896,.1336,1,.0190,.0004,1,.4796,.0315,1,.0349,.0004,1,.6642,.0282,1,.0595,.0006,1,.3325,.0051,1,1,2,1,4,1,1,1,1,1,1,1.0,1.8,5,1,0
GCN,RW,ACC,.0582,.0009,0,1.275,.0779,1,.0527,.0014,1,3.852,.1363,1,.0287,.0003,0,.5838,.0314,0,.0482,.0004,0,1.022,.0310,0,.0995,.0006,0,.6066,.0037,0,4,4,4,2,5,3,5,3,3,3,4.2,3.0,5,0,0
GCN,RW,NEIGH  ACC,.0585,.0010,0,1.383,.0767,0,.0536,.0014,1,3.910,.1378,1,.0263,.0004,0,.6344,.0315,0,.0474,.0003,0,1.042,.0298,0,.1087,.0006,0,.6976,.0188,0,5,5,5,5,3,5,4,4,5,5,4.4,4.8,5,0,0
GCN,RW,SIS    ACC,.0527,.0009,0,1.130,.0693,1,.0516,.0014,1,3.799,.1392,1,.0264,.0003,0,.5607,.0313,0,.0452,.0004,0,1.019,.0315,0,.0975,.0006,0,.5956,.0044,0,3,1,2,1,4,2,3,2,2,2,2.8,1.6,5,0,1
GCN,RW,SIS NEIGH    ACC,.0522,.0009,0,1.204,.0566,1,.0525,.0015,1,3.857,.1437,1,.0246,.0004,0,.6172,.0317,0,.0448,.0003,0,1.047,.0304,0,.1062,.0006,0,.6917,.0193,0,2,3,3,3,2,4,2,5,4,4,2.6,3.8,5,0,0
APPNP,RW,CC,.0360,.0009,1,.8975,.0780,1,.0498,.0012,1,3.682,.1193,1,.0225,.0004,1,.4789,.0288,1,.0452,.0003,1,.7691,.0276,1,.0624,.0007,1,.3271,.0046,1,1,1,1,3,1,1,1,1,1,1,1.0,1.4,5,1,1
APPNP,RW,ACC,.0521,.0009,0,1.015,.0788,1,.0518,.0012,1,3.681,.1221,1,.0273,.0004,0,.5413,.0292,1,.0591,.0005,0,1.213,.0345,0,.1031,.0007,0,.6172,.0026,0,4,4,3,2,3,3,5,4,3,3,3.6,3.2,5,0,0
APPNP,RW,NEIGH  ACC,.0539,.0010,0,1.113,.0783,0,.0533,.0012,0,3.791,.1285,1,.0290,.0004,0,.6351,.0297,0,.0590,.0002,0,1.174,.0280,0,.1142,.0006,0,.7045,.0194,0,5,5,5,5,5,5,4,3,5,5,4.8,4.6,5,0,0
APPNP,RW,SIS    ACC,.0472,.0009,0,.9501,.0728,1,.0512,.0012,1,3.664,.1216,1,.0259,.0004,0,.5281,.0295,1,.0571,.0005,0,1.222,.0357,0,.1005,.0007,0,.6059,.0028,0,2,2,2,1,2,2,3,5,2,2,2.2,2.4,5,0,0
APPNP,RW,SIS NEIGH    ACC,.0478,.0009,0,1.006,.0650,1,.0523,.0013,1,3.736,.1323,1,.0276,.0004,0,.6220,.0295,0,.0567,.0002,0,1.166,.0282,0,.1108,.0006,0,.6929,.0196,0,3,3,4,4,4,4,2,2,4,4,3.4,3.4,5,0,0

==> tables/classification.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,coraMlKld,coraMlKldSe,coraMlKldBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,citeSeerKld,citeSeerKldSe,citeSeerKldBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,photosKld,photosKldSe,photosKldBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,computersKld,computersKldSe,computersKldBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,pubMedKld,pubMedKldSe,pubMedKldBest,coraMlAeRank,coraMlRaeRank,coraMlKldRank,citeSeerAeRank,citeSeerRaeRank,citeSeerKldRank,photosAeRank,photosRaeRank,photosKldRank,computersAeRank,computersRaeRank,computersKldRank,pubMedAeRank,pubMedRaeRank,pubMedKldRank,aeRank,raeRank,kldRank,aeRankBest,raeRankBest,kldRankBest
,,MLPE,.0022,.0000,0,.0201,.0000,0,.0002,.0000,0,.0014,.0000,0,.0089,.0000,0,.0001,.0000,0,.0009,.0000,0,.0099,.0000,0,.0000,.0000,0,.0007,.0000,0,.0127,.0000,0,.0000,.0000,0,.0002,.0000,0,.0006,.0000,0,.0000,.0000,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,0,0,0
MLP,CC,Unadjusted,.0524,.0012,0,.3721,.0063,0,.1438,.0043,0,.0276,.0008,0,.1684,.0046,0,.0212,.0012,0,.0228,.0002,0,.2543,.0018,0,.0540,.0011,0,.0237,.0001,0,.4467,.0021,0,.1836,.0041,0,.0097,.0004,0,.0279,.0012,0,.0006,.0000,0,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7.0,7.0,7.0,0,0,0
MLP,CC,Adjusted,.0273,.0009,0,.2287,.0090,0,.0499,.0073,1,.0173,.0006,0,.1046,.0037,0,.0088,.0005,0,.0071,.0003,0,.0831,.0043,0,.0044,.0005,0,.0161,.0007,0,.3095,.0127,0,.1748,.0240,0,.0070,.0003,1,.0225,.0009,1,.0003,.0000,1,5,5,4,6,6,5,6,6,6,4,5,5,1,1,1,4.4,4.6,4.2,0,0,0
MLP,CC,NEIGH,.0219,.0007,1,.1880,.0057,1,.0492,.0081,1,.0136,.0006,0,.0826,.0034,0,.0055,.0004,0,.0059,.0002,1,.0664,.0024,1,.0032,.0003,1,.0108,.0006,1,.2117,.0103,1,.0578,.0087,1,.0073,.0004,1,.0239,.0014,1,.0004,.0000,0,1,1,3,3,3,3,3,1,1,1,2,2,4,4,5,2.4,2.2,2.8,0,0,0
MLP,CC,SP,.0265,.0008,0,.2199,.0081,0,.0461,.0067,1,.0168,.0007,0,.1017,.0040,0,.0089,.0006,0,.0069,.0003,0,.0800,.0042,0,.0041,.0005,1,.0161,.0007,0,.3072,.0126,0,.1685,.0244,0,.0077,.0002,0,.0243,.0008,1,.0004,.0000,1,4,4,1,5,5,6,5,5,4,5,4,4,5,5,3,4.8,4.6,3.6,0,0,0
MLP,CC,PPR,.0285,.0011,0,.2411,.0112,0,.0561,.0075,1,.0164,.0006,0,.0993,.0036,0,.0083,.0005,0,.0069,.0003,0,.0800,.0042,0,.0041,.0005,1,.0163,.0007,0,.3098,.0131,0,.1762,.0268,0,.0070,.0003,1,.0226,.0009,1,.0003,.0000,1,6,6,6,4,4,4,4,4,5,6,6,6,2,2,2,4.4,4.4,4.6,0,0,0
MLP,CC,SP NEIGH,.0225,.0007,1,.1949,.0056,1,.0489,.0078,1,.0129,.0005,1,.0785,.0032,1,.0049,.0004,1,.0058,.0002,1,.0667,.0025,1,.0034,.0004,1,.0111,.0006,1,.2168,.0105,1,.0618,.0142,1,.0079,.0004,0,.0257,.0013,0,.0005,.0000,0,3,3,2,2,2,2,2,3,3,3,3,3,6,6,6,3.2,3.4,3.2,0,0,0
MLP,CC,PPR NEIGH,.0224,.0007,1,.1937,.0059,1,.0506,.0079,1,.0120,.0005,1,.0727,.0028,1,.0043,.0003,1,.0058,.0002,1,.0667,.0026,1,.0034,.0004,1,.0108,.0006,1,.2102,.0103,1,.0560,.0134,1,.0071,.0004,1,.0237,.0014,1,.0004,.0000,0,2,2,5,1,1,1,1,2,2,2,1,1,3,3,4,1.8,1.8,2.6,1,1,1
MLP,PCC,Unadjusted,.0255,.0006,0,.1863,.0035,0,.0253,.0010,0,.0147,.0005,0,.0893,.0029,0,.0061,.0004,0,.0113,.0002,0,.1249,.0023,0,.0091,.0003,0,.0064,.0002,1,.0900,.0020,1,.0037,.0002,1,.0056,.0003,1,.0186,.0010,1,.0003,.0000,0,7,7,7,6,6,6,7,7,5,1,1,1,3,3,3,4.8,4.8,4.4,0,0,0
MLP,PCC,Adjusted,.0174,.0005,0,.1490,.0042,0,.0149,.0007,0,.0148,.0005,0,.0901,.0029,0,.0065,.0004,0,.0052,.0002,1,.0554,.0019,1,.0019,.0001,1,.0066,.0002,1,.1242,.0047,0,.0070,.0006,0,.0055,.0002,1,.0173,.0006,1,.0002,.0000,1,5,6,4,7,7,7,3,3,3,2,3,2,2,2,1,3.8,4.2,3.4,0,0,1
MLP,PCC,NEIGH,.0149,.0005,1,.1233,.0051,1,.0098,.0008,1,.0128,.0005,0,.0766,.0030,0,.0049,.0005,0,.0056,.0002,1,.0654,.0034,0,.0084,.0019,0,.0069,.0003,0,.1532,.0068,0,.0220,.0033,0,.0067,.0003,0,.0209,.0009,0,.0003,.0000,0,3,3,2,3,3,3,4,4,4,7,6,6,6,5,5,4.6,4.2,4.0,0,0,0
MLP,PCC,SP,.0174,.0004,0,.1484,.0041,0,.0156,.0009,0,.0143,.0004,0,.0870,.0024,0,.0060,.0003,0,.0052,.0002,1,.0549,.0017,1,.0019,.0001,1,.0067,.0002,1,.1243,.0049,0,.0075,.0008,0,.0061,.0002,0,.0191,.0007,0,.0003,.0000,0,6,5,5,4,5,5,1,2,1,5,4,4,4,4,4,4.0,4.0,3.8,0,0,0
MLP,PCC,PPR,.0174,.0004,0,.1481,.0039,0,.0158,.0009,0,.0144,.0005,0,.0870,.0027,0,.0056,.0003,0,.0052,.0002,1,.0544,.0018,1,.0019,.0001,1,.0067,.0002,1,.1230,.0049,0,.0073,.0008,0,.0055,.0002,1,.0173,.0007,1,.0002,.0000,1,4,4,6,5,4,4,2,1,2,4,2,3,1,1,2,3.2,2.4,3.4,1,1,1
MLP,PCC,SP NEIGH,.0144,.0005,1,.1201,.0049,1,.0095,.0008,1,.0120,.0004,1,.0726,.0021,0,.0041,.0003,1,.0057,.0002,0,.0676,.0037,0,.0142,.0039,0,.0068,.0002,0,.1544,.0061,0,.0277,.0040,0,.0073,.0004,0,.0230,.0011,0,.0004,.0000,0,2,2,1,2,2,2,5,5,6,6,7,7,7,7,7,4.4,4.6,4.6,0,0,0
MLP,PCC,PPR NEIGH,.0144,.0006,1,.1183,.0050,1,.0099,.0009,1,.0112,.0003,1,.0676,.0018,1,.0037,.0002,1,.0058,.0002,0,.0677,.0038,0,.0174,.0048,0,.0067,.0002,1,.1495,.0056,0,.0202,.0030,0,.0066,.0004,0,.0213,.0010,0,.0003,.0000,0,1,1,3,1,1,1,6,6,7,3,5,5,5,6,6,3.2,3.8,4.4,1,0,0
GAT,CC,Unadjusted,.0203,.0006,0,.1697,.0051,0,.0230,.0014,0,.0133,.0004,0,.0784,.0024,0,.0048,.0003,0,.0097,.0003,0,.1156,.0031,0,.0124,.0014,0,.0138,.0003,0,.2482,.0069,0,.0977,.0076,0,.0136,.0004,0,.0386,.0012,0,.0010,.0001,0,7,7,7,7,7,7,7,7,7,4,4,4,7,7,7,6.4,6.4,6.4,0,0,0
GAT,CC,Adjusted,.0144,.0006,1,.1206,.0058,1,.0109,.0012,1,.0094,.0004,1,.0570,.0027,0,.0026,.0002,0,.0061,.0003,0,.0698,.0046,0,.0041,.0008,0,.0143,.0010,0,.2568,.0196,0,.1532,.0280,0,.0076,.0004,1,.0244,.0012,1,.0004,.0000,1,6,6,6,5,5,6,4,4,4,5,5,5,3,3,3,4.6,4.6,4.8,0,0,0
GAT,CC,NEIGH,.0138,.0005,1,.1171,.0045,1,.0103,.0010,1,.0091,.0004,1,.0547,.0025,1,.0024,.0002,0,.0045,.0001,1,.0500,.0017,1,.0017,.0002,1,.0087,.0005,1,.1522,.0076,1,.0565,.0077,1,.0072,.0004,1,.0232,.0013,1,.0004,.0000,1,3,4,5,3,3,3,1,1,1,1,1,3,1,1,2,1.8,2.0,2.8,1,0,0
GAT,CC,SP,.0142,.0006,1,.1179,.0056,1,.0101,.0011,1,.0096,.0004,0,.0576,.0024,0,.0026,.0002,0,.0067,.0003,0,.0733,.0046,0,.0044,.0008,0,.0173,.0012,0,.3146,.0228,0,.1993,.0363,0,.0082,.0004,0,.0260,.0012,1,.0005,.0000,1,4,5,4,6,6,5,6,5,5,6,6,6,6,6,6,5.6,5.6,5.2,0,0,0
GAT,CC,PPR,.0142,.0006,1,.1168,.0053,1,.0100,.0011,1,.0087,.0003,1,.0519,.0020,1,.0021,.0001,1,.0067,.0003,0,.0736,.0047,0,.0045,.0008,0,.0175,.0012,0,.3161,.0227,0,.2044,.0369,0,.0078,.0004,1,.0250,.0011,1,.0004,.0000,1,5,3,3,2,2,2,5,6,6,7,7,7,5,5,4,4.8,4.6,4.4,0,0,0
GAT,CC,SP NEIGH,.0136,.0005,1,.1147,.0044,1,.0095,.0008,1,.0094,.0004,0,.0564,.0021,0,.0024,.0002,0,.0053,.0002,0,.0542,.0017,0,.0020,.0002,1,.0094,.0005,1,.1637,.0081,1,.0501,.0075,1,.0078,.0004,1,.0249,.0014,1,.0005,.0000,1,1,2,1,4,4,4,2,2,2,3,3,1,4,4,5,2.8,3.0,2.6,0,0,0
GAT,CC,PPR NEIGH,.0137,.0005,1,.1141,.0042,1,.0095,.0008,1,.0086,.0003,1,.0513,.0017,1,.0020,.0001,1,.0053,.0001,0,.0544,.0016,0,.0020,.0002,1,.0094,.0005,1,.1628,.0084,1,.0503,.0078,1,.0074,.0004,1,.0238,.0012,1,.0004,.0000,1,2,1,2,1,1,1,3,3,3,2,2,2,2,2,1,2.0,1.8,1.8,0,1,1
GAT,PCC,Unadjusted,.0139,.0005,1,.1068,.0034,1,.0078,.0004,1,.0115,.0003,0,.0671,.0020,0,.0037,.0002,0,.0075,.0002,0,.0867,.0025,0,.0039,.0002,0,.0078,.0002,0,.1609,.0049,0,.0098,.0006,0,.0046,.0002,1,.0149,.0008,1,.0002,.0000,1,5,3,2,7,7,7,7,7,7,7,7,7,1,1,1,5.4,5.0,4.8,0,0,0
GAT,PCC,Adjusted,.0135,.0006,1,.1096,.0056,1,.0085,.0009,1,.0079,.0003,1,.0479,.0020,1,.0017,.0001,1,.0039,.0001,1,.0436,.0017,1,.0014,.0001,1,.0047,.0002,1,.0827,.0033,1,.0053,.0008,1,.0065,.0004,0,.0210,.0011,0,.0003,.0000,0,3,4,4,4,5,3,1,1,1,1,1,1,2,2,2,2.2,2.6,2.2,1,1,1
GAT,PCC,NEIGH,.0144,.0006,0,.1237,.0056,0,.0113,.0012,0,.0081,.0003,0,.0494,.0019,0,.0019,.0001,0,.0041,.0001,1,.0495,.0023,0,.0028,.0005,0,.0049,.0002,1,.0933,.0042,0,.0080,.0014,1,.0068,.0004,0,.0217,.0012,0,.0003,.0000,0,7,7,7,6,6,5,2,4,6,2,2,6,4,4,4,4.2,4.6,5.6,0,0,0
GAT,PCC,SP,.0130,.0006,1,.1056,.0053,1,.0078,.0008,1,.0079,.0004,1,.0478,.0023,1,.0018,.0002,1,.0046,.0002,0,.0476,.0019,1,.0016,.0001,1,.0066,.0002,0,.1200,.0036,0,.0069,.0006,1,.0072,.0004,0,.0228,.0012,0,.0004,.0000,0,1,2,3,5,4,4,5,2,3,5,5,4,6,6,6,4.4,3.8,4.0,0,0,0
GAT,PCC,PPR,.0132,.0005,1,.1051,.0049,1,.0075,.0007,1,.0073,.0003,1,.0437,.0020,1,.0015,.0001,1,.0046,.0001,0,.0476,.0019,1,.0016,.0001,1,.0067,.0002,0,.1209,.0036,0,.0069,.0005,0,.0067,.0004,0,.0216,.0011,0,.0003,.0000,0,2,1,1,2,2,1,3,3,2,6,6,5,3,3,3,3.2,3.0,2.4,0,0,0
GAT,PCC,SP NEIGH,.0138,.0005,1,.1192,.0054,0,.0101,.0011,0,.0078,.0004,1,.0473,.0024,1,.0019,.0002,0,.0046,.0002,0,.0512,.0022,0,.0025,.0004,0,.0061,.0002,0,.1155,.0044,0,.0065,.0007,1,.0074,.0005,0,.0236,.0014,0,.0004,.0000,0,4,5,5,3,3,6,4,5,4,3,3,3,7,7,7,4.2,4.6,5.0,0,0,0
GAT,PCC,PPR NEIGH,.0142,.0005,1,.1214,.0052,0,.0103,.0010,0,.0072,.0004,1,.0431,.0022,1,.0016,.0001,1,.0046,.0002,0,.0520,.0022,0,.0025,.0004,0,.0062,.0002,0,.1162,.0043,0,.0062,.0006,1,.0069,.0004,0,.0222,.0012,0,.0004,.0000,0,6,6,6,1,1,2,6,6,5,4,4,2,5,5,5,4.4,4.4,4.0,0,0,0
GCN,CC,Unadjusted,.0125,.0003,0,.1102,.0030,0,.0106,.0009,0,.0146,.0004,0,.0857,.0023,0,.0057,.0003,0,.0098,.0001,0,.1270,.0012,0,.0186,.0008,0,.0186,.0001,0,.2898,.0023,0,.1660,.0046,0,.0108,.0003,0,.0309,.0009,0,.0006,.0000,0,7,7,7,7,7,7,7,7,7,7,7,6,7,7,7,7.0,7.0,6.8,0,0,0
GCN,CC,Adjusted,.0109,.0007,1,.0935,.0060,1,.0079,.0012,1,.0091,.0003,0,.0551,.0020,0,.0023,.0002,0,.0043,.0002,0,.0470,.0019,0,.0016,.0001,0,.0140,.0005,1,.2433,.0079,1,.0417,.0023,1,.0053,.0004,1,.0176,.0012,1,.0002,.0000,1,1,3,6,6,6,6,4,4,4,4,4,1,2,2,2,3.4,3.8,3.8,0,0,0
GCN,CC,NEIGH,.0113,.0006,1,.0961,.0053,1,.0074,.0009,1,.0090,.0003,0,.0543,.0020,0,.0023,.0002,0,.0039,.0001,1,.0410,.0013,1,.0010,.0001,1,.0131,.0009,1,.2243,.0143,1,.1239,.0211,0,.0062,.0004,0,.0203,.0013,0,.0003,.0000,0,4,5,5,5,5,5,1,1,2,1,1,4,5,5,5,3.2,3.4,4.2,0,0,0
GCN,CC,SP,.0109,.0006,1,.0917,.0054,1,.0074,.0011,1,.0089,.0003,0,.0537,.0020,0,.0022,.0002,1,.0045,.0002,0,.0478,.0018,0,.0016,.0001,0,.0142,.0005,1,.2438,.0083,1,.0430,.0024,1,.0055,.0004,1,.0182,.0012,1,.0003,.0000,1,3,1,3,3,3,3,6,6,6,5,5,2,3,3,3,4.0,3.6,3.4,0,0,0
GCN,CC,PPR,.0109,.0006,1,.0919,.0051,1,.0071,.0011,1,.0081,.0003,1,.0483,.0018,1,.0019,.0002,1,.0044,.0002,0,.0474,.0018,0,.0016,.0001,0,.0143,.0005,1,.2448,.0085,1,.0435,.0026,1,.0050,.0003,1,.0168,.0012,1,.0002,.0000,1,2,2,2,1,1,1,5,5,5,6,6,3,1,1,1,3.0,3.0,2.4,1,1,1
GCN,CC,SP NEIGH,.0116,.0006,1,.0975,.0050,1,.0074,.0009,1,.0090,.0004,0,.0541,.0021,0,.0022,.0002,1,.0040,.0001,1,.0422,.0012,1,.0011,.0001,1,.0135,.0009,1,.2280,.0150,1,.1695,.0311,0,.0063,.0004,0,.0208,.0015,0,.0003,.0000,0,6,6,4,4,4,4,3,3,3,2,2,7,6,6,6,4.2,4.2,4.8,0,0,0
GCN,CC,PPR NEIGH,.0115,.0005,1,.0957,.0048,1,.0070,.0008,1,.0083,.0003,1,.0497,.0018,1,.0019,.0002,1,.0039,.0001,1,.0417,.0012,1,.0010,.0001,1,.0136,.0009,1,.2289,.0151,1,.1534,.0277,0,.0059,.0004,0,.0195,.0013,1,.0003,.0000,1,5,4,1,2,2,2,2,2,1,3,3,5,4,4,4,3.2,3.0,2.6,0,1,0
GCN,PCC,Unadjusted,.0092,.0003,1,.0811,.0023,1,.0049,.0003,1,.0122,.0004,0,.0723,.0023,0,.0041,.0003,0,.0033,.0001,1,.0331,.0010,1,.0007,.0000,1,.0026,.0001,1,.0370,.0009,1,.0006,.0000,1,.0047,.0003,1,.0150,.0008,1,.0002,.0000,1,1,2,1,7,7,7,1,1,1,1,1,1,1,1,1,2.2,2.4,2.2,1,1,1
GCN,PCC,Adjusted,.0106,.0005,0,.0881,.0047,1,.0058,.0007,1,.0076,.0003,0,.0462,.0018,0,.0016,.0001,0,.0039,.0001,0,.0406,.0014,0,.0012,.0001,0,.0043,.0001,0,.0848,.0031,0,.0041,.0004,0,.0053,.0003,1,.0171,.0011,1,.0002,.0000,0,4,4,4,6,6,6,4,4,3,3,5,5,2,2,3,3.8,4.2,4.2,0,0,0
GCN,PCC,NEIGH,.0115,.0003,0,.0992,.0037,0,.0069,.0005,0,.0075,.0003,0,.0457,.0018,0,.0016,.0001,0,.0045,.0001,0,.0510,.0025,0,.0033,.0005,0,.0040,.0002,0,.0712,.0024,0,.0030,.0004,0,.0061,.0003,0,.0198,.0010,0,.0003,.0000,0,7,7,7,5,5,5,7,5,7,2,4,2,6,5,5,5.4,5.2,5.2,0,0,0
GCN,PCC,SP,.0099,.0005,1,.0819,.0048,1,.0051,.0006,1,.0071,.0003,0,.0433,.0019,0,.0015,.0001,0,.0039,.0001,0,.0403,.0013,0,.0012,.0001,0,.0051,.0002,0,.0912,.0027,0,.0048,.0004,0,.0056,.0003,0,.0179,.0011,0,.0002,.0000,0,3,3,3,3,4,4,3,3,4,6,7,7,4,4,4,3.8,4.2,4.4,0,0,0
GCN,PCC,PPR,.0097,.0005,1,.0787,.0047,1,.0049,.0006,1,.0066,.0003,1,.0396,.0015,1,.0012,.0001,1,.0038,.0001,0,.0391,.0013,0,.0012,.0001,0,.0052,.0002,0,.0901,.0025,0,.0045,.0004,0,.0054,.0003,0,.0173,.0010,0,.0002,.0000,0,2,1,2,2,2,2,2,2,2,7,6,6,3,3,2,3.2,2.8,2.8,0,0,0
GCN,PCC,SP NEIGH,.0109,.0003,0,.0948,.0035,0,.0061,.0004,0,.0071,.0003,0,.0430,.0017,0,.0014,.0001,0,.0044,.0001,0,.0512,.0024,0,.0032,.0005,0,.0044,.0002,0,.0707,.0024,0,.0035,.0005,0,.0066,.0004,0,.0213,.0012,0,.0003,.0000,0,5,5,5,4,3,3,6,6,6,5,3,4,7,7,7,5.4,4.8,5.0,0,0,0
GCN,PCC,PPR NEIGH,.0112,.0003,0,.0962,.0033,0,.0064,.0004,0,.0064,.0002,1,.0383,.0014,1,.0012,.0001,1,.0044,.0001,0,.0516,.0024,0,.0032,.0005,0,.0043,.0002,0,.0685,.0023,0,.0032,.0005,0,.0061,.0003,0,.0200,.0011,0,.0003,.0000,0,6,6,6,1,1,1,5,7,5,4,2,3,5,6,6,4.2,4.4,4.2,0,0,0
APPNP,CC,Unadjusted,.0103,.0004,0,.0908,.0039,0,.0078,.0009,0,.0151,.0004,0,.0882,.0022,0,.0059,.0003,0,.0098,.0001,0,.1306,.0016,0,.0233,.0013,0,.0213,.0002,0,.3483,.0030,0,.2443,.0066,0,.0116,.0003,0,.0322,.0008,0,.0007,.0000,0,7,7,7,7,7,7,7,7,7,7,4,7,7,7,7,7.0,6.4,7.0,0,0,0
APPNP,CC,Adjusted,.0090,.0003,1,.0737,.0028,1,.0040,.0003,1,.0095,.0003,0,.0571,.0018,0,.0024,.0001,0,.0076,.0009,0,.0959,.0121,0,.0119,.0040,0,.0211,.0007,0,.3770,.0128,0,.0842,.0146,0,.0065,.0003,0,.0216,.0011,0,.0003,.0000,1,1,2,3,6,6,5,6,5,5,6,7,3,5,5,4,4.8,5.0,4.0,0,0,0
APPNP,CC,NEIGH,.0092,.0003,1,.0752,.0029,1,.0043,.0003,1,.0093,.0003,0,.0562,.0018,0,.0023,.0001,0,.0049,.0002,1,.0594,.0030,1,.0033,.0004,1,.0126,.0005,1,.2175,.0079,1,.1143,.0089,0,.0060,.0004,1,.0193,.0012,1,.0003,.0000,1,4,4,4,4,4,4,3,2,2,1,1,4,2,2,3,2.8,2.6,3.4,0,1,0
APPNP,CC,SP,.0091,.0003,1,.0730,.0027,1,.0039,.0003,1,.0094,.0003,0,.0566,.0020,0,.0024,.0002,0,.0075,.0009,0,.0951,.0120,0,.0118,.0040,0,.0207,.0007,0,.3646,.0127,0,.0590,.0034,1,.0067,.0003,0,.0220,.0012,0,.0003,.0000,0,2,1,2,5,5,6,4,4,4,4,6,1,6,6,6,4.2,4.4,3.8,0,0,0
APPNP,CC,PPR,.0092,.0003,1,.0740,.0027,1,.0038,.0003,1,.0088,.0003,1,.0524,.0019,1,.0021,.0001,1,.0075,.0009,0,.0963,.0125,0,.0127,.0046,0,.0208,.0007,0,.3623,.0126,0,.0590,.0037,1,.0063,.0003,1,.0209,.0011,1,.0003,.0000,1,3,3,1,2,2,2,5,6,6,5,5,2,4,4,2,3.8,4.0,2.6,0,0,1
APPNP,CC,SP NEIGH,.0093,.0003,1,.0754,.0028,1,.0044,.0003,1,.0091,.0003,0,.0550,.0018,0,.0022,.0001,0,.0049,.0002,1,.0593,.0029,1,.0033,.0004,1,.0135,.0005,1,.2253,.0083,1,.1218,.0088,0,.0062,.0004,1,.0200,.0013,1,.0003,.0000,1,5,5,5,3,3,3,2,1,1,2,3,6,3,3,5,3.0,3.0,4.0,0,0,0
APPNP,CC,PPR NEIGH,.0095,.0003,1,.0760,.0029,1,.0044,.0003,1,.0083,.0003,1,.0497,.0018,1,.0019,.0001,1,.0049,.0002,1,.0597,.0029,1,.0034,.0004,1,.0137,.0006,1,.2245,.0090,1,.1217,.0089,0,.0057,.0003,1,.0185,.0011,1,.0003,.0000,1,6,6,6,1,1,1,1,3,3,3,2,5,1,1,1,2.4,2.6,3.2,1,1,0
APPNP,PCC,Unadjusted,.0069,.0002,1,.0595,.0023,1,.0027,.0003,1,.0125,.0003,0,.0738,.0019,0,.0041,.0002,0,.0043,.0001,1,.0477,.0012,1,.0013,.0001,1,.0050,.0001,1,.0779,.0013,1,.0021,.0001,1,.0047,.0003,1,.0158,.0010,1,.0002,.0000,1,1,1,1,7,7,7,1,1,1,1,1,1,1,1,1,2.2,2.2,2.2,1,1,1
APPNP,PCC,Adjusted,.0094,.0003,0,.0758,.0029,0,.0038,.0003,0,.0073,.0003,0,.0443,.0016,0,.0015,.0001,0,.0044,.0002,1,.0522,.0024,0,.0031,.0005,0,.0068,.0003,0,.1254,.0045,0,.0307,.0059,0,.0055,.0004,1,.0180,.0012,1,.0002,.0000,0,4,4,4,6,6,5,3,3,2,5,7,5,3,3,3,4.2,4.6,3.8,0,0,0
APPNP,PCC,NEIGH,.0102,.0002,0,.0844,.0025,0,.0047,.0003,0,.0072,.0003,0,.0432,.0018,0,.0015,.0001,0,.0045,.0002,1,.0532,.0034,1,.0064,.0014,0,.0057,.0002,0,.0998,.0027,0,.0053,.0005,0,.0063,.0003,0,.0205,.0010,0,.0003,.0000,0,7,7,7,5,5,6,4,4,5,4,4,2,6,5,5,5.2,5.0,5.0,0,0,0
APPNP,PCC,SP,.0087,.0003,0,.0698,.0032,0,.0033,.0003,0,.0069,.0003,0,.0420,.0016,0,.0014,.0001,0,.0045,.0001,1,.0540,.0023,0,.0033,.0005,0,.0071,.0003,0,.1247,.0048,0,.0456,.0076,0,.0058,.0004,0,.0190,.0013,0,.0003,.0000,0,2,3,3,4,4,3,5,5,4,7,6,7,4,4,4,4.4,4.4,4.2,0,0,0
APPNP,PCC,PPR,.0087,.0003,0,.0679,.0029,0,.0031,.0002,1,.0062,.0003,1,.0370,.0014,1,.0011,.0001,1,.0043,.0001,1,.0520,.0023,0,.0032,.0006,0,.0071,.0003,0,.1224,.0048,0,.0391,.0069,0,.0054,.0003,1,.0180,.0011,1,.0002,.0000,0,3,2,2,1,1,1,2,2,3,6,5,6,2,2,2,2.8,2.4,2.8,0,0,0
APPNP,PCC,SP NEIGH,.0096,.0002,0,.0802,.0024,0,.0042,.0002,0,.0068,.0003,0,.0412,.0016,0,.0014,.0001,0,.0047,.0002,1,.0562,.0033,0,.0068,.0014,0,.0057,.0002,0,.0992,.0028,0,.0059,.0005,0,.0069,.0004,0,.0224,.0012,0,.0004,.0000,0,5,5,5,3,3,4,7,7,7,3,3,4,7,7,7,5.0,5.0,5.4,0,0,0
APPNP,PCC,PPR NEIGH,.0099,.0002,0,.0807,.0022,0,.0042,.0002,0,.0062,.0002,1,.0371,.0013,1,.0012,.0001,1,.0046,.0002,1,.0553,.0032,0,.0064,.0014,0,.0056,.0002,0,.0963,.0029,0,.0058,.0005,0,.0062,.0003,0,.0207,.0011,0,.0003,.0000,0,6,6,6,2,2,2,6,6,6,2,2,3,5,6,6,4.2,4.4,4.6,0,0,0

==> tables/pcc.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,coraMlAeRank,coraMlRaeRank,citeSeerAeRank,citeSeerRaeRank,photosAeRank,photosRaeRank,computersAeRank,computersRaeRank,pubMedAeRank,pubMedRaeRank,aeRank,raeRank,groupSize,aeRankBest,raeRankBest
,PPS,MLPE,.0903,.0000,0,.5692,.0000,0,.0469,.0000,0,.2623,.0000,0,.0924,.0000,0,.6660,.0000,0,.0770,.0000,0,.5358,.0000,0,.1268,.0000,0,.3948,.0000,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,PPS,PCC,.0750,.0011,0,.8692,.0097,0,.0429,.0004,1,.3543,.0030,1,.0480,.0014,0,1.319,.0315,0,.0453,.0011,0,.5297,.0125,0,.1159,.0009,0,.4764,.0046,0,3,5,1,1,5,5,5,5,5,5,3.8,4.2,5,0,0
EgoNet,PPS,PACC,.0848,.0029,0,.6863,.0241,0,.0927,.0039,0,.5928,.0249,0,.0314,.0015,0,.3881,.0237,0,.0334,.0008,0,.3437,.0074,0,.0833,.0056,0,.3222,.0234,0,5,4,5,5,4,3,4,4,4,4,4.4,4.0,5,0,0
EgoNet,PPS,NEIGH  PACC,.0519,.0037,1,.4397,.0273,1,.0594,.0030,0,.3791,.0194,1,.0227,.0008,1,.3265,.0259,1,.0258,.0007,1,.2693,.0059,1,.0373,.0017,1,.1376,.0061,1,2,2,3,3,2,1,2,2,2,2,2.2,2.0,5,0,0
EgoNet,PPS,SIS   PACC,.0837,.0029,0,.6832,.0245,0,.0916,.0039,0,.5871,.0253,0,.0313,.0015,0,.3925,.0242,0,.0333,.0008,0,.3433,.0073,0,.0817,.0056,0,.3183,.0236,0,4,3,4,4,3,4,3,3,3,3,3.4,3.4,5,0,0
EgoNet,PPS,SIS NEIGH   PACC,.0514,.0036,1,.4369,.0267,1,.0591,.0029,0,.3775,.0191,1,.0227,.0008,1,.3330,.0270,1,.0258,.0007,1,.2691,.0059,1,.0371,.0017,1,.1374,.0060,1,1,1,2,2,1,2,1,1,1,1,1.2,1.4,5,1,1
MLP,PPS,PCC,.0827,.0006,0,.8565,.0035,0,.0361,.0004,0,.2782,.0025,0,.0497,.0003,0,1.105,.0059,0,.0533,.0002,0,.6342,.0021,0,.0470,.0004,0,.1870,.0012,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
MLP,PPS,PACC,.0481,.0005,0,.4186,.0052,0,.0336,.0006,0,.2271,.0039,0,.0191,.0001,0,.3036,.0057,0,.0334,.0004,0,.3690,.0048,0,.0181,.0003,1,.0649,.0014,0,3,3,4,4,3,2,3,3,3,4,3.2,3.2,5,0,0
MLP,PPS,NEIGH  PACC,.0326,.0005,1,.2865,.0047,1,.0288,.0003,0,.1908,.0019,0,.0163,.0002,1,.3595,.0149,0,.0265,.0002,1,.2936,.0029,1,.0187,.0003,0,.0649,.0012,0,2,2,2,2,2,4,2,2,4,3,2.4,2.6,5,0,0
MLP,PPS,SIS    PACC,.0486,.0006,0,.4237,.0047,0,.0327,.0005,0,.2218,.0036,0,.0192,.0001,0,.2881,.0050,1,.0338,.0004,0,.3708,.0049,0,.0179,.0003,1,.0641,.0014,1,4,4,3,3,4,1,4,4,2,2,3.4,2.8,5,0,0
MLP,PPS,SIS NEIGH    PACC,.0320,.0003,1,.2847,.0034,1,.0271,.0003,1,.1799,.0018,1,.0162,.0002,1,.3345,.0146,0,.0263,.0002,1,.2913,.0028,1,.0178,.0002,1,.0616,.0012,1,1,1,1,1,1,3,1,1,1,1,1.0,1.4,5,1,1
GAT,PPS,PCC,.0479,.0004,0,.5323,.0041,0,.0219,.0003,0,.1573,.0017,0,.0314,.0003,0,.9570,.0130,0,.0398,.0004,0,.4674,.0046,0,.0463,.0004,0,.1911,.0013,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
GAT,PPS,PACC,.0297,.0006,0,.2660,.0043,0,.0192,.0003,0,.1262,.0017,0,.0147,.0002,1,.2776,.0094,1,.0217,.0003,0,.2326,.0030,0,.0176,.0003,0,.0635,.0013,0,4,4,3,3,3,1,4,4,2,2,3.2,2.8,5,0,0
GAT,PPS,NEIGH  PACC,.0287,.0006,1,.2438,.0044,1,.0199,.0002,0,.1307,.0015,0,.0146,.0002,1,.3249,.0122,0,.0211,.0003,1,.2271,.0038,1,.0192,.0003,0,.0694,.0012,0,2,2,4,4,1,3,2,2,4,4,2.6,3.0,5,0,0
GAT,PPS,SIS    PACC,.0290,.0006,1,.2635,.0046,0,.0181,.0002,1,.1200,.0015,1,.0148,.0002,1,.2901,.0100,1,.0214,.0003,0,.2299,.0030,1,.0167,.0002,1,.0606,.0011,1,3,3,1,1,4,2,3,3,1,1,2.4,2.0,5,0,1
GAT,PPS,SIS NEIGH    PACC,.0279,.0005,1,.2414,.0040,1,.0187,.0002,0,.1235,.0014,0,.0146,.0002,1,.3466,.0131,0,.0207,.0003,1,.2238,.0038,1,.0181,.0002,0,.0655,.0010,0,1,1,2,2,2,4,1,1,3,3,1.8,2.2,5,1,0
GCN,PPS,PCC,.0438,.0003,0,.4697,.0030,0,.0221,.0003,0,.1574,.0021,0,.0315,.0001,0,.8508,.0040,0,.0391,.0002,0,.4667,.0019,0,.0405,.0004,0,.1665,.0012,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
GCN,PPS,PACC,.0246,.0007,0,.2216,.0041,0,.0190,.0003,0,.1259,.0019,0,.0122,.0002,1,.2056,.0062,1,.0228,.0002,0,.2411,.0019,0,.0161,.0003,0,.0591,.0014,0,4,4,4,4,1,1,4,4,2,2,3.0,3.0,5,0,0
GCN,PPS,NEIGH  PACC,.0239,.0003,0,.2073,.0024,1,.0188,.0002,0,.1253,.0018,0,.0134,.0002,0,.2920,.0110,0,.0191,.0002,1,.2054,.0026,1,.0181,.0003,0,.0659,.0014,0,3,1,3,3,3,3,2,2,4,4,3.0,2.6,5,0,0
GCN,PPS,SIS    PACC,.0234,.0006,1,.2163,.0035,0,.0178,.0003,1,.1186,.0018,1,.0124,.0001,1,.2295,.0070,0,.0223,.0002,0,.2386,.0025,0,.0151,.0002,1,.0555,.0012,1,2,3,2,2,2,2,3,3,1,1,2.0,2.2,5,1,1
GCN,PPS,SIS NEIGH    PACC,.0232,.0003,1,.2073,.0019,1,.0176,.0002,1,.1177,.0016,1,.0135,.0002,0,.3329,.0126,0,.0188,.0003,1,.2029,.0027,1,.0168,.0002,0,.0613,.0011,0,1,2,1,1,4,4,1,1,3,3,2.0,2.2,5,1,1
APPNP,PPS,PCC,.0374,.0003,0,.4124,.0029,0,.0214,.0003,0,.1509,.0020,0,.0318,.0001,0,.9795,.0038,0,.0390,.0002,0,.4657,.0022,0,.0398,.0004,0,.1664,.0012,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
APPNP,PPS,PACC,.0217,.0004,0,.1986,.0026,0,.0184,.0002,0,.1211,.0016,0,.0124,.0002,1,.2442,.0075,1,.0256,.0003,0,.2638,.0030,0,.0165,.0003,0,.0597,.0015,0,3,4,3,3,1,1,4,4,2,2,2.6,2.8,5,0,0
APPNP,PPS,NEIGH  PACC,.0224,.0003,0,.1943,.0025,1,.0184,.0002,0,.1222,.0015,0,.0139,.0002,0,.3133,.0133,0,.0231,.0003,1,.2471,.0039,1,.0187,.0003,0,.0676,.0014,0,4,3,4,4,3,3,2,2,4,4,3.4,3.2,5,0,0
APPNP,PPS,SIS    PACC,.0203,.0003,1,.1926,.0022,1,.0171,.0002,1,.1132,.0014,1,.0130,.0002,0,.3058,.0097,0,.0249,.0003,0,.2566,.0033,0,.0154,.0002,1,.0558,.0012,1,1,1,1,1,2,2,3,3,1,1,1.6,1.6,5,1,1
APPNP,PPS,SIS NEIGH    PACC,.0214,.0002,0,.1939,.0027,1,.0172,.0002,1,.1149,.0013,1,.0143,.0002,0,.3780,.0154,0,.0226,.0004,1,.2424,.0042,1,.0175,.0002,0,.0642,.0009,0,2,2,2,2,4,4,1,1,3,3,2.4,2.4,5,0,0
,BFS,MLPE,.1839,.0027,0,8.185,.2845,0,.2676,.0013,0,15.22,.1266,0,.1622,.0011,0,9.313,.1593,0,.1180,.0010,0,5.666,.1293,0,.3034,.0052,0,5.067,.1503,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,BFS,PCC,.1440,.0040,0,8.886,.4809,0,.2374,.0031,0,22.27,.3741,0,.0566,.0018,0,3.686,.1913,0,.0455,.0014,0,2.274,.1391,0,.2313,.0077,0,26.15,2.451,0,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5,0,0
EgoNet,BFS,PACC,.1005,.0042,0,5.140,.4409,1,.1908,.0045,0,17.87,.4857,0,.0388,.0017,1,1.112,.1565,1,.0419,.0014,0,1.190,.1344,1,.2108,.0068,0,24.61,2.577,0,4,3,3,3,4,1,4,3,3,3,3.6,2.6,5,0,0
EgoNet,BFS,NEIGH  PACC,.0825,.0036,1,4.300,.4172,1,.1552,.0052,1,14.32,.5855,1,.0359,.0015,1,1.151,.1587,1,.0384,.0012,1,1.156,.1186,1,.1605,.0054,1,18.38,1.586,1,2,2,2,2,2,3,2,1,2,2,2.0,2.0,5,0,0
EgoNet,BFS,SIS   PACC,.1003,.0044,0,5.196,.4430,1,.1909,.0047,0,17.93,.4906,0,.0385,.0018,1,1.125,.1593,1,.0413,.0014,0,1.192,.1349,1,.2119,.0071,0,24.96,2.686,0,3,4,4,4,3,2,3,4,4,4,3.4,3.6,5,0,0
EgoNet,BFS,SIS NEIGH   PACC,.0813,.0038,1,4.244,.4236,1,.1531,.0051,1,14.12,.5726,1,.0357,.0015,1,1.165,.1614,1,.0379,.0012,1,1.162,.1200,1,.1603,.0054,1,18.37,1.587,1,1,1,1,1,1,4,1,2,1,1,1.0,1.8,5,1,1
MLP,BFS,PCC,.1243,.0013,0,7.212,.1339,0,.1588,.0011,0,14.84,.1220,0,.0668,.0004,0,4.028,.0476,0,.0662,.0003,0,3.635,.0337,0,.0800,.0014,1,10.44,.3583,0,5,5,5,5,5,5,5,5,2,5,4.4,5.0,5,0,0
MLP,BFS,PACC,.0645,.0009,0,3.508,.0994,0,.1158,.0015,0,10.63,.1501,0,.0237,.0003,0,.9928,.0356,0,.0392,.0005,0,1.608,.0351,0,.0816,.0013,1,7.663,.3734,0,4,4,3,3,2,2,3,2,3,3,3.0,2.8,5,0,0
MLP,BFS,NEIGH  PACC,.0577,.0008,1,3.008,.0962,1,.0984,.0014,1,8.845,.1511,1,.0290,.0003,0,1.237,.0316,0,.0400,.0003,0,1.817,.0373,0,.0878,.0013,0,6.787,.3316,1,2,2,2,2,4,4,4,4,5,1,3.4,2.6,5,0,0
MLP,BFS,SIS    PACC,.0637,.0008,0,3.461,.0986,0,.1162,.0015,0,10.74,.1445,0,.0222,.0003,1,.9079,.0363,1,.0370,.0004,1,1.509,.0359,1,.0786,.0013,1,7.827,.3658,0,3,3,4,4,1,1,1,1,1,4,2.0,2.6,5,1,0
MLP,BFS,SIS NEIGH    PACC,.0560,.0008,1,2.972,.1078,1,.0964,.0015,1,8.699,.1565,1,.0266,.0004,0,1.097,.0327,0,.0375,.0003,1,1.694,.0364,0,.0840,.0012,0,6.833,.3028,1,1,1,1,1,3,3,2,3,4,2,2.2,2.0,5,0,1
GAT,BFS,PCC,.0741,.0012,0,4.840,.1223,0,.0820,.0011,0,7.349,.1315,0,.0291,.0005,0,1.757,.0414,0,.0455,.0006,0,2.415,.0431,0,.0650,.0013,1,9.922,.3082,0,5,5,5,5,5,5,5,5,1,5,4.2,5.0,5,0,0
GAT,BFS,PACC,.0561,.0010,0,2.533,.1041,0,.0656,.0010,0,5.347,.1219,0,.0243,.0003,0,.7255,.0332,1,.0331,.0004,0,.9463,.0291,1,.0930,.0019,0,6.906,.3530,1,3,3,3,3,2,2,2,2,3,2,2.6,2.4,5,0,0
GAT,BFS,NEIGH  PACC,.0577,.0007,0,2.548,.0825,0,.0702,.0011,0,5.886,.1287,0,.0280,.0004,0,.8623,.0364,0,.0363,.0004,0,1.234,.0337,0,.1011,.0017,0,8.096,.4094,0,4,4,4,4,4,4,4,4,5,4,4.2,4.0,5,0,0
GAT,BFS,SIS    PACC,.0500,.0010,1,2.265,.1044,1,.0616,.0011,1,5.015,.1223,1,.0226,.0003,1,.7147,.0330,1,.0312,.0004,1,.9381,.0300,1,.0891,.0019,0,6.881,.3462,1,1,2,1,1,1,1,1,1,2,1,1.2,1.2,5,1,1
GAT,BFS,SIS NEIGH    PACC,.0502,.0007,1,2.179,.0795,1,.0621,.0012,1,5.134,.1281,1,.0264,.0004,0,.8485,.0354,0,.0343,.0004,0,1.223,.0338,0,.0962,.0017,0,7.892,.3812,0,2,1,2,2,3,3,3,3,4,3,2.8,2.4,5,0,0
GCN,BFS,PCC,.0539,.0010,0,3.489,.1105,0,.0783,.0013,0,7.060,.1530,0,.0256,.0003,0,1.513,.0338,0,.0418,.0003,0,2.255,.0320,0,.0573,.0014,1,9.553,.3545,0,5,5,5,5,4,5,5,5,1,5,4.0,5.0,5,0,0
GCN,BFS,PACC,.0488,.0009,0,2.093,.0944,0,.0637,.0013,0,5.267,.1436,0,.0241,.0003,0,.5966,.0303,1,.0401,.0003,0,.9320,.0287,1,.0888,.0015,0,6.713,.2909,1,4,4,3,3,3,2,4,1,3,1,3.4,2.2,5,0,0
GCN,BFS,NEIGH  PACC,.0474,.0007,0,2.020,.0744,0,.0653,.0013,0,5.428,.1465,0,.0261,.0003,0,.6773,.0305,0,.0379,.0003,0,.9846,.0250,1,.0977,.0017,0,7.994,.3860,0,3,3,4,4,5,3,3,3,5,4,4.0,3.4,5,0,0
GCN,BFS,SIS    PACC,.0415,.0010,1,1.943,.0934,1,.0618,.0013,1,5.132,.1423,1,.0207,.0003,1,.5932,.0316,1,.0358,.0004,1,.9569,.0295,1,.0840,.0016,0,6.727,.2826,1,2,2,2,2,1,1,2,2,2,2,1.8,1.8,5,1,1
GCN,BFS,SIS NEIGH    PACC,.0402,.0007,1,1.786,.0719,1,.0595,.0012,1,4.910,.1408,1,.0240,.0003,0,.7070,.0314,0,.0351,.0003,1,1.004,.0268,0,.0924,.0017,0,7.723,.3528,0,1,1,1,1,2,4,1,4,4,3,1.8,2.6,5,1,0
APPNP,BFS,PCC,.0469,.0009,0,3.074,.0949,0,.0737,.0012,0,6.609,.1405,0,.0271,.0003,0,1.492,.0327,0,.0468,.0004,0,2.339,.0314,0,.0569,.0014,1,9.867,.3924,0,5,5,5,5,5,5,5,5,1,5,4.2,5.0,5,0,0
APPNP,BFS,PACC,.0457,.0008,0,1.881,.0818,0,.0603,.0010,0,4.944,.1226,0,.0225,.0003,0,.5731,.0295,1,.0430,.0004,0,.9227,.0256,1,.0927,.0015,0,7.449,.3475,1,3,3,3,3,2,1,3,1,3,2,2.8,2.0,5,0,0
APPNP,BFS,NEIGH  PACC,.0459,.0006,0,1.910,.0634,0,.0633,.0010,0,5.243,.1300,0,.0260,.0004,0,.6585,.0296,0,.0435,.0003,0,.9606,.0193,1,.1017,.0018,0,8.673,.4718,0,4,4,4,4,4,3,4,3,5,4,4.2,3.6,5,0,0
APPNP,BFS,SIS    PACC,.0380,.0009,1,1.729,.0873,1,.0574,.0010,1,4.705,.1213,1,.0213,.0003,1,.5823,.0314,1,.0395,.0004,1,.9331,.0288,1,.0874,.0016,0,7.372,.3284,1,2,2,2,2,1,2,1,2,2,1,1.6,1.8,5,1,1
APPNP,BFS,SIS NEIGH    PACC,.0378,.0006,1,1.615,.0571,1,.0562,.0010,1,4.600,.1251,1,.0256,.0004,0,.6993,.0313,0,.0406,.0003,0,.9747,.0224,1,.0962,.0018,0,8.440,.4336,0,1,1,1,1,3,4,2,4,4,3,2.2,2.6,5,0,0
,RW,MLPE,.1832,.0016,0,6.430,.1678,0,.2651,.0010,0,15.07,.0930,0,.1594,.0010,0,8.278,.1145,0,.1158,.0008,0,4.466,.0984,0,.3025,.0049,0,3.073,.1567,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,RW,PCC,.1355,.0031,0,6.275,.2458,0,.2237,.0027,0,21.00,.2973,0,.0538,.0013,0,2.895,.1544,0,.0449,.0013,1,1.703,.1078,0,.2171,.0053,0,4.937,.4434,0,5,5,5,5,5,5,3,5,5,5,4.6,5.0,5,0,0
EgoNet,RW,PACC,.0973,.0024,0,2.916,.1681,1,.1477,.0054,1,13.48,.5161,1,.0476,.0014,0,1.061,.1347,1,.0481,.0008,0,1.052,.0995,1,.1506,.0041,1,1.716,.2469,1,4,1,3,2,4,1,5,1,3,1,3.8,1.2,5,0,1
EgoNet,RW,NEIGH  PACC,.0900,.0030,1,3.201,.2162,1,.1476,.0048,1,13.49,.4663,1,.0418,.0016,1,1.165,.1532,1,.0427,.0009,1,1.091,.1034,1,.1419,.0059,1,1.996,.3132,1,2,4,2,3,2,3,2,3,2,3,2.0,3.2,5,0,0
EgoNet,RW,SIS   PACC,.0971,.0024,0,2.939,.1671,1,.1484,.0053,1,13.55,.5138,1,.0474,.0014,0,1.076,.1357,1,.0478,.0008,0,1.058,.0996,1,.1508,.0042,1,1.756,.2432,1,3,2,4,4,3,2,4,2,4,2,3.6,2.4,5,0,0
EgoNet,RW,SIS NEIGH   PACC,.0887,.0028,1,3.101,.2014,1,.1455,.0048,1,13.29,.4639,1,.0416,.0016,1,1.173,.1534,1,.0424,.0009,1,1.100,.1039,1,.1416,.0060,1,2.003,.3138,1,1,3,1,1,1,4,1,4,1,4,1.0,3.2,5,1,0
MLP,RW,PCC,.1263,.0008,0,5.275,.0705,0,.1494,.0011,0,13.84,.0907,0,.0727,.0004,0,3.820,.0345,0,.0718,.0002,0,3.224,.0240,0,.0913,.0010,0,1.376,.0482,0,5,5,5,5,5,5,5,5,4,5,4.8,5.0,5,0,0
MLP,RW,PACC,.0733,.0007,0,2.347,.0597,0,.0869,.0013,0,7.425,.1175,0,.0332,.0003,0,1.251,.0262,0,.0471,.0004,0,1.837,.0317,0,.0882,.0011,1,.7452,.0273,1,3,3,3,3,4,3,4,3,3,3,3.4,3.0,5,0,0
MLP,RW,NEIGH  PACC,.0644,.0006,0,2.153,.0469,0,.0824,.0015,1,7.105,.1438,1,.0326,.0003,0,1.369,.0213,0,.0434,.0003,0,1.859,.0337,0,.0915,.0009,0,.7066,.0227,1,2,2,2,2,3,4,2,4,5,2,2.8,2.8,5,0,0
MLP,RW,SIS    PACC,.0743,.0007,0,2.417,.0530,0,.0899,.0011,0,7.766,.1022,0,.0315,.0003,0,1.144,.0286,1,.0450,.0004,0,1.765,.0314,1,.0864,.0012,1,.7580,.0293,1,4,4,4,4,2,1,3,2,1,4,2.8,3.0,5,0,0
MLP,RW,SIS NEIGH    PACC,.0620,.0005,1,2.040,.0340,1,.0798,.0015,1,6.894,.1448,1,.0303,.0003,1,1.201,.0242,1,.0406,.0003,1,1.735,.0329,1,.0880,.0009,1,.6960,.0240,1,1,1,1,1,1,2,1,1,2,1,1.2,1.2,5,1,1
GAT,RW,PCC,.0799,.0008,0,3.555,.0662,0,.0766,.0011,0,6.693,.1180,0,.0340,.0005,0,1.689,.0435,0,.0500,.0006,0,2.195,.0343,0,.0691,.0007,1,.7488,.0219,0,5,5,5,5,5,5,5,5,1,5,4.2,5.0,5,0,0
GAT,RW,PACC,.0610,.0007,0,1.648,.0561,0,.0594,.0011,0,4.563,.1119,0,.0293,.0004,0,.7767,.0354,1,.0382,.0003,0,.9639,.0230,1,.0952,.0010,0,.6084,.0047,1,3,3,3,3,3,2,3,1,4,2,3.2,2.2,5,0,0
GAT,RW,NEIGH  PACC,.0617,.0006,0,1.836,.0400,0,.0644,.0011,0,5.184,.1181,0,.0308,.0004,0,.9098,.0366,0,.0394,.0003,0,1.191,.0254,0,.0977,.0010,0,.6290,.0107,0,4,4,4,4,4,4,4,4,5,4,4.2,4.0,5,0,0
GAT,RW,SIS    PACC,.0550,.0007,1,1.427,.0521,1,.0554,.0011,1,4.203,.1102,1,.0277,.0004,1,.7664,.0357,1,.0366,.0003,1,.9656,.0238,1,.0930,.0009,0,.6001,.0056,1,2,1,1,1,1,1,1,2,2,1,1.4,1.2,5,1,1
GAT,RW,SIS NEIGH    PACC,.0540,.0006,1,1.496,.0334,1,.0564,.0011,1,4.432,.1121,1,.0290,.0004,0,.8826,.0365,0,.0376,.0003,0,1.185,.0260,0,.0951,.0009,0,.6238,.0111,0,1,2,2,2,2,3,2,3,3,3,2.0,2.6,5,0,0
GCN,RW,PCC,.0539,.0006,0,2.085,.0593,0,.0694,.0013,0,5.990,.1320,0,.0276,.0003,0,1.247,.0326,0,.0451,.0002,0,1.961,.0241,0,.0566,.0004,1,.4972,.0109,1,3,5,5,5,4,5,5,5,1,1,3.6,4.2,5,0,0
GCN,RW,PACC,.0571,.0008,0,1.267,.0610,0,.0554,.0012,0,4.204,.1260,1,.0298,.0004,0,.6101,.0283,1,.0428,.0002,0,.8952,.0228,1,.0956,.0005,0,.5915,.0025,0,5,3,3,3,5,2,4,1,4,3,4.2,2.4,5,0,0
GCN,RW,NEIGH  PACC,.0541,.0007,0,1.311,.0410,0,.0588,.0012,0,4.637,.1298,0,.0276,.0003,0,.6622,.0276,1,.0403,.0003,0,.9491,.0212,0,.0964,.0006,0,.6260,.0110,0,4,4,4,4,3,3,3,3,5,5,3.8,3.8,5,0,0
GCN,RW,SIS    PACC,.0494,.0008,0,1.089,.0535,1,.0527,.0012,1,4.001,.1247,1,.0266,.0003,0,.5993,.0301,1,.0392,.0003,0,.9029,.0250,1,.0925,.0004,0,.5778,.0031,0,2,2,2,1,2,1,2,2,2,2,2.0,1.6,5,0,1
GCN,RW,SIS NEIGH    PACC,.0461,.0007,1,1.034,.0268,1,.0524,.0012,1,4.049,.1197,1,.0256,.0003,1,.6682,.0302,1,.0375,.0003,1,.9611,.0228,0,.0934,.0005,0,.6161,.0114,0,1,1,1,2,1,4,1,4,3,4,1.4,3.0,5,1,0
APPNP,RW,PCC,.0465,.0006,0,1.750,.0601,0,.0659,.0012,0,5.638,.1271,0,.0293,.0003,0,1.197,.0303,0,.0504,.0003,0,2.016,.0247,0,.0546,.0005,1,.4160,.0075,1,3,5,5,5,5,5,5,5,1,1,3.8,4.2,5,0,0
APPNP,RW,PACC,.0527,.0008,0,1.121,.0604,0,.0541,.0011,0,4.060,.1157,0,.0282,.0003,0,.5726,.0270,1,.0452,.0003,0,.8693,.0229,1,.0979,.0006,0,.5958,.0019,0,5,3,3,3,4,2,3,1,4,3,3.8,2.4,5,0,0
APPNP,RW,NEIGH  PACC,.0512,.0006,0,1.229,.0442,0,.0583,.0011,0,4.580,.1220,0,.0276,.0003,0,.6387,.0247,0,.0456,.0003,0,.9643,.0222,0,.0999,.0006,0,.6302,.0115,0,4,4,4,4,3,3,4,3,5,5,4.0,3.8,5,0,0
APPNP,RW,SIS    PACC,.0448,.0008,0,.9489,.0544,1,.0501,.0011,1,3.735,.1112,1,.0255,.0003,1,.5650,.0287,1,.0418,.0003,1,.8731,.0246,1,.0944,.0006,0,.5821,.0020,0,2,2,1,1,1,1,1,2,2,2,1.4,1.6,5,1,1
APPNP,RW,SIS NEIGH    PACC,.0425,.0006,1,.8951,.0224,1,.0508,.0010,1,3.873,.1113,1,.0261,.0003,1,.6387,.0275,0,.0424,.0003,1,.9700,.0240,0,.0965,.0006,0,.6157,.0115,0,1,1,2,2,2,4,2,4,3,4,2.0,3.0,5,0,0

==> tables/pcc_features.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,coraMlAeRank,coraMlRaeRank,citeSeerAeRank,citeSeerRaeRank,photosAeRank,photosRaeRank,computersAeRank,computersRaeRank,pubMedAeRank,pubMedRaeRank,aeRank,raeRank,groupSize,aeRankBest,raeRankBest
,PPS,MLPE,.0903,.0000,0,.5692,.0000,0,.0469,.0000,0,.2623,.0000,0,.0924,.0000,0,.6660,.0000,0,.0770,.0000,0,.5358,.0000,0,.1268,.0000,0,.3948,.0000,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,PPS,PCC,.0750,.0011,0,.8692,.0097,0,.0429,.0004,1,.3543,.0030,1,.0480,.0014,0,1.319,.0315,0,.0453,.0011,0,.5297,.0125,0,.1159,.0009,0,.4764,.0046,0,5,7,3,3,7,7,7,7,7,7,5.8,6.2,7,0,0
EgoNet,PPS,PACC,.0848,.0029,0,.6863,.0241,0,.0927,.0039,0,.5928,.0249,0,.0314,.0015,0,.3881,.0237,0,.0334,.0008,0,.3437,.0074,0,.0833,.0056,0,.3222,.0234,0,7,6,7,7,6,5,6,6,6,6,6.4,6.0,7,0,0
EgoNet,PPS,NEIGH PACC,.0519,.0037,1,.4397,.0273,1,.0594,.0030,0,.3791,.0194,1,.0227,.0008,1,.3265,.0259,1,.0258,.0007,1,.2693,.0059,1,.0373,.0017,1,.1376,.0061,1,4,4,5,5,4,3,4,4,4,4,4.2,4.0,7,0,0
EgoNet,PPS,PPR   PACC,.0837,.0029,0,.6832,.0245,0,.0916,.0039,0,.5871,.0253,0,.0313,.0015,0,.3925,.0242,0,.0333,.0008,0,.3433,.0073,0,.0817,.0056,0,.3183,.0236,0,6,5,6,6,5,6,5,5,5,5,5.4,5.4,7,0,0
EgoNet,PPS,PPR NEIGH  PACC,.0514,.0036,1,.4369,.0267,1,.0591,.0029,0,.3775,.0191,1,.0227,.0008,1,.3330,.0270,1,.0258,.0007,1,.2691,.0059,1,.0371,.0017,1,.1374,.0060,1,3,3,4,4,3,4,3,3,3,3,3.2,3.4,7,0,0
EgoNet,PPS,FEATURE PACC,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,1,1,1,1,1,1,1,1,1,1,1.0,1.0,7,1,1
EgoNet,PPS,FEATURE NEIGH PACC,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,2,2,2,2,2,2,2,2,2,2,2.0,2.0,7,0,0
MLP,PPS,PCC,.0827,.0006,0,.8565,.0035,0,.0361,.0004,0,.2782,.0025,0,.0497,.0003,0,1.105,.0059,0,.0533,.0002,0,.6342,.0021,0,.0470,.0004,0,.1870,.0012,0,7,7,7,7,7,7,7,7,7,7,7.0,7.0,7,0,0
MLP,PPS,PACC,.0481,.0005,0,.4186,.0052,0,.0336,.0006,0,.2271,.0039,0,.0191,.0001,0,.3036,.0057,0,.0334,.0004,0,.3690,.0048,0,.0181,.0003,1,.0649,.0014,0,4,4,6,5,4,2,5,5,3,5,4.4,4.2,7,0,0
MLP,PPS,NEIGH PACC,.0326,.0005,1,.2865,.0047,1,.0288,.0003,0,.1908,.0019,0,.0163,.0002,1,.3595,.0149,0,.0265,.0002,1,.2936,.0029,1,.0187,.0003,0,.0649,.0012,0,2,2,2,2,2,5,3,2,6,4,3.0,3.0,7,0,0
MLP,PPS,PPR PACC,.0486,.0006,0,.4237,.0047,0,.0327,.0005,0,.2218,.0036,0,.0192,.0001,0,.2881,.0050,1,.0338,.0004,0,.3708,.0049,0,.0179,.0003,1,.0641,.0014,1,5,5,5,4,6,1,6,6,2,2,4.8,3.6,7,0,0
MLP,PPS,PPR NEIGH PACC,.0320,.0003,1,.2847,.0034,1,.0271,.0003,1,.1799,.0018,1,.0162,.0002,1,.3345,.0146,0,.0263,.0002,1,.2913,.0028,1,.0178,.0002,1,.0616,.0012,1,1,1,1,1,1,3,2,1,1,1,1.2,1.4,7,1,1
MLP,PPS,FEATURE PACC,.0487,.0005,0,.4387,.0071,0,.0326,.0006,0,.2513,.0045,0,.0191,.0001,0,.3378,.0066,0,.0326,.0004,0,.3655,.0052,0,.0181,.0004,1,.0658,.0016,0,6,6,4,6,5,4,4,4,4,6,4.6,5.2,7,0,0
MLP,PPS,FEATURE NEIGH PACC,.0344,.0006,0,.3061,.0061,0,.0297,.0004,0,.2201,.0026,0,.0165,.0002,1,.4188,.0171,0,.0260,.0002,1,.2939,.0033,1,.0184,.0002,1,.0641,.0012,1,3,3,3,3,3,6,1,3,5,3,3.0,3.6,7,0,0
GAT,PPS,PCC,.0479,.0004,0,.5323,.0041,0,.0219,.0003,0,.1573,.0017,0,.0314,.0003,0,.9570,.0130,0,.0398,.0004,0,.4674,.0046,0,.0463,.0004,0,.1911,.0013,0,7,7,7,7,7,7,7,7,7,7,7.0,7.0,7,0,0
GAT,PPS,PACC,.0297,.0006,0,.2660,.0043,0,.0192,.0003,0,.1262,.0017,0,.0147,.0002,1,.2776,.0094,1,.0217,.0003,0,.2326,.0030,0,.0176,.0003,0,.0635,.0013,0,6,6,4,3,4,1,6,6,3,3,4.6,3.8,7,0,0
GAT,PPS,NEIGH PACC,.0287,.0006,1,.2438,.0044,1,.0199,.0002,0,.1307,.0015,0,.0146,.0002,1,.3249,.0122,0,.0211,.0003,1,.2271,.0038,1,.0192,.0003,0,.0694,.0012,0,3,2,5,4,1,4,3,3,6,6,3.6,3.8,7,0,0
GAT,PPS,PPR PACC,.0290,.0006,1,.2635,.0046,0,.0181,.0002,1,.1200,.0015,1,.0148,.0002,1,.2901,.0100,1,.0214,.0003,0,.2299,.0030,1,.0167,.0002,1,.0606,.0011,1,4,5,1,1,5,3,4,4,1,1,3.0,2.8,7,0,1
GAT,PPS,PPR NEIGH PACC,.0279,.0005,1,.2414,.0040,1,.0187,.0002,0,.1235,.0014,0,.0146,.0002,1,.3466,.0131,0,.0207,.0003,1,.2238,.0038,1,.0181,.0002,0,.0655,.0010,0,1,1,2,2,2,6,1,1,4,4,2.0,2.8,7,1,1
GAT,PPS,FEATURE PACC,.0290,.0005,1,.2632,.0041,0,.0192,.0002,0,.1319,.0015,0,.0148,.0002,1,.2841,.0100,1,.0216,.0003,0,.2315,.0029,1,.0173,.0002,0,.0631,.0009,0,5,4,3,5,6,2,5,5,2,2,4.2,3.6,7,0,0
GAT,PPS,FEATURE NEIGH PACC,.0286,.0006,1,.2449,.0043,1,.0202,.0002,0,.1391,.0014,0,.0147,.0002,1,.3365,.0128,0,.0209,.0003,1,.2261,.0037,1,.0188,.0002,0,.0677,.0010,0,2,3,6,6,3,5,2,2,5,5,3.6,4.2,7,0,0
GCN,PPS,PCC,.0438,.0003,0,.4697,.0030,0,.0221,.0003,0,.1574,.0021,0,.0315,.0001,0,.8508,.0040,0,.0391,.0002,0,.4667,.0019,0,.0405,.0004,0,.1665,.0012,0,7,7,7,7,7,7,7,7,7,7,7.0,7.0,7,0,0
GCN,PPS,PACC,.0246,.0007,0,.2216,.0041,0,.0190,.0003,0,.1259,.0019,0,.0122,.0002,1,.2056,.0062,1,.0228,.0002,0,.2411,.0019,0,.0161,.0003,0,.0591,.0014,0,6,6,5,4,1,1,6,6,3,3,4.2,4.0,7,0,0
GCN,PPS,NEIGH PACC,.0239,.0003,0,.2073,.0024,1,.0188,.0002,0,.1253,.0018,0,.0134,.0002,0,.2920,.0110,0,.0191,.0002,1,.2054,.0026,1,.0181,.0003,0,.0659,.0014,0,5,2,3,3,4,4,3,3,6,6,4.2,3.6,7,0,0
GCN,PPS,PPR PACC,.0234,.0006,1,.2163,.0035,0,.0178,.0003,1,.1186,.0018,1,.0124,.0001,1,.2295,.0070,0,.0223,.0002,0,.2386,.0025,0,.0151,.0002,1,.0555,.0012,1,2,4,2,2,3,3,4,5,1,1,2.4,3.0,7,1,1
GCN,PPS,PPR NEIGH PACC,.0232,.0003,1,.2073,.0019,1,.0176,.0002,1,.1177,.0016,1,.0135,.0002,0,.3329,.0126,0,.0188,.0003,1,.2029,.0027,1,.0168,.0002,0,.0613,.0011,0,1,3,1,1,6,6,1,1,4,4,2.6,3.0,7,0,1
GCN,PPS,FEATURE PACC,.0237,.0006,1,.2176,.0038,0,.0189,.0002,0,.1312,.0020,0,.0123,.0002,1,.2103,.0064,1,.0224,.0002,0,.2374,.0019,0,.0157,.0003,0,.0572,.0011,1,4,5,4,5,2,2,5,4,2,2,3.4,3.6,7,0,0
GCN,PPS,FEATURE NEIGH PACC,.0236,.0003,1,.2064,.0027,1,.0191,.0002,0,.1328,.0020,0,.0134,.0002,0,.3049,.0112,0,.0189,.0003,1,.2038,.0027,1,.0174,.0002,0,.0629,.0011,0,3,1,6,6,5,5,2,2,5,5,4.2,3.8,7,0,0
APPNP,PPS,PCC,.0374,.0003,0,.4124,.0029,0,.0214,.0003,0,.1509,.0020,0,.0318,.0001,0,.9795,.0038,0,.0390,.0002,0,.4657,.0022,0,.0398,.0004,0,.1664,.0012,0,7,7,7,7,7,7,7,7,7,7,7.0,7.0,7,0,0
APPNP,PPS,PACC,.0217,.0004,0,.1986,.0026,0,.0184,.0002,0,.1211,.0016,0,.0124,.0002,1,.2442,.0075,1,.0256,.0003,0,.2638,.0030,0,.0165,.0003,0,.0597,.0015,0,4,6,4,3,2,1,6,6,3,3,3.8,3.8,7,0,0
APPNP,PPS,NEIGH PACC,.0224,.0003,0,.1943,.0025,1,.0184,.0002,0,.1222,.0015,0,.0139,.0002,0,.3133,.0133,0,.0231,.0003,1,.2471,.0039,1,.0187,.0003,0,.0676,.0014,0,6,4,5,4,4,4,3,3,6,6,4.8,4.2,7,0,0
APPNP,PPS,PPR PACC,.0203,.0003,1,.1926,.0022,1,.0171,.0002,1,.1132,.0014,1,.0130,.0002,0,.3058,.0097,0,.0249,.0003,0,.2566,.0033,0,.0154,.0002,1,.0558,.0012,1,1,1,1,1,3,3,4,4,1,1,2.0,2.0,7,1,1
APPNP,PPS,PPR NEIGH PACC,.0214,.0002,0,.1939,.0027,1,.0172,.0002,1,.1149,.0013,1,.0143,.0002,0,.3780,.0154,0,.0226,.0004,1,.2424,.0042,1,.0175,.0002,0,.0642,.0009,0,3,3,2,2,6,6,1,1,4,4,3.2,3.2,7,0,0
APPNP,PPS,FEATURE PACC,.0212,.0004,0,.1978,.0030,1,.0183,.0002,0,.1259,.0018,0,.0124,.0002,1,.2517,.0079,1,.0255,.0003,0,.2614,.0030,0,.0159,.0003,1,.0574,.0012,1,2,5,3,5,1,2,5,5,2,2,2.6,3.8,7,0,0
APPNP,PPS,FEATURE NEIGH PACC,.0223,.0003,0,.1936,.0028,1,.0188,.0002,0,.1298,.0018,0,.0140,.0002,0,.3341,.0140,0,.0229,.0003,1,.2449,.0038,1,.0182,.0002,0,.0658,.0009,0,5,2,6,6,5,5,2,2,5,5,4.6,4.0,7,0,0
,BFS,MLPE,.1839,.0027,0,8.185,.2845,0,.2676,.0013,0,15.22,.1266,0,.1622,.0011,0,9.313,.1593,0,.1180,.0010,0,5.666,.1293,0,.3034,.0052,0,5.067,.1503,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,BFS,PCC,.1440,.0040,0,8.886,.4809,0,.2374,.0031,0,22.27,.3741,0,.0566,.0018,0,3.686,.1913,0,.0455,.0014,0,2.274,.1391,0,.2313,.0077,0,26.15,2.451,0,7,7,7,7,7,7,7,7,7,7,7.0,7.0,7,0,0
EgoNet,BFS,PACC,.1005,.0042,0,5.140,.4409,1,.1908,.0045,0,17.87,.4857,0,.0388,.0017,1,1.112,.1565,1,.0419,.0014,0,1.190,.1344,1,.2108,.0068,0,24.61,2.577,0,6,5,5,5,6,3,6,5,5,5,5.6,4.6,7,0,0
EgoNet,BFS,NEIGH PACC,.0825,.0036,1,4.300,.4172,1,.1552,.0052,1,14.32,.5855,1,.0359,.0015,1,1.151,.1587,1,.0384,.0012,1,1.156,.1186,1,.1605,.0054,1,18.38,1.586,1,4,4,4,4,4,5,4,3,4,4,4.0,4.0,7,0,0
EgoNet,BFS,PPR   PACC,.1003,.0044,0,5.196,.4430,1,.1909,.0047,0,17.93,.4906,0,.0385,.0018,1,1.125,.1593,1,.0413,.0014,0,1.192,.1349,1,.2119,.0071,0,24.96,2.686,0,5,6,6,6,5,4,5,6,6,6,5.4,5.6,7,0,0
EgoNet,BFS,PPR NEIGH  PACC,.0813,.0038,1,4.244,.4236,1,.1531,.0051,1,14.12,.5726,1,.0357,.0015,1,1.165,.1614,1,.0379,.0012,1,1.162,.1200,1,.1603,.0054,1,18.37,1.587,1,3,3,3,3,3,6,3,4,3,3,3.0,3.8,7,0,0
EgoNet,BFS,FEATURE PACC,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,1,1,1,1,1,1,1,1,1,1,1.0,1.0,7,1,1
EgoNet,BFS,FEATURE NEIGH PACC,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,2,2,2,2,2,2,2,2,2,2,2.0,2.0,7,0,0
MLP,BFS,PCC,.1243,.0013,0,7.212,.1339,0,.1588,.0011,0,14.84,.1220,0,.0668,.0004,0,4.028,.0476,0,.0662,.0003,0,3.635,.0337,0,.0800,.0014,1,10.44,.3583,0,7,7,7,7,7,7,7,7,3,7,6.2,7.0,7,0,0
MLP,BFS,PACC,.0645,.0009,0,3.508,.0994,0,.1158,.0015,0,10.63,.1501,0,.0237,.0003,0,.9928,.0356,0,.0392,.0005,0,1.608,.0351,0,.0816,.0013,0,7.663,.3734,0,6,5,3,3,2,2,3,2,4,4,3.6,3.2,7,0,0
MLP,BFS,NEIGH PACC,.0577,.0008,1,3.008,.0962,1,.0984,.0014,1,8.845,.1511,1,.0290,.0003,0,1.237,.0316,0,.0400,.0003,0,1.817,.0373,0,.0878,.0013,0,6.787,.3316,1,3,2,2,2,5,5,6,5,7,1,4.6,3.0,7,0,0
MLP,BFS,PPR PACC,.0637,.0008,0,3.461,.0986,0,.1162,.0015,0,10.74,.1445,0,.0222,.0003,1,.9079,.0363,1,.0370,.0004,1,1.509,.0359,1,.0786,.0013,1,7.827,.3658,0,5,4,4,4,1,1,1,1,2,6,2.6,3.2,7,1,0
MLP,BFS,PPR NEIGH PACC,.0560,.0008,1,2.972,.1078,1,.0964,.0015,1,8.699,.1565,1,.0266,.0004,0,1.097,.0327,0,.0375,.0003,1,1.694,.0364,0,.0840,.0012,0,6.833,.3028,1,1,1,1,1,4,4,2,3,5,3,2.6,2.4,7,1,1
MLP,BFS,FEATURE PACC,.0628,.0009,0,3.573,.1016,0,.1563,.0016,0,14.82,.1686,0,.0244,.0003,0,1.097,.0360,0,.0397,.0005,0,1.761,.0348,0,.0780,.0014,1,7.685,.3724,0,4,6,6,6,3,3,4,4,1,5,3.6,4.8,7,0,0
MLP,BFS,FEATURE NEIGH PACC,.0560,.0007,1,3.053,.0928,1,.1409,.0015,0,13.39,.1663,0,.0298,.0004,0,1.345,.0322,0,.0399,.0003,0,1.937,.0380,0,.0847,.0014,0,6.814,.3308,1,2,3,5,5,6,6,5,6,6,2,4.8,4.4,7,0,0
GAT,BFS,PCC,.0741,.0012,0,4.840,.1223,0,.0820,.0011,0,7.349,.1315,0,.0291,.0005,0,1.757,.0414,0,.0455,.0006,0,2.415,.0431,0,.0650,.0013,1,9.922,.3082,0,7,7,5,5,7,7,7,7,1,7,5.4,6.6,7,0,0
GAT,BFS,PACC,.0561,.0010,0,2.533,.1041,0,.0656,.0010,0,5.347,.1219,0,.0243,.0003,0,.7255,.0332,1,.0331,.0004,0,.9463,.0291,1,.0930,.0019,0,6.906,.3530,1,4,5,3,3,3,2,3,2,4,2,3.4,2.8,7,0,0
GAT,BFS,NEIGH PACC,.0577,.0007,0,2.548,.0825,0,.0702,.0011,0,5.886,.1287,0,.0280,.0004,0,.8623,.0364,0,.0363,.0004,0,1.234,.0337,0,.1011,.0017,0,8.096,.4094,0,6,6,4,4,6,5,6,5,7,5,5.8,5.0,7,0,0
GAT,BFS,PPR PACC,.0500,.0010,1,2.265,.1044,1,.0616,.0011,1,5.015,.1223,1,.0226,.0003,1,.7147,.0330,1,.0312,.0004,1,.9381,.0300,1,.0891,.0019,0,6.881,.3462,1,1,2,1,1,1,1,1,1,2,1,1.2,1.2,7,1,1
GAT,BFS,PPR NEIGH PACC,.0502,.0007,1,2.179,.0795,1,.0621,.0012,1,5.134,.1281,1,.0264,.0004,0,.8485,.0354,0,.0343,.0004,0,1.223,.0338,0,.0962,.0017,0,7.892,.3812,0,2,1,2,2,4,4,4,4,5,4,3.4,3.0,7,0,0
GAT,BFS,FEATURE PACC,.0552,.0009,0,2.515,.1034,0,.1042,.0012,0,9.423,.1171,0,.0240,.0003,0,.7265,.0333,1,.0327,.0004,0,.9474,.0291,1,.0909,.0019,0,6.949,.3519,1,3,3,6,6,2,3,2,3,3,3,3.2,3.6,7,0,0
GAT,BFS,FEATURE NEIGH PACC,.0566,.0007,0,2.523,.0820,0,.1073,.0012,0,9.837,.1097,0,.0278,.0004,0,.8704,.0365,0,.0360,.0004,0,1.240,.0339,0,.0989,.0018,0,8.172,.4137,0,5,4,7,7,5,6,5,6,6,6,5.6,5.8,7,0,0
GCN,BFS,PCC,.0539,.0010,0,3.489,.1105,0,.0783,.0013,0,7.060,.1530,0,.0256,.0003,0,1.513,.0338,0,.0418,.0003,0,2.255,.0320,0,.0573,.0014,1,9.553,.3545,0,7,7,5,5,5,7,7,7,1,7,5.0,6.6,7,0,0
GCN,BFS,PACC,.0488,.0009,0,2.093,.0944,0,.0637,.0013,0,5.267,.1436,0,.0241,.0003,0,.5966,.0303,1,.0401,.0003,0,.9320,.0287,1,.0888,.0015,0,6.713,.2909,1,6,6,3,3,4,3,6,1,4,1,4.6,2.8,7,0,0
GCN,BFS,NEIGH PACC,.0474,.0007,0,2.020,.0744,0,.0653,.0013,0,5.428,.1465,0,.0261,.0003,0,.6773,.0305,0,.0379,.0003,0,.9846,.0250,1,.0977,.0017,0,7.994,.3860,0,4,4,4,4,7,4,4,4,7,5,5.2,4.2,7,0,0
GCN,BFS,PPR PACC,.0415,.0010,1,1.943,.0934,1,.0618,.0013,1,5.132,.1423,1,.0207,.0003,1,.5932,.0316,1,.0358,.0004,1,.9569,.0295,1,.0840,.0016,0,6.727,.2826,1,2,2,2,2,1,1,2,3,2,3,1.8,2.2,7,1,1
GCN,BFS,PPR NEIGH PACC,.0402,.0007,1,1.786,.0719,1,.0595,.0012,1,4.910,.1408,1,.0240,.0003,0,.7070,.0314,0,.0351,.0003,1,1.004,.0268,0,.0924,.0017,0,7.723,.3528,0,1,1,1,1,2,6,1,6,5,4,2.0,3.6,7,0,0
GCN,BFS,FEATURE PACC,.0476,.0009,0,2.067,.0930,0,.1020,.0013,0,9.301,.1327,0,.0241,.0003,0,.5964,.0303,1,.0400,.0003,0,.9359,.0288,1,.0870,.0015,0,6.723,.2906,1,5,5,6,6,3,2,5,2,3,2,4.4,3.4,7,0,0
GCN,BFS,FEATURE NEIGH PACC,.0460,.0007,0,1.990,.0724,0,.1020,.0010,0,9.358,.1049,0,.0259,.0003,0,.6811,.0303,0,.0377,.0003,0,.9909,.0253,1,.0957,.0017,0,8.058,.3902,0,3,3,7,7,6,5,3,5,6,6,5.0,5.2,7,0,0
APPNP,BFS,PCC,.0469,.0009,0,3.074,.0949,0,.0737,.0012,0,6.609,.1405,0,.0271,.0003,0,1.492,.0327,0,.0468,.0004,0,2.339,.0314,0,.0569,.0014,1,9.867,.3924,0,7,7,5,5,7,7,7,7,1,7,5.4,6.6,7,0,0
APPNP,BFS,PACC,.0457,.0008,0,1.881,.0818,0,.0603,.0010,0,4.944,.1226,0,.0225,.0003,0,.5731,.0295,1,.0430,.0004,0,.9227,.0256,1,.0927,.0015,0,7.449,.3475,1,5,5,3,3,3,2,4,2,4,2,3.8,2.8,7,0,0
APPNP,BFS,NEIGH PACC,.0459,.0006,0,1.910,.0634,0,.0633,.0010,0,5.243,.1300,0,.0260,.0004,0,.6585,.0296,0,.0435,.0003,0,.9606,.0193,1,.1017,.0018,0,8.673,.4718,0,6,6,4,4,6,4,6,4,7,5,5.8,4.6,7,0,0
APPNP,BFS,PPR PACC,.0380,.0009,1,1.729,.0873,1,.0574,.0010,1,4.705,.1213,1,.0213,.0003,1,.5823,.0314,1,.0395,.0004,1,.9331,.0288,1,.0874,.0016,0,7.372,.3284,1,2,2,2,2,1,3,1,3,2,1,1.6,2.2,7,1,1
APPNP,BFS,PPR NEIGH PACC,.0378,.0006,1,1.615,.0571,1,.0562,.0010,1,4.600,.1251,1,.0256,.0004,0,.6993,.0313,0,.0406,.0003,0,.9747,.0224,1,.0962,.0018,0,8.440,.4336,0,1,1,1,1,4,6,2,6,5,4,2.6,3.6,7,0,0
APPNP,BFS,FEATURE PACC,.0443,.0008,0,1.852,.0816,0,.0985,.0010,0,8.937,.1061,0,.0220,.0003,1,.5707,.0295,1,.0425,.0004,0,.9178,.0263,1,.0909,.0015,0,7.475,.3485,1,3,3,6,6,2,1,3,1,3,3,3.4,2.8,7,0,0
APPNP,BFS,FEATURE NEIGH PACC,.0444,.0006,0,1.869,.0608,0,.0992,.0007,0,9.057,.0786,0,.0257,.0004,0,.6678,.0294,0,.0430,.0003,0,.9647,.0196,1,.0997,.0018,0,8.750,.4781,0,4,4,7,7,5,5,5,5,6,6,5.4,5.4,7,0,0
,RW,MLPE,.1832,.0016,0,6.430,.1678,0,.2651,.0010,0,15.07,.0930,0,.1594,.0010,0,8.278,.1145,0,.1158,.0008,0,4.466,.0984,0,.3025,.0049,0,3.073,.1567,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
EgoNet,RW,PCC,.1355,.0031,0,6.275,.2458,0,.2237,.0027,0,21.00,.2973,0,.0538,.0013,0,2.895,.1544,0,.0449,.0013,1,1.703,.1078,0,.2171,.0053,0,4.937,.4434,0,7,7,7,7,7,7,5,7,7,7,6.6,7.0,7,0,0
EgoNet,RW,PACC,.0973,.0024,0,2.916,.1681,1,.1477,.0054,1,13.48,.5161,1,.0476,.0014,0,1.061,.1347,1,.0481,.0008,0,1.052,.0995,1,.1506,.0041,1,1.716,.2469,1,6,3,5,4,6,3,7,3,5,3,5.8,3.2,7,0,0
EgoNet,RW,NEIGH PACC,.0900,.0030,1,3.201,.2162,1,.1476,.0048,1,13.49,.4663,1,.0418,.0016,1,1.165,.1532,1,.0427,.0009,1,1.091,.1034,1,.1419,.0059,1,1.996,.3132,1,4,6,4,5,4,5,4,5,4,5,4.0,5.2,7,0,0
EgoNet,RW,PPR   PACC,.0971,.0024,0,2.939,.1671,1,.1484,.0053,1,13.55,.5138,1,.0474,.0014,0,1.076,.1357,1,.0478,.0008,0,1.058,.0996,1,.1508,.0042,1,1.756,.2432,1,5,4,6,6,5,4,6,4,6,4,5.6,4.4,7,0,0
EgoNet,RW,PPR NEIGH  PACC,.0887,.0028,1,3.101,.2014,1,.1455,.0048,1,13.29,.4639,1,.0416,.0016,1,1.173,.1534,1,.0424,.0009,1,1.100,.1039,1,.1416,.0060,1,2.003,.3138,1,3,5,3,3,3,6,3,6,3,6,3.0,5.2,7,0,0
EgoNet,RW,FEATURE PACC,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,1,1,1,1,1,1,1,1,1,1,1.0,1.0,7,1,1
EgoNet,RW,FEATURE NEIGH PACC,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,,,0,2,2,2,2,2,2,2,2,2,2,2.0,2.0,7,0,0
MLP,RW,PCC,.1263,.0008,0,5.275,.0705,0,.1494,.0011,0,13.84,.0907,0,.0727,.0004,0,3.820,.0345,0,.0718,.0002,0,3.224,.0240,0,.0913,.0010,0,1.376,.0482,0,7,7,7,7,7,7,7,7,6,7,6.8,7.0,7,0,0
MLP,RW,PACC,.0733,.0007,0,2.347,.0597,0,.0869,.0013,0,7.425,.1175,0,.0332,.0003,0,1.251,.0262,0,.0471,.0004,0,1.837,.0317,0,.0882,.0011,1,.7452,.0273,1,4,4,3,3,5,3,5,3,4,4,4.2,3.4,7,0,0
MLP,RW,NEIGH PACC,.0644,.0006,0,2.153,.0469,0,.0824,.0015,1,7.105,.1438,1,.0326,.0003,0,1.369,.0213,0,.0434,.0003,0,1.859,.0337,0,.0915,.0009,0,.7066,.0227,1,3,2,2,2,3,5,2,4,7,3,3.4,3.2,7,0,0
MLP,RW,PPR PACC,.0743,.0007,0,2.417,.0530,0,.0899,.0011,0,7.766,.1022,0,.0315,.0003,0,1.144,.0286,1,.0450,.0004,0,1.765,.0314,1,.0864,.0012,1,.7580,.0293,1,6,5,4,4,2,1,4,2,2,5,3.6,3.4,7,0,0
MLP,RW,PPR NEIGH PACC,.0620,.0005,1,2.040,.0340,1,.0798,.0015,1,6.894,.1448,1,.0303,.0003,1,1.201,.0242,1,.0406,.0003,1,1.735,.0329,1,.0880,.0009,1,.6960,.0240,1,1,1,1,1,1,2,1,1,3,1,1.4,1.2,7,1,1
MLP,RW,FEATURE PACC,.0740,.0008,0,2.445,.0547,0,.1275,.0012,0,11.62,.1182,0,.0341,.0002,0,1.341,.0260,0,.0479,.0004,0,1.970,.0321,0,.0858,.0012,1,.7662,.0303,0,5,6,6,6,6,4,6,6,1,6,4.8,5.6,7,0,0
MLP,RW,FEATURE NEIGH PACC,.0644,.0006,0,2.229,.0392,0,.1202,.0016,0,10.98,.1599,0,.0331,.0003,0,1.456,.0223,0,.0434,.0004,0,1.956,.0345,0,.0890,.0009,0,.7061,.0254,1,2,3,5,5,4,6,3,5,5,2,3.8,4.2,7,0,0
GAT,RW,PCC,.0799,.0008,0,3.555,.0662,0,.0766,.0011,0,6.693,.1180,0,.0340,.0005,0,1.689,.0435,0,.0500,.0006,0,2.195,.0343,0,.0691,.0007,1,.7488,.0219,0,7,7,5,5,7,7,7,7,1,7,5.4,6.6,7,0,0
GAT,RW,PACC,.0610,.0007,0,1.648,.0561,0,.0594,.0011,0,4.563,.1119,0,.0293,.0004,0,.7767,.0354,1,.0382,.0003,0,.9639,.0230,1,.0952,.0010,0,.6084,.0047,1,5,4,3,3,4,2,4,1,5,3,4.2,2.6,7,0,0
GAT,RW,NEIGH PACC,.0617,.0006,0,1.836,.0400,0,.0644,.0011,0,5.184,.1181,0,.0308,.0004,0,.9098,.0366,0,.0394,.0003,0,1.191,.0254,0,.0977,.0010,0,.6290,.0107,0,6,6,4,4,6,5,6,5,7,6,5.8,5.2,7,0,0
GAT,RW,PPR PACC,.0550,.0007,1,1.427,.0521,1,.0554,.0011,1,4.203,.1102,1,.0277,.0004,1,.7664,.0357,1,.0366,.0003,1,.9656,.0238,1,.0930,.0009,0,.6001,.0056,1,2,1,1,1,1,1,1,2,2,1,1.4,1.2,7,1,1
GAT,RW,PPR NEIGH PACC,.0540,.0006,1,1.496,.0334,1,.0564,.0011,1,4.432,.1121,1,.0290,.0004,0,.8826,.0365,0,.0376,.0003,0,1.185,.0260,0,.0951,.0009,0,.6238,.0111,0,1,2,2,2,2,4,2,4,4,4,2.2,3.2,7,0,0
GAT,RW,FEATURE PACC,.0599,.0007,0,1.626,.0552,0,.0802,.0011,0,6.802,.1172,0,.0291,.0004,0,.7787,.0355,1,.0379,.0003,0,.9663,.0232,1,.0934,.0010,0,.6014,.0050,1,3,3,6,6,3,3,3,3,3,2,3.6,3.4,7,0,0
GAT,RW,FEATURE NEIGH PACC,.0604,.0006,0,1.806,.0367,0,.0847,.0011,0,7.403,.1147,0,.0306,.0004,0,.9170,.0366,0,.0392,.0003,0,1.198,.0256,0,.0957,.0010,0,.6247,.0111,0,4,5,7,7,5,6,5,6,6,5,5.4,5.8,7,0,0
GCN,RW,PCC,.0539,.0006,0,2.085,.0593,0,.0694,.0013,0,5.990,.1320,0,.0276,.0003,0,1.247,.0326,0,.0451,.0002,0,1.961,.0241,0,.0566,.0004,1,.4972,.0109,1,4,7,5,5,5,7,7,7,1,1,4.4,5.4,7,0,0
GCN,RW,PACC,.0571,.0008,0,1.267,.0610,0,.0554,.0012,0,4.204,.1260,1,.0298,.0004,0,.6101,.0283,1,.0428,.0002,0,.8952,.0228,1,.0956,.0005,0,.5915,.0025,0,7,5,3,3,6,2,6,1,6,4,5.6,3.0,7,0,0
GCN,RW,NEIGH PACC,.0541,.0007,0,1.311,.0410,0,.0588,.0012,0,4.637,.1298,0,.0276,.0003,0,.6622,.0276,1,.0403,.0003,0,.9491,.0212,0,.0964,.0006,0,.6260,.0110,0,5,6,4,4,4,4,4,4,7,7,4.8,5.0,7,0,0
GCN,RW,PPR PACC,.0494,.0008,0,1.089,.0535,1,.0527,.0012,1,4.001,.1247,1,.0266,.0003,0,.5993,.0301,1,.0392,.0003,0,.9029,.0250,1,.0925,.0004,0,.5778,.0031,0,2,2,2,1,2,1,2,3,2,2,2.0,1.8,7,0,1
GCN,RW,PPR NEIGH PACC,.0461,.0007,1,1.034,.0268,1,.0524,.0012,1,4.049,.1197,1,.0256,.0003,1,.6682,.0302,1,.0375,.0003,1,.9611,.0228,0,.0934,.0005,0,.6161,.0114,0,1,1,1,2,1,6,1,6,3,5,1.4,4.0,7,1,0
GCN,RW,FEATURE PACC,.0559,.0008,0,1.234,.0598,0,.0767,.0012,0,6.490,.1308,0,.0298,.0004,0,.6110,.0284,1,.0426,.0003,0,.8962,.0227,1,.0944,.0005,0,.5873,.0026,0,6,3,6,6,7,3,5,2,4,3,5.6,3.4,7,0,0
GCN,RW,FEATURE NEIGH PACC,.0526,.0006,0,1.267,.0359,0,.0796,.0011,0,6.913,.1193,0,.0273,.0003,0,.6644,.0277,1,.0401,.0003,0,.9552,.0211,0,.0948,.0006,0,.6226,.0118,0,3,4,7,7,3,5,3,5,5,6,4.2,5.4,7,0,0
APPNP,RW,PCC,.0465,.0006,0,1.750,.0601,0,.0659,.0012,0,5.638,.1271,0,.0293,.0003,0,1.197,.0303,0,.0504,.0003,0,2.016,.0247,0,.0546,.0005,1,.4160,.0075,1,3,7,5,5,7,7,7,7,1,1,4.6,5.4,7,0,0
APPNP,RW,PACC,.0527,.0008,0,1.121,.0604,0,.0541,.0011,0,4.060,.1157,0,.0282,.0003,0,.5726,.0270,1,.0452,.0003,0,.8693,.0229,1,.0979,.0006,0,.5958,.0019,0,7,4,3,3,6,3,5,2,5,4,5.2,3.2,7,0,0
APPNP,RW,NEIGH PACC,.0512,.0006,0,1.229,.0442,0,.0583,.0011,0,4.580,.1220,0,.0276,.0003,0,.6387,.0247,0,.0456,.0003,0,.9643,.0222,0,.0999,.0006,0,.6302,.0115,0,5,6,4,4,4,4,6,4,7,7,5.2,5.0,7,0,0
APPNP,RW,PPR PACC,.0448,.0008,0,.9489,.0544,1,.0501,.0011,1,3.735,.1112,1,.0255,.0003,1,.5650,.0287,1,.0418,.0003,1,.8731,.0246,1,.0944,.0006,0,.5821,.0020,0,2,2,1,1,1,1,1,3,2,2,1.4,1.8,7,1,1
APPNP,RW,PPR NEIGH PACC,.0425,.0006,1,.8951,.0224,1,.0508,.0010,1,3.873,.1113,1,.0261,.0003,1,.6387,.0275,0,.0424,.0003,1,.9700,.0240,0,.0965,.0006,0,.6157,.0115,0,1,1,2,2,2,5,2,6,3,5,2.0,3.8,7,0,0
APPNP,RW,FEATURE PACC,.0515,.0008,0,1.090,.0591,0,.0744,.0011,0,6.223,.1122,0,.0279,.0003,0,.5711,.0271,1,.0450,.0003,0,.8672,.0229,1,.0968,.0006,0,.5911,.0020,0,6,3,6,6,5,2,3,1,4,3,4.8,3.0,7,0,0
APPNP,RW,FEATURE NEIGH PACC,.0498,.0006,0,1.189,.0387,0,.0776,.0010,0,6.666,.1082,0,.0273,.0003,0,.6427,.0249,0,.0452,.0003,0,.9674,.0221,0,.0983,.0007,0,.6241,.0120,0,4,5,7,7,3,6,4,5,6,6,4.8,5.8,7,0,0


==> tables/pcc_sp.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,coraMlAeRank,coraMlRaeRank,citeSeerAeRank,citeSeerRaeRank,photosAeRank,photosRaeRank,computersAeRank,computersRaeRank,pubMedAeRank,pubMedRaeRank,aeRank,raeRank,groupSize,aeRankBest,raeRankBest
,PPS,MLPE,.0903,.0000,0,.5692,.0000,0,.0469,.0000,0,.2623,.0000,0,.0924,.0000,0,.6660,.0000,0,.0770,.0000,0,.5358,.0000,0,.1268,.0000,0,.3948,.0000,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
MLP,PPS,PCC,.0827,.0006,0,.8565,.0035,0,.0361,.0004,0,.2782,.0025,0,.0497,.0003,0,1.105,.0059,0,.0533,.0002,0,.6342,.0021,0,.0470,.0004,0,.1870,.0012,0,6,6,4,5,6,6,6,6,6,6,5.6,5.8,6,0,0
MLP,PPS,PACC,.0481,.0005,0,.4186,.0052,0,.0336,.0006,0,.2271,.0039,0,.0191,.0001,0,.3036,.0057,1,.0334,.0004,0,.3690,.0048,0,.0181,.0003,1,.0649,.0014,0,4,4,3,3,3,1,4,4,2,3,3.2,3.0,6,0,0
MLP,PPS,NEIGH  PACC,.0326,.0005,1,.2865,.0047,1,.0288,.0003,0,.1908,.0019,0,.0163,.0002,1,.3595,.0149,0,.0265,.0002,1,.2936,.0029,1,.0187,.0003,0,.0649,.0012,0,2,2,2,2,2,5,2,2,3,2,2.2,2.6,6,0,0
MLP,PPS,SP   PACC,.0656,.0009,0,.5871,.0080,0,.0573,.0007,0,.3916,.0065,0,.0235,.0002,0,.3243,.0056,0,.0406,.0004,0,.4278,.0057,0,.0296,.0006,0,.1129,.0026,0,5,5,6,6,5,2,5,5,4,4,5.0,4.4,6,0,0
MLP,PPS,SP NEIGH   PACC,.0421,.0004,0,.4114,.0063,0,.0400,.0004,0,.2702,.0036,0,.0194,.0001,0,.3575,.0115,0,.0283,.0004,0,.3178,.0056,0,.0327,.0006,0,.1253,.0024,0,3,3,5,4,4,4,3,3,5,5,4.0,3.8,6,0,0
MLP,PPS,PPR NEIGH    PACC,.0320,.0003,1,.2847,.0034,1,.0271,.0003,1,.1799,.0018,1,.0162,.0002,1,.3345,.0146,0,.0263,.0002,1,.2913,.0028,1,.0178,.0002,1,.0616,.0012,1,1,1,1,1,1,3,1,1,1,1,1.0,1.4,6,1,1
GAT,PPS,PCC,.0479,.0004,0,.5323,.0041,0,.0219,.0003,0,.1573,.0017,0,.0314,.0003,0,.9570,.0130,0,.0398,.0004,0,.4674,.0046,0,.0463,.0004,0,.1911,.0013,0,6,6,4,4,6,6,6,6,6,6,5.6,5.6,6,0,0
GAT,PPS,PACC,.0297,.0006,0,.2660,.0043,0,.0192,.0003,1,.1262,.0017,1,.0147,.0002,1,.2776,.0094,1,.0217,.0003,0,.2326,.0030,0,.0176,.0003,1,.0635,.0013,1,3,3,2,2,3,1,4,3,1,1,2.6,2.0,6,0,0
GAT,PPS,NEIGH  PACC,.0287,.0006,1,.2438,.0044,1,.0199,.0002,0,.1307,.0015,0,.0146,.0002,1,.3249,.0122,0,.0211,.0003,1,.2271,.0038,1,.0192,.0003,0,.0694,.0012,0,2,2,3,3,1,2,3,2,3,3,2.4,2.4,6,0,0
GAT,PPS,SP   PACC,.0375,.0006,0,.3481,.0068,0,.0332,.0006,0,.2192,.0047,0,.0202,.0003,0,.4594,.0182,0,.0239,.0005,0,.2683,.0054,0,.0309,.0005,0,.1246,.0022,0,5,5,6,6,5,4,5,5,4,4,5.0,4.8,6,0,0
GAT,PPS,SP NEIGH   PACC,.0369,.0005,0,.3252,.0039,0,.0321,.0005,0,.2131,.0039,0,.0195,.0003,0,.5628,.0192,0,.0207,.0003,1,.2426,.0050,0,.0341,.0006,0,.1378,.0023,0,4,4,5,5,4,5,2,4,5,5,4.0,4.6,6,0,0
GAT,PPS,PPR NEIGH    PACC,.0279,.0005,1,.2414,.0040,1,.0187,.0002,1,.1235,.0014,1,.0146,.0002,1,.3466,.0131,0,.0207,.0003,1,.2238,.0038,1,.0181,.0002,1,.0655,.0010,1,1,1,1,1,2,3,1,1,2,2,1.4,1.6,6,1,1
GCN,PPS,PCC,.0438,.0003,0,.4697,.0030,0,.0221,.0003,0,.1574,.0021,0,.0315,.0001,0,.8508,.0040,0,.0391,.0002,0,.4667,.0019,0,.0405,.0004,0,.1665,.0012,0,6,6,4,4,6,6,6,6,6,6,5.6,5.6,6,0,0
GCN,PPS,PACC,.0246,.0007,0,.2216,.0041,0,.0190,.0003,0,.1259,.0019,0,.0122,.0002,1,.2056,.0062,1,.0228,.0002,0,.2411,.0019,0,.0161,.0003,1,.0591,.0014,1,3,3,3,3,1,1,4,3,1,1,2.4,2.2,6,0,0
GCN,PPS,NEIGH  PACC,.0239,.0003,0,.2073,.0024,1,.0188,.0002,0,.1253,.0018,0,.0134,.0002,0,.2920,.0110,0,.0191,.0002,1,.2054,.0026,1,.0181,.0003,0,.0659,.0014,0,2,1,2,2,2,2,2,2,3,3,2.2,2.0,6,0,0
GCN,PPS,SP   PACC,.0315,.0005,0,.3089,.0041,0,.0302,.0005,0,.2045,.0044,0,.0182,.0002,0,.3994,.0095,0,.0279,.0007,0,.3051,.0079,0,.0298,.0004,0,.1276,.0023,0,5,5,6,6,5,4,5,5,4,4,5.0,4.8,6,0,0
GCN,PPS,SP NEIGH   PACC,.0308,.0003,0,.2862,.0027,0,.0301,.0005,0,.2013,.0042,0,.0181,.0003,0,.5700,.0171,0,.0223,.0004,0,.2436,.0041,0,.0319,.0005,0,.1386,.0028,0,4,4,5,5,4,5,3,4,5,5,4.2,4.6,6,0,0
GCN,PPS,PPR NEIGH    PACC,.0232,.0003,1,.2073,.0019,1,.0176,.0002,1,.1177,.0016,1,.0135,.0002,0,.3329,.0126,0,.0188,.0003,1,.2029,.0027,1,.0168,.0002,1,.0613,.0011,1,1,2,1,1,3,3,1,1,2,2,1.6,1.8,6,1,1
APPNP,PPS,PCC,.0374,.0003,0,.4124,.0029,0,.0214,.0003,0,.1509,.0020,0,.0318,.0001,0,.9795,.0038,0,.0390,.0002,0,.4657,.0022,0,.0398,.0004,0,.1664,.0012,0,6,6,4,4,6,6,6,6,6,6,5.6,5.6,6,0,0
APPNP,PPS,PACC,.0217,.0004,1,.1986,.0026,1,.0184,.0002,0,.1211,.0016,0,.0124,.0002,1,.2442,.0075,1,.0256,.0003,0,.2638,.0030,0,.0165,.0003,1,.0597,.0015,1,2,3,2,2,1,1,3,3,1,1,1.8,2.0,6,0,0
APPNP,PPS,NEIGH  PACC,.0224,.0003,0,.1943,.0025,1,.0184,.0002,0,.1222,.0015,0,.0139,.0002,0,.3133,.0133,0,.0231,.0003,1,.2471,.0039,1,.0187,.0003,0,.0676,.0014,0,3,2,3,3,2,2,2,2,3,3,2.6,2.4,6,0,0
APPNP,PPS,SP   PACC,.0286,.0004,0,.2933,.0046,0,.0293,.0005,0,.1969,.0041,0,.0181,.0003,0,.6573,.0165,0,.0372,.0005,0,.3970,.0063,0,.0302,.0004,0,.1284,.0018,0,4,5,5,5,4,4,5,5,4,4,4.4,4.6,6,0,0
APPNP,PPS,SP NEIGH   PACC,.0292,.0003,0,.2723,.0030,0,.0300,.0005,0,.1993,.0039,0,.0192,.0003,0,.7014,.0220,0,.0262,.0004,0,.2859,.0042,0,.0332,.0005,0,.1444,.0023,0,5,4,6,6,5,5,4,4,5,5,5.0,4.8,6,0,0
APPNP,PPS,PPR NEIGH    PACC,.0214,.0002,1,.1939,.0027,1,.0172,.0002,1,.1149,.0013,1,.0143,.0002,0,.3780,.0154,0,.0226,.0004,1,.2424,.0042,1,.0175,.0002,0,.0642,.0009,0,1,1,1,1,3,3,1,1,2,2,1.6,1.6,6,1,1
,BFS,MLPE,.1839,.0027,0,8.185,.2845,0,.2676,.0013,0,15.22,.1266,0,.1622,.0011,0,9.313,.1593,0,.1180,.0010,0,5.666,.1293,0,.3034,.0052,0,5.067,.1503,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
MLP,BFS,PCC,.1243,.0013,0,7.212,.1339,0,.1588,.0011,0,14.84,.1220,0,.0668,.0004,0,4.028,.0476,0,.0662,.0003,0,3.635,.0337,0,.0800,.0014,0,10.44,.3583,0,6,6,4,4,6,6,6,6,3,5,5.0,5.4,6,0,0
MLP,BFS,PACC,.0645,.0009,0,3.508,.0994,0,.1158,.0015,0,10.63,.1501,0,.0237,.0003,1,.9928,.0356,1,.0392,.0005,0,1.608,.0351,1,.0816,.0013,0,7.663,.3734,0,3,3,3,3,1,1,4,1,4,3,3.0,2.2,6,0,0
MLP,BFS,NEIGH  PACC,.0577,.0008,1,3.008,.0962,1,.0984,.0014,1,8.845,.1511,1,.0290,.0003,0,1.237,.0316,0,.0400,.0003,0,1.817,.0373,0,.0878,.0013,0,6.787,.3316,1,2,2,2,2,4,3,5,5,6,1,3.8,2.6,6,0,0
MLP,BFS,SP   PACC,.0787,.0011,0,4.803,.1193,0,.2134,.0016,0,20.36,.1600,0,.0272,.0006,0,1.477,.0550,0,.0358,.0005,0,1.736,.0397,0,.0783,.0020,1,12.26,.5660,0,5,5,6,6,3,4,2,4,2,6,3.6,5.0,6,0,0
MLP,BFS,SP NEIGH   PACC,.0715,.0010,0,4.636,.1192,0,.2080,.0015,0,19.92,.1478,0,.0294,.0005,0,1.519,.0473,0,.0342,.0004,1,1.682,.0432,1,.0756,.0015,1,10.20,.4588,0,4,4,5,5,5,5,1,2,1,4,3.2,4.0,6,0,0
MLP,BFS,PPR NEIGH    PACC,.0560,.0008,1,2.972,.1078,1,.0964,.0015,1,8.699,.1565,1,.0266,.0004,0,1.097,.0327,0,.0375,.0003,0,1.694,.0364,0,.0840,.0012,0,6.833,.3028,1,1,1,1,1,2,2,3,3,5,2,2.4,1.8,6,1,1
GAT,BFS,PCC,.0741,.0012,0,4.840,.1223,0,.0820,.0011,0,7.349,.1315,0,.0291,.0005,0,1.757,.0414,0,.0455,.0006,0,2.415,.0431,0,.0650,.0013,1,9.922,.3082,0,6,6,4,4,6,6,6,6,1,5,4.6,5.4,6,0,0
GAT,BFS,PACC,.0561,.0010,0,2.533,.1041,0,.0656,.0010,0,5.347,.1219,1,.0243,.0003,0,.7255,.0332,1,.0331,.0004,0,.9463,.0291,1,.0930,.0019,0,6.906,.3530,1,2,2,2,2,2,1,3,1,4,1,2.6,1.4,6,1,1
GAT,BFS,NEIGH  PACC,.0577,.0007,0,2.548,.0825,0,.0702,.0011,0,5.886,.1287,0,.0280,.0004,0,.8623,.0364,0,.0363,.0004,0,1.234,.0337,0,.1011,.0017,0,8.096,.4094,0,3,3,3,3,5,3,5,4,6,3,4.4,3.2,6,0,0
GAT,BFS,SP   PACC,.0618,.0012,0,3.745,.1312,0,.2058,.0011,0,19.24,.1322,0,.0232,.0004,1,.9479,.0345,0,.0290,.0005,1,1.092,.0368,0,.0784,.0020,0,9.279,.3812,0,5,5,6,5,1,4,1,2,2,4,3.0,4.0,6,0,0
GAT,BFS,SP NEIGH   PACC,.0616,.0011,0,3.667,.1239,0,.2030,.0011,0,19.24,.1177,0,.0266,.0004,0,1.108,.0356,0,.0319,.0004,0,1.343,.0403,0,.0875,.0021,0,10.40,.4865,0,4,4,5,6,4,5,2,5,3,6,3.6,5.2,6,0,0
GAT,BFS,PPR NEIGH    PACC,.0502,.0007,1,2.179,.0795,1,.0621,.0012,1,5.134,.1281,1,.0264,.0004,0,.8485,.0354,0,.0343,.0004,0,1.223,.0338,0,.0962,.0017,0,7.892,.3812,0,1,1,1,1,3,2,4,3,5,2,2.8,1.8,6,0,0
GCN,BFS,PCC,.0539,.0010,0,3.489,.1105,0,.0783,.0013,0,7.060,.1530,0,.0256,.0003,0,1.513,.0338,0,.0418,.0003,0,2.255,.0320,0,.0573,.0014,1,9.553,.3545,0,4,5,4,4,5,6,6,6,1,4,4.0,5.0,6,0,0
GCN,BFS,PACC,.0488,.0009,0,2.093,.0944,0,.0637,.0013,0,5.267,.1436,0,.0241,.0003,0,.5966,.0303,1,.0401,.0003,0,.9320,.0287,1,.0888,.0015,0,6.713,.2909,1,3,3,2,2,3,1,5,1,4,1,3.4,1.6,6,0,1
GCN,BFS,NEIGH  PACC,.0474,.0007,0,2.020,.0744,0,.0653,.0013,0,5.428,.1465,0,.0261,.0003,0,.6773,.0305,0,.0379,.0003,0,.9846,.0250,1,.0977,.0017,0,7.994,.3860,0,2,2,3,3,6,2,4,2,6,3,4.2,2.4,6,0,0
GCN,BFS,SP   PACC,.0561,.0010,0,3.503,.0986,0,.2083,.0012,0,19.70,.1276,0,.0230,.0004,1,.8628,.0383,0,.0331,.0004,0,1.051,.0349,0,.0785,.0020,0,10.40,.4859,0,6,6,6,6,1,4,2,4,2,5,3.4,5.0,6,0,0
GCN,BFS,SP NEIGH   PACC,.0541,.0010,0,3.276,.0997,0,.2053,.0013,0,19.45,.1234,0,.0255,.0003,0,1.013,.0363,0,.0322,.0004,1,1.104,.0345,0,.0855,.0024,0,11.08,.6375,0,5,4,5,5,4,5,1,5,3,6,3.6,5.0,6,0,0
GCN,BFS,PPR NEIGH    PACC,.0402,.0007,1,1.786,.0719,1,.0595,.0012,1,4.910,.1408,1,.0240,.0003,0,.7070,.0314,0,.0351,.0003,0,1.004,.0268,0,.0924,.0017,0,7.723,.3528,0,1,1,1,1,2,3,3,3,5,2,2.4,2.0,6,1,0
APPNP,BFS,PCC,.0469,.0009,0,3.074,.0949,0,.0737,.0012,0,6.609,.1405,0,.0271,.0003,0,1.492,.0327,0,.0468,.0004,0,2.339,.0314,0,.0569,.0014,1,9.867,.3924,0,4,4,4,4,6,6,6,6,1,4,4.2,4.8,6,0,0
APPNP,BFS,PACC,.0457,.0008,0,1.881,.0818,0,.0603,.0010,0,4.944,.1226,0,.0225,.0003,1,.5731,.0295,1,.0430,.0004,0,.9227,.0256,1,.0927,.0015,0,7.449,.3475,1,2,2,2,2,2,1,4,1,4,1,2.8,1.4,6,0,1
APPNP,BFS,NEIGH  PACC,.0459,.0006,0,1.910,.0634,0,.0633,.0010,0,5.243,.1300,0,.0260,.0004,0,.6585,.0296,0,.0435,.0003,0,.9606,.0193,1,.1017,.0018,0,8.673,.4718,0,3,3,3,3,4,2,5,2,6,3,4.2,2.6,6,0,0
APPNP,BFS,SP   PACC,.0531,.0010,0,3.327,.0929,0,.2081,.0011,0,19.54,.1299,0,.0223,.0003,1,.8863,.0391,0,.0330,.0004,1,1.045,.0352,0,.0799,.0021,0,10.94,.5091,0,6,6,6,6,1,4,1,4,2,5,3.2,5.0,6,0,0
APPNP,BFS,SP NEIGH   PACC,.0515,.0009,0,3.140,.0902,0,.2037,.0013,0,19.29,.1208,0,.0261,.0003,0,1.037,.0361,0,.0344,.0004,0,1.148,.0367,0,.0872,.0023,0,11.60,.6555,0,5,5,5,5,5,5,2,5,3,6,4.0,5.2,6,0,0
APPNP,BFS,PPR NEIGH    PACC,.0378,.0006,1,1.615,.0571,1,.0562,.0010,1,4.600,.1251,1,.0256,.0004,0,.6993,.0313,0,.0406,.0003,0,.9747,.0224,1,.0962,.0018,0,8.440,.4336,0,1,1,1,1,3,3,3,3,5,2,2.6,2.0,6,1,0
,RW,MLPE,.1832,.0016,0,6.430,.1678,0,.2651,.0010,0,15.07,.0930,0,.1594,.0010,0,8.278,.1145,0,.1158,.0008,0,4.466,.0984,0,.3025,.0049,0,3.073,.1567,0,1,1,1,1,1,1,1,1,1,1,,,1,0,0
MLP,RW,PCC,.1263,.0008,0,5.275,.0705,0,.1494,.0011,0,13.84,.0907,0,.0727,.0004,0,3.820,.0345,0,.0718,.0002,0,3.224,.0240,0,.0913,.0010,0,1.376,.0482,0,6,6,4,4,6,6,6,6,3,6,5.0,5.6,6,0,0
MLP,RW,PACC,.0733,.0007,0,2.347,.0597,0,.0869,.0013,0,7.425,.1175,0,.0332,.0003,0,1.251,.0262,1,.0471,.0004,0,1.837,.0317,0,.0882,.0011,1,.7452,.0273,1,3,3,3,3,3,2,4,2,2,3,3.0,2.6,6,0,0
MLP,RW,NEIGH  PACC,.0644,.0006,0,2.153,.0469,0,.0824,.0015,1,7.105,.1438,1,.0326,.0003,0,1.369,.0213,0,.0434,.0003,0,1.859,.0337,0,.0915,.0009,0,.7066,.0227,1,2,2,2,2,2,3,3,3,4,2,2.6,2.4,6,0,0
MLP,RW,SP   PACC,.0923,.0009,0,3.841,.0771,0,.2081,.0013,0,19.71,.1357,0,.0384,.0004,0,1.805,.0530,0,.0471,.0004,0,2.046,.0357,0,.0926,.0017,0,.8547,.0393,0,5,5,6,6,5,5,5,5,5,4,5.2,5.0,6,0,0
MLP,RW,SP NEIGH   PACC,.0798,.0007,0,3.580,.0761,0,.2012,.0008,0,19.07,.0872,0,.0340,.0004,0,1.670,.0426,0,.0408,.0004,1,1.863,.0370,0,.0949,.0015,0,.8579,.0418,0,4,4,5,5,4,4,2,4,6,5,4.2,4.4,6,0,0
MLP,RW,PPR NEIGH    PACC,.0620,.0005,1,2.040,.0340,1,.0798,.0015,1,6.894,.1448,1,.0303,.0003,1,1.201,.0242,1,.0406,.0003,1,1.735,.0329,1,.0880,.0009,1,.6960,.0240,1,1,1,1,1,1,1,1,1,1,1,1.0,1.0,6,1,1
GAT,RW,PCC,.0799,.0008,0,3.555,.0662,0,.0766,.0011,0,6.693,.1180,0,.0340,.0005,0,1.689,.0435,0,.0500,.0006,0,2.195,.0343,0,.0691,.0007,1,.7488,.0219,0,6,6,4,4,6,6,6,6,1,6,4.6,5.6,6,0,0
GAT,RW,PACC,.0610,.0007,0,1.648,.0561,0,.0594,.0011,0,4.563,.1119,1,.0293,.0004,1,.7767,.0354,1,.0382,.0003,0,.9639,.0230,1,.0952,.0010,0,.6084,.0047,1,2,2,2,2,2,1,4,1,4,2,2.8,1.6,6,0,1
GAT,RW,NEIGH  PACC,.0617,.0006,0,1.836,.0400,0,.0644,.0011,0,5.184,.1181,0,.0308,.0004,0,.9098,.0366,0,.0394,.0003,0,1.191,.0254,0,.0977,.0010,0,.6290,.0107,0,3,3,3,3,5,3,5,3,6,4,4.4,3.2,6,0,0
GAT,RW,SP   PACC,.0713,.0008,0,2.994,.0787,0,.1995,.0010,0,18.61,.0814,0,.0296,.0004,1,1.062,.0413,0,.0370,.0004,1,1.235,.0323,0,.0908,.0013,0,.5995,.0110,1,4,4,5,5,3,4,1,4,2,1,3.0,3.6,6,0,0
GAT,RW,SP NEIGH   PACC,.0721,.0007,0,3.175,.0700,0,.1996,.0010,0,18.79,.0859,0,.0306,.0003,0,1.225,.0397,0,.0380,.0004,0,1.421,.0336,0,.0958,.0010,0,.7424,.0202,0,5,5,6,6,4,5,3,5,5,5,4.6,5.2,6,0,0
GAT,RW,PPR NEIGH    PACC,.0540,.0006,1,1.496,.0334,1,.0564,.0011,1,4.432,.1121,1,.0290,.0004,1,.8826,.0365,0,.0376,.0003,1,1.185,.0260,0,.0951,.0009,0,.6238,.0111,1,1,1,1,1,1,2,2,2,3,3,1.6,1.8,6,1,0
GCN,RW,PCC,.0539,.0006,0,2.085,.0593,0,.0694,.0013,0,5.990,.1320,0,.0276,.0003,0,1.247,.0326,0,.0451,.0002,0,1.961,.0241,0,.0566,.0004,1,.4972,.0109,1,2,4,4,4,4,6,6,6,1,1,3.4,4.2,6,0,0
GCN,RW,PACC,.0571,.0008,0,1.267,.0610,0,.0554,.0012,0,4.204,.1260,1,.0298,.0004,0,.6101,.0283,1,.0428,.0002,0,.8952,.0228,1,.0956,.0005,0,.5915,.0025,0,4,2,2,2,6,1,5,1,5,3,4.4,1.8,6,0,1
GCN,RW,NEIGH  PACC,.0541,.0007,0,1.311,.0410,0,.0588,.0012,0,4.637,.1298,0,.0276,.0003,0,.6622,.0276,1,.0403,.0003,0,.9491,.0212,0,.0964,.0006,0,.6260,.0110,0,3,3,3,3,3,2,4,2,6,5,3.8,3.0,6,0,0
GCN,RW,SP   PACC,.0646,.0008,0,2.515,.0680,0,.1995,.0012,0,18.76,.1131,0,.0291,.0005,0,.8745,.0407,0,.0388,.0003,0,1.048,.0317,0,.0888,.0008,0,.5576,.0052,0,5,5,6,6,5,4,3,4,2,2,4.2,4.2,6,0,0
GCN,RW,SP NEIGH   PACC,.0648,.0008,0,2.689,.0622,0,.1971,.0010,0,18.63,.0824,0,.0275,.0004,0,1.003,.0402,0,.0374,.0004,1,1.155,.0335,0,.0933,.0008,0,.7050,.0196,0,6,6,5,5,2,5,1,5,3,6,3.4,5.4,6,0,0
GCN,RW,PPR NEIGH    PACC,.0461,.0007,1,1.034,.0268,1,.0524,.0012,1,4.049,.1197,1,.0256,.0003,1,.6682,.0302,1,.0375,.0003,1,.9611,.0228,0,.0934,.0005,0,.6161,.0114,0,1,1,1,1,1,3,2,3,4,4,1.8,2.4,6,1,0
APPNP,RW,PCC,.0465,.0006,0,1.750,.0601,0,.0659,.0012,0,5.638,.1271,0,.0293,.0003,0,1.197,.0303,0,.0504,.0003,0,2.016,.0247,0,.0546,.0005,1,.4160,.0075,1,2,4,4,4,6,6,6,6,1,1,3.8,4.2,6,0,0
APPNP,RW,PACC,.0527,.0008,0,1.121,.0604,0,.0541,.0011,0,4.060,.1157,1,.0282,.0003,0,.5726,.0270,1,.0452,.0003,0,.8693,.0229,1,.0979,.0006,0,.5958,.0019,0,4,2,2,2,3,1,4,1,5,3,3.6,1.8,6,0,1
APPNP,RW,NEIGH  PACC,.0512,.0006,0,1.229,.0442,0,.0583,.0011,0,4.580,.1220,0,.0276,.0003,0,.6387,.0247,0,.0456,.0003,0,.9643,.0222,0,.0999,.0006,0,.6302,.0115,0,3,3,3,3,2,2,5,2,6,5,3.8,3.0,6,0,0
APPNP,RW,SP   PACC,.0602,.0009,0,2.352,.0678,0,.2005,.0012,0,18.83,.1209,0,.0285,.0004,0,.8829,.0395,0,.0398,.0004,1,1.089,.0345,0,.0873,.0010,0,.5390,.0054,0,5,5,6,6,5,4,1,4,2,2,3.8,4.2,6,0,0
APPNP,RW,SP NEIGH   PACC,.0609,.0008,0,2.531,.0647,0,.1972,.0009,0,18.66,.0759,0,.0283,.0003,0,1.024,.0373,0,.0402,.0004,1,1.237,.0372,0,.0914,.0010,0,.6818,.0213,0,6,6,5,5,4,5,2,5,3,6,4.0,5.4,6,0,0
APPNP,RW,PPR NEIGH    PACC,.0425,.0006,1,.8951,.0224,1,.0508,.0010,1,3.873,.1113,1,.0261,.0003,1,.6387,.0275,0,.0424,.0003,0,.9700,.0240,0,.0965,.0006,0,.6157,.0115,0,1,1,1,1,1,3,3,3,4,4,2.0,2.4,6,1,0

==> tables/quantification_acc_comp/classification_AmazonComputers.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,6.826675E-4,0.0126756784,4.64761E-5,0.7532789463,7.046020153249634E-4,0.0237040634,1.3714955340794952E-4,0.4466967559,0.0021305750397486592,0.1836379203,0.004108470274932021,0.0063870457,1.6409753197412812E-4,0.0900117784,0.0019917730794445435,0.0036512405,1.5451213544573125E-4,0.0160545949,7.110625851498587E-4,0.3095309663,0.012698966257140776,0.174843413,0.02404654447108773,0.0065689633,2.1700921639414302E-4,0.124170693,0.004729763524744128,0.0070063748,6.346959902189394E-4,0.0107855088,5.879336697281421E-4,0.2116917203,0.010306321555239775,0.0577962539,0.008681065833179702,0.0069174574,2.5313830211961207E-4,0.1532318034,0.0067596266908757615,0.0220344204,0.0033207411823266203,0.05848244,9.718425798451105E-4,0.9239486727,0.023991987912634502,0.2623526988,0.008953987212409899,0.0291814574,8.008582895868657E-4,0.4363832533,0.014116571113411358,0.0779413433,0.0034459518278699137,0.0448893666,0.001818011551118419,0.7242194071,0.032833239651304594,0.2643729639,0.019590870782076025,0.0083245097,2.4652788888886385E-4,0.1410153877,0.004405309977742769,0.0131139006,0.002139599027855453,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0161493318,6.973040943519549E-4,0.3071779589,0.012619894056607607,0.1684672051,0.0244485921271553,0.0067414733,2.118726032312814E-4,0.1242697664,0.004937858442685452,0.0075367647,8.070588578288451E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0163649048,7.096076380648676E-4,0.307961069,0.012784701951942408,0.172004845,0.024522548297434343,0.0070099212,2.3302360395462086E-4,0.1284311444,0.004994610195000207,0.0083436529,0.0010066523729669542,0.0167940661,7.328144376307007E-4,0.313663202,0.013210911891311666,0.1892011272,0.027751238044454882,0.0073110947,2.6143641674411007E-4,0.1327513673,0.005244777020999082,0.010454026,0.002043381266430717,0.0171346341,7.329945429537658E-4,0.3177487768,0.013248105789130762,0.1930354976,0.028835326979245443,0.0077663412,2.895099307450437E-4,0.1387641667,0.005452671455351037,0.0118079895,0.002127055476474462,0.017359677,7.092002538070612E-4,0.3196869701,0.012865592368795151,0.1847828844,0.02730859007711676,0.0083798857,3.0552250326285296E-4,0.1461927661,0.005612933012249478,0.0135887195,0.002221773840875799,0.01793872,7.389769955824065E-4,0.3275984516,0.013409209260802817,0.1967272673,0.028911380838693955,0.0090978887,3.125523956075205E-4,0.1545215502,0.005748841100604538,0.0160969961,0.002431924135329883,0.0184130534,7.511591043181198E-4,0.3335994408,0.013695822793830241,0.196904987,0.029041097344969596,0.0098509289,3.1706781608987057E-4,0.1633325798,0.0058895801208575125,0.0203420213,0.003213433210757616,0.0188494469,7.662036282868935E-4,0.3390834213,0.013982370185344114,0.1996818995,0.029045638123477335,0.0106056705,3.21914584944516E-4,0.1722838403,0.006037887544497662,0.0261882154,0.004046153111289784,0.0190665534,7.589354386243932E-4,0.3412402152,0.013981236569059263,0.1945834569,0.027422768222774303,0.0113464694,3.268103425535979E-4,0.1811074936,0.006181640639830174,0.0348336579,0.005392747815353505,0.0195681752,7.853005793961954E-4,0.3479354619,0.014490120358368318,0.213058395,0.030703804389684352,0.0120712921,3.3179511750476375E-4,0.1897474973,0.006317535437178014,0.0410785555,0.0057953969665588915,0.0199909823,7.994197895974305E-4,0.3533885957,0.014735911610755542,0.2181448019,0.030910486748027762,0.0127813051,3.3811092854269E-4,0.198324735,0.0064734919479366,0.0511895442,0.006652171900965879,0.0217721375,8.739856978234827E-4,0.3778673542,0.015862860744518942,0.251666344,0.03514554459671951,0.0158234243,3.754783615602902E-4,0.2364834972,0.007246281115165213,0.103817679,0.009072481689152092,0.022883891,9.188661491207519E-4,0.3957314991,0.016347152229058123,0.2422689681,0.03465534084380069,0.0179179746,4.026648730644381E-4,0.2643026124,0.007860393056329944,0.150739402,0.009739459738609735,0.0236105206,9.881988666255392E-4,0.409269584,0.01764875582017044,0.2565059999,0.036193006382449086,0.0193471062,4.1497951756683124E-4,0.287690302,0.008230780582666507,0.1862643923,0.009948579144782435,0.0243465758,0.0010263293818263217,0.42391083,0.018597215624926222,0.255366421,0.036048661694992226,0.0202674313,4.074874231188001E-4,0.3107213949,0.00841013519510834,0.2099230419,0.01095210938586718,0.0551911615,0.0032043147473367842,1.0206563224,0.0835299634741929,1.0437149574,0.09059133360316537,0.0520936181,0.002003089613571994,0.6870700085,0.033312929096673556,0.9037201061,0.06531898535647963,0.0273184239,0.0010144205242403172,0.4833103156,0.01974180523660387,0.2491189369,0.03260180344704876,0.0234260129,4.675050801863013E-4,0.4442964093,0.008263691063925369,0.3843943203,0.013457779014384209,0.0164937733,7.105603422651732E-4,0.3089884519,0.01280693605043767,0.1799802067,0.02696011713624405,0.0071689938,2.504615738990714E-4,0.1308026011,0.0051484778333018,0.0099026366,0.0019007356470587906,0.0170408185,7.105673789303869E-4,0.3159553981,0.012891594315677171,0.1815120707,0.027321093682354664,0.007936431,2.944350522611056E-4,0.1408827104,0.005498019643471639,0.012369324,0.002153436555833489,0.0186480562,7.650431360387465E-4,0.3359456077,0.013965294089277176,0.2017368079,0.029082194518295898,0.0106147937,3.207085904680447E-4,0.1729932965,0.006109129725255472,0.0299125458,0.004831203783737548,0.0163088761,7.314471956334237E-4,0.3098111037,0.013128496791331443,0.1762450842,0.02679879726778797,0.0067013828,2.0621348161553357E-4,0.1229580713,0.0049003487630983975,0.0072740863,7.734461842946799E-4,0.0159602116,7.173534693580286E-4,0.3069960755,0.012808315814344991,0.1665273243,0.024320484945822937,0.006559763,2.0839865642561134E-4,0.1222066989,0.004825696426423859,0.0069491135,6.501038378597684E-4,0.0161713935,7.117246658645463E-4,0.3109799239,0.01278658120843879,0.176107006,0.025262590979549186,0.0070476481,2.6774054605158327E-4,0.135059648,0.0057152066454328665,0.0104860921,0.001208850693841055,0.0164453342,7.159944133860263E-4,0.3146057639,0.012936412794897973,0.1763356247,0.025518056979323484,0.008176708,2.987172576199775E-4,0.157191691,0.006361435136822508,0.024999993,0.0046098212546692085,0.016928573,7.169058515593244E-4,0.3211148729,0.013157246786467144,0.1887265992,0.027027860070675223,0.0095983456,3.2202018570269786E-4,0.1834155567,0.006877745197373919,0.0469038547,0.0065231966856749,0.01754817,7.288154773329118E-4,0.330105282,0.013533089410773877,0.1945305355,0.026894634018703435,0.0112914086,3.528540774881311E-4,0.2127266731,0.00723895503508621,0.0917747538,0.009457142750323694,0.0159771324,7.156214082879299E-4,0.3074828789,0.012793912419584557,0.1702703596,0.0254884306696195,0.0065633364,2.098523290316312E-4,0.122594495,0.004798842256211387,0.0069518174,6.425145912740037E-4,0.0190613117,7.1680332030481E-4,0.3503324424,0.013541245179081575,0.2032453841,0.028271121166306794,0.0146438957,4.169064643298302E-4,0.2706565466,0.007801003332905326,0.1881793467,0.009482138366423472,0.0201892157,7.205331359486529E-4,0.367391445,0.013793876938700012,0.2071468653,0.028204622564395362,0.0165513557,4.550549417378082E-4,0.3065377434,0.008282104321970353,0.2237689018,0.009891308962922956,0.0217288244,7.784574490619253E-4,0.3907127818,0.014888062197613227,0.2181500929,0.028147739482949605,0.0187089093,4.904742602828409E-4,0.3464839917,0.00861569428426984,0.261641979,0.010864275769695834,0.0235986652,8.341378782911132E-4,0.4204650941,0.015868575518930488,0.2401387804,0.031425800785341976,0.0210783501,5.223954440842684E-4,0.3887681983,0.008698346796949407,0.3108607526,0.012378858873094886,0.020834171,8.488162345290057E-4,0.384946724,0.014457267065389641,0.2333966171,0.031645322260959834,0.0129696951,3.6645054236554217E-4,0.2163698937,0.006756669371813305,0.0434623647,0.005141270271051698,0.016054581,7.110632883224952E-4,0.3095306113,0.01269894550740336,0.1748435492,0.024046598678399405,0.0065689575,2.1700691233230335E-4,0.1241703625,0.004729771770392309,0.0070063156,6.346944146595273E-4,0.0160545867,7.110632883224952E-4,0.3095306884,0.012698944680563028,0.1748440875,0.02404671611675906,0.0065689565,2.1700691233230335E-4,0.1241703444,0.004729771241825549,0.0070063148,6.346944146595273E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0111398044,6.095777226900603E-4,0.2167809394,0.01051680773809239,0.061776711,0.014165831567543079,0.0068471322,2.1617354139672135E-4,0.1543830127,0.006141861362811765,0.0276773589,0.004020674943339737,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01113892,5.635388185387055E-4,0.2172806156,0.009986592612097483,0.0548812359,0.008293757471737403,0.0070597447,2.349914892075881E-4,0.1549740551,0.006370274169923929,0.0266270015,0.0038982988597592153,0.0114763289,5.46255434755573E-4,0.2214707711,0.009757985089146222,0.0599526468,0.007950034213762856,0.0074207724,2.594937378820537E-4,0.1620651926,0.006792803912965544,0.0321680977,0.004342616607530533,0.0119494568,5.237442123785235E-4,0.2270453212,0.009422525192325039,0.0645231989,0.007964254892957658,0.0080783255,2.669887638085169E-4,0.1751081653,0.006733953519293105,0.0369673431,0.004523892571668783,0.0125460237,5.103665349530668E-4,0.2339907152,0.009255140787691995,0.0719973063,0.008226849822380375,0.0088377355,2.69334364684494E-4,0.1912105653,0.006479316013284118,0.0429586534,0.004552176402557353,0.0132233246,5.106779807275814E-4,0.2419119883,0.009354506881712151,0.0843437569,0.009023206525398828,0.0096668525,2.7225172175764106E-4,0.2084743657,0.0062630909302037125,0.0549086135,0.004847406007340421,0.0139330226,5.148125872587033E-4,0.2501334107,0.009541083533855051,0.094712407,0.009637880939293658,0.0105541187,2.7620101375628583E-4,0.2252882069,0.0061747178882925495,0.0679403348,0.005000784138512679,0.0145944245,5.14650366753974E-4,0.2578301511,0.009651003678374598,0.1016118209,0.010022788234817694,0.01140657,2.789372689333571E-4,0.2401273702,0.006049684619878957,0.0806042618,0.005104796469987809,0.0152950417,5.258307712563045E-4,0.266746528,0.009997997549509603,0.1079373102,0.010295118746279714,0.0122313635,2.828656925114815E-4,0.2536890401,0.005959114279823806,0.0878776214,0.004981665986394512,0.0160446348,5.511977866428711E-4,0.2770828101,0.010581036149640545,0.1198422649,0.010870448012846572,0.0130566855,2.8782981082577254E-4,0.2672651872,0.005886319393305124,0.0950269763,0.004875372601145476,0.0168546563,5.903642943132655E-4,0.2885764273,0.011460841199493168,0.1338973971,0.012571386359507053,0.013886579,2.9558416737031096E-4,0.2813628027,0.005885231516261701,0.1043909464,0.004691872973557575,0.0201252186,6.843252150841732E-4,0.3359530006,0.013447432691781728,0.1945705333,0.02310980452102527,0.0177602533,3.411847007120923E-4,0.3490303457,0.006250483421304308,0.1711819419,0.007833956535493417,0.0230203249,7.57304430199639E-4,0.3833402369,0.014582625346623974,0.2597975036,0.029368356695600114,0.0211854682,3.7657668541745917E-4,0.4101293316,0.006706446898321047,0.2273232301,0.008585839271731099,0.0251633008,8.445981292899008E-4,0.4218178396,0.016024206251792943,0.3078016816,0.03268768298610349,0.023896221,3.882087067544982E-4,0.4611396176,0.007317718701890638,0.2498720149,0.008138651116739186,0.0264785662,8.852293488130632E-4,0.4520928054,0.01649300106105617,0.351482452,0.03507245568818927,0.0259565312,3.993845264904488E-4,0.5032240769,0.008239179146007204,0.2632601941,0.00842495412450418,0.0678522542,0.0025690803802139004,1.3108442831,0.06145458849426949,1.3247484819,0.07397303773673215,0.0581265721,0.001359524917020648,0.7157381597,0.013175943078201273,0.9076609597,0.04816173744789529,0.0304513876,0.0010712945439980547,0.6000244173,0.022350295993565725,0.5013787969,0.03850182968379555,0.0313566444,8.735067257897904E-4,0.6249679017,0.01917572950372423,0.4707886851,0.03303136706223343,0.0113032863,5.535611980621474E-4,0.219372609,0.009859001318592062,0.0576946209,0.007835354491023364,0.0072318756,2.4980392310770464E-4,0.1586628169,0.0066704182777394105,0.0298583344,0.0041679676102388315,0.0121307458,5.226461518082765E-4,0.2293859828,0.009448948248350183,0.0682979467,0.00808130323648358,0.0082256444,2.685162937328012E-4,0.1784775868,0.006762541164384879,0.0377235361,0.004518316168662835,0.0147035511,5.160717004448123E-4,0.2602740813,0.009751882279847312,0.1037848305,0.009958161778159662,0.0112782439,2.800499955365113E-4,0.2385683259,0.006303220288074977,0.0758760448,0.005048765789774764,0.010792537,5.885567092472908E-4,0.2101546104,0.010338065776536731,0.0560416212,0.013377294943298514,0.0066885687,1.923330444827409E-4,0.149509111,0.005614283391493521,0.020238414,0.0030020751156491737,0.0106871957,5.8664299194655E-4,0.2089361323,0.010319917538430238,0.0505538419,0.008365749816962016,0.0067272736,2.157405849625888E-4,0.1503889513,0.006143450577647712,0.0205384461,0.003096511424167526,0.0110878285,5.423200162265818E-4,0.2172536749,0.009534264365959232,0.0616561828,0.008069423027701547,0.0071246638,2.519027590162521E-4,0.1563002711,0.006891480827804718,0.0197819592,0.002831749282687293,0.0119185165,4.904120716295634E-4,0.2353761748,0.008948356776526067,0.0843127549,0.00889606901951643,0.0076346428,2.688345215927449E-4,0.1689924358,0.007376720951750852,0.0218196381,0.002915458454514487,0.0129967763,5.326462240549537E-4,0.2586311194,0.009772188444765071,0.1195485697,0.010922660069781535,0.0085189104,3.00892007205243E-4,0.1927553651,0.008126281068237795,0.0287279783,0.003618444969873108,0.0141440805,5.798896446738811E-4,0.2843313917,0.010716355537215066,0.16752547,0.016486631766373626,0.0096531329,3.462860089579133E-4,0.2210291567,0.009141024067357005,0.0400222419,0.004370136611137002,0.0107204283,5.86963371940703E-4,0.2096937268,0.010289332874389864,0.0513959028,0.008342565852302275,0.0067699339,2.235486524226885E-4,0.1513420423,0.006306746625638293,0.0219418386,0.0033141813468788943,0.0172169703,6.227142201684494E-4,0.3521155539,0.012192364864947243,0.2230239741,0.02035039513129905,0.0125630577,4.3094895289349524E-4,0.2862685388,0.010722209287269111,0.0647151409,0.004993033446713531,0.0194154643,7.333566662954663E-4,0.3983225931,0.014461179447057559,0.2876959182,0.025373372736000235,0.0146401474,4.992534426521263E-4,0.3317970431,0.012206400288373309,0.0949507599,0.007748860496873072,0.0216692147,8.639739579408629E-4,0.4446737318,0.01709792645322818,0.3650559437,0.030380182438556884,0.0172698798,5.852025290444326E-4,0.3864527361,0.013522915292199386,0.1389385887,0.010091606908713795,0.0238761107,9.66000517598205E-4,0.490129727,0.019041878347474023,0.4280304955,0.03448122106306562,0.0206674688,6.855012764393659E-4,0.4519130766,0.014864798619557548,0.2021229586,0.011581647853392883,0.0114297958,5.194352702695495E-4,0.2499689199,0.011472375211785919,0.0742262991,0.008121274899915654,0.0136848974,4.384016423326902E-4,0.2860657245,0.008053268032295956,0.0584558913,0.004621983232336526,0.0120195268,3.761130149303531E-4,0.26589279,0.007867308116503382,0.0506267137,0.00395013961778568,0.0160204765,3.130239607442216E-4,0.3305520213,0.004796945694918799,0.147328496,0.00899809402040232,0.0218529796,5.32202968800438E-4,0.3534810011,0.008481805703976011,0.1243874322,0.009253789007752446,,,,,,,0.0122975688,3.8978327311468873E-4,0.2686235413,0.00791268658547778,0.0496750742,0.0038402518146600753,0.0118040065,3.679143922164503E-4,0.2626965337,0.007859046761535395,0.0501187157,0.003910938250599209,0.0167542002,2.8930952282978865E-4,0.3334427999,0.004796416266338859,0.1475659582,0.008927272259766698,0.0135182248,3.9384387769774966E-4,0.2836584219,0.007538193682839411,0.0637210854,0.004921119689664132,0.0133909789,3.554307246145161E-4,0.281443087,0.007103467885476783,0.0685586167,0.00520968876229665,0.0133561103,3.213907279309719E-4,0.2795924093,0.00678914840020455,0.0735382279,0.0054166489640736365,0.0133814708,2.9405781744412104E-4,0.277825699,0.006565738191551655,0.0771482734,0.005448209981269077,0.0136918218,2.538089832925541E-4,0.2818258566,0.0057874334553409765,0.0826463219,0.005528140917161935,0.0142333222,2.2777840108315802E-4,0.2908969878,0.004828311506106457,0.0933384791,0.006133023479491987,0.0148153815,2.4947144125129833E-4,0.3008353738,0.0043983857266047055,0.1109258994,0.007133156243907742,0.0153034664,2.75780709985307E-4,0.3084976786,0.0044517831258946115,0.1265208067,0.007690234976904152,0.015897045,2.897481665170636E-4,0.3181485987,0.004646144207835138,0.1426379577,0.008880708755499192
1,GAT,6.826675E-4,0.0126756784,4.64761E-5,0.8064431202,0.001591169381304203,0.0137846303,3.454822716146228E-4,0.2481548119,0.006859439773042693,0.0976596898,0.007553799242765192,0.0077642285,2.4955159787106156E-4,0.160875451,0.00489559771631616,0.0097803826,6.085548455151762E-4,0.0143199139,9.87691753534472E-4,0.2568368149,0.019621094490369285,0.1531548695,0.027987962966246758,0.0047017519,2.0984518102639383E-4,0.0826986973,0.0032753622700397583,0.0053306791,7.847145977997351E-4,0.0087212676,4.668682897777488E-4,0.1522367344,0.007619094565629174,0.0565004101,0.007733121168066617,0.0049114275,2.28427231301349E-4,0.0933037606,0.0042186310575825425,0.0080487534,0.0014493032808905112,0.0564737236,0.001196570516100075,0.833960371,0.02157313463546733,0.2723037739,0.011312273909342896,0.0298300399,0.0012561361391186866,0.4521910943,0.025837955569278308,0.0869288467,0.005678726881969232,0.0287299751,0.0015487524011280822,0.4301520927,0.024295697067587916,0.1256598023,0.013371002393238886,0.0095940557,3.7143101647546886E-4,0.1644327445,0.0068369956121091665,0.0281773355,0.005123934328228651,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0173276604,0.0011535189638666543,0.3145860916,0.02282378859874057,0.1992976052,0.03634438557741759,0.006627787,2.0E-4,0.1199704276,0.003622765794251679,0.0068767281,5.524337064300113E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0182427807,0.0011044700086466812,0.3293043917,0.02156935070881829,0.2071991095,0.036243308941099735,0.0078827694,2.178738166921395E-4,0.1402730239,0.003946250498891321,0.0093180189,7.301910708848746E-4,0.0189918779,0.0011412396768426868,0.3397175378,0.022267027372327903,0.238874235,0.04031299670081598,0.0086577843,2.342840156732849E-4,0.1511478497,0.0042166336098836,0.0107245437,8.092972259930217E-4,0.0195922486,0.001154695630891535,0.3462550192,0.022388957032430074,0.2433617312,0.04034942888071651,0.0094484339,2.5331798199101463E-4,0.1620930804,0.004518760670803445,0.0122372335,8.976708750984405E-4,0.0202882418,0.001164696956293782,0.3544537306,0.02241365804593262,0.2596333069,0.04169066733694725,0.0102474986,2.75296204114768E-4,0.1729182469,0.004858402412316213,0.013840084,9.919934475590049E-4,0.0209302033,0.0011565980287031447,0.3600887838,0.022042930136440573,0.2729025002,0.04287211519157878,0.0110646382,2.983521409341652E-4,0.1838907997,0.005191518082410963,0.0155212234,0.0010905439009961956,0.0215605382,0.0011651845347411714,0.3665134598,0.022113335478846242,0.2815424996,0.0437650647091947,0.0118788452,3.20764711276038E-4,0.1946980359,0.005521904653287668,0.0172740822,0.0011929664706101341,0.0222147593,0.0011736894819329344,0.373719341,0.02220379222114997,0.2827406037,0.04384956613240318,0.0126899037,3.4309765373724137E-4,0.2053659286,0.005856928802708806,0.0190983833,0.0012999011500879596,0.0230909185,0.0011669143070508648,0.384226111,0.02206243458913816,0.2843479479,0.044115725801577826,0.0135011211,3.647245536017557E-4,0.2159689477,0.0061853484946282535,0.0209956211,0.0014111984268698715,0.0238086524,0.001170161100019993,0.3920599886,0.022081326341504035,0.2910007711,0.044944664410806315,0.014304208,3.8575251133336774E-4,0.2264900668,0.006503601617565455,0.0229669828,0.0015280494101958875,0.0244556679,0.001169233937242672,0.3992625924,0.02197784975833623,0.2919959109,0.04504010460689451,0.0151019142,4.059864529759583E-4,0.2369954403,0.00680980660518344,0.0250130355,0.0016506353322281696,0.0279606394,0.0012009762695407433,0.4395430844,0.022541186925270816,0.3224559321,0.047662161323213194,0.018887618,5.033497789807799E-4,0.2867660575,0.00836275899449458,0.0364732035,0.0023940006265663343,0.0310843631,0.0012244092453097535,0.4748999664,0.022751017669546125,0.3484409604,0.04903238088243319,0.0222395422,5.907605267788294E-4,0.3309780583,0.009838218690393093,0.0510187498,0.003960812921610916,0.033388154,0.0012408622002462641,0.4984956688,0.022847191753036084,0.3462290969,0.04865690502898844,0.0249915107,6.657709816445893E-4,0.3660522358,0.011174706081145937,0.0645044594,0.005126992295683698,0.0353583722,0.001263024544496266,0.5168075891,0.023041642237479516,0.3537826479,0.04862350357594566,0.027032843,7.275018900319091E-4,0.3892044346,0.012281341783372044,0.0772232646,0.006628662610210298,0.0312280433,0.001459091840837992,0.4563426018,0.024951228687180915,0.5424646875,0.05562397894793216,0.0288672732,0.001165180243567492,0.4121227601,0.010847587151067282,0.4217756332,0.028724459281246704,0.0405648617,0.0015261638182056342,0.5157476516,0.02233755678224456,0.3501982685,0.04590602057464794,0.0312529424,9.304203351174135E-4,0.4004492436,0.014400976772427626,0.1259542616,0.01952732401021707,0.0185873184,0.0011255305415669536,0.3342805669,0.02205278540230236,0.2204160868,0.038281775886183755,0.0082967823,2.2542848089804446E-4,0.1456190593,0.004070224809516054,0.0099980056,7.665494113232363E-4,0.0197603812,0.0011534548105582637,0.3476814599,0.022348845876241575,0.2432317911,0.04033827586796441,0.0096081311,2.548313167567911E-4,0.1632546493,0.004546559358459977,0.0124075906,9.038218851079011E-4,0.0222796837,0.0011654612820681774,0.3736615104,0.022094609727261533,0.2815037723,0.04373767500679478,0.0126082065,3.342693524689333E-4,0.20231659,0.0057620489411319645,0.0186440062,0.0012641028439173768,0.0174716015,0.0011525024945743068,0.3160894231,0.022697506801408827,0.2044209546,0.03693339511878105,0.0067241293,1.9786611635143597E-4,0.1209170353,0.0036183479655776613,0.0069385687,5.495925763690773E-4,0.013676808,9.189602820579353E-4,0.2431139053,0.017782410410290276,0.1248579027,0.025081391309096073,0.0047216131,1.824554740203757E-4,0.0831526307,0.0029575636933124533,0.0036841305,4.0489875277654287E-4,0.0142666708,0.0010097880965826444,0.2559652251,0.01987533066391601,0.1547781536,0.028127671748653493,0.004687902,1.9459188061170485E-4,0.0822554672,0.002878482065255922,0.0043034928,5.505515416380195E-4,0.0144132013,9.545113933316878E-4,0.2559592629,0.01866459538806025,0.1442882402,0.027011897249175222,0.0050917388,1.9165072397463046E-4,0.0862791669,0.0029869303641029197,0.0040907981,4.3553989484317046E-4,0.0146024388,8.825259202992284E-4,0.2520978799,0.01699782068384062,0.1257655614,0.02482530406661719,0.0058633127,2.0765355763867859E-4,0.0953752973,0.003617419798696303,0.0046781932,4.144924607275746E-4,0.0154436776,9.019883591266575E-4,0.2583160976,0.017380791926721866,0.1477094658,0.030747024571493094,0.0070758958,2.3345877580420918E-4,0.1112355898,0.0043592919149788535,0.0061874731,5.002259489470733E-4,0.0134772674,9.340679846777749E-4,0.2408603641,0.018233356575244174,0.1192318234,0.024946672283092188,0.0046137599,1.845480967119412E-4,0.0813009806,0.002832594217320935,0.0036658586,4.388530505761581E-4,0.0195916246,0.0010020189618964303,0.3124930172,0.019511488308173727,0.1795050527,0.033051320730040426,0.0106043948,3.219378822071115E-4,0.1611013179,0.006053302900070341,0.0130067705,0.0010580647428205894,0.0220243438,0.0010592138594259423,0.3425116879,0.02015462544926102,0.2141477842,0.03570342667027914,0.0129169275,3.970264474817767E-4,0.1946974093,0.007333422120674631,0.0193376118,0.0016456181209503012,0.024831386,0.001136885658278791,0.3782791582,0.021459353275436795,0.2850869084,0.04305095671410799,0.0156858969,4.940698331207847E-4,0.2352192473,0.008999398868813405,0.0292860737,0.002763143137805206,0.0274750769,0.0011682255775320107,0.4100756909,0.02107657412863865,0.2889157006,0.04311334233157991,0.0190208611,6.142759966008764E-4,0.2839173803,0.011083027203792293,0.0465420082,0.005690623164469775,0.0177139723,9.702278083007104E-4,0.291537509,0.019239199489583757,0.1023643909,0.018689740260367453,0.011720208,3.0345345606863666E-4,0.1770250724,0.0049960899711674524,0.0372059767,0.006621338233318096,0.0143202269,9.876715040943523E-4,0.2568454131,0.019620670223007165,0.1531569966,0.0279878959909458,0.0047016805,2.09838032777664E-4,0.0826971701,0.0032752006045431784,0.0053300996,7.84595437152167E-4,0.014320231,9.876704916114483E-4,0.2568455599,0.019620652231768444,0.1531569716,0.027987885754375944,0.0047016768,2.09838032777664E-4,0.0826971084,0.0032751919027745537,0.0053300726,7.845897016912725E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0094488598,4.5283661512735473E-4,0.1637235245,0.008070013692677356,0.050105724,0.00748240081791934,0.0060982554,2.2999347816840372E-4,0.1155018532,0.004439364932059539,0.0064869488,7.184149218940264E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0103079957,5.26057981595185E-4,0.1770157467,0.009533386177009719,0.0512288847,0.007774550147757746,0.0070086094,2.2220486043288972E-4,0.1297325256,0.0045251249706499816,0.0079164491,7.797364939516426E-4,0.0109047729,5.637659088664372E-4,0.1826438858,0.010281705354657856,0.0561410501,0.009039004701846327,0.0076514194,2.221148351641556E-4,0.1364191563,0.004750363354523526,0.0091524839,0.0011151551461568026,0.0116522601,5.968894369981764E-4,0.1898978064,0.010978838463152648,0.0629863672,0.013419451292806275,0.0083647629,2.315469714766315E-4,0.1440340342,0.005142869529746987,0.0116946193,0.0023546275714006236,0.012576021,6.490023112439585E-4,0.200275213,0.011941444008159148,0.0662098499,0.013717386704471082,0.0091495059,2.524420725631922E-4,0.1527053479,0.005756783824324134,0.0148575239,0.0030973669462948687,0.0134353622,6.786869676073057E-4,0.2094269644,0.012401938154982067,0.0646205572,0.0136773236417071,0.009981245,2.782283235042759E-4,0.162473721,0.006439645254204613,0.0186116714,0.003968980851553708,0.014335918,7.144410402545475E-4,0.2196322506,0.01295128074747822,0.073055085,0.01571835315801245,0.0108382386,3.072718665937381E-4,0.1727319969,0.007138128536248139,0.0223077243,0.004557942957080529,0.0152641301,7.449335540838525E-4,0.2303267623,0.01344131459344658,0.089005798,0.02058021734579108,0.0117364639,3.3713498780162224E-4,0.1842154928,0.007858484459487084,0.0265190925,0.005049098632429356,0.0165727891,8.133129778873568E-4,0.2482589351,0.015213347724942069,0.0965530949,0.02091321826022958,0.01265844,3.6835037667959565E-4,0.1964006697,0.008576928179715627,0.0312554865,0.005528502961923779,0.0176491055,8.356027764434487E-4,0.2611202385,0.015558360067822057,0.1034146648,0.021217716771603865,0.0135894444,3.958219296602956E-4,0.2092290969,0.009207955581995386,0.0392787779,0.0066618134918353875,0.0186795513,8.531846224587033E-4,0.2730558582,0.015848655715864357,0.1149203722,0.023296757306543757,0.0144781971,4.225316556188424E-4,0.220945221,0.009708398117094293,0.0449247375,0.007001188470538412,0.0240488387,0.0010647605364587853,0.3395211099,0.02119189189289149,0.1816448088,0.039640952044571284,0.0189601668,5.550378365481042E-4,0.2829712088,0.012250827155747485,0.082668553,0.009216069661195059,0.0282363369,0.0011322592459326619,0.3860758356,0.02234925766104995,0.2288701718,0.04180825170944128,0.0229544798,6.824353449228725E-4,0.3395331043,0.014603599590511922,0.1110902167,0.010588787465994395,0.0312081227,0.0011815832598678774,0.4154079992,0.023211782632964664,0.2718414696,0.04485016838318447,0.0262007843,7.883799845252288E-4,0.3847564714,0.016521873834405103,0.1340617814,0.011727339894451768,0.0332394196,0.0012188387916373519,0.430404401,0.023973334540693333,0.3077285353,0.04777095193734368,0.0285222852,8.59332298939124E-4,0.4136887416,0.01766576030064939,0.1523431427,0.013380736900484965,0.0285471119,0.0013167721898642909,0.4594690995,0.027863865291807597,0.4711377264,0.04845022545871175,0.0310781114,0.0012934137002521661,0.4687799144,0.014282946439723143,0.4778479301,0.03405510938170659,0.0363969195,0.0012315469946372326,0.4034976603,0.01878627134372332,0.2759717356,0.03707521879908465,0.0301935531,9.224472884669345E-4,0.3928416617,0.016290128974320615,0.131504884,0.01969571851951586,0.0106429648,5.4789323777539E-4,0.1800853686,0.00999472720988422,0.053960705,0.00826659113540763,0.0073571567,2.2068529629316042E-4,0.1328429113,0.004611181410441363,0.0084760888,8.964178713077958E-4,0.0119563427,6.123863159803622E-4,0.1931785811,0.01131312724227921,0.0641357948,0.013473275733836965,0.0085586329,2.323574832020695E-4,0.145195687,0.005202283921509859,0.0120471572,0.002376298381937757,0.0152907804,7.41387887680936E-4,0.2295045382,0.013488068134466107,0.0888775455,0.0205615203718013,0.0117019038,3.2508614242997193E-4,0.1821861414,0.007676201534613327,0.026021389,0.005024325825421755,0.0094304185,4.652558435957575E-4,0.1628079864,0.008354139812093164,0.0503252778,0.007829543090117073,0.0061922812,2.2122838877503944E-4,0.1162420998,0.004289973892694453,0.0062436984,6.201701379460317E-4,0.0087887344,4.7758350055252116E-4,0.1523075147,0.00823514243956958,0.0540377086,0.0076559000777178384,0.0048902418,2.240446384094027E-4,0.090833297,0.0042057526080358084,0.0053205853,8.07301059085147E-4,0.0087628401,4.4846293046360027E-4,0.1514665703,0.0076029838879219,0.0553506817,0.00771291546692948,0.004962082,2.3041701326073993E-4,0.0923639276,0.0042063639880542915,0.0072383993,0.0012368209247906505,0.0092977634,4.2613847514628387E-4,0.156107964,0.007464189105321488,0.0505301803,0.007124340179974564,0.0053482445,2.301955690277291E-4,0.0950734561,0.004330128981912664,0.0073124639,0.0012513748439216764,0.0099189862,4.2677394484668345E-4,0.1608723092,0.007649291470456594,0.0548072739,0.007722147952480579,0.0060070517,2.3430108834574372E-4,0.1015969161,0.004634398666493853,0.0093887948,0.0024716381207612087,0.0110491819,4.547086979594738E-4,0.1730025641,0.00805331143070973,0.062218755,0.008113039812548685,0.0069253682,2.4424987205728477E-4,0.1123581094,0.005083153056912609,0.0107400335,0.0025773713352949357,0.0087721966,4.762110876491643E-4,0.1521881244,0.008172252565847436,0.0542967338,0.007632715571800118,0.0048305839,2.2554822100828017E-4,0.0899263265,0.004201334430868364,0.0056012632,8.957505233043406E-4,0.0144488427,5.643022239899467E-4,0.2094809767,0.010222887361210627,0.0813674691,0.013575853711645542,0.0096174048,3.0092025521722527E-4,0.1483529701,0.0065371243677935335,0.0161155996,0.002956274006245023,0.0167304885,6.562773803811922E-4,0.236563683,0.011989654623883041,0.0952058485,0.013922120204911318,0.0114369987,3.599291596967381E-4,0.1747397213,0.0077966045173524096,0.0231132418,0.004124051284841158,0.01918929,7.617348620090851E-4,0.2641861826,0.013827042742394342,0.1204969349,0.018733107777408425,0.013613465,4.4198981888726805E-4,0.2064977356,0.009408655483117659,0.0316647251,0.005284811917183051,0.021987311,8.732983453551255E-4,0.2954777345,0.015593397769569018,0.1612741348,0.02616251528427647,0.0162101879,5.499199941809718E-4,0.2442113881,0.011341834992627958,0.0467572418,0.00861535071833991,0.0087272838,4.186872341020203E-4,0.1963930954,0.010166260374395298,0.0808652484,0.011028041303876225,0.0054559551,2.604611295375953E-4,0.1035544043,0.005897814425700422,0.0076590033,0.0021940034184111928,0.0072332507,3.0149792702438273E-4,0.1369409486,0.006936646740320571,0.011945298,0.002399529745595999,0.0209260854,6.17722429574967E-4,0.2866375385,0.010821881074933322,0.0488568352,0.004676271591770521,0.0099188947,3.974707536410698E-4,0.1549389135,0.006540177061823327,0.0414692427,0.006932161495522158,,,,,,,0.0066980129,2.9437730890814257E-4,0.1307571655,0.006854767173288966,0.010794199,0.002256179735748019,0.0081314097,3.108552717905875E-4,0.1480939113,0.006997265322967252,0.0141854752,0.002852179166882754,0.0156532528,5.298603589626232E-4,0.2478114496,0.010370397919077165,0.0361610531,0.004173543218896864,0.0054195648,2.672339798753145E-4,0.105645912,0.006099144530177982,0.0079088668,0.002202464982695525,0.0055648257,2.8036226564928456E-4,0.1092408157,0.006364062381843849,0.0084590695,0.0022458793378095808,0.0059622523,2.9571100757327246E-4,0.1150748949,0.006648100856635675,0.0100413526,0.0026742901861989475,0.0066185267,3.103240242069569E-4,0.1234208315,0.006869794320065194,0.0113199656,0.002885219748996599,0.007501414,3.240941221312105E-4,0.1344953268,0.007079980579069409,0.0127268749,0.002918297448856096,0.0085552379,3.444473835000057E-4,0.1479759322,0.007368499508040969,0.0147116983,0.0029686853992971366,0.0098261421,3.727505868539981E-4,0.1646543736,0.0077734666012018085,0.0174884688,0.003047380186323984,0.0113678113,4.095485319226526E-4,0.1856244059,0.00834644738796094,0.0214067557,0.0031766014858650433,0.0132690148,4.600630391587657E-4,0.2125635909,0.009182601864395516,0.0273964728,0.0034982995869422048
2,GCN,6.826675E-4,0.0126756784,4.64761E-5,0.8237245405,7.199687493218022E-4,0.0185533939,1.1864653387267578E-4,0.2897929057,0.002341680379556527,0.1660192107,0.004620773852938488,0.0025691876,8.347454701883682E-5,0.0369524859,8.830832350350674E-4,5.972346E-4,2.973213749463701E-5,0.0140315308,4.617315237234729E-4,0.2433256748,0.007853081369755441,0.0417458008,0.0023215141610595444,0.004336023,1.4889929482707432E-4,0.0847565347,0.0030822209524951323,0.0041428443,3.9877938763180826E-4,0.0130568391,8.77569370477343E-4,0.2242509351,0.014251385546675805,0.1239027327,0.021065362232821915,0.0040180837,1.5314698821720262E-4,0.0712280963,0.0023902004100074957,0.0029998906,4.0094887454636906E-4,0.0604495637,9.836127286691647E-4,0.9363630009,0.015220976709791,0.2978464033,0.008353503755909852,0.0236853002,0.00105516823303206,0.3004637647,0.01772950145943196,0.0504953523,0.003952717419700022,0.0396724064,0.0019004139022854995,0.5695198894,0.03055601556158787,0.1869885563,0.01478578804122391,0.0089776305,2.4045789652244736E-4,0.1481446525,0.0037854617948144716,0.023364568,0.003931495135441478,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0141795602,4.637790422173042E-4,0.2438076621,0.008270585287632309,0.0429702298,0.0024349897330379036,0.0051494472,1.5393505123915087E-4,0.0911970346,0.0026604918718161875,0.0047696737,4.1731403043751114E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0147226546,4.661780775626413E-4,0.2471325063,0.008212016682886122,0.0444884817,0.0028735657291943054,0.0057197878,1.705637710652529E-4,0.0946480283,0.0029396545715440784,0.0052160354,5.445869994775858E-4,0.015230752,4.654589133317784E-4,0.2503173678,0.008140589843494143,0.0453305038,0.0029421555023485756,0.0063341039,1.746052691072065E-4,0.0977343325,0.0032835228033318118,0.0059458528,6.684093057401281E-4,0.0158344996,4.6758635566064154E-4,0.254368294,0.008100180368362176,0.047020803,0.0033174295772480235,0.007156538,1.7868687696638498E-4,0.1056611803,0.003315002865760451,0.0070836028,8.133228141396256E-4,0.0164873504,4.676569255340928E-4,0.259050391,0.008054938423104176,0.0478692915,0.0033684704243914627,0.0081711888,1.8324573664890543E-4,0.1163296872,0.0032798992362571143,0.0086271244,9.914328015554054E-4,0.0171705579,4.647407879667977E-4,0.2643809269,0.007961653157479293,0.0488768712,0.003428656588228107,0.0092355928,1.9468692816930467E-4,0.1283146458,0.0033077318512841998,0.0106218853,0.0012234913158661977,0.0178780574,4.620973923319629E-4,0.2703353048,0.007871444911831626,0.0500770399,0.0035084369739244283,0.0103063214,2.1377792215287339E-4,0.1405568635,0.0034573686526027277,0.0131650127,0.0015486471515487315,0.0186124159,4.593408320626417E-4,0.2769490057,0.007775496704391302,0.0514348913,0.0035985110809889135,0.0113835352,2.384827037753472E-4,0.1529319482,0.0037233096836014057,0.0165982063,0.0020939412599211087,0.0193649459,4.57099551520235E-4,0.2839319168,0.007713269669861154,0.0529923296,0.003720438415025842,0.0124614504,2.669793999543785E-4,0.1652924811,0.004085016279037331,0.023393764,0.003921229399053312,0.0201259505,4.5654244052442704E-4,0.2911017005,0.007683400093708514,0.0547674902,0.0038839552005655266,0.0135361605,2.9649451934226376E-4,0.1775221924,0.00448843012644733,0.0284921028,0.004681083528415189,0.0208920859,4.553723750953718E-4,0.2984545054,0.007643739268185435,0.0567120236,0.004074547950386644,0.0146119323,3.2839762483915743E-4,0.1897479609,0.004956203587424552,0.0329219279,0.005066975725223084,0.0246393739,4.652848589842571E-4,0.335264543,0.007887674562252173,0.0709517106,0.006556844973003404,0.0199579883,4.916187547276853E-4,0.2528010955,0.007237794000937026,0.0648040687,0.007850223818465306,0.0278936293,4.77187594138825E-4,0.3676863955,0.00834927224373478,0.0994877925,0.016081656475624644,0.0247122185,6.4872567391772E-4,0.3095155703,0.009164636654008712,0.1119581009,0.011182483623954027,0.0302840822,4.77531150816363E-4,0.3913741562,0.008648596417916609,0.1198213866,0.016589412738249657,0.0285855386,7.869860227475453E-4,0.3540273716,0.0108697276414821,0.1442513728,0.012622035374692942,0.0316480854,4.655942439506743E-4,0.4038386944,0.00856213571487862,0.1373191374,0.017004891296330007,0.031443708,8.577563756685228E-4,0.3853999336,0.011851142012481329,0.234479578,0.030845651751908242,0.0384438866,0.0015164303478894109,0.4892691714,0.02719633798878077,0.6116835776,0.06454700358653374,0.0360489484,0.001675150142524544,0.3976819164,0.01797688738352666,0.4612515154,0.06214401327561651,0.0300733805,7.521655402901678E-4,0.3815264201,0.006370154629206421,0.1402768407,0.011103024182627002,0.0366619328,0.0010559924242152497,0.4373727877,0.011419568336850566,0.3006422786,0.032360836840230195,0.0150044121,4.6514513863954335E-4,0.248949461,0.008172334366629891,0.0451082945,0.0029363022664569125,0.0061057852,1.7225852663946712E-4,0.0962914396,0.003159957911112108,0.0056435735,6.196192379195469E-4,0.0160270012,4.6536759663732495E-4,0.2557604706,0.008096980054316548,0.0473705073,0.003354648118655666,0.0075237324,1.797804216259379E-4,0.1092716033,0.00330333770601796,0.0076310826,8.765643159517731E-4,0.0186674834,4.447257581926192E-4,0.2777864297,0.007647128284526159,0.0517780297,0.003617536454550251,0.0115968925,2.445199378373878E-4,0.1552176814,0.0038852392461726213,0.0184615884,0.0025675515574180782,0.014312646,4.759831929805926E-4,0.2447702164,0.008540850308956363,0.0434834574,0.0026020880077353265,0.0051653241,1.5458007633585902E-4,0.0900601628,0.0025108739514360335,0.0044996808,3.623575582211581E-4,0.0139629441,4.6113230205657897E-4,0.2424613151,0.008069850432319052,0.0423025371,0.0023974019270869037,0.0045566661,1.3932695360195025E-4,0.0849552929,0.0027896659298202713,0.0040683944,3.8086743100454256E-4,0.0140699375,4.1649969987984383E-4,0.2445921187,0.007114011175138819,0.044558874,0.0030046696989852314,0.0046965945,1.701646261712463E-4,0.0867232308,0.0034827970081530734,0.0053000621,7.253192400591618E-4,0.0143419549,3.529929177759803E-4,0.2494576842,0.0061117648842212505,0.0457460011,0.00281604722971757,0.0058551849,2.2044046815410277E-4,0.1019409379,0.004148399209333644,0.0092102763,0.0014660852635505208,0.0146403425,3.0797727188868986E-4,0.2543024488,0.005463125753632256,0.0489032913,0.0030889357390531777,0.0075246599,2.9057357071832945E-4,0.124422186,0.00528581337165814,0.0223142258,0.004679288514293599,0.0150336604,2.7940293484500126E-4,0.2602832352,0.005050599172375492,0.0537314935,0.003722626089201009,0.0095951425,3.717674003997661E-4,0.153718828,0.006740455103329448,0.0385471835,0.006733884465893367,0.0139543799,4.5932994677029277E-4,0.2424157508,0.008001488736478981,0.042176771,0.002380264481102888,0.0045023305,1.4023908157143644E-4,0.0849230692,0.0028485505085920453,0.0040920553,3.8764545657082064E-4,0.0162594749,2.728626027875568E-4,0.2770175745,0.004953652188032584,0.06496805,0.004991736170912882,0.0143054788,5.41435130001739E-4,0.2197966609,0.009263839700685672,0.087901607,0.011429779744159553,0.0171118913,2.989966554996895E-4,0.2884786093,0.0052922932647388315,0.0744277632,0.006011444834646659,0.0169180331,6.250031999918081E-4,0.2546491384,0.010101543842403497,0.109180052,0.011830655645398525,0.0180740827,3.3860596568873385E-4,0.3007770181,0.005578722703271781,0.0898275985,0.008028951114560357,0.0198828929,7.339366457671943E-4,0.2944893874,0.011378564057032857,0.1515165641,0.016852813325970238,0.0191318339,3.8617094660266715E-4,0.3126877539,0.005439130077503203,0.1033095049,0.009758934368054742,0.022877865,8.000824957465324E-4,0.3333592016,0.011976689818142573,0.2338464268,0.03213340115829633,0.0179991291,4.978222574373308E-4,0.2818475564,0.008320648652599147,0.0566523585,0.005811322740994515,0.0107423298,2.6874151149385164E-4,0.1735188356,0.00572915115876689,0.02184163,0.002229834971472104,0.0140315102,4.617293579576677E-4,0.243325494,0.007853092320863163,0.041745836,0.0023215238529896696,0.0043361513,1.4892279879185727E-4,0.0847594332,0.0030826347496905955,0.0041435067,3.9895739120863517E-4,0.0140315092,4.617293579576677E-4,0.2433254808,0.007853093275900905,0.0417458174,0.00232152622212199,0.004336151,1.4892279879185727E-4,0.0847594192,0.0030826370204745154,0.0041435075,3.9895864447333384E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0135128544,8.928896908353237E-4,0.2280164198,0.015044036958210385,0.169476851,0.031085473713617428,0.0043562763,1.6610237806846716E-4,0.070671919,0.0024004697456956213,0.0034947762,5.292126226763681E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0136078389,7.885315466105335E-4,0.2236969168,0.013736352499845074,0.1103285677,0.016179441615828405,0.0050879065,1.8880413131073165E-4,0.0748733519,0.0028541387492551935,0.0050571894,9.166836968115011E-4,0.0139591606,7.744326955907789E-4,0.2232474022,0.013789188373504803,0.1227466981,0.020420774250747693,0.0059584522,1.9360526852335398E-4,0.0812289359,0.0028558672938356223,0.0062232189,0.001118110012476411,0.014499579,7.900341764759295E-4,0.2251037024,0.014200139365513283,0.1380057063,0.024419970577377853,0.0068463104,2.058348852842977E-4,0.0876831899,0.0029519817072603954,0.0077125395,0.0013741717505464882,0.0151870752,8.127115109311545E-4,0.2290608159,0.014662617365259178,0.1540100767,0.027992766940765253,0.0078030452,2.199681795169474E-4,0.0948577356,0.003132199227380021,0.009544364,0.0016789511606952717,0.015677389,8.055209494482438E-4,0.2290002063,0.014639362622737372,0.1590189667,0.029078217672340236,0.0087641622,2.3892048886606606E-4,0.102155459,0.0034211242304248465,0.0125750249,0.0023389367242403116,0.0162966095,8.159564939382492E-4,0.2313808891,0.01477951037754634,0.1687330181,0.03046502366649335,0.0097273751,2.586851367976135E-4,0.1097223322,0.003724026987012849,0.0167725741,0.003434521655194505,0.0166275663,7.769703984065288E-4,0.228473334,0.014105712707977572,0.1676237957,0.031193820141175402,0.0106962091,2.806403392244244E-4,0.1175214373,0.004049251906216752,0.0224274943,0.004815633291686567,0.0174321452,7.823260189971953E-4,0.2338351654,0.014117626358563255,0.1744917863,0.03129242115912414,0.0116824188,3.020115891816074E-4,0.1260583928,0.004322678220733067,0.0249181394,0.004968855200144194,0.0181841681,7.537413349419016E-4,0.2380391041,0.013606799550224879,0.1673757986,0.029684600266805007,0.0126792941,3.238070413070105E-4,0.1351210114,0.004583345939376603,0.0285883563,0.005433634695118913,0.0191696405,7.520545193002965E-4,0.2462905209,0.01351016010267828,0.1748145618,0.029731423040278444,0.0136994563,3.471887094938428E-4,0.1450243628,0.004855672250059718,0.0314232482,0.005625472780131462,0.0236551233,7.382553758693533E-4,0.2820213532,0.013017130252094737,0.2096939247,0.030528799026493,0.0186032566,4.6859897567109554E-4,0.1947211453,0.0061699184759606025,0.0445536917,0.0057705309114500026,0.0277168165,7.424917507959264E-4,0.3159070668,0.012920336218535491,0.2350517477,0.030337297226351593,0.0228247331,5.641063729475142E-4,0.2373387779,0.007378225125326551,0.0585922653,0.005763603560273728,0.0304892357,7.393950229748642E-4,0.3352293633,0.01255766009254909,0.2381681004,0.028269556788177632,0.0257438218,6.280302540483221E-4,0.2628353916,0.008532147150629787,0.0701084908,0.005859903668150185,0.0323590878,7.459530816344953E-4,0.3475864279,0.012567290877512146,0.251234923,0.027758797254203937,0.0273429946,6.640707793601523E-4,0.2698646174,0.009380115457711594,0.0760164394,0.005818253689896995,0.0377112284,0.0013042438422319654,0.4660806333,0.020324069498995522,0.5799943124,0.05315208073067319,0.0402849471,0.0017103812440505772,0.4900946997,0.018639942301412846,0.4679773173,0.04577971535516576,0.0344955077,9.144927555754611E-4,0.376769278,0.01219279537267808,0.2906328085,0.033542707627739296,0.0338006954,7.559047559051338E-4,0.3741167301,0.005383272053314786,0.1334252818,0.010306211234008354,0.0137745901,7.757995875224477E-4,0.2228641234,0.013709319822660786,0.1156811963,0.018860010869562086,0.0056055402,1.9153589741873454E-4,0.0783556249,0.0028776188072779894,0.0056703327,0.0010166907100982087,0.0145164461,7.736420360864578E-4,0.2229276197,0.013958976323498797,0.1341401217,0.024089968202552697,0.0071398342,2.0759816954877034E-4,0.0894193185,0.003014880097118292,0.0080657484,0.0014171707730545392,0.0166397593,7.722551391865256E-4,0.2275892655,0.014024217446973644,0.1620409054,0.029776070257842957,0.0106948303,2.6808207698389685E-4,0.1158782022,0.003935331243999671,0.0225096978,0.004868222468211576,0.0136479692,8.907339670182114E-4,0.2289093683,0.015086246352224266,0.1533717997,0.02774798953077502,0.0043399928,1.5744522857171633E-4,0.0684702559,0.002310705303581571,0.0032457111,4.7241507173247555E-4,0.0132142161,9.006525412166448E-4,0.2250553557,0.014889838682806474,0.1504336253,0.02747333387122866,0.0039491699,1.559390906732497E-4,0.0679240155,0.0022409966532772867,0.0028659266,4.2190164730657306E-4,0.0128502695,8.47778862675875E-4,0.2195319283,0.01404095652012355,0.1346333887,0.023776365323572905,0.0040499317,1.7163624325881757E-4,0.070346055,0.002495245078143628,0.0035129101,5.717831756881274E-4,0.0132994138,8.015940369039679E-4,0.2242275976,0.013585992013835427,0.1533083905,0.027417908636509825,0.0047803821,1.8091710809097077E-4,0.0764365883,0.003035079570620843,0.0048790388,8.515932127489039E-4,0.0137245332,7.606477502760395E-4,0.2267046797,0.01321001669188953,0.1726242626,0.02900573401932797,0.0059720542,2.016953147695801E-4,0.0894301574,0.0037695332602326248,0.0076703589,0.0013867166257025983,0.0144656764,7.661716517856818E-4,0.2336895435,0.013585094736511776,0.1926452725,0.028684276145651645,0.007640863,2.196269564511606E-4,0.1110762903,0.004255269556679106,0.0164683374,0.003901779850273462,0.013231567,9.004065748316147E-4,0.2257118824,0.014835011695310523,0.1433398846,0.025617665701620825,0.0039442239,1.5787653403846944E-4,0.0685879834,0.002272663195460339,0.0029002776,4.267891751204569E-4,0.0166945796,7.376408340106993E-4,0.2552135383,0.013393417562369957,0.2314117867,0.03105132620356174,0.0116029764,2.549195951667898E-4,0.1650011507,0.00472215342825707,0.0316862666,0.005908831610394732,0.0176949123,7.406402635557966E-4,0.2615648659,0.013145662098198022,0.2192096911,0.029619180137201637,0.0139504361,2.9276099466971344E-4,0.1972941638,0.004980360227935325,0.0376875787,0.005892797892342822,0.0191684242,7.622558625553496E-4,0.2742947897,0.013134779404314333,0.2241751939,0.029543718587882604,0.0165830354,3.4596387094608594E-4,0.2332071415,0.005283023660745804,0.0474595699,0.006043936217400048,0.021178831,7.426270934998264E-4,0.293647137,0.012254948510703748,0.2126632444,0.026357807078738547,0.019534739,4.13705209055917E-4,0.2729695016,0.005603591437640685,0.064923533,0.006814855537720517,0.0130221563,5.639122272127108E-4,0.2897754445,0.011312451193264881,0.1283736977,0.013348888343229184,0.0066827629,2.254528775598129E-4,0.1189538832,0.004100692868284578,0.0363090475,0.006160813988427179,0.0079246364,2.529841892292876E-4,0.1225741658,0.0034084924820219275,0.0376658003,0.006162901427087732,0.028944733,8.200591442085138E-4,0.3077092639,0.012297069122355944,0.1582095139,0.021306573915108925,0.014609288,5.237041149351415E-4,0.2000055475,0.00842289534542606,0.0301800795,0.00276829586569066,,,,,,,0.0074612989,2.511394035192407E-4,0.1211998057,0.003550326604694278,0.0414580449,0.006345693263938937,0.0086765071,2.3765100462653214E-4,0.1253728944,0.003267379071978028,0.0339429889,0.005749379444774889,0.0186212598,7.506437237464922E-4,0.2473387956,0.013349400735613566,0.1616838352,0.030854792220982464,0.0067016516,2.3559286916203555E-4,0.1191110377,0.0042802609733519755,0.0383672151,0.006504283204166314,0.0067444586,2.548568225494464E-4,0.1177986955,0.004579501610437538,0.0313210261,0.00575253857005757,0.0069784485,3.069723114549584E-4,0.1169405687,0.005408704928169034,0.033263234,0.0060637165995781825,0.0073226011,3.772200949048181E-4,0.1164749018,0.0065971048953309816,0.0416168079,0.007114426891886654,0.0078993803,4.3824422414904683E-4,0.1198043429,0.007651537035132223,0.0478460939,0.007665856703591583,0.008924551,4.812525324608692E-4,0.1295069562,0.008519138043252968,0.0524751237,0.007914722357733087,0.0104115626,5.293410998590606E-4,0.1454747856,0.009636226439846669,0.0588473085,0.008333355506637167,0.012506871,5.969472338490228E-4,0.170427331,0.011033831836673967,0.0764345861,0.014032708006653597,0.0152022894,6.761841465163169E-4,0.2034767598,0.012429769989826844,0.0978615303,0.016919863238217973
3,APPNP,6.826675E-4,0.0126756784,4.64761E-5,0.8092415887,9.400351057274403E-4,0.0212634196,1.7470546642850074E-4,0.3482804924,0.00295905373388183,0.2443229792,0.006556730358951785,0.0050197765,7.03420215802759E-5,0.0779400837,0.0012850097275896397,0.0020699073,5.494542747126462E-5,0.0211466705,6.812892190545804E-4,0.3770272689,0.012757092145155965,0.0842397119,0.014552173067964799,0.0067940168,2.820886385517857E-4,0.1253903931,0.004480575297883075,0.0306906938,0.0058841899187568715,0.0126281074,5.001429795568463E-4,0.2175285628,0.007937605936300945,0.1143157666,0.008907089367464548,0.00574872,1.5883954167649817E-4,0.0997647364,0.0027340974744876965,0.0053061371,4.5695732842356294E-4,0.0603049422,9.803856384097026E-4,0.9616408244,0.018352479178574212,0.2862911963,0.01082831810578171,0.0342346164,0.0010698672814886902,0.4522505707,0.017853153418934144,0.094274034,0.005234051776587618,0.0503201259,0.0019584187499102432,0.7319618535,0.027162417068442198,0.2967708676,0.017983690305385044,0.0120658041,4.96046368800337E-4,0.1930933094,0.008522176189213644,0.022994217,0.002130791402272874,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0207403759,6.730698329296894E-4,0.3645973904,0.012664898420437488,0.0590149019,0.00342498905107739,0.0071260747,3.150444413094762E-4,0.1247266445,0.004774146939506576,0.0456107208,0.007592015871953904,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0216004527,6.843617464470089E-4,0.3711585832,0.012775148609703137,0.0597706801,0.0034207488946135754,0.0077382812,3.044880950053713E-4,0.1277765114,0.004930771339253119,0.0433323543,0.007590732705081901,0.022513509,6.991137246542939E-4,0.3782693517,0.012996116727699856,0.0607144363,0.0034198940042053936,0.0085526246,2.996331089849718E-4,0.1312605829,0.0053520167226943525,0.0325311025,0.006235637337113184,0.0234958132,7.098605496856407E-4,0.3855938475,0.013179687932572607,0.0617943771,0.003424942189293127,0.0094730425,3.0329028998634294E-4,0.1381572307,0.005689243447067457,0.0187910018,0.0033783288768265292,0.0245625939,7.230428756304843E-4,0.3943701826,0.01340848201699208,0.0633380683,0.00345436738057781,0.0107893975,2.936392344357273E-4,0.1536196682,0.005417776388888711,0.013103169,0.0010543263251953827,0.0256333551,7.349632643880917E-4,0.4031915924,0.013608903850053464,0.0650889927,0.0034867295564755233,0.0123079993,3.082693627333083E-4,0.1716712984,0.005537334286459505,0.0139809068,8.362128915533413E-4,0.0267011309,7.475747454268369E-4,0.4119732377,0.013816389361913626,0.0670138826,0.0035475514090707694,0.0138548357,3.61386219991853E-4,0.190552835,0.006218148036192126,0.0168060496,0.0010040049800673302,0.0278096271,7.613731017050708E-4,0.4215169001,0.014041461640441852,0.0693419363,0.0036407555534531564,0.0154580651,4.314209081627825E-4,0.2109830939,0.007122107202226038,0.0209241187,0.0012701629816681006,0.0289201184,7.747799687653263E-4,0.4310266638,0.014249063688537573,0.0719197644,0.0037374345479218763,0.0172450717,4.899010104092459E-4,0.2346740013,0.007813202160446125,0.0261179754,0.0015756055978575349,0.0300617627,7.901658053851736E-4,0.4410659373,0.014492504717956796,0.0748985341,0.0038809355830778745,0.0192746769,5.277669940418783E-4,0.2623094568,0.008207475494937527,0.0323104904,0.0019197476396651723,0.0312358554,8.079046973498793E-4,0.4516894919,0.014766558773119755,0.0782712055,0.004041692219850492,0.0213734776,5.590134166547347E-4,0.2912541269,0.008499048887963876,0.0395024371,0.0023135243677126034,0.0371561342,8.783877276009724E-4,0.5061566782,0.015679169971653476,0.0996262034,0.005164879572652202,0.0318140266,7.064269247416891E-4,0.4346608342,0.010202038325746478,0.0951571901,0.006246460757901229,0.0429476983,9.327866851536851E-4,0.5609064123,0.016212954696784913,0.1293930382,0.007132393357071664,0.0414420132,7.968011044169053E-4,0.5690637162,0.011570135651754477,0.2757170273,0.03448808517444829,0.0480379444,0.0010020558866650103,0.608747921,0.01698374140170534,0.1662227894,0.01088991804376874,0.0493438208,7.685095965568679E-4,0.6783495048,0.011198879051047921,0.4671124696,0.04323458950886431,0.0517771104,0.001073582321016884,0.6406066707,0.018096851079676818,0.204643105,0.017392684956613225,0.0555427742,7.116017144442529E-4,0.7617196578,0.0100693981448744,0.7111036926,0.04905747565865981,0.0492579308,0.00208660897151335,0.7422199056,0.04688408212815945,0.8098130318,0.09766585758083528,0.038920457,0.0018055760853533701,0.4503979722,0.01859699411195261,0.5201511086,0.06488357833073019,0.0547770879,0.0011624848386108096,0.6154528132,0.014813541642699763,0.2363480372,0.01759749493535941,0.0753145801,0.0010317548158356228,1.0154265565,0.009304129137108964,1.0965166679,0.043237463928866134,0.0221085639,6.911743629504787E-4,0.3750396439,0.012857481635219239,0.0602339617,0.0034150562220847842,0.0082543046,2.998549649413863E-4,0.1298968109,0.005137557396273058,0.0379663659,0.0070184106462930764,0.0238055607,7.137149290858361E-4,0.3881490996,0.013261696460106453,0.0622615916,0.0034534207678763966,0.0098834573,3.020546308203203E-4,0.1418926482,0.005666084538726898,0.0158117688,0.002471005665715884,0.0278481022,7.590415008416865E-4,0.421580216,0.014025928133282302,0.0695089344,0.0036765933960665274,0.0157690663,4.4566018444550326E-4,0.2137723763,0.007426566703396665,0.021858942,0.0013343665163664741,0.0207551632,6.68447454928209E-4,0.3623267707,0.012587826420792432,0.0590415396,0.003718038730298543,0.0070912301,3.118413057951111E-4,0.1224339175,0.004754094025153478,0.0390747503,0.006912099391646506,0.020836554,6.969433262468334E-4,0.3688126174,0.01302465297042497,0.0786110667,0.013918768515928411,0.0065744569,3.0040472699343463E-4,0.1195489901,0.004667691185157819,0.0315417938,0.0060007542025982035,0.0214148874,7.010035663247371E-4,0.378476067,0.012844830672297709,0.082608027,0.013815360436847097,0.0069638821,3.2481071410900227E-4,0.1222626849,0.0061781770774234045,0.0199786236,0.0043931313433586295,0.0220082613,7.056316319440335E-4,0.3821878611,0.01282846050779282,0.084567154,0.014785873765185472,0.0092624359,3.79919728363769E-4,0.1508463104,0.007003729363703312,0.0124764234,0.0011576752567106201,0.0228473139,7.040965842837188E-4,0.3871420078,0.01283321343234032,0.0845441762,0.014675957890372947,0.0134019662,4.4440634558925914E-4,0.2106469532,0.007640112891836089,0.0224549827,0.0017235974007870864,0.0239856587,7.133729739764467E-4,0.3951411712,0.012959552770061165,0.0843098558,0.014035401704261976,0.0190240261,5.03873992184554E-4,0.2958145069,0.008413907237425428,0.040900253,0.0025566362666597686,0.0209409913,6.915092190274834E-4,0.3714038511,0.012903964972054132,0.0794414506,0.01373689579199027,0.0066107564,2.982716882307136E-4,0.1206936864,0.004636803963938955,0.0325121375,0.0061134402753277965,0.0270031079,7.510832177595237E-4,0.4159679268,0.01348990196406186,0.0907754369,0.015461555904888744,0.0322029579,6.559519799497521E-4,0.4956135237,0.010465042427052075,0.1211332379,0.007440361483153893,0.0285879901,7.587153616475681E-4,0.4233237405,0.013419904433340799,0.0760620551,0.008680987443833794,0.0395788379,7.22878966356056E-4,0.6065060937,0.011332726768081898,0.2962350794,0.03497127772901642,0.0315370425,7.797942036204167E-4,0.450079945,0.013529197574135727,0.0843186836,0.008819046036845482,0.0469737205,7.425718820424054E-4,0.7158809108,0.01126117516070148,0.4802747979,0.043831461200831534,0.035277877,8.388039103390016E-4,0.4845826179,0.014006059295890475,0.097573775,0.009116339780855034,0.0543649611,7.59046111906253E-4,0.8232255214,0.010810533335594502,0.7827860234,0.04863055757443051,0.0254851297,8.557920308112246E-4,0.437892601,0.017860351004389582,0.0937509073,0.014390065322992803,0.0161967893,2.298695282111137E-4,0.2815044174,0.004363718712291157,0.1469794918,0.006959535473003927,0.0211466559,6.812892190545804E-4,0.3770266192,0.012757084384764411,0.0842328063,0.014548534152965377,0.0067939528,2.8209218351453837E-4,0.1253895688,0.004480561237166612,0.0306907285,0.005884196376736589,0.0211466592,6.81289952956889E-4,0.3770266562,0.012757089754328767,0.0842341689,0.014549261287089459,0.0067939779,2.8209041103873064E-4,0.1253906153,0.0044805331156013125,0.0306907659,0.005884193062774198,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0135106259,5.20121139735735E-4,0.2252724722,0.008301004397059431,0.1218105068,0.008793031331685337,0.0056577085,2.0698792235297208E-4,0.0992475186,0.00281706478448757,0.0059208541,5.026997115575063E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0140185213,5.265662351499571E-4,0.2248048866,0.008690575354946299,0.1176778191,0.009087168315817639,0.006818978,2.341772832706025E-4,0.1116100737,0.003504623945589598,0.0084166362,8.650479755481774E-4,0.0147018957,4.7768504267979757E-4,0.2266325796,0.007903347139029133,0.1184501382,0.008976839254436942,0.008160956,2.284403642091301E-4,0.126836599,0.0036486226168240526,0.0092513559,6.762181600637474E-4,0.0154931272,4.7293234188412194E-4,0.2294315217,0.00782535098254385,0.1213473977,0.008962101929793033,0.0096182541,2.3608473055240146E-4,0.1437800766,0.004015078330493691,0.0110810054,6.715824595684434E-4,0.01634356,4.7529254149418336E-4,0.2327931812,0.007795003014752464,0.1229139911,0.009022654986200015,0.0112057227,2.49170624271803E-4,0.1627050188,0.004489763579521754,0.0138865335,8.50690895684208E-4,0.0173423385,4.698584893348209E-4,0.2381511699,0.007672074165439227,0.1254970794,0.009051526722050816,0.0128799403,2.6694006818010665E-4,0.183580374,0.004999121022739897,0.0180675105,0.0012633067719283388,0.0182811855,4.756858206841991E-4,0.2426911516,0.007706241431463201,0.1282109726,0.009108065821018203,0.0145988269,2.952304184869845E-4,0.2056776074,0.005627583317908319,0.0253929067,0.002564905846225159,0.0193805558,4.869917863783742E-4,0.2499332111,0.007936558637092023,0.1287792145,0.009103070196367816,0.0163416641,3.286015824672791E-4,0.2283232099,0.006233958373297018,0.040868699,0.005861763215961558,0.0204044274,5.040615041837653E-4,0.2560148554,0.008187075424105973,0.131069064,0.009161338221024263,0.0180968957,3.63633056803146E-4,0.2511757402,0.006718677846124191,0.0502993756,0.006702818362450231,0.0214869924,5.205228141013609E-4,0.263061752,0.008430716517592083,0.1348625001,0.009200858492553834,0.0199008855,3.999137406991663E-4,0.2753975573,0.00714919813685423,0.0575457701,0.006746018825944677,0.0225575064,5.36769969353726E-4,0.2698179073,0.008691374919999712,0.1359635968,0.009222425060687671,0.0217514717,4.318402482400176E-4,0.3010563892,0.007448562613014674,0.0682462025,0.007079862145550575,0.0285664397,6.173402627400874E-4,0.3159445086,0.010118433623837238,0.1599100173,0.009580723772241844,0.0310907321,5.31780029711534E-4,0.4302234751,0.008021950884915714,0.1619278556,0.010727600896752265,0.0348157294,7.292948649209042E-4,0.3714996412,0.012110673226538648,0.1897784289,0.01028551515481845,0.0386759442,5.945603417652408E-4,0.5299862429,0.008383868438853272,0.2251158399,0.011307856162863056,0.0402896599,8.615898095961906E-4,0.4206176278,0.014414336127619614,0.2335367084,0.012579269652885259,0.0443622116,6.662687145589233E-4,0.6037193,0.009393920959854836,0.2699960192,0.012098573924227599,0.0446349931,9.34362349412689E-4,0.4575164813,0.015827131167713244,0.2931554849,0.03297341491262317,0.0476723672,7.298965680149483E-4,0.641891354,0.010546438593193439,0.2869996516,0.013624413418565953,0.049899814,0.0027317662784359866,0.7803175214,0.05958085958594421,0.8141218058,0.08696827719346865,0.0534591649,0.002037798812444447,0.6757332364,0.020533653961241287,0.7753073243,0.06564418700844729,0.0534985985,0.0016007398289540997,0.5796827295,0.022375294255048354,0.4585056463,0.036544377515563185,0.047697169,8.925822090989714E-4,0.5852791178,0.009036436244449468,0.1583114657,0.005591355470724428,0.0144101228,4.812920111533122E-4,0.2258981454,0.007967753259231864,0.1156170908,0.008920426166949649,0.0075533795,2.3097402451358032E-4,0.1189530432,0.003547262324666728,0.0085947033,7.236953779042671E-4,0.0157063625,4.68925367196103E-4,0.2292938497,0.007738107908268015,0.1230605277,0.009033623359427822,0.009954439,2.3449946695035365E-4,0.145639003,0.003990695052243406,0.0110590225,6.168905899752402E-4,0.0192581295,4.757730551428906E-4,0.2463711131,0.0076802939396874645,0.1307230141,0.009175988829548563,0.0160281812,3.10322412983658E-4,0.2188924259,0.005818646663958897,0.02629847,0.0020418876070930052,0.0136532058,5.533019067380845E-4,0.2244860071,0.008965150472803008,0.1217470416,0.008933811112845403,0.0055931964,1.9900502506218278E-4,0.0962804625,0.002877088458841681,0.0057830919,5.225035885044236E-4,0.0128076582,5.329155655448618E-4,0.2171125803,0.008408034609824106,0.1182572872,0.009017904523779346,0.0055282228,1.7053738593047568E-4,0.0966815913,0.002606892019244372,0.0052742318,4.70120197396368E-4,0.0126251436,4.6516341214674224E-4,0.2152867819,0.00723189338970093,0.1220802917,0.008953683990403057,0.0055882385,2.0121878639928233E-4,0.0979665081,0.002921722094929632,0.0050863994,4.651526631118003E-4,0.0130920275,4.8648535435303703E-4,0.215802564,0.007660554810194886,0.131182043,0.009067453666824,0.0070336079,2.1128653530218152E-4,0.1146227658,0.003283908798977219,0.0066651579,4.99390628666578E-4,0.0138116228,5.209760071250883E-4,0.2185558787,0.008189439602317121,0.1368094892,0.00924530161757852,0.0091861645,2.1058252539087852E-4,0.1420012724,0.003525357145028004,0.0099349773,5.346952403004912E-4,0.0151423791,5.535386165390812E-4,0.2292263336,0.008723126962276773,0.1455570153,0.009161314971116318,0.0116669134,2.2644866968034942E-4,0.1738236713,0.003960048863334896,0.0148934755,5.823873281588465E-4,0.0128576392,5.288411859906526E-4,0.2190208539,0.008348941609569442,0.118526749,0.008986198250650827,0.0055891738,1.6774981371077584E-4,0.0976410793,0.0026497709334959503,0.0053157977,4.676932755556787E-4,0.0197635381,5.742177287405884E-4,0.2759660228,0.00960280495480357,0.1775649176,0.007925960320364972,0.0175724925,3.05691020476559E-4,0.2515196082,0.0051847929563291146,0.0305334653,8.242978830495685E-4,0.0228535895,6.094038070114102E-4,0.3090205348,0.010328790539070874,0.1905279174,0.007370907542494343,0.0211180471,3.7512797816212004E-4,0.2994749074,0.006029555870874737,0.0418877246,0.001087169260051074,0.0267644551,6.943752587758293E-4,0.3541528778,0.011686334626391631,0.2095448568,0.006589080512484273,0.0251152061,4.552208255341577E-4,0.3547506489,0.006876017670134364,0.0560406011,0.0014470407734407486,0.0318860478,8.592624744512005E-4,0.4163276133,0.014225228750357585,0.2302845888,0.005790361042283978,0.029626615,5.428231756290441E-4,0.4180843726,0.007644293819575487,0.0738755037,0.0019581912572575744,0.0139548229,6.650428557619426E-4,0.2909305471,0.013739091381892764,0.1526993672,0.015079353235467363,0.0098733866,3.722069316925734E-4,0.1800206305,0.0063605590949223955,0.0191513255,0.0012392364584694884,0.010322286,3.7971699988280746E-4,0.1812795534,0.0072620787657529575,0.0193187992,0.0011987172310432516,0.0606993213,0.0013060405812990652,0.7879782265,0.018880246158352914,0.4661511586,0.04096148879130249,0.0278486573,7.377723226036607E-4,0.4299605766,0.009803809157669279,0.1433139512,0.011572646024138128,,,,,,,0.0088201909,3.4987855035712036E-4,0.1618046151,0.006596588588050645,0.0157995644,9.928695785449367E-4,0.0124472095,4.2006309049951053E-4,0.2061824933,0.007825086197608305,0.0240307887,0.0014684437340259245,0.0478721882,0.001141480617443853,0.6963649297,0.01778126913355737,0.359589264,0.0348738852008204,0.0103295856,4.3745628353013743E-4,0.1943561924,0.007493309482465008,0.023559671,0.0016346993607388484,0.0117295272,4.974444692626505E-4,0.2170736007,0.008546581070814224,0.0296836297,0.0021902230480021893,0.0139394775,5.390667862148437E-4,0.2477312169,0.00934769249601205,0.0380415715,0.0029581262650536064,0.0165811915,6.051099073722063E-4,0.2825416712,0.010320564131867986,0.0494979512,0.004049496635385686,0.0196525301,6.85184646646435E-4,0.3221077631,0.0114455596630309,0.0657537011,0.0057952875683610384,0.0232363012,7.730200514863764E-4,0.3679705033,0.012655702667177355,0.0962145558,0.013253730041011096,0.0275388054,8.631575754171425E-4,0.4235547565,0.013874333497505385,0.1428370145,0.0202371400894494,0.0328299404,9.531920058414254E-4,0.4934439789,0.015157201489720983,0.2209457737,0.0318714468764755,0.0394125502,0.0010429976030653185,0.5815787968,0.01648208663974316,0.2724609434,0.03287044601157703

==> tables/quantification_acc_comp/classification_AmazonPhotos.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,8.68151E-4,0.0099336822,4.17951E-5,0.8238652921,6.594042766012365E-4,0.0227690141,2.1034970881843407E-4,0.2543002069,0.0017661639221771008,0.053960761,0.0011310848774517322,0.0113125587,2.197498577929005E-4,0.1248977913,0.0022781075479441264,0.0090508463,3.2140784060131453E-4,0.007104549,3.1434853268307137E-4,0.0830509182,0.004318745419679192,0.0044369066,5.318355008834968E-4,0.005197237,1.924162155328911E-4,0.0553860049,0.0019392952328101051,0.0019326757,1.341044369139217E-4,0.0058568361,1.5547025438970632E-4,0.0664361456,0.0023969659989244736,0.0031821175,3.365754001706007E-4,0.0055907805,2.136281816615027E-4,0.0654342331,0.003441066695081628,0.0084397779,0.0018512927915378485,0.0333692106,7.968249494085887E-4,0.3621903831,0.010716183462408619,0.0607616586,0.0031779472934584676,0.0184790545,4.997399323648251E-4,0.1822234219,0.006025816459202852,0.0213672255,0.0011942164795379438,0.0218948297,0.001198044239583831,0.2150486048,0.013494035126677269,0.0438459385,0.0045928965805905105,0.0084702084,2.525846392795888E-4,0.0991866903,0.003386966784602412,0.0083370463,7.185088725965742E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0069036786,2.953591034655949E-4,0.0800269949,0.004224404691787945,0.0041114666,5.141381137398782E-4,0.0051546658,1.6982932608945958E-4,0.0549097738,0.0017301381447734166,0.0018838522,1.1701709276853531E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0071701254,2.889169430822637E-4,0.0821863384,0.0041451710459280205,0.0042617453,5.010039920000638E-4,0.0055894591,1.910104709171725E-4,0.0596471136,0.001976849513746557,0.0023520372,1.6587646005386056E-4,0.0073553858,2.878541297254566E-4,0.0838836025,0.00407831742266342,0.0043500955,4.914671911735309E-4,0.0058733845,2.0614557962760202E-4,0.0635767541,0.0021439298029553113,0.0027732229,2.1218623895059735E-4,0.0075402338,2.873621408606221E-4,0.0855524997,0.0040146789410860735,0.0044466921,4.833549420456979E-4,0.0062290315,2.201136070305514E-4,0.0681264409,0.002307994150772484,0.003280064,2.6439364591457186E-4,0.0077310437,2.875621671917222E-4,0.0873078398,0.003948758539085418,0.0045525711,4.772494106858593E-4,0.0066498112,2.350382947521531E-4,0.0731964757,0.002468239453537683,0.0038616171,3.2240347392669327E-4,0.0079224764,2.887853874419549E-4,0.0890200864,0.003892240357429125,0.0046636375,4.7241083814832194E-4,0.0070938312,2.4932909978580517E-4,0.0783617504,0.0026232580887133464,0.0045118466,3.8715371624201155E-4,0.0081145211,2.908848569451494E-4,0.090681432,0.003849279932662731,0.0047835843,4.694230501370805E-4,0.0075372399,2.6212973886989625E-4,0.0834899507,0.0027570952105431543,0.0052219284,4.593364779766571E-4,0.0083082445,2.9408162132306057E-4,0.0923235743,0.003820853176975006,0.0049115949,4.6850827100489915E-4,0.0079697324,2.7380467490530547E-4,0.0885703522,0.002864248068865544,0.005989015,5.40705095222895E-4,0.0085041153,2.977280638435013E-4,0.0939655554,0.0037974222836023915,0.0050474479,4.6899466947930227E-4,0.0083745018,2.8532262440963214E-4,0.0933252795,0.0029674430070348447,0.0068103506,6.333387719064734E-4,0.008699577,3.0199834436632267E-4,0.0955517784,0.0037856527838670043,0.0051919336,4.7152518490532405E-4,0.0087500096,2.967423124530777E-4,0.0977230569,0.003070215464751619,0.0076816188,7.394633189009445E-4,0.0088968645,3.0649796084150383E-4,0.0971027282,0.0037811473126552475,0.0053454064,4.756826673319094E-4,0.0090977909,3.0791394901822814E-4,0.1017794763,0.0031718068982836897,0.0086101163,8.636903380263091E-4,0.009906545,3.4150109809486705E-4,0.1044262723,0.003911390162077928,0.0062725551,5.239017083385013E-4,0.0104669785,3.586153928653928E-4,0.1177559116,0.0036293416758415016,0.0153031028,0.002378157059573652,0.0110426228,3.901153675517026E-4,0.1122488748,0.004269363535704122,0.0077296307,6.385225133070877E-4,0.0113505621,4.0252825987748984E-4,0.1276873014,0.004056361793528777,0.0277396028,0.005594448140791011,0.0126071461,4.611312177677846E-4,0.1259305862,0.004888286714177064,0.0103404927,8.618735406079015E-4,0.0121021079,4.427312954829374E-4,0.1352947498,0.004578444604884938,0.0323139382,0.006173802798923852,0.0147207068,5.527594413485852E-4,0.1466692195,0.005892961309901839,0.014782144,0.0012568217852981383,0.0130727492,4.8743102076088675E-4,0.1444508566,0.005231739385711027,0.0357477952,0.006419536587636214,0.0276833352,0.001636674372011733,0.2583157234,0.017160443176095424,0.1157914317,0.019636620585019204,0.0246108655,0.0013615553606078602,0.2249452025,0.012330319784985302,0.0704188022,0.01264890809516774,0.0331290382,0.0010858729207416493,0.3537865545,0.013670438105635093,0.1232017359,0.023124737641754985,0.0190834376,5.609830656980655E-4,0.1938451025,0.006544065173880835,0.0710574964,0.008751506727415571,0.007217226,2.8907092555288227E-4,0.0824927621,0.004126557524135583,0.0042629785,4.972041834095929E-4,0.0056730913,1.9632625906892842E-4,0.0608027313,0.0020284831771547923,0.0024690864,1.79986110575233E-4,0.0074882717,2.8962907312630066E-4,0.0847851169,0.00404524362677948,0.0043750858,4.8627461377291745E-4,0.0061159228,2.169008990299487E-4,0.0666129744,0.002266078551153953,0.0031175621,2.5152335875619985E-4,0.0082081939,3.01726697526089E-4,0.0906251821,0.003933001271293972,0.0047794627,4.851803788283281E-4,0.0074439454,2.655315423824446E-4,0.0820670065,0.0028040470752111134,0.0051286833,4.73392015141785E-4,0.006874071,2.93870719875254E-4,0.0800110605,0.004217435121018461,0.0041253985,5.202585895494662E-4,0.0051721526,1.7364907140552177E-4,0.0543808238,0.0017606274449752282,0.001927118,1.2221702009131133E-4,0.0069693565,3.038914279804549E-4,0.081453963,0.004260895445795402,0.0042673541,5.264636739605118E-4,0.0051682813,1.8433122361661902E-4,0.0546648632,0.0018487211796266087,0.0019107274,1.2855349081219072E-4,0.0074517246,3.1983120548189167E-4,0.0849042603,0.004414419327612636,0.0045261091,5.556770644897988E-4,0.0054713688,1.973398084523242E-4,0.0572635759,0.001974941264949416,0.0020877839,1.4492411807563295E-4,0.0080255172,3.287841237042932E-4,0.0886585306,0.004532759424456586,0.0049233219,6.04679253819742E-4,0.0058737296,2.0234129583453794E-4,0.0603046073,0.0019906079473366923,0.0023611807,1.6297852619286997E-4,0.008834303,3.4803304440814234E-4,0.0946142094,0.004760388219462779,0.0057543197,6.9312841523054E-4,0.0064476392,2.0473885806070134E-4,0.0648105185,0.0019958609671016665,0.0027968415,1.9200781234106074E-4,0.0099188216,3.841926600027648E-4,0.1037042836,0.00513123464674926,0.0072079805,8.445412956155549E-4,0.0072091694,2.1519526017085041E-4,0.071122389,0.002102911077530384,0.0034640029,2.3816170976880395E-4,0.0069927586,3.0564194738288134E-4,0.0817313935,0.0042695093394908975,0.0042943011,5.266858646290026E-4,0.0051746996,1.8481341942618777E-4,0.0548710899,0.0018609454586311764,0.001912233,1.2905812643921344E-4,0.0135796175,5.11737237261468E-4,0.1395421553,0.0063583262734779504,0.0133600288,0.001527918191527282,0.0093816682,2.741295314262949E-4,0.0905806143,0.002760001449274982,0.0060001118,4.3089441862247417E-4,0.0162538431,6.136725511215244E-4,0.1666647316,0.007539704569809085,0.0194309827,0.0022998484732694893,0.0108457175,3.1905798845977825E-4,0.1046298347,0.0033285959502468905,0.0084134214,6.445254067916951E-4,0.0196175168,7.566095426308077E-4,0.2013566471,0.009361302259835435,0.029720272,0.003987363414588643,0.0126493445,3.698364503398766E-4,0.1226942405,0.004024263162368982,0.0126304203,0.001153368978254574,0.0238688365,9.089730469051323E-4,0.2458208633,0.011287150083169798,0.0578920338,0.016971277353222416,0.014865927,4.2747748478721075E-4,0.1457996668,0.004818110729321193,0.0218337774,0.0028188770813925177,0.0278793585,9.824754449857768E-4,0.295198166,0.010950269083451786,0.1192322128,0.012393353743035015,0.0260057245,8.011192170956829E-4,0.2983258569,0.009648230252227608,0.14982691,0.011437839393871555,0.0071045211,3.1435171384931244E-4,0.0830506434,0.004318818820001598,0.0044368843,5.318590038722669E-4,0.0051972223,1.9241361698175106E-4,0.0553857946,0.00193926455131836,0.0019326502,1.341007084246761E-4,0.0071045251,3.1435171384931244E-4,0.0830506787,0.0043188279660111495,0.0044368902,5.318618241611255E-4,0.0051972269,1.9241361698175106E-4,0.0553858237,0.001939265582636891,0.0019326527,1.341007084246761E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0058131485,1.6420109622045768E-4,0.0667416202,0.0025350700187568784,0.0034142649,4.354824910372402E-4,0.0057291586,2.2600221237855172E-4,0.067566381,0.0036576823262825875,0.0142418759,0.003877756567913979,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0061063806,1.7189240820932145E-4,0.0703824188,0.002674419189282039,0.0039424567,5.993070999078853E-4,0.006312513,2.3112983364334427E-4,0.0746505962,0.0037649176617822596,0.0225317541,0.005773696216463072,0.006223591,1.7446489618258454E-4,0.071618781,0.0027409423561979554,0.0041381658,6.850773678935833E-4,0.0065848469,2.4326734265001538E-4,0.0787194414,0.0038892743539123077,0.02651199,0.006359367971740588,0.0063470613,1.782526297141223E-4,0.0729662333,0.0028235856636553455,0.0044253065,8.227417577830846E-4,0.006948374,2.566086514519727E-4,0.0835797888,0.004007408015163917,0.0293993233,0.00660446962291447,0.0064893969,1.8212358441453978E-4,0.0746505982,0.0029032895136379354,0.0048533134,0.001050179984574073,0.0073657635,2.701740179958095E-4,0.0892199275,0.004111352818720378,0.0331575275,0.006818001466705622,0.006646031,1.8674849396983098E-4,0.0765099467,0.002988361423924489,0.0058895171,0.0018266622566856742,0.0078882925,2.7194484734960507E-4,0.096049645,0.004077596350792952,0.0414440204,0.007854926861530921,0.0068076292,1.9111776474205636E-4,0.0783778029,0.003071381122557082,0.0065884423,0.002249727761308021,0.0084158766,2.6664958278609774E-4,0.1027310572,0.003917478908686044,0.0487564021,0.00867674034416151,0.0069689617,1.9595917942265425E-4,0.0802868659,0.003157536223070133,0.0069391625,0.0022813774347967943,0.0089274731,2.596959760951255E-4,0.1089720424,0.0037155594464360277,0.0500244043,0.008644850895186105,0.007136583,2.019826725241549E-4,0.0822564217,0.003254674791741872,0.0074371767,0.002359872877932199,0.0094741261,2.5715753926338616E-4,0.116032555,0.003610910411516741,0.0514823497,0.008589529731015545,0.0073084707,2.0776428952060073E-4,0.0843298895,0.003349986119374228,0.0088555547,0.0029494141791209997,0.01001941,2.567157961637733E-4,0.1232065888,0.0035514805363397388,0.0532531643,0.00852684244020024,0.0074760725,2.1285441033720676E-4,0.0863491768,0.003436428814918185,0.009397818,0.0030949062990662576,0.0105460008,2.567995327098552E-4,0.1302151247,0.003488246550919244,0.0553603206,0.008458461976033232,0.0083804104,2.388472315100177E-4,0.0971607667,0.003975480977190055,0.0131186722,0.0034732538058713765,0.0127040534,2.634331034627197E-4,0.1594078624,0.0032129825707588266,0.081228634,0.009215400750916912,0.0092372691,2.7142402251827304E-4,0.1078603273,0.004562076062496109,0.0258102361,0.006219891960476484,0.0140431703,2.7535068549033973E-4,0.1780089618,0.0030235525462607724,0.0999548208,0.009009971087633966,0.0100251571,3.0253264286684835E-4,0.1182928164,0.004955663124143932,0.0286834411,0.006558510577867509,0.014814393,2.851315485876651E-4,0.1893566447,0.00316274216464131,0.1316402193,0.009626465966282746,0.0107738162,3.440755730940515E-4,0.1285858724,0.005509791919845975,0.0313226405,0.006555043325562387,0.0152228057,2.9257477676655584E-4,0.1956614498,0.0033592674796746984,0.1432761768,0.009738787809578767,0.0198364521,0.0011997070475745317,0.1896709733,0.009657043025688558,0.0545812328,0.007584514948234989,0.0195151609,0.0010170054080485512,0.1896060285,0.009590999582942333,0.0449991699,0.006900094999346023,0.0135645444,5.127699289154933E-4,0.1713893312,0.0074665668817737105,0.0656292473,0.008290669213037028,0.0162650357,2.391045796299184E-4,0.211715396,0.003078222701495134,0.1775812118,0.00818867229775377,0.0061383301,1.726528308484978E-4,0.0707990868,0.002704550054999907,0.0040632269,6.538585473938534E-4,0.0064145035,2.3472111110848127E-4,0.0763957753,0.003794061280475053,0.0237690214,0.005907373274138007,0.006326399,1.786840787535364E-4,0.0729537813,0.002839815486963898,0.004644052,9.523586509293649E-4,0.0068979645,2.5099203174602975E-4,0.0833386521,0.003941130548459414,0.0290640637,0.006593349073119062,0.0069379211,2.0493901531919197E-4,0.0804591582,0.003314990196063934,0.0086938549,0.002957438080501433,0.0084573563,2.594147258734554E-4,0.1049573601,0.003767237449378523,0.0489611764,0.008632181705687155,0.0057978925,1.6746940019000486E-4,0.0666947836,0.0025942935454570286,0.0033883962,4.3721047562930146E-4,0.0058049012,2.2921387392564176E-4,0.067661495,0.0037746483279903044,0.01740076,0.004807697161843703,0.0057620796,1.5713688300332293E-4,0.0658252812,0.0024660772493983233,0.0032052822,3.739745980678367E-4,0.0056185187,2.2240503591420765E-4,0.0657512521,0.0036006099483281997,0.0118641108,0.0031972262979026054,0.0062466083,1.790223449740283E-4,0.0724981254,0.0028948763358734343,0.0048685816,8.734197158296805E-4,0.0058189093,2.2354194237323785E-4,0.0685750713,0.0036042209976637116,0.0168557594,0.004737145659571806,0.0067749792,2.1580315104279641E-4,0.0806744283,0.003523540123228342,0.012846269,0.00387776262811431,0.0060892189,2.3263705637752553E-4,0.0721138498,0.0037546648319124304,0.0250302591,0.006593075685899563,0.0073096321,2.47329739416836E-4,0.0888445121,0.003987943956476821,0.0235952556,0.006014005154636967,0.0064262255,2.459146193295551E-4,0.0763043489,0.003987768548950653,0.0258020437,0.006584305885968543,0.0078268645,2.810996264672011E-4,0.0962846256,0.004419115974943405,0.0280952867,0.006529027645829048,0.0069708228,2.635640339651827E-4,0.084295838,0.004240687680082088,0.027379296,0.006562001066747856,0.0057900728,1.5618578680533002E-4,0.066109509,0.002447394532967662,0.0032245064,3.699554027176789E-4,0.0056085517,2.207056863789422E-4,0.0656770202,0.003571633659825711,0.0108859429,0.002802644108694502,0.0090872151,3.5987497829107265E-4,0.1135886083,0.005485407642099172,0.0477115641,0.008347888475536792,0.0088755648,3.25282953749501E-4,0.113570365,0.005011013869467934,0.0414828441,0.00679221215805278,0.0097891575,3.877408928653257E-4,0.1230425045,0.005793685528228124,0.0523269395,0.008634252949734564,0.0100350997,3.4152305925076276E-4,0.1306343826,0.005116039972478714,0.0695164455,0.008900496222121551,0.0105820144,4.1938168772610943E-4,0.1337033989,0.006146913209083076,0.0549398032,0.008558857867729782,0.0112505515,3.458279919266224E-4,0.147934854,0.0050274071846231035,0.1088189017,0.010534934456369438,0.0115510667,4.5235384379929835E-4,0.1474132051,0.006423855695764032,0.0586261698,0.008453688603207478,0.0124628857,3.370370899470858E-4,0.1648961167,0.004700991916606537,0.1206155623,0.010471558002513284,0.0057536631,2.2499555551165894E-4,0.0626266729,0.0026487123286608534,0.0032630008,5.943837144471574E-4,0.0080453765,2.246753212971999E-4,0.0914278488,0.0024558890447249444,0.0049252463,2.497218452598811E-4,0.0082304812,2.1833460559425756E-4,0.0946160242,0.002482289467407055,0.0052442163,2.5912352266824407E-4,0.0139455153,2.636721449072693E-4,0.163114427,0.003191496357510063,0.0198922676,0.0013040763014486537,0.0105149415,4.3023249528597907E-4,0.1098309478,0.003351434468999804,0.0072696491,5.695427990941506E-4,,,,,,,0.0082054278,2.1490928318711595E-4,0.0939914716,0.002452994904193647,0.0051663258,2.5146371507635056E-4,0.0082839389,2.3079861351403306E-4,0.0955251665,0.002594881692871565,0.0053603338,2.7564832667730817E-4,0.0135403049,2.3263705637752553E-4,0.157368049,0.0029247140031120993,0.0182361403,0.0011901987229030284,0.0082563975,2.1808255317654366E-4,0.0946215516,0.002410744698220863,0.0052870208,2.585710734014925E-4,0.0085351278,2.104233827311024E-4,0.0985378596,0.0023775632483700616,0.0057885147,2.765501762790977E-4,0.0089310712,2.0251666598085206E-4,0.1034632828,0.0023703767633015643,0.0064485557,3.070114004397882E-4,0.0094399005,1.984993702760792E-4,0.1094335511,0.0024043922308974465,0.0072934679,3.541609803465085E-4,0.0100045855,1.9855981466550577E-4,0.1160358489,0.0024742544331575926,0.0083560866,4.225079880901662E-4,0.0106108058,2.0166804407243107E-4,0.1231875704,0.002565545945797892,0.0096756917,5.163012686407036E-4,0.0112616011,2.0763670195801125E-4,0.1308868555,0.0026725643116677286,0.0112957344,6.390891956526883E-4,0.0119689171,2.1496046148071046E-4,0.1392055331,0.0027758287050897073,0.0132589787,7.93284942501747E-4,0.0127296822,2.2327561443202882E-4,0.148084718,0.0028633173069012104,0.0155917372,9.789856995891207E-4
1,GAT,8.68151E-4,0.0099336822,4.17951E-5,0.8839138365,0.0010641625815635504,0.0097335167,2.506132478541388E-4,0.1155882415,0.0030950785127359854,0.012367826,0.0013809355524426184,0.0075117654,2.0833386666598399E-4,0.0866937972,0.0024558306130513154,0.00392364,1.9295336224072385E-4,0.0061383167,3.226980012333513E-4,0.0697699245,0.004633009281233958,0.0041155809,8.093658011060265E-4,0.0039473801,1.2050311199301037E-4,0.043580821,0.0016809324793102191,0.0013612416,1.2512393855693642E-4,0.0045484538,1.4644111444536335E-4,0.0499799607,0.001703043745768147,0.0017071855,1.6388105442667863E-4,0.004107978,1.4305942821079637E-4,0.0495081,0.002281483508596983,0.0027505607,4.793120069432853E-4,0.0353530551,8.243870450219363E-4,0.3536414638,0.008998647453923285,0.0621539949,0.002304674380471133,0.0164937048,6.809669595509021E-4,0.1585038863,0.005350772561042003,0.0176106794,0.001290356927365448,0.029948984,0.0014313542538449383,0.2914196616,0.014297614626223495,0.0905155589,0.012268804220460934,0.0087890111,4.482510457321879E-4,0.0951165666,0.00542092870272244,0.0087849919,0.001912702799705171,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0067253003,3.248491957816734E-4,0.0732918952,0.004562173823957171,0.0044244706,7.889081061822092E-4,0.0046035864,1.5156186855538566E-4,0.0475886788,0.0019218285563493951,0.001579218,1.3714226190347017E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0071641154,3.3573203600490673E-4,0.0761608221,0.004711422608936711,0.0048006267,8.418509369241089E-4,0.0052282289,1.6966437457521834E-4,0.0523136565,0.00212440415175644,0.0019323595,1.6151780087655972E-4,0.0075872225,3.4794539801526333E-4,0.0786966486,0.0048245054668846635,0.0051673646,8.655853510775237E-4,0.0057589837,1.8091158061329298E-4,0.056329757,0.002173691560456543,0.0022891402,1.8339574695177638E-4,0.0080479084,3.5648141606541006E-4,0.0814902744,0.004869026904834271,0.0055624634,8.651121314604252E-4,0.0063431071,1.9273297590189387E-4,0.0610036173,0.0022363982203534327,0.0027502212,2.145180645073976E-4,0.0085630146,3.702175036380641E-4,0.0848147363,0.0050159250393122905,0.0060774366,9.102351344570259E-4,0.006962236,2.06186808501417E-4,0.0661312257,0.00232315970178548,0.0033173958,2.5548972582082436E-4,0.009099004,3.8234408587030605E-4,0.0882738005,0.0051341094651360915,0.0066426473,9.472507587750986E-4,0.0075980185,2.1992044015961773E-4,0.0714105645,0.0024289512140016315,0.0039895883,3.0680286830471454E-4,0.0096554993,3.959090804717669E-4,0.0919306673,0.005274653637917849,0.00728411,9.958448674366907E-4,0.0082463108,2.34322427437068E-4,0.0769065084,0.0025462113030932845,0.004765926,3.692749653036339E-4,0.0102181361,4.0818990678359503E-4,0.095604578,0.005388706709406256,0.0079713017,0.0010360550178441297,0.0088927678,2.487971060924946E-4,0.0824407435,0.002663331372548298,0.0056415286,4.438738559545944E-4,0.0107876367,4.21685902064558E-4,0.0993799268,0.005518998822250282,0.0087269559,0.0010859069941758365,0.0095296149,2.6344259336713187E-4,0.0878669367,0.002790231710808262,0.0066130297,5.313802781436285E-4,0.0113506123,4.3491953278738813E-4,0.1031088179,0.005640946817689385,0.009529007,0.001135088542801838,0.0101507934,2.785408408115406E-4,0.093131853,0.002927066620355608,0.0076757214,6.337010336112763E-4,0.0119081341,4.4885186866047466E-4,0.1068254368,0.005776821357805692,0.0103852327,0.0011927313192836013,0.0107455889,2.943654191646838E-4,0.0981178692,0.0030768222243087104,0.0088163203,7.512855648819562E-4,0.0142981255,4.746714653315491E-4,0.122091038,0.005832845103377939,0.0164931907,0.0025635028769244632,0.013191524,3.732465672983477E-4,0.1180694353,0.00384737364964725,0.0152395723,0.0016193480169500317,0.0161384734,5.460128203623061E-4,0.1356500637,0.006737154443828641,0.0205346238,0.0028173100645828815,0.0144998053,4.307400608255518E-4,0.1274967737,0.0043648510856614565,0.0207039223,0.0030299226062723123,0.0173388846,6.004123583005267E-4,0.1469491387,0.007610356299149207,0.0231014646,0.003075480125118678,0.0147775918,4.5559192266764344E-4,0.1278541357,0.0045229952465153005,0.0190666608,0.0022634882372126433,0.0183395173,6.850532825992443E-4,0.1596711153,0.009081657227620958,0.0234493674,0.002757874181321548,0.014552494,4.5492856582105283E-4,0.1247611591,0.0044274070289504665,0.0157225802,0.0015250839321165246,0.0255484004,0.0014711876154998042,0.2164247613,0.011532941818980966,0.0813828032,0.011515416232164602,0.0237687676,0.0015246835737293164,0.2034259505,0.01148533878472899,0.0632481313,0.00793660059471308,0.0246293164,0.0012365605525003617,0.258673628,0.017798128862327074,0.0698765892,0.02246288908399808,0.014319314,4.955088293865206E-4,0.1343957882,0.005816522328677162,0.0132128432,0.0011648343229833159,0.0073366921,3.418318299983195E-4,0.0771463131,0.004768497562125832,0.004952738,8.522528967389903E-4,0.0054298761,1.742469511928401E-4,0.053769381,0.0021515703567394676,0.0020659751,1.7036725037400822E-4,0.0080342724,3.6172918046516514E-4,0.0813863966,0.004954015139258256,0.0055808205,8.888295674649893E-4,0.0062720277,1.912694434560837E-4,0.0603529443,0.0022412683908894088,0.002693407,2.1168608834781753E-4,0.0099043731,4.0895231995918547E-4,0.0936536743,0.00547992992655928,0.0075730145,0.0010368577530211172,0.0083045819,2.3761102668016062E-4,0.0769156849,0.0026017569063999813,0.0047957356,3.7035388481829103E-4,0.0067240293,3.314423026712191E-4,0.0735713368,0.004674326154645181,0.0044637413,8.276158529172819E-4,0.0045894422,1.466628787389638E-4,0.0476000105,0.0018756966705733634,0.0015630044,1.3181426326464067E-4,0.0062471135,3.287369769283644E-4,0.0705571318,0.004671662444997498,0.004212682,8.201682754166977E-4,0.0040639541,1.2889530635364503E-4,0.0441030827,0.0017372961750950816,0.0013787884,1.2431814026923023E-4,0.0062984266,3.446548998636172E-4,0.0715572355,0.004947264294536931,0.0043447968,8.519882628299524E-4,0.0040092827,1.2775758294520132E-4,0.0440417472,0.0017516632096382,0.0013933274,1.2937928736857378E-4,0.0066002832,3.700986355014025E-4,0.0748224746,0.0053166760292498545,0.0047523722,9.134516954935274E-4,0.0041667505,1.4050622761998844E-4,0.0453333821,0.0018937840425983106,0.0014934266,1.412940196894405E-4,0.0070824954,3.953757706283985E-4,0.0800256404,0.0057061964564848276,0.0053707392,9.892658894351913E-4,0.0044533466,1.5739440904936872E-4,0.0478524553,0.0020963802136063007,0.0016770694,1.6167869371070512E-4,0.007825227,4.4012952638967543E-4,0.0879789148,0.006346646200947395,0.0063878903,0.0011651961208311672,0.0048709767,1.7788198334851117E-4,0.0518022931,0.002342415846940931,0.0019646262,1.925305170615817E-4,0.0062146284,3.2758052445162243E-4,0.0703464177,0.004667464515130244,0.0041939193,8.199768289409158E-4,0.0040238265,1.2637642185154633E-4,0.0438580451,0.001726760840417688,0.0013708757,1.2460738340884942E-4,0.0100648972,5.651300735229015E-4,0.1120682269,0.008178681495204468,0.0099599803,0.0017889762435538378,0.0061407497,2.2675978479439425E-4,0.0641520817,0.002975680426389904,0.0029680083,2.9858834538541517E-4,0.0116351358,6.630965238937692E-4,0.1291413506,0.009605739742466481,0.0130505092,0.002384781331694795,0.0070009996,2.5846469778288873E-4,0.0726084294,0.0033926743138709913,0.0037715106,3.840611930409007E-4,0.0135839975,7.995955227488458E-4,0.1507748973,0.011563502064686112,0.0177506052,0.003416438789148724,0.0080343274,2.9825324809631157E-4,0.0827912115,0.003908056294374481,0.0048655729,5.016353257098228E-4,0.016032426,9.918593650311519E-4,0.1785636957,0.014298264824796049,0.0256869178,0.005714946806401613,0.0092561944,3.469437994834322E-4,0.0948869275,0.004530534074477313,0.0063578995,6.6429210442395E-4,0.0291392966,8.158566050477252E-4,0.2808842459,0.008157064300347275,0.1672112513,0.02187152943897614,0.0312774634,6.954991013653432E-4,0.3188872925,0.0068525241334854116,0.2415948558,0.01708885791970897,0.00613833,3.22704198919072E-4,0.0697701039,0.004633099934169346,0.0041156208,8.093979243857745E-4,0.0039473831,1.2050311199301037E-4,0.0435808546,0.0016809321818562462,0.001361226,1.2512393855693642E-4,0.0061383301,3.227057483219039E-4,0.0697701089,0.004633108999365329,0.004115624,8.094010130954866E-4,0.0039473836,1.2050311199301037E-4,0.04358085,0.0016809354538470536,0.0013612263,1.2512393855693642E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0052514321,1.520032894380908E-4,0.0541636571,0.0016523216999119754,0.0020002769,1.5910688231500231E-4,0.0045903141,1.5728636304524306E-4,0.0512451097,0.0022225183913749734,0.0024669836,3.971070384669604E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0057368257,1.5877027429591473E-4,0.0572006272,0.001672569580017525,0.0023238405,1.9112561314486346E-4,0.005168558,1.7273389939441534E-4,0.0558899913,0.002471032375344362,0.0033322123,6.191276120477909E-4,0.0061191208,1.6689517668285085E-4,0.0595077389,0.0016949876105741895,0.0025843243,2.0900478463422794E-4,0.0056673869,1.851080765390857E-4,0.060676124,0.0026859246080260706,0.0046963778,0.0010508211075154514,0.0065290756,1.76207264322445E-4,0.0619801856,0.0017327374296182327,0.0028981652,2.3286047324524615E-4,0.0062523738,1.96509541753066E-4,0.0665299268,0.0029459453491197016,0.0075301384,0.0023519789539874713,0.0069776548,1.8557747708167606E-4,0.0647812193,0.0017720045146669351,0.0032829877,2.6526213450094987E-4,0.0069211217,2.0622560461785536E-4,0.073889783,0.0031274345716577347,0.0107724548,0.0031702744360701646,0.0074470853,1.9634663226039808E-4,0.0677415989,0.0018311567382395205,0.0037349726,3.08111992626058E-4,0.0076424058,2.1517434791350012E-4,0.0819685914,0.003250382900521106,0.013458023,0.0033676175554834017,0.007925661,2.0800961516237657E-4,0.070757315,0.0019008000946969673,0.0042489254,3.5779603128039306E-4,0.0083619097,2.2611501498131432E-4,0.0899566624,0.003383288045673912,0.0184252033,0.004347041177628756,0.0084279426,2.1947892837354568E-4,0.0739179075,0.001989998241205253,0.0048438188,4.245373952904502E-4,0.0090685195,2.3808821894415525E-4,0.0977087504,0.0035146102202093478,0.0235127305,0.00495272218078099,0.0089407958,2.3132012450281968E-4,0.0771259368,0.0020904566486775085,0.0055158186,5.09328970312901E-4,0.0097492807,2.4808063205337093E-4,0.105098963,0.0035876014271376357,0.02928618,0.005688349233301345,0.0094591714,2.4320567427590993E-4,0.0803841446,0.002198862887949133,0.0062652608,6.178681089035103E-4,0.0103935122,2.567644835252726E-4,0.1119388248,0.0036389989007967563,0.033869251,0.006041248132629548,0.0099814422,2.556618860917677E-4,0.0836646516,0.0023194443300066504,0.0071446228,7.938532609997896E-4,0.010996733,2.648490135907627E-4,0.1182633366,0.0036852530442291202,0.0394510694,0.0065453562164331435,0.0123563154,3.1309742892588567E-4,0.0984862158,0.002800687772672991,0.0123779943,0.0022480785128638193,0.0132718136,3.0265987510735544E-4,0.1409382739,0.0037926564568913964,0.0652109072,0.00840751247397231,0.0140191899,3.476377424849034E-4,0.1093196854,0.002945878816244823,0.015234108,0.002291285228861741,0.0142120169,3.2466136203743124E-4,0.1484758002,0.003871359451148911,0.0696286884,0.008438742323356011,0.0149686989,3.5832666660465E-4,0.1167283843,0.002971104171852613,0.0155720899,0.0015001959871963396,0.0140775653,3.2320117574043567E-4,0.1442624662,0.0039055309498197553,0.0587959874,0.007885529849033608,0.0155826354,3.573163864140574E-4,0.1248537697,0.0032032931492450077,0.0151164484,8.400452368771577E-4,0.0132992455,3.0407729280562863E-4,0.1322430471,0.0038144470110358067,0.0382571978,0.006104764368917117,0.0235009623,0.0015291052939546052,0.2070204131,0.014171747633937037,0.0513270936,0.005024012838359393,0.0202697731,0.0010842444373848547,0.1875088634,0.008468168397002979,0.0456025742,0.006078145687625462,0.0203404654,7.745095222138976E-4,0.2103717437,0.010887561067566968,0.0316960124,0.0030268427445111845,0.0118420468,2.8393485168256465E-4,0.1135375804,0.0034491785978693536,0.008569571,5.609875221428725E-4,0.0058933986,1.626437825433238E-4,0.0580956903,0.001683681977096625,0.002425802,1.9891455452027636E-4,0.0053452262,1.7750774630984417E-4,0.0576153963,0.0025511050546772863,0.0038041927,7.599874998972022E-4,0.0065041605,1.7572706109191037E-4,0.0616347547,0.0017257354953758124,0.0028660069,2.3093289068471816E-4,0.0061417177,1.9387367020820543E-4,0.06557444,0.0029169002382666434,0.0073357974,0.0023365720618033587,0.0081185444,2.075813093705693E-4,0.0713660263,0.0018697545293433575,0.0043042204,3.4284252945047526E-4,0.0082172061,2.1835292532961404E-4,0.0882986034,0.0033379728878467543,0.0179308994,0.0043297123461033754,0.0052585005,1.4869767987430065E-4,0.054375457,0.0016327672828667286,0.0020007212,1.632513399638729E-4,0.004614335,1.5644807445283564E-4,0.0519805909,0.002195203862970362,0.0025002075,3.957094893984727E-4,0.0047268801,1.4761774961026875E-4,0.0510875976,0.0016716590561475148,0.0017724194,1.6070469812671937E-4,0.0041406371,1.4148851543499918E-4,0.0489291837,0.002195702393312901,0.002511017,4.2902913653969935E-4,0.0045899766,1.466117321362789E-4,0.0498422527,0.001687016597428727,0.0016308761,1.3462540622037134E-4,0.0040444293,1.369890506573427E-4,0.0483238313,0.002191356657415675,0.0024853846,4.216953876911627E-4,0.0047353391,1.5646085772486358E-4,0.0507240138,0.0018565319819491394,0.0017089312,1.2479182665543444E-4,0.0040599569,1.3292855223765885E-4,0.0480357336,0.0021111702915681623,0.0023113854,3.781163841993626E-4,0.0050898489,1.7004117148502595E-4,0.0541382116,0.0021209813766273383,0.0019797064,1.392300254973761E-4,0.0041698761,1.3301127771734244E-4,0.048607203,0.0020850594715738926,0.0022384354,3.477513479485018E-4,0.0057076023,1.853699004693049E-4,0.0606548338,0.00245141244999694,0.0025087874,1.8709623192357457E-4,0.004408179,1.363524843924745E-4,0.0504359872,0.0021056894357905677,0.0022624834,3.238718882521297E-4,0.0046804783,1.473024100278064E-4,0.0508044233,0.0016769293366149928,0.0017595056,1.62191245139804E-4,0.0041211789,1.4105672617780409E-4,0.0488563262,0.002218383871199933,0.0025545521,4.418789426981105E-4,0.0076280799,2.5263412279421003E-4,0.0823117315,0.0035584481168059764,0.0047286525,4.030397002777766E-4,0.0053502688,1.5797468151574162E-4,0.0594623503,0.0022557056545569063,0.0027058236,3.1292171544972715E-4,0.0089581553,3.1174669204339607E-4,0.0975516989,0.0044802624923100205,0.0067609993,6.045105458137186E-4,0.0060364634,1.7207847047204946E-4,0.0661344251,0.002413826422922742,0.0031623784,3.248568915691954E-4,0.0106029364,3.96547601177967E-4,0.1168111562,0.005733222479548479,0.0098181184,9.238224937724779E-4,0.0068861588,1.9034705146127166E-4,0.0744347312,0.002643483308061543,0.0038443182,3.561460374621624E-4,0.0126630009,5.214470251137693E-4,0.1412491427,0.0075242558436034055,0.0145002982,0.0014713024841955511,0.007880878,2.1365158553121014E-4,0.0840935351,0.0029604369609907252,0.0047943609,4.078467849572925E-4,0.0047506101,2.0279299790673246E-4,0.0522276046,0.002731161291465592,0.006699999,0.0029388131958326307,0.0043608511,1.43429425153976E-4,0.0468804763,0.0017136344417640538,0.0014636465,1.1178550889985696E-4,0.0058444499,1.747598352024858E-4,0.0559831686,0.0019224648241255287,0.0023067671,1.6225288903437129E-4,0.0112389761,3.8983458030297926E-4,0.0980264156,0.003663950873033098,0.0078659343,6.258050814750548E-4,0.009618905,7.01051353325846E-4,0.0922016446,0.005062696514704392,0.0097587067,0.0015639012117138345,,,,,,,0.005524523,1.6708680378773184E-4,0.0540879681,0.0018897031512912286,0.0020961559,1.475533801713807E-4,0.0067082286,1.9689591158782347E-4,0.0618922552,0.0020479421378544853,0.0029503222,2.033051893090779E-4,0.0080800422,2.7259493759055763E-4,0.0781772912,0.002887840715829043,0.0043657498,3.2615793720220884E-4,0.0044053282,1.472311108427835E-4,0.0469240175,0.001735284702865786,0.0014724766,1.1425410277097274E-4,0.0045037615,1.508277162858339E-4,0.0475536907,0.0017567654937412677,0.0015173928,1.2041179344233687E-4,0.0046500448,1.5581078268207243E-4,0.0486242877,0.0018020760250333503,0.0016007344,1.2973048986263791E-4,0.0048644474,1.6149922600433724E-4,0.0504795556,0.001839158231365643,0.001728218,1.418908030846256E-4,0.0051474697,1.6907986278679078E-4,0.0529529842,0.0018971167597172294,0.0019085301,1.567928569801571E-4,0.0054981139,1.7969140213154329E-4,0.0559959906,0.0019932593910477383,0.0021544722,1.748828179095934E-4,0.0059378224,1.9452249227274465E-4,0.0598360488,0.002127647057197222,0.0024845618,1.973499429946713E-4,0.0064933771,2.1457399656062706E-4,0.0647216017,0.002309222163413473,0.0029267528,2.2662965384079816E-4,0.0071812491,2.4030813552603666E-4,0.0706916016,0.0025525136630388484,0.0035258218,2.670692794014317E-4
2,GCN,8.68151E-4,0.0099336822,4.17951E-5,0.9100020236,2.959628355047302E-4,0.0097835771,1.1009541316512692E-4,0.1270274824,0.0011896545717139913,0.0186020933,8.082078940470701E-4,0.0033334017,9.75602378020882E-5,0.0330857411,0.0010382085532300337,6.605565E-4,3.77094152699296E-5,0.0043260522,1.559166443969341E-4,0.0470353503,0.001900553866639933,0.0015852326,1.333979010329623E-4,0.0038945836,9.892926766129425E-5,0.0406316592,0.0013676472498418588,0.0012320724,1.0005498488331303E-4,0.0038646901,1.233693641063291E-4,0.0409912519,0.0012646477770509859,0.0010286735,5.9203040462462735E-5,0.0044577191,1.36788157382136E-4,0.0509606438,0.002539354839324351,0.0032971774,5.007025064846391E-4,0.0369099619,9.055556305385109E-4,0.3965660894,0.010509550037941682,0.0700701475,0.0025684904126743397,0.0143051732,5.472101972734061E-4,0.141168791,0.005378094086198195,0.0146674661,0.0011414604679970306,0.0357785071,0.001479419480742362,0.3491016228,0.014172263580670521,0.0890260656,0.007907436499903112,0.0075467839,2.8429034454233583E-4,0.0755329697,0.0030761565304776024,0.0039053261,3.932785272551757E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0044633905,1.6181161886588986E-4,0.0477962854,0.0018428081831813098,0.0016386622,1.3521094630243515E-4,0.0038781576,7.942921376924235E-5,0.0402947656,0.0012745622778036387,0.0012497962,9.54725091322104E-5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0045103904,1.6430763828866873E-4,0.0484255603,0.0018623890570984357,0.0017153522,1.4237275020171521E-4,0.0042673071,9.179869280115049E-5,0.0447852266,0.0013969273424197838,0.0016229602,1.3478872356395395E-4,0.0046857733,1.701323014597757E-4,0.0497260654,0.0018947627819861778,0.0018333833,1.5130102445125743E-4,0.0047023638,1.1662332528272378E-4,0.0507290541,0.001421049260229919,0.002054113,1.6714664220378463E-4,0.0049232066,1.7724841325100768E-4,0.0514638969,0.0019357688395053787,0.0019878554,1.62692962355475E-4,0.0052025888,1.372807342637706E-4,0.0570845961,0.0014674181408174016,0.0026167064,2.0131070513015447E-4,0.0051987245,1.8466726835040365E-4,0.0535298955,0.0019694852119272184,0.002180446,1.7651628820026778E-4,0.0057903634,1.5096357176484665E-4,0.0638408817,0.0015538207747356192,0.0033071376,2.3763838073846572E-4,0.0054941409,1.9343732835210478E-4,0.0557259999,0.002019659872354749,0.0024132417,1.931243122965102E-4,0.0063960998,1.6241613220366997E-4,0.0705275355,0.0016823424146112467,0.0041182314,2.769025099200078E-4,0.0058086773,2.0390438935932693E-4,0.0580561958,0.0020902509418727695,0.0026881456,2.1265700082527262E-4,0.0069936261,1.7491140614608297E-4,0.0771221134,0.0018209093881904174,0.0050451439,3.204715275964465E-4,0.0061460479,2.14883689469443E-4,0.0605846951,0.0021661855876170906,0.0030055736,2.3532743146518215E-4,0.007582115,1.878563280807969E-4,0.0836800631,0.001932126031085964,0.0060782019,3.6949424894035905E-4,0.0065089617,2.2598451274368338E-4,0.0633565915,0.0022481625830886877,0.0033662115,2.614134656057335E-4,0.0081486357,2.0135044077428785E-4,0.0899236981,0.0020421552340603296,0.0072077648,4.2524463547468765E-4,0.0068855712,2.3683749703119224E-4,0.0662658059,0.0023297057754145694,0.0037695305,2.912249989269465E-4,0.008687511,2.1478361203779026E-4,0.0957671873,0.00215471204572676,0.0084234865,4.889846623361515E-4,0.0072676554,2.478931221312927E-4,0.0692236364,0.002417694563008322,0.0042151514,3.2519686345350876E-4,0.0091956452,2.276202978646676E-4,0.1011752655,0.0022674970782781616,0.0097107823,5.616137462705129E-4,0.0091012941,3.10787708894673E-4,0.0834174434,0.002977286684214337,0.0069988438,5.736462324464443E-4,0.0111612848,2.92687546711506E-4,0.1204875551,0.002901436540750116,0.0166541548,0.0010964232759295108,0.0104679992,3.765514573069662E-4,0.0943572113,0.00364230737308097,0.0107664921,0.0011235501768946503,0.0120747107,3.5077628198040985E-4,0.1272135872,0.003539760302619374,0.0248442938,0.002988275589700522,0.0113484592,4.365993586802436E-4,0.1035163626,0.004272639465248618,0.0204306606,0.00421546711527916,0.0122526572,3.846842861360469E-4,0.1267315977,0.003999645734311978,0.0287014745,0.003657715680585357,0.0118885434,4.7307716072539374E-4,0.1109299178,0.004534661508867007,0.0287683647,0.00588291075913956,0.0123754125,3.900397415648821E-4,0.1290880366,0.003899526766160222,0.0322648314,0.004603465759620679,0.0210674916,0.001417790181938075,0.1727005939,0.010042162665481972,0.0632494082,0.009396489025162538,0.0216000798,0.0014030698485820298,0.1936825303,0.012138812627271253,0.0371052756,0.003294174099831398,0.0135778084,5.028200473330395E-4,0.1391015654,0.004590830425968705,0.0371267817,0.0062383467361152665,0.014819014,5.292466343775839E-4,0.16666079,0.005701359048507645,0.0410617352,0.005606430325973917,0.0045759722,1.6689817254841348E-4,0.0489148962,0.001875356766058128,0.0017711774,1.4692174787961108E-4,0.0044231461,1.0022973610660661E-4,0.0473339422,0.001385889245214061,0.0017950121,1.48388004906057E-4,0.0049191143,1.776175666987925E-4,0.0514939853,0.0019430452902595965,0.0020181865,1.6713467623446666E-4,0.0051135128,1.3253678734600444E-4,0.0567739038,0.0014406172288293653,0.0026129019,2.011690831116949E-4,0.0059834785,2.1359307104866488E-4,0.0597688234,0.0022207564026700453,0.003030642,2.6134077370360714E-4,0.006955,1.7773857206582932E-4,0.0778047299,0.001885144822022966,0.0054652188,3.573527668844891E-4,0.0043799681,1.5334601396841066E-4,0.0473611502,0.001799312924424209,0.0015974685,1.3315404612703288E-4,0.0037605903,7.901898506055364E-5,0.0390564884,0.0012673535418343217,0.0011813515,9.983987179478948E-5,0.0043107179,1.5241719063150325E-4,0.046834835,0.0018382429110430428,0.0015719269,1.3257073583562853E-4,0.0037603596,8.920201791439474E-5,0.0392561399,0.0013090550026641356,0.001181807,9.968951800465282E-5,0.0045523896,1.5685343477272022E-4,0.0496509927,0.001870915284025442,0.0019457685,2.02405533521196E-4,0.004065823,1.101771301132862E-4,0.0432635872,0.0015599932692162489,0.0014613175,1.3095037227896683E-4,0.0048899137,1.7681628884240276E-4,0.053484207,0.0021790211104989322,0.0027410699,4.292248827829067E-4,0.0045002653,1.34484199815443E-4,0.0496954121,0.001777936163083478,0.0019420354,1.6815469068687914E-4,0.0053200914,2.0721969018411352E-4,0.0584577728,0.002649171757361157,0.0045437178,0.0011184703840513613,0.0050833321,1.5989684174492002E-4,0.0581763368,0.002029525313958907,0.0026949433,2.1625910385461233E-4,0.0058616412,2.3189868477419185E-4,0.0647992976,0.0029795853738397897,0.0089807091,0.003213210388381066,0.0058039448,1.8889679722006937E-4,0.0683954452,0.0023266381325852976,0.0037600452,2.855906160923359E-4,0.0043142924,1.5378881623837282E-4,0.0468795999,0.0018551533629325636,0.0015777607,1.3307140940111816E-4,0.0037907808,9.066421565314509E-5,0.0396091747,0.001322946710944927,0.0012005891,9.973464794142505E-5,0.0072360455,2.6261568879257767E-4,0.0809795024,0.0033076479558743852,0.0162441838,0.004495397535257588,0.0075165128,2.691598038340792E-4,0.0912938823,0.003216550636940137,0.0071739171,5.739512174392524E-4,0.0080602177,2.7262978560678214E-4,0.0901814047,0.0034102602539982196,0.0235292605,0.005908302886616426,0.0085347674,3.2135338803255213E-4,0.104036277,0.0038422078288400797,0.0100085694,9.622156722897419E-4,0.0089656762,2.8025167260874645E-4,0.0996936392,0.00345199971031285,0.0255308035,0.0059029462135445545,0.0096645507,3.829869449472136E-4,0.117757295,0.004577883026028516,0.0153426692,0.002528397911721966,0.0100077602,2.9399829931480895E-4,0.1102509411,0.0035494167126444874,0.0294512025,0.0061814380203962255,0.0109316721,4.5191260216993285E-4,0.1327928634,0.0053731266502847295,0.0213227529,0.003400586567049867,0.0233952203,0.0010215532291564643,0.211597794,0.008886512814372126,0.1121705062,0.02166042393398615,0.0284254836,4.719173656478431E-4,0.3043721207,0.004640811890176114,0.218472402,0.007232844184689727,0.0043260036,1.5591343752223538E-4,0.0470346827,0.001900511510094059,0.001585172,1.3339415279539055E-4,0.0038945411,9.892421341612982E-5,0.0406312959,0.001367626410976331,0.0012320498,1.0005498488331303E-4,0.0043260032,1.5591343752223538E-4,0.0470346821,0.001900511510094059,0.001585172,1.3339415279539055E-4,0.0038945424,9.892421341612982E-5,0.0406312959,0.0013676267765731995,0.0012320506,1.0005498488331303E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0040381804,1.1496956118903821E-4,0.0422165011,0.0011760348634288016,0.0010644185,5.817215828899595E-5,0.0043867955,1.3146102083887832E-4,0.0512288258,0.00240547147145835,0.0032327801,5.069003846911146E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0041480232,1.4393053880257657E-4,0.0434249256,0.0013801438330840739,0.0011917638,7.161005515987263E-5,0.0050778205,1.5409412707822448E-4,0.0603218468,0.0026000728835938428,0.0051788125,8.005441899108381E-4,0.004260969,1.4939210153150668E-4,0.0444817124,0.0014018776694134192,0.0012850145,7.879086241436884E-5,0.0056473311,1.7415223225672417E-4,0.0678150152,0.0027924727393476914,0.0073357511,0.0011402903139113303,0.0044473163,1.5322532427767939E-4,0.0460105827,0.0014097049336651978,0.0014089054,8.740137298692738E-5,0.0062507009,1.9469463269438118E-4,0.0755429781,0.003047831032061981,0.0104695174,0.0016572471149469531,0.0046764193,1.569649642436171E-4,0.0477657695,0.0014135611058599482,0.0015622767,9.758585963140357E-5,0.0068825175,2.1226634212705508E-4,0.0833148349,0.0033384115983503292,0.0163625886,0.003123782642886665,0.0049338652,1.6118002357612434E-4,0.049730066,0.001411953257016676,0.0017493631,1.0913294644606641E-4,0.0074923062,2.2750824160895798E-4,0.0908155662,0.003597985130597401,0.0255272253,0.004907232111893628,0.0052296368,1.649696941865384E-4,0.0519417142,0.0014184364631522977,0.0019748024,1.2263767773404712E-4,0.0081000255,2.3489785013916154E-4,0.0985920574,0.003660303129523565,0.0349271076,0.0062952601217106195,0.0055466202,1.6823495475078894E-4,0.0543008192,0.001424183976879392,0.0022376395,1.374772708486752E-4,0.0086802583,2.424561816081413E-4,0.1059140635,0.0036979445642140174,0.0474138817,0.0076387884510568825,0.0058739281,1.7218594600024707E-4,0.0567243671,0.001432391357136729,0.002532701,1.5363918770938619E-4,0.0092259793,2.47915308119527E-4,0.1122673781,0.0036520494246381715,0.055304869,0.008422346407029338,0.0062162999,1.7703389505967495E-4,0.0593168914,0.001455097934848373,0.0028660699,1.7186040847152667E-4,0.0097324161,2.520376955933378E-4,0.1180243006,0.00359213112232836,0.0578053929,0.008339539735500995,0.0065660719,1.824280680158621E-4,0.0619474798,0.0014825559011383011,0.0032303764,1.9136352839556445E-4,0.010209495,2.5640787819409915E-4,0.1233456515,0.003545181800697956,0.0606879216,0.008256214265630465,0.0082251078,2.163977818740294E-4,0.0742061753,0.0017131471040164649,0.0053469692,3.14607692213652E-4,0.0118739757,2.838415050692904E-4,0.1403929392,0.0035083788278918795,0.0834994262,0.00880803581963652,0.0093614542,2.6002499879819246E-4,0.0827519767,0.002034540980172186,0.007402981,4.927281197577422E-4,0.0122765675,3.133943203059047E-4,0.141490777,0.0038630515140235964,0.0848642785,0.009034230016996467,0.0100281167,3.002798694551468E-4,0.0890153516,0.0024241188089695605,0.0094767517,0.0010806271327335809,0.0117545919,3.285178838358728E-4,0.1298975524,0.0045095300198579455,0.0587929134,0.0076452205985177435,0.0103978754,3.3545193396372007E-4,0.0943696975,0.0028425142040102457,0.0148974713,0.003690384126347825,0.0111319793,2.9985162997722724E-4,0.1205009591,0.0038733125358018814,0.0319776036,0.005184495346704441,0.0204851387,0.00131464595994511,0.1681106637,0.010076686608206093,0.047070147,0.006354305941643037,0.0158739305,7.230062240395998E-4,0.1489793098,0.004787733284133526,0.019271082,0.0015970760783381613,0.0120942461,4.3457680563969357E-4,0.1292817678,0.00399040586908149,0.0196226504,0.003688986988320777,0.0120647758,5.201692032406378E-4,0.1358388613,0.007821709531809527,0.0120141458,0.0011941222717963182,0.0041672051,1.4544070956922617E-4,0.0436557047,0.00138724763470694,0.0012209975,7.405403432629447E-5,0.0052822966,1.6038391440540412E-4,0.0634802447,0.002647421009208773,0.0059494643,9.067860828221836E-4,0.0044137325,1.5072159765607582E-4,0.0457011497,0.0014099166642039522,0.0013904592,8.668909966079934E-5,0.0061155814,1.8870877033142896E-4,0.0746185198,0.00298297033173312,0.0098881435,0.0015072557845302835,0.005293964,1.6284655354044188E-4,0.0524228681,0.0014553628413560653,0.0020551456,1.3178770807628455E-4,0.0078186566,2.3324665056544756E-4,0.0956152546,0.003720306035798668,0.0305096613,0.005398797458693927,0.0039341551,1.1884022887894486E-4,0.04168702,0.0012303983094916866,0.0010262518,5.817215828899595E-5,0.0043731518,1.3193938001976514E-4,0.0515596255,0.0023514735805447613,0.0031920746,5.035374861914454E-4,0.0038270675,1.2047821379818012E-4,0.0407690537,0.0012532338169711189,0.0010060594,5.8232293446162674E-5,0.0043096907,1.343354011420668E-4,0.0504106301,0.002425933428600216,0.0031864166,4.959899192523977E-4,0.0038951857,1.258292493818508E-4,0.0414331232,0.0013967182965795215,0.0011154441,8.347454701883682E-5,0.0043474271,1.307019510183379E-4,0.0508118142,0.0022036982552064606,0.0026358852,3.626940859732896E-4,0.0040550984,1.3644779221372546E-4,0.0434935359,0.0017181434748006349,0.0014169769,1.84428848068842E-4,0.0044115321,1.3808692914247893E-4,0.0520560649,0.002127664212228988,0.0023321243,2.7608332075661505E-4,0.0043313495,1.5600320509528002E-4,0.04723569,0.002114821269043793,0.0020677836,4.3491033558654363E-4,0.0045884316,1.593518120386461E-4,0.0541649651,0.002431736622251678,0.002338562,2.3992290428385531E-4,0.0047165305,1.812760326132498E-4,0.0524806426,0.002528204698990966,0.0037603622,0.0012439774917577888,0.0049077483,1.9110729970359583E-4,0.0578190432,0.0029879091351645887,0.0026273695,2.581782330096788E-4,0.0038390804,1.2120643547270913E-4,0.0408626227,0.001256991248975107,0.0010156404,5.85405842130056E-5,0.0043390493,1.348999629355027E-4,0.0505071595,0.002458448697858062,0.0032294389,5.002539355167533E-4,0.0056366538,2.1317598363793235E-4,0.0645096703,0.002862133819373231,0.0093879936,0.0037617490612745557,0.0061251268,2.705124766069026E-4,0.0742283109,0.0042367114605552265,0.0040607818,4.322510844405136E-4,0.0062420953,2.2963231479911534E-4,0.0720350694,0.0029801308696095884,0.0102726286,0.003754114009989574,0.0069269879,3.236325076379071E-4,0.0845021334,0.0050760900307224655,0.0052394501,5.758923510518263E-4,0.0069853129,2.504895207388924E-4,0.0813046915,0.00309412847179945,0.0114551484,0.003744436272658409,0.0079106576,3.880605622837755E-4,0.0964854987,0.006064616475919974,0.0067758806,7.597190270093279E-4,0.007894925,2.7416418438592593E-4,0.0927511653,0.003195028168889908,0.0130453675,0.0037314790633206025,0.0091129116,4.6252026982609095E-4,0.1105428458,0.007200119651783573,0.0087436187,9.890343775622765E-4,0.0055659563,3.6523964735499345E-4,0.070693581,0.005236368111582684,0.0229453754,0.005972588969617782,0.0037719578,9.136191766814004E-5,0.041867782,8.921059354135023E-4,0.0010809347,5.953990258641679E-5,0.0044266411,1.276362017610991E-4,0.0485211733,0.0012904045877165813,0.0017424993,1.1133732527773424E-4,0.0122708073,4.610780844932884E-4,0.1231122854,0.004842906978251802,0.0118835828,8.29762014073915E-4,0.0080818016,5.182190656469521E-4,0.0818740794,0.004035255258344879,0.0065556386,9.82024948766578E-4,,,,,,,0.0042617266,1.148607853011636E-4,0.0470276376,0.0011953560139138465,0.001547476,9.5236547606473E-5,0.0050548306,1.5743887702851544E-4,0.0538966171,0.001446845534257199,0.0022540414,1.468877122158283E-4,0.0093922649,3.6310053704174E-4,0.100987805,0.004430629300675018,0.0074166207,6.056830854498085E-4,0.0038772229,9.435041070392858E-5,0.0431111914,9.744501013392117E-4,0.0011984049,7.061869440877536E-5,0.0040044627,9.955902771722913E-5,0.0445594129,0.0010724029093582318,0.0013471751,8.42436941260294E-5,0.0041861038,1.0319883720275146E-4,0.0465825456,0.0011362794550637619,0.0015378619,9.963934965664921E-5,0.0044479626,1.0934349546269316E-4,0.0491907689,0.0012539465698346163,0.0017844148,1.163872845288522E-4,0.0048652706,1.1772000679578642E-4,0.0536137265,0.0013035056578319865,0.0021072358,1.3449163542763543E-4,0.0053880163,1.3206816421833082E-4,0.0592513244,0.0013860562759137884,0.0025380738,1.5510963864312236E-4,0.0060281076,1.5543165700718757E-4,0.0660769012,0.001607290888420637,0.0031297504,1.829808733174044E-4,0.0068362173,1.9236423784061322E-4,0.074438692,0.0020861907870566394,0.0039765596,2.3312657506170334E-4,0.0078962803,2.5442091109026394E-4,0.08538266,0.002939686377830125,0.0052635062,3.4431381035328806E-4
3,APPNP,8.68151E-4,0.0099336822,4.17951E-5,0.916796115,3.663345465554675E-4,0.0097835765,1.1181234278915721E-4,0.130643092,0.0016002905986101398,0.0232885199,0.0013348786461697558,0.0043109598,1.0362432146943111E-4,0.0476746332,0.0012028495333997516,0.0012659218,5.8146367040426524E-5,0.0075699811,8.509089257964097E-4,0.0958502883,0.012094831954186052,0.0119096354,0.003977354145660152,0.0043780877,1.5199671049072084E-4,0.0521797265,0.002365489378543053,0.003058167,5.132124316498968E-4,0.0048771655,2.2553491969094276E-4,0.0594183697,0.002982554945009396,0.0032918297,3.5663006042676773E-4,0.0045118355,1.9223943403994925E-4,0.0532255548,0.0033642199690269957,0.0063711584,0.0013897960281998218,0.0376245709,7.911036594530455E-4,0.4443749265,0.012968536386192544,0.0799056864,0.00398810468769314,0.0121435627,8.576788443234449E-4,0.1196995034,0.006505164409913096,0.0120619915,0.0015344233444522409,0.0446246704,0.0016551492379842973,0.4844463578,0.021363447193746613,0.1321559653,0.0086140405153447,0.0081852111,4.460964021374752E-4,0.0810607773,0.004337654665830372,0.0058696575,8.497376065586365E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0074706176,8.508824830727214E-4,0.0950866752,0.012036895114604929,0.0118126161,0.0039687776455730045,0.0045130054,1.3609922850626302E-4,0.0540009839,0.0022623934229041597,0.0033166365,5.253789108824221E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0075599093,8.584969423358479E-4,0.0964208942,0.012148203365107121,0.0119899316,0.003973578739625025,0.0050058036,1.9438364128701778E-4,0.0594906072,0.0029577285203344814,0.0055066322,9.579457187127045E-4,0.0076649677,8.667116013992197E-4,0.0975378973,0.012209142230312496,0.0121571631,0.003979890325122038,0.0053586938,2.2431005327447988E-4,0.0634398486,0.0034118191628513955,0.0079135297,0.0015539938867318622,0.0078103699,8.747748281700841E-4,0.0989006468,0.012272688743710566,0.0123697967,0.003993191580678293,0.0058709012,2.4038718767854496E-4,0.0698157253,0.0036372277905019914,0.0122143121,0.0029144469458200813,0.0080125969,8.814862449295508E-4,0.1006904002,0.012324583725221716,0.0126174856,0.004000573083946849,0.0064437525,2.4749343425634545E-4,0.0774138264,0.003687955666761736,0.0200627454,0.004963463508478732,0.0082675914,8.887817504877111E-4,0.1028672354,0.012381675007849301,0.0129240188,0.004034225328362312,0.0070082453,2.4332488569811351E-4,0.0845804327,0.0036015589680026064,0.0260636175,0.006091710843433067,0.0085687823,8.954155459896818E-4,0.1053649939,0.012431537676409945,0.0132656947,0.004064036048068471,0.0075331829,2.3453144778472673E-4,0.0909710792,0.0034676696786170393,0.0290751771,0.006498017082156679,0.0089235165,9.026787911544172E-4,0.1082942223,0.012501032277376136,0.0136908692,0.004104298478424784,0.0080355692,2.3259621665022844E-4,0.0968937727,0.0033937289225864815,0.0304085057,0.006476496969813234,0.0093015509,9.10615725759225E-4,0.1114067549,0.012583314865328613,0.0141804468,0.004158761354057239,0.0085206083,2.3518503353742558E-4,0.1024315671,0.0033645498956026794,0.031851804,0.0064606940803600965,0.0096900241,9.171537493790231E-4,0.1145349059,0.012649103762717736,0.0146767741,0.004207937974828051,0.0089703361,2.390711191256694E-4,0.1074197057,0.0033521830200631945,0.0333996109,0.006456078918352842,0.0100912644,9.251286397036901E-4,0.1177999235,0.012733365501704567,0.0152318417,0.004270327622091776,0.0093762476,2.4372730663592046E-4,0.1117752036,0.003351585296542518,0.0350851069,0.006475256442798232,0.0121370875,9.787660598937827E-4,0.1346522716,0.013393986150507995,0.0187805498,0.0047704071105095424,0.010584075,2.857411415949758E-4,0.1219796185,0.0036364651792640612,0.0423977434,0.007064611171182743,0.0138440495,0.0010409159428119063,0.1489258461,0.014313014182903615,0.0231172466,0.005744125520912648,0.0103596671,3.390973311602437E-4,0.1104075977,0.004225310994471295,0.0366386546,0.006867364705620344,0.0151855006,0.0011321603243357365,0.1622603934,0.01572607567068148,0.0297539466,0.008605823086724477,0.0100971559,3.331771300674763E-4,0.0960334518,0.003914914686171334,0.02874011,0.006653704907793853,0.016516548,0.0012230592790212582,0.1782159585,0.017207573565148574,0.0455310364,0.019594697318407347,0.0111557595,3.251891757116156E-4,0.104322713,0.0039890783396669465,0.0096138198,8.999616658502739E-4,0.0259469076,0.0015690270870829476,0.2313433406,0.014345360818048462,0.1132505511,0.02655649506241364,0.0301695233,0.0014244528774234688,0.328062664,0.01289555500938211,0.0629600488,0.003933180392506807,0.0327220629,0.002080913261046697,0.4013900213,0.029795242522926375,0.2868279644,0.061105293199525686,0.0377807952,0.0010076279075134829,0.4890233263,0.014800122567060044,0.1379125117,0.008154661918191336,0.0075983479,8.649208056232663E-4,0.0969004716,0.012201603296288567,0.0121255887,0.003996307420607179,0.0050830306,2.0294826927076763E-4,0.06049093,0.0030972063218326286,0.006115398,0.0010968053610372261,0.007820264,8.81769244190338E-4,0.0991156398,0.012351221356610851,0.012544336,0.004052904514049153,0.005629272,2.3494254616820683E-4,0.067029929,0.003569169371156264,0.0108537066,0.0027017329623780363,0.0088012198,9.254620467636693E-4,0.1077360243,0.012812115008850022,0.0141086525,0.00435207398834165,0.006893879,2.4061172041278455E-4,0.0822946222,0.003610502735077208,0.0256100264,0.00610726043328758,0.0074907858,8.863385357751292E-4,0.0962957258,0.012544454153130779,0.0127173128,0.00462063026004029,0.0043476613,1.4332480594788887E-4,0.0520128301,0.002294361349046832,0.003212148,5.551927593187793E-4,0.0074743987,8.688354274544748E-4,0.0955370489,0.012323080296743992,0.0123022477,0.004302091933001897,0.004271203,1.4693876275510148E-4,0.0512536198,0.0023120791508942765,0.0030491852,5.257765685155625E-4,0.0077555939,9.012019751420876E-4,0.0987307419,0.0127671531674058,0.0131478435,0.004590654855246689,0.0042794892,1.6913308369446826E-4,0.0505974886,0.002527456428902386,0.0022533396,2.8221622915771517E-4,0.0080794205,9.580260956779831E-4,0.1033014868,0.01353638352736801,0.0150006743,0.005515143425152242,0.0051223752,1.6725130791715801E-4,0.0615710362,0.002623325179995801,0.0026992667,1.994442277931352E-4,0.00860221,0.001023363571757369,0.1104807599,0.014421010158792623,0.0182342,0.007385149490700916,0.0066750915,1.8642424734996248E-4,0.0832643067,0.0028380063424876274,0.0045354529,2.8406513337613263E-4,0.0094091849,0.0010863733244147705,0.1212749149,0.015291809670539324,0.0325985294,0.019623832576741985,0.0085934695,2.5832537622153966E-4,0.1093645625,0.0039013331054909934,0.0080304854,4.3777277210900174E-4,0.0074847276,8.620493025343736E-4,0.0954616881,0.012236045970819167,0.0121481976,0.00418281017977149,0.0043101933,1.473567100609945E-4,0.0516881124,0.0023220917294542866,0.0030868876,5.269345310377751E-4,0.0120414425,0.001186966722364195,0.1547482416,0.016804042281546427,0.0393721539,0.019677713103915303,0.0143655657,3.235320695078001E-4,0.1887521095,0.004878722476222643,0.021972656,9.587924697242881E-4,0.014112982,0.0012724881138934069,0.1807015735,0.018114191535920116,0.0457262911,0.019832869333507946,0.0182305609,4.018469858042984E-4,0.241114839,0.005900534297841171,0.0341916533,0.0014506188334638427,0.0169153548,0.001409289537320135,0.2162943066,0.02016411835414581,0.0567075802,0.020391138541042773,0.022958597,5.22017241094583E-4,0.3047552902,0.00749210384338071,0.0521434533,0.0022566220330396494,0.0208059071,0.0016329568273533751,0.2663639731,0.023459529002092094,0.0882349848,0.027990153322195288,0.0287653749,6.935034246490784E-4,0.3828175808,0.009799441412652049,0.0793670098,0.0036427297456715067,0.0285721741,0.001123211912329993,0.2903608237,0.01508401833067038,0.1176673331,0.01855328814523183,0.030855534,4.024152084601177E-4,0.3162305014,0.004351563627019603,0.2522289439,0.001669501123090368,0.0075699205,8.509036373174109E-4,0.0958496595,0.012094741129929157,0.0119095494,0.003977392361837087,0.0043780496,1.5199671049072084E-4,0.0521794102,0.0023654724686624448,0.0030581496,5.132143801570646E-4,0.0075698839,8.508942354958106E-4,0.0958491205,0.012094600489474631,0.0119093957,0.003977367848213187,0.0043780524,1.5199671049072084E-4,0.052179442,0.0023654726800366984,0.0030581574,5.132163286568345E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0048679104,2.2038602496528677E-4,0.0592912406,0.002917069248406695,0.0032533542,3.501471119401101E-4,0.0046523964,1.9702791680368547E-4,0.0561822864,0.0033492791761810478,0.0067899628,0.0014369937369383347,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0050977311,2.3200646542715142E-4,0.0612031552,0.002998393903408957,0.0036316164,3.9139238623151575E-4,0.0056330618,2.1687784580265454E-4,0.0697324463,0.0034875158781000554,0.0191241138,0.0048840861990755245,0.005166788,2.3508721785754324E-4,0.0619825007,0.002999363099059532,0.003816926,4.127905037667412E-4,0.0061756232,2.1652251615016856E-4,0.0765414942,0.003503577314688517,0.0271148518,0.006525804777956509,0.0053033833,2.379600806858159E-4,0.0631145648,0.003005517426334441,0.0040381463,4.384985746841146E-4,0.0067329596,2.141774964836409E-4,0.083891592,0.0034714046148497297,0.0290794164,0.006476626977061439,0.0054806373,2.4072598530279195E-4,0.0644612833,0.0030029443884294627,0.0042796665,4.6499999999999997E-4,0.007340082,2.1144029890255076E-4,0.0925560826,0.003323362153001084,0.0316762032,0.0064181283876220485,0.005711871,2.442130217658346E-4,0.0661852698,0.003002153726910066,0.0045567702,4.956732794896251E-4,0.0079909845,2.056161472258441E-4,0.1012706729,0.0032011779082081644,0.0350937815,0.006354087109884472,0.0059794754,2.4941732097029666E-4,0.0681362011,0.003011808260829364,0.0048625437,5.286861072507958E-4,0.0086250489,2.0286695147312683E-4,0.1097184567,0.003121361722069392,0.0396607402,0.006297272743021378,0.0062899702,2.54458248048673E-4,0.0702917496,0.003036089425560453,0.0051879318,5.59801750622486E-4,0.0092283148,2.025685069303716E-4,0.1177503961,0.0030802262903884188,0.04621767,0.006303181498259431,0.0066236256,2.5853239642257604E-4,0.0725806188,0.0030643562129752475,0.0055546102,5.95285645719767E-4,0.0098050848,2.0470955033901082E-4,0.1253700127,0.003070003094460981,0.0594304265,0.007069116917974974,0.0069756949,2.622746651889961E-4,0.0750227566,0.003092497534356333,0.0059511395,6.332511350167483E-4,0.010348578,2.0848501145166287E-4,0.1322088446,0.0030419962195900245,0.0787985717,0.008454058906821032,0.0073383731,2.65832654126614E-4,0.0775605124,0.0031203541465673413,0.0063613165,6.677754113472582E-4,0.0108109233,2.1294130646729863E-4,0.1377645613,0.0029869820889988612,0.092235784,0.008856616170976361,0.0090654315,2.847823730500187E-4,0.0897431259,0.0031825335819123733,0.0084048764,7.792201229434465E-4,0.0121999314,2.3481056194302673E-4,0.1521060052,0.0027512422648687264,0.1345311976,0.009914718452886093,0.0103892088,3.055094106570205E-4,0.0986924117,0.0031157649141101773,0.009596884,7.192954886553925E-4,0.0121585636,2.589111816820587E-4,0.1494550664,0.0030276041683152703,0.1225730558,0.010024287904883817,0.0112731599,3.2821639203427976E-4,0.1050796744,0.003318561585988725,0.0099386184,6.053833496223695E-4,0.0110997853,2.5256088374884974E-4,0.1308000438,0.0036808954073703315,0.0655451442,0.008200601380386684,0.0121807124,3.6053848615647124E-4,0.1152615181,0.004080082474656609,0.0108303675,6.18286341430894E-4,0.0096463837,2.4283533515532702E-4,0.0994015955,0.004066952421654327,0.0313296077,0.00652741832580079,0.024429515,0.0016645618041995318,0.2247809745,0.019634050677330952,0.1095665135,0.03282762850100506,0.0179466554,7.352904188142261E-4,0.1825912444,0.005356535447469754,0.0232455816,0.0015382145494046012,0.027114669,0.0011312042255932392,0.327574761,0.01617048774774589,0.0703025958,0.006279194056564902,0.0177585674,2.834642834644252E-4,0.2168959451,0.004957126385316396,0.0254065992,0.0010373890302099787,0.0050942175,2.3359152381882353E-4,0.0612754484,0.0029994726203117776,0.0036747675,3.962663245848681E-4,0.0058412067,2.1693547427749108E-4,0.0727543349,0.003502158334513161,0.0254057543,0.006345596268279286,0.0052514079,2.37392080744072E-4,0.0625619353,0.002997177839234769,0.0039262421,4.240719278613004E-4,0.0065890204,2.1392522057952866E-4,0.082700913,0.003490983529035908,0.0288507968,0.006479922144594023,0.0059951023,2.500079998720041E-4,0.0676668245,0.002986288164260107,0.0045775082,4.7299260036495283E-4,0.0082183416,2.059538783320188E-4,0.1051827224,0.0032202316686847235,0.0374803843,0.006325157468395549,0.0048630179,2.176832561314719E-4,0.0596828576,0.002933055744441281,0.0033714861,3.637265456355915E-4,0.0045596994,1.9463041899970312E-4,0.0552789169,0.003245911890363015,0.0064251054,0.0014155119215322773,0.0047981318,2.198431258875292E-4,0.058903473,0.0029364800356889878,0.003304164,3.589289623309883E-4,0.004405402,1.9247337478207213E-4,0.0530317776,0.003262869902401872,0.0061758305,0.0013607435467420008,0.0048251673,2.2563466045800678E-4,0.0587045659,0.003053880318545571,0.0030094141,3.3343365157104343E-4,0.0043097258,1.7252536045462996E-4,0.0518896136,0.0028369032412121496,0.0039147971,7.719851034832213E-4,0.0049673864,2.3181889482956302E-4,0.0603567582,0.0032255478604416954,0.0029800815,3.456023726770405E-4,0.0045738164,1.5389931773727913E-4,0.0567495203,0.0024406681462255373,0.0029913898,4.1997976141714256E-4,0.0053388469,2.4980392310770464E-4,0.0648832238,0.003579790496663178,0.0033008708,4.0101246863408126E-4,0.0052464222,1.584392628107061E-4,0.0657198489,0.002685807513579482,0.003157899,2.4287445316459284E-4,0.0059463919,2.8709057804114717E-4,0.0723288806,0.004236491590927568,0.004127921,5.043471026981319E-4,0.006290689,1.76207264322445E-4,0.0802629265,0.0031317348227460125,0.0042764981,2.722847773930816E-4,0.0048143396,2.212509886983559E-4,0.0590184359,0.0029444763541247873,0.003309153,3.592227721066692E-4,0.0044430717,1.9361559854515857E-4,0.0532755258,0.003306833530736012,0.0063505288,0.0013961887408226728,0.0083082681,4.05590926920216E-4,0.1027813962,0.006070731916334306,0.0082836316,8.844241064104936E-4,0.0090763753,2.78625196276288E-4,0.1192241231,0.0046253705797481785,0.0092471709,5.388719699520472E-4,0.0103176424,4.8637022935208525E-4,0.129205375,0.007178279389937397,0.012520585,0.0012111234454010046,0.01098522,2.789677400704246E-4,0.1457027288,0.004673166913346879,0.0131354103,6.78182866194657E-4,0.013062548,5.946486357505581E-4,0.1653027048,0.008628203405112793,0.0194150295,0.0017266183712679533,0.0131672147,2.7910571473905725E-4,0.1746709523,0.004695789603463937,0.0180121505,8.14315049596899E-4,0.0167771847,7.446596538016546E-4,0.2137434872,0.010714584499643465,0.030833505,0.002586958252465625,0.0157187794,2.839524608099039E-4,0.2068053327,0.00475259813154868,0.0239375482,9.527906380732338E-4,0.0046369979,2.743045752443805E-4,0.0533306582,0.0041912952651895095,0.0107421534,0.003632421093430661,0.0035069812,1.1240996397117117E-4,0.0393029765,0.0014945066075464505,0.0012604304,1.3432795688165586E-4,0.0039898178,1.6881943016134132E-4,0.0455635191,0.0020688692563813693,0.0020490249,2.2060371710376958E-4,0.0240968361,5.63842176499772E-4,0.2950246678,0.008332055208650505,0.04880151,0.002388270503942131,0.0130325209,5.476440449781226E-4,0.1561259846,0.005820688275453342,0.0163048053,0.0010747274072991718,,,,,,,0.0039733113,1.6655929874972457E-4,0.0452615347,0.0020394477193593366,0.0019316517,2.0311573055772908E-4,0.0044921459,1.8205493676360442E-4,0.0509831921,0.002159672197348477,0.0027125364,2.8585310913124595E-4,0.0205484832,4.444040953906703E-4,0.2696832696,0.006879320460626907,0.041442818,0.0017340752578824253,0.0032366611,1.051284928076114E-4,0.0360014468,0.0014034507472654677,9.575369E-4,9.90858213873206E-5,0.003210828,1.0018981984213766E-4,0.0353945789,0.0014749271168434052,8.790131E-4,7.374279625834648E-5,0.0037096107,9.123047736365298E-5,0.0420748327,0.0014435383611113353,0.0010976182,7.34506637138154E-5,0.0045363968,1.0984989758757174E-4,0.0525499537,0.001787123666677827,0.0017216382,1.063202708800161E-4,0.0056332474,1.455025772967613E-4,0.0674434292,0.0022176897889470476,0.0029185773,1.6502121075789015E-4,0.0070819114,1.868983681041651E-4,0.086667091,0.0028548833601392547,0.0049607512,2.511294486913074E-4,0.0090504533,2.149697653159625E-4,0.1129532068,0.0033663003431066573,0.0083194563,3.7957476206934516E-4,0.0116531967,2.5170419146291546E-4,0.1481566438,0.00396542469352275,0.0138723159,5.850675174712744E-4,0.0152426323,3.1727590516772626E-4,0.1969263551,0.004981074582858603,0.0234337963,9.513979188541459E-4

==> tables/quantification_acc_comp/classification_CiteSeerFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.0014290562,0.0088635311,5.38912E-5,0.6721250892,0.0013681414400565463,0.0275591317,8.152318688569529E-4,0.1684102207,0.00458140524293584,0.0212054984,0.0011862533456222578,0.0146685097,5.066201733054063E-4,0.0892874344,0.002949907795169198,0.0060763294,4.0310048375064E-4,0.0172655755,6.212930065597069E-4,0.1046297373,0.0037054430234453747,0.0088172168,5.409084950340491E-4,0.0148120399,4.871180555060549E-4,0.090090131,0.002859065406736964,0.0065428394,3.699554027176789E-4,0.0136106672,5.855587075605656E-4,0.0825705892,0.00343802457815531,0.0055446825,4.1761944399177584E-4,0.0127627232,5.294516030762396E-4,0.0766075721,0.0030220407012480823,0.0048777857,4.7410652811367195E-4,0.0321699275,0.0010554923021983628,0.1961737455,0.006330389166552085,0.0283221863,0.0016018464345872857,0.0306921614,0.0011729791131985258,0.1823756089,0.00701042124269291,0.026026358,0.0015925633425393163,0.0164090918,8.327172389232734E-4,0.0995042348,0.00488918899205175,0.0095031777,0.0013595650039626645,0.0149506941,5.912055480118568E-4,0.089458045,0.0034052982248255438,0.0065462425,5.375741809276186E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.016803876,6.523005442278889E-4,0.1017158513,0.003966472614301024,0.0089321728,6.004706487414685E-4,0.0143128723,3.9833152021902555E-4,0.0870351364,0.0023918072664828155,0.0060007874,2.729303940567998E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0651319268,0.0029275856947320942,0.3889011773,0.016551177631818226,0.2888621416,0.04138913393633648,0.0565446677,0.0025903401321062066,0.3384063822,0.015314246765675419,0.114875963,0.010788966678973477,0.0575817695,0.0026065937543084845,0.3433356085,0.014821475736241652,0.1594224013,0.024352061678634112,0.0498262807,0.0022371032609157762,0.2975183157,0.01322230562345312,0.0807147816,0.007313752593573288,0.0500220167,0.002229564755731486,0.2982775133,0.012771046276636853,0.1028224836,0.01573684920814837,0.0435334224,0.0018911742384032201,0.2595970657,0.011181140550051235,0.0583955741,0.005104976493579574,0.0433364992,0.0018774972703042739,0.2586308188,0.01080811403529774,0.0725617218,0.012204718022142092,0.0381196797,0.0015640815196146269,0.2271917251,0.009256703408881588,0.0430754684,0.003595107230667814,0.0378019294,0.0015866395305802765,0.2259528711,0.00914161260391185,0.0469707073,0.005093522160548631,0.0337267855,0.0012723890914339059,0.200998539,0.007532252584718598,0.0324394875,0.0025468884938292845,0.0335761968,0.0013640032991162447,0.2010840466,0.007842651273644646,0.0348617997,0.0030657338436335274,0.0300937899,0.0010299781551081557,0.179364609,0.006086792587233444,0.0250289343,0.0018189975261115668,0.0304548133,0.0012108059299491393,0.1827425614,0.0069547631879166094,0.02783419,0.0021997479401058657,0.0271154254,8.356656029776504E-4,0.1616344228,0.004915093183246885,0.0198442292,0.001315482040926443,0.0281454974,0.0010909335451804569,0.169099078,0.006261993292874082,0.0232558106,0.0016954586400145537,0.0246861699,6.88645046449911E-4,0.1471709718,0.004015724716660743,0.0161902304,9.686397679220072E-4,0.0264486733,9.971775167942768E-4,0.1589899525,0.005724131375152042,0.0201294623,0.001371965743012558,0.0227541518,5.875295737237403E-4,0.135688186,0.003385246667526607,0.013586517,7.306818733210781E-4,0.0251752168,9.21557920046266E-4,0.1513285812,0.005294809911602115,0.0179179146,0.0011507636594887763,0.0212298519,5.238377611436578E-4,0.1266575395,0.0029796048395718516,0.0117052852,5.678969977029285E-4,0.0216844828,6.439922359780434E-4,0.1303884915,0.0037762421797337097,0.0129215439,6.556004881023198E-4,0.0169124358,4.1336061737906284E-4,0.1007886716,0.002345902598148525,0.007476838,2.7241328895632094E-4,0.0201999018,5.163370991900543E-4,0.1216778791,0.003172857544863935,0.0115994004,5.721136250780959E-4,0.0156469097,3.6467108467768593E-4,0.0932227047,0.0021595342090367543,0.0064272346,2.4783663974481255E-4,0.0196756508,5.650123892446961E-4,0.1187500089,0.0035395622610712753,0.0115598393,6.679932634390858E-4,0.0153363455,3.950379728583064E-4,0.0918543382,0.002393868417436514,0.0063978692,2.8751521698859697E-4,0.0196944601,6.618882080835102E-4,0.1190819812,0.004133272916225107,0.0120344111,8.003374288386117E-4,0.015370559,4.5032210694124266E-4,0.0925447326,0.002776080330249829,0.0067610704,3.4103665492143216E-4,0.0205681563,7.020277772282233E-4,0.1240144311,0.0042030732803509385,0.0131997318,7.837257173271781E-4,0.0193304994,6.974496397590295E-4,0.1183787648,0.004445938708529392,0.0112085382,8.249315123087491E-4,0.0258818369,8.867338946944568E-4,0.1553108271,0.005097975872834237,0.0190588073,0.0013319673419419863,0.0225291234,5.758133378100927E-4,0.1339744858,0.003493641509943457,0.0132120805,6.952776423846807E-4,0.0636372355,0.0027778104686965233,0.3800407973,0.01566361072677689,0.2558041178,0.036388319320902966,0.0550738401,0.00246632013331603,0.3295498855,0.014593132734269225,0.1070810946,0.009616138154165631,0.0529646947,0.002221161182805066,0.3159523357,0.012598913603958081,0.1183011585,0.016770549066741972,0.0458896998,0.0019412964740090576,0.2739079693,0.011517419589474023,0.0659390158,0.0054447268067369554,0.0323221879,0.0011828871459272858,0.1933370087,0.006807089098873321,0.031742917,0.0029605708908924983,0.0287741389,9.115344206336917E-4,0.1712542893,0.005510716650309649,0.0225900285,0.0014898466364025526,0.0164047527,5.974688276387313E-4,0.0992602967,0.0036237803465441996,0.0082623635,5.2244808354515E-4,0.014431194,4.5440070422480644E-4,0.0869577481,0.0026681118792134637,0.0056128748,2.799624974885029E-4,0.0166018411,5.999791663049643E-4,0.1006258073,0.003584761358863376,0.0082599483,4.972936758093753E-4,0.0142692998,4.7407699796552037E-4,0.0865959705,0.0027704647624541266,0.0058968061,3.2095949900260004E-4,0.0170188745,6.101696485404694E-4,0.1030882731,0.0036494491365136193,0.008612953,5.34019662559348E-4,0.0146169133,4.7556913272414977E-4,0.0887950188,0.0028059146458864355,0.0063802059,3.5092021885323166E-4,0.0167546584,6.010174706279344E-4,0.1014404823,0.003606184964751531,0.0084181004,5.301641255309529E-4,0.0144128065,4.6679867180616526E-4,0.087434191,0.0027707591017625474,0.0062222212,3.350328342118127E-4,0.0164962095,5.939595945853556E-4,0.0998116015,0.0035788552639077205,0.0082403825,5.29833936247953E-4,0.0142029537,4.619675313266074E-4,0.086019786,0.002762212881006821,0.0060750452,3.2392128673491036E-4,0.0162791859,5.912875780870084E-4,0.0984171356,0.0035797078093051113,0.0080914487,5.33597226379598E-4,0.0139887933,4.638458795763955E-4,0.0845617674,0.002795705814280179,0.0059453229,3.1924911902775864E-4,0.0167363741,6.044691886275098E-4,0.1014256933,0.0036115488367181193,0.0083840035,5.08871300035677E-4,0.0143131448,4.727345978453449E-4,0.0869535888,0.002756065855526678,0.0060231121,3.2790242451070716E-4,0.0160337208,5.941287739202673E-4,0.0967774447,0.0036304156786792336,0.0079629611,5.559631282738091E-4,0.0139584856,4.87566405733619E-4,0.0839847465,0.002984581377680964,0.0057886414,3.347984468303281E-4,0.0160879075,6.018762331243858E-4,0.0970695836,0.003692890602224767,0.0080567563,5.768986046091636E-4,0.0141276088,5.098695911701344E-4,0.0848523801,0.00314229629411359,0.0058059888,3.5566697906890373E-4,0.0163836897,6.174487833010929E-4,0.0989410201,0.0037998998671017635,0.0083467968,6.085671696698731E-4,0.0144051026,5.379126323112332E-4,0.0864083727,0.0033313669866887976,0.0059393943,3.8334970979511646E-4,0.0169527314,6.457499516066571E-4,0.1025499642,0.003985786246150187,0.0089667852,6.60334006393734E-4,0.0148103729,5.681918690020124E-4,0.0887857723,0.003531558721018242,0.0062637989,4.14427315702042E-4,0.1139468712,0.0018255993536370459,0.6791064591,0.010791786738070764,0.9797758976,0.05879238709220778,0.1167588717,0.0018178113213422344,0.690160314,0.010298178042741347,1.0307349976,0.06667028948489724,0.0172653213,6.212809348434893E-4,0.1046281816,0.0037053762292107396,0.00881693,5.408863096806944E-4,0.0148116857,4.871129232529147E-4,0.0900879976,0.0028590048968128753,0.0065424727,3.699310746612131E-4,0.0172652807,6.212785204720988E-4,0.1046279572,0.0037053647593725506,0.0088169042,5.408853852712236E-4,0.0148116669,4.871118967957978E-4,0.0900878883,0.0028590036726104428,0.0065424773,3.699297230556096E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0129252889,5.350990562503357E-4,0.0784852551,0.0031509149464877657,0.0049478607,3.555488714649506E-4,0.0120031576,3.737659695584926E-4,0.0726391332,0.002114811575531021,0.0040634446,2.74939993453117E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0433100914,0.0018317087650606468,0.2631875543,0.010510592989931634,0.1247515583,0.02638756301745199,0.046919803,0.0015935614202157381,0.2860371418,0.00909705886536962,0.0686864963,0.005063835897815015,0.0421810242,0.0017027988724450107,0.2552196369,0.009790132430156397,0.0779133332,0.011959706685366493,0.0424200852,0.0014187057482085564,0.2576106831,0.008035975236397883,0.0524258723,0.0031504682191699695,0.0397283166,0.0014954928953358488,0.2397557183,0.008609278773509428,0.0530019885,0.004449587846081927,0.0378612607,0.001260815212471677,0.2295225782,0.007077596484683201,0.0410645209,0.0024440036824849506,0.0368397496,0.0013343740105382748,0.222152539,0.007691806159804081,0.0429396141,0.003258941545962431,0.0337642827,0.0011088512073312632,0.2045954777,0.006187685593176176,0.0323214745,0.001985949395125666,0.0338429808,0.001205572478119835,0.2041730811,0.0069536755029264916,0.035424828,0.0026025134005418686,0.0301877226,9.849096405254647E-4,0.1829877304,0.005496610501026974,0.0257033161,0.001609665803823887,0.0309359481,0.001102376523697779,0.1867928132,0.006362196633239183,0.0295216977,0.002129605597287911,0.0272443138,8.78284691885268E-4,0.1654219557,0.0049158380770729215,0.0207981826,0.0012892567626349688,0.0283744759,0.001020346999799578,0.1715367105,0.005895589961997018,0.0249234662,0.0017707972780643187,0.0250918496,7.718672165599469E-4,0.1526808006,0.0043453806507600685,0.0172419938,0.0010344636291334751,0.0262459793,9.452846132250328E-4,0.1588618548,0.005461582554534904,0.0213900801,0.0014961213186102254,0.0234363633,6.82485164673929E-4,0.1428310098,0.0038904740071101875,0.0146786871,8.371260359109613E-4,0.0245509848,8.764000228206297E-4,0.1487798007,0.005063952803887493,0.0186939022,0.0012826410253847333,0.0220496015,6.186210471686201E-4,0.1345259308,0.003585101811664489,0.0128118209,6.873492562009506E-4,0.0232359464,8.134525185897454E-4,0.1409850032,0.004705490303889702,0.0166164328,0.001115288303534113,0.0208821005,5.734954228239315E-4,0.1274936494,0.0033813507655964946,0.0114246722,5.759930555136927E-4,0.0195217477,5.754337494447123E-4,0.1191427408,0.0033702112693420275,0.0112158323,6.598030009025421E-4,0.0174123553,4.165993278919206E-4,0.1065138209,0.002546537453091943,0.0079155464,3.172412331333996E-4,0.0178943187,4.473242671709193E-4,0.1094578219,0.0026814822393594184,0.009236637,5.085970900427961E-4,0.015548808,3.584047990750124E-4,0.0948073144,0.0022018898700888745,0.0064926388,2.5710698162438144E-4,0.0173122259,4.168560902757689E-4,0.10581711,0.0025413699061726533,0.0084720583,4.7448919903407706E-4,0.014675569,3.476003452242244E-4,0.0892404238,0.0021282417625824376,0.005851132,2.5914860601593053E-4,0.0172001004,4.295055296500849E-4,0.1050785439,0.00260873417580251,0.0082497875,4.775583733953369E-4,0.0143254403,3.604580419410836E-4,0.0871305364,0.0021983113974139335,0.0056607477,2.754741367170428E-4,0.0195372836,6.262770952222347E-4,0.1208704187,0.003858936252388733,0.0107431684,6.019302285149002E-4,0.017676322,6.304958366238432E-4,0.1114373387,0.003843092764948564,0.0091113204,4.843604030058609E-4,0.0248701321,8.267678029531629E-4,0.1500824153,0.004760411011666955,0.0183450659,0.0012427835692508974,0.0213334225,5.652786923279526E-4,0.1288890248,0.0030822209524951323,0.0124195325,7.132594198466642E-4,0.0430265751,0.0018321072566855902,0.2613681854,0.01052008293693543,0.1234993448,0.026434311131557787,0.0462220776,0.0015842171568317268,0.2816948305,0.009030160076100534,0.0671770712,0.005110135125414982,0.0409006295,0.001624824913644544,0.2472668821,0.00934729757737497,0.0624903489,0.006893308421940803,0.0400541392,0.0013335610222258297,0.2430884122,0.007512179909986182,0.0466050652,0.002783137258562718,0.0305000726,0.0010443687088380234,0.1838415487,0.006031194243265591,0.0275439984,0.001871369551959206,0.0263972073,7.811523538977528E-4,0.1595557499,0.004246509861050601,0.019687648,0.001169405404468442,0.0120474587,4.774808896699427E-4,0.0726960329,0.0028427885957277937,0.0043245988,2.980620740718282E-4,0.0112414563,3.2404012097269686E-4,0.0675614151,0.0018455833766048068,0.0037496489,2.46223475728859E-4,0.0126014699,5.38026021675532E-4,0.0762615118,0.003167991319432552,0.0047564026,3.4724631027557374E-4,0.012059442,4.28933561288925E-4,0.0724269566,0.0024289024270233665,0.0041583831,3.6392306879339214E-4,0.013258606,5.823066202611817E-4,0.0804539465,0.0034141988811432766,0.0053261316,4.08057593974184E-4,0.0125355239,5.180714236473577E-4,0.0752141485,0.002948444335577662,0.0046887957,4.483581157958446E-4,0.0129363855,5.778338861645274E-4,0.0785012534,0.0033822044586334517,0.0051198248,3.993607391820082E-4,0.0123037602,5.068688193211337E-4,0.0737928077,0.0028764519811740295,0.0044957801,4.2056747377798966E-4,0.012649837,5.712433807056323E-4,0.0767704936,0.0033359965527560128,0.0049296349,3.912160528403711E-4,0.0120861597,4.954301161617044E-4,0.0724507726,0.002803715748787669,0.0043052895,3.9064817931228096E-4,0.0124018589,5.643695597744442E-4,0.0752622863,0.003288556978372125,0.0047660387,3.8431627600194086E-4,0.0118964684,4.839669410197354E-4,0.0712560903,0.002734128014559669,0.0041225324,3.5864745921308295E-4,0.0127982919,5.503117298404605E-4,0.0775046979,0.0032386895498025124,0.0049134288,3.6245551451178113E-4,0.0122115105,4.4884518489118273E-4,0.0733412093,0.0025438875761322473,0.0042959267,3.865126129895375E-4,0.0121453535,5.465034309132926E-4,0.0735820747,0.0031757276331574784,0.0045912253,3.7730889202349844E-4,0.0115711537,4.646999031633211E-4,0.0691440897,0.0026260614996606612,0.0038226304,2.9239015031289956E-4,0.0122560473,5.357172761821295E-4,0.0741220984,0.003111273372752706,0.0046438381,3.8041030480259074E-4,0.0115170563,4.4740585601889477E-4,0.0687878113,0.0025229692824130854,0.0037372481,2.6055325751178014E-4,0.0127148091,5.176997199149329E-4,0.0767081036,0.0030014018391411705,0.0048622069,3.912671721471148E-4,0.0116841921,4.196879793370308E-4,0.0697285498,0.002361306629813248,0.0037361294,2.3468489512535739E-4,0.0135817996,4.970020120683618E-4,0.0817044594,0.0028827311702619794,0.0053417601,4.150397571317717E-4,0.0120798028,3.8932505698965745E-4,0.0719706528,0.0021988815338712542,0.0038887753,2.228542124349459E-4,0.015503476,5.951117542109213E-4,0.094634517,0.003522108033550362,0.0073402114,4.5890848760945797E-4,0.0152547775,4.7669801761702346E-4,0.0926462846,0.0028621542585961363,0.0063162389,3.4180550024831373E-4,0.0357040031,0.001433251896911356,0.213659504,0.008281384123442167,0.0359856162,0.002712120019468165,0.0231542164,7.653201944284497E-4,0.1377466154,0.0043992670980516745,0.0146624768,9.167169683168301E-4,0.0199813666,6.361485675532093E-4,0.1219876439,0.003978249615094558,0.0125643996,7.351720886976055E-4,,,,,,,0.0372835952,0.001469810872187303,0.2233055764,0.008469516515126469,0.0391634615,0.0029276753576856843,0.0305439494,0.0012263437527871212,0.1822847424,0.007117039131549018,0.0256471887,0.0017669326529327596,0.0161329293,6.854655352386436E-4,0.0971401707,0.0041572922678108646,0.0075758632,6.108968816420657E-4,0.0150529452,4.810696415281264E-4,0.0913849137,0.0029000556891204694,0.0061905059,3.4736580142552895E-4,0.0148583871,4.876033223840871E-4,0.0901506147,0.002951101150418264,0.0060748243,3.55894647332606E-4,0.0147074647,4.942833195648018E-4,0.0891472417,0.003004241335179316,0.005975304,3.6797826022742157E-4,0.0145836541,5.035106751599216E-4,0.0882863436,0.003071576305417139,0.0059010321,3.842447136916785E-4,0.014508881,5.171286106956373E-4,0.0877156634,0.0031607266569572256,0.0058652095,4.0538870235861285E-4,0.0144957102,5.381273083574184E-4,0.0875258959,0.003290650543585569,0.0058880246,4.3206018099334266E-4,0.0145949131,5.651026455432677E-4,0.0880472165,0.0034526159647432554,0.0060007497,4.649451580563024E-4,0.014910943,5.939722215726927E-4,0.0899129269,0.0036202486102476445,0.0062535331,5.047940173971954E-4,0.0154058921,6.374856861138139E-4,0.0928575502,0.0038722679401095167,0.006729942,5.527467774668614E-4
1,GAT,0.0014290562,0.0088635311,5.38912E-5,0.8476261902,0.0011714166637025443,0.0133443055,3.945022179912301E-4,0.0783825261,0.0023813819517246705,0.0047623402,2.703164811845552E-4,0.0114805176,3.3644167399417095E-4,0.0671220371,0.0020217860915537032,0.0036839981,1.9585709075752147E-4,0.0094279649,4.4627345876715546E-4,0.0569584109,0.0026656924053611287,0.0025889652,2.0769930187653496E-4,0.0078867225,3.2958003580314143E-4,0.0478614423,0.0019998959972958594,0.001737834,1.2119405926034494E-4,0.0090545443,4.1140977139586754E-4,0.0546503702,0.0024575957763635584,0.0023895563,1.8601881625255012E-4,0.0081400957,3.1813990633053254E-4,0.0493748184,0.001923393615462004,0.0018510674,1.2179901477434043E-4,0.0305043772,0.0011627751287329807,0.1833758677,0.007002408728430525,0.0263438252,0.0018062270067740656,0.0269661989,8.999105511104978E-4,0.1617190264,0.00539460378526542,0.0195035332,0.001312433998340488,0.0318031186,0.002104367838568153,0.1892100552,0.012468183869353226,0.0893379962,0.02114490846516012,0.0156074973,9.297634107664164E-4,0.0940038006,0.005778531474345363,0.0200897306,0.011437193318292736,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0095684254,4.104911692107396E-4,0.0576071416,0.0024494029884851534,0.0025631669,1.909476368012969E-4,0.0079103864,3.7986181698085954E-4,0.0478114003,0.0022946821130605433,0.0018349579,1.6022484201895786E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0813968928,0.0034756921612824113,0.4783339016,0.020380881654138518,0.6720264989,0.06210337342689203,0.0765755273,0.003276643709651692,0.4524422996,0.019179516547608806,0.4652325979,0.056176320821143134,0.0751846802,0.0033403249841894127,0.4410660569,0.019546259770094124,0.4914791492,0.05447402084480271,0.0695696638,0.0031891152378049933,0.4105894935,0.018631710361638836,0.3451892826,0.04602193759502092,0.0667931154,0.003138459972661751,0.3914575344,0.0183293791220543,0.3403396335,0.04534364924661446,0.0609911502,0.002915762678957257,0.3596761877,0.017005104557161654,0.2140436117,0.03129700183723674,0.0575716203,0.0028110147633906156,0.3371778132,0.016367341598439254,0.2280753314,0.03680350942505348,0.0522208125,0.0025647861509295465,0.3078757139,0.014948287393544452,0.1515081101,0.02700678648043858,0.0487668486,0.002437808852227754,0.2855624363,0.014164212685497207,0.1510893311,0.029287236913030906,0.0445009947,0.002242344531957567,0.2623290209,0.013061111399877118,0.105300691,0.021360713705304884,0.0411497079,0.0020881266724028023,0.2410607233,0.012122322343511576,0.0877324844,0.018190314428288477,0.0378748288,0.0019339744052080938,0.2233327442,0.011273113101534997,0.0582526309,0.007374570224765644,0.0347942954,0.0017483912605592603,0.2040556308,0.010163881443621821,0.0471072508,0.005187870179563093,0.0324972332,0.001661830015374617,0.1917428704,0.009700038041162519,0.0400151784,0.004240955081110858,0.0298908531,0.0014824790049103563,0.1755324082,0.008628921195607247,0.0331992674,0.003273786492732842,0.0282912309,0.0014427172280110888,0.1670397324,0.008432627941513844,0.0296516681,0.002952511473305396,0.0261169135,0.0012761003095368326,0.1535833978,0.0074366758030722305,0.0248666007,0.0023252464385522665,0.02503223,0.0012677511585480804,0.1478900137,0.007419280490721455,0.0229468788,0.002213122002963235,0.0232016617,0.001116060930236338,0.1366172292,0.006511643571326674,0.019432009,0.0017638571370720477,0.0225051982,0.0011322398155867864,0.1330371999,0.0066320386760030286,0.0183893846,0.0017418157192998346,0.0156829549,7.245239816596826E-4,0.0927547065,0.004238171539709076,0.008570591,7.653045145561341E-4,0.0158629955,7.570891625165427E-4,0.0940770063,0.0044378562392218155,0.008821584,8.275614780788191E-4,0.0128966401,5.864537492420011E-4,0.0766390239,0.003439848833887908,0.0056367051,5.39968517600795E-4,0.0135006426,6.144216793050193E-4,0.0802695852,0.0036051836291650942,0.0061330278,6.051090810754703E-4,0.011725869,5.352074364206836E-4,0.0700087062,0.0031530526478319386,0.0045600204,4.7848928932631293E-4,0.0125217523,5.636736644548865E-4,0.0746286737,0.0033198418637037518,0.0051339,5.425919276952063E-4,0.0112051713,5.237232093386735E-4,0.067145421,0.003097102193987147,0.0041349753,4.6754892792091825E-4,0.0120889749,5.50929215053985E-4,0.0722215681,0.0032594229550642856,0.0047331915,5.298471477699961E-4,0.0164861834,7.34461707647172E-4,0.0980527262,0.004336534330545534,0.0088742426,8.612839253115084E-4,0.0150249521,6.645396903120235E-4,0.0909576478,0.004023986083474942,0.0069541518,6.460503076386544E-4,0.0269555256,0.0012944211061320036,0.1587811831,0.007567561099852449,0.0253617532,0.0024914885109106966,0.0264488384,0.0012825470751594266,0.1566960655,0.0075192524229473765,0.0239380022,0.002339839310721999,0.0798080064,0.0034264572082546136,0.4690898126,0.020088608762181617,0.630964448,0.05886730237576714,0.0749153347,0.0032326430362785187,0.4427006286,0.018910517020959527,0.4292421807,0.05252415053097004,0.0695790211,0.0031549833597025517,0.4083743819,0.018432894889300486,0.3815841697,0.04765879166533705,0.0639322481,0.0029391340561464698,0.3774975353,0.01714333724803896,0.2470547961,0.03582411109853251,0.0394191476,0.0019339020140637943,0.2315090981,0.011242260093059581,0.0643149581,0.00924328042417842,0.0369251285,0.0017870721865666198,0.2183495948,0.010430492222325848,0.0498018551,0.005652963470605484,0.0086765547,3.4172503566464075E-4,0.0518662647,0.002008858631163477,0.0020775401,1.482194319244275E-4,0.0073225279,3.3045271976487044E-4,0.0437360841,0.0019728124594091553,0.0015205733,1.1574541027617467E-4,0.0087845252,3.9189156663546615E-4,0.0528600708,0.002327857169157936,0.00218381,1.6892897915988245E-4,0.0073226844,2.968248641876216E-4,0.0441961611,0.0017801999887653071,0.0014836484,1.0182828683622247E-4,0.0093177356,4.4425105514787466E-4,0.0563340291,0.0026531505799709146,0.0025303405,2.0448227307030798E-4,0.0078392155,3.315825689025284E-4,0.047590488,0.002008550472355624,0.0017056153,1.1964113005150026E-4,0.0092087692,4.4275501126469477E-4,0.0557205448,0.00264399338123226,0.0024738406,2.013181561608391E-4,0.0077961354,3.346684926909015E-4,0.0473502863,0.0020224561799950078,0.0016798985,1.1935660853090625E-4,0.0091095223,4.412629601496142E-4,0.0551633354,0.002635012144184539,0.0024216564,1.9835574103110805E-4,0.0077653878,3.3944218948150803E-4,0.0471887928,0.0020456981693299722,0.0016635514,1.2091319200153472E-4,0.0090173823,4.4042025384852593E-4,0.054645408,0.0026308437809949873,0.0023771195,1.9582900704441107E-4,0.0077517402,3.462065857259217E-4,0.0471208848,0.0020807212691756672,0.0016611991,1.2511594622589082E-4,0.0089483956,4.07786708954571E-4,0.05390533,0.0024258575803208235,0.0022793622,1.784964985650979E-4,0.0074787684,3.064424905263629E-4,0.0452089193,0.0018429473676695165,0.0015444922,1.0676141625137801E-4,0.0089450517,4.407629748515635E-4,0.0542520493,0.0026351965771076735,0.0023342375,1.944505078419699E-4,0.0078310454,3.631390918091854E-4,0.0475896616,0.0021735917279930928,0.0017287117,1.4608216865860118E-4,0.0090004265,4.4456158178592087E-4,0.0545792318,0.0026587166076887546,0.0023568903,1.9851700179077862E-4,0.0079815024,3.7458910822393116E-4,0.0484530848,0.0022412514361400864,0.0018244065,1.662798845320744E-4,0.0091446196,4.534567234036783E-4,0.0554219116,0.002712695154270011,0.0024347629,2.1038060747131612E-4,0.0082462412,3.903062899826238E-4,0.0499637951,0.0023378199246306378,0.0019916481,1.9657822870297717E-4,0.0093984954,4.6854455497849935E-4,0.0569077997,0.002802803061222818,0.0026054329,2.379285607067802E-4,0.0086582657,4.1593629319885034E-4,0.0523506789,0.002491651861717443,0.0022723275,2.4191940806805892E-4,0.1251101283,0.00226163502802729,0.7466480125,0.0133659466555871,0.9043418726,0.049415264635535444,0.1257421144,0.0017039022859307396,0.7487171876,0.009821730041087466,0.8268287461,0.04492170152609983,0.0094276952,4.462600138932459E-4,0.0569567155,0.002665601808222676,0.0025887667,2.076872648960451E-4,0.0078864861,3.295663817806665E-4,0.0478599137,0.001999805240517186,0.0017376795,1.2118580774991765E-4,0.0094276516,4.4625329130438916E-4,0.0569564648,0.0026655601662689964,0.0025887369,2.0768244990850815E-4,0.0078864825,3.295618303141309E-4,0.0478598972,0.001999776737538468,0.0017376691,1.2118580774991765E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0093767798,3.5948435292791256E-4,0.0563666661,0.0021301969392523313,0.0023991109,1.5808858276295605E-4,0.0077993814,3.916899283872385E-4,0.0472786609,0.0023539796090875555,0.0018996014,1.6865645555388622E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0802375663,0.0030861012621104965,0.4709329737,0.01797411032568789,0.6854008316,0.056443310781703795,0.0761706377,0.0027143793028978095,0.4512514357,0.015788039618648036,0.314851011,0.03614854979110504,0.0740284677,0.0029259817155956394,0.4336067963,0.01700062704725917,0.4823788917,0.05092164039973575,0.067805476,0.0025067514834941256,0.4016266128,0.01462171857204207,0.2069437469,0.025651277765444746,0.0652943958,0.002680494357390069,0.3821986369,0.015578708771910463,0.2925188577,0.038258253658524456,0.0588266241,0.0022828867689835167,0.348472755,0.01334251108300083,0.1494994104,0.02153678957040719,0.0559638436,0.0023793078825574466,0.3274798722,0.01380890813931355,0.1917667161,0.030966070803380916,0.0503326271,0.002073699592515753,0.2982430412,0.012132449340508288,0.1037255113,0.01512264454386203,0.0476279507,0.002115040661547669,0.278729324,0.012240259842013159,0.1378926128,0.026905168890010708,0.0426736353,0.0018358586546899519,0.2530297924,0.0107682144295143,0.064793044,0.005723947239449365,0.0401899222,0.0018202211404112413,0.2354076541,0.010531400049376152,0.067438441,0.00806063570694024,0.0363402293,0.0016192393275856413,0.2156606635,0.009520827327496283,0.04627226,0.0037928220364261754,0.0340552864,0.0015336309856024688,0.1997651816,0.008890476421429844,0.0436167811,0.004024070327417253,0.0313227058,0.001433288875279509,0.1860584593,0.008446010300727794,0.0343966062,0.00275684402895775,0.0293247638,0.0013117564560542478,0.1722627263,0.007617454955560945,0.0312620159,0.00262481694599833,0.0274496895,0.0012780567280054513,0.1632049306,0.0075441266558827075,0.0264598142,0.002102400532724438,0.0256642402,0.0011402267318388916,0.1509631548,0.006632101853862017,0.023568728,0.0018819303919114544,0.0244838746,0.0011469773319468873,0.1456958688,0.006779622850867148,0.0210101319,0.0016621416907111137,0.02281334,0.001005996023849001,0.1343629584,0.005860526768132708,0.0184629773,0.001431028301606925,0.0222096385,0.0010361674575086791,0.1322605196,0.00613256610237509,0.0171817292,0.001354627255004121,0.0153879815,6.549305306671845E-4,0.0910128069,0.0038345823762177805,0.0080261915,6.016942745281859E-4,0.0163634615,7.140987326693698E-4,0.0977587674,0.004253562389339082,0.0087554344,6.729702816618279E-4,0.0125035774,5.210057581255701E-4,0.0741795867,0.0030713571918616045,0.0050585955,3.885061132080163E-4,0.0142082867,5.772555759799987E-4,0.085096037,0.003456779570640859,0.0061930405,4.666165449274168E-4,0.0111832476,4.563167759353145E-4,0.0665355664,0.002712263445906389,0.0038816351,3.0882843133364516E-4,0.0132345461,5.131023289754199E-4,0.0794431772,0.003085258984266961,0.0051441467,3.9042668966145233E-4,0.0105694401,4.2971618540613523E-4,0.0630715188,0.0025686749502418556,0.0033513368,2.749545416973504E-4,0.0127593197,4.886788311355424E-4,0.0767312273,0.002946183972531247,0.0046722797,3.631019140682131E-4,0.0167571894,6.574648279565988E-4,0.0994757592,0.0038862310790790605,0.0089843021,7.606615541750483E-4,0.0153755711,5.742394970741737E-4,0.0945452638,0.0035706513411421174,0.0069976431,5.298197806801856E-4,0.0267171699,0.0011515046678151157,0.1573151356,0.006716032980860055,0.0242938815,0.0019716952097116837,0.0264315564,0.001138091824063419,0.1576241401,0.0067344582558658715,0.022411329,0.0017101482391886382,0.0788741558,0.003044815757972886,0.46290295,0.017727171912067644,0.6357579594,0.05483131777551949,0.0743619013,0.0026477613185481807,0.4406522244,0.015391016892980138,0.2884725644,0.03454451056246129,0.0688228811,0.0027482443486706197,0.403338862,0.01595617648435865,0.3456300115,0.04119161514191936,0.0623735097,0.0022936584314147564,0.369804934,0.013367479792391683,0.1618792319,0.021757810919299764,0.0389861162,0.001693783929549457,0.2288516128,0.009813601836227105,0.0572900809,0.0060779479267265854,0.0362888277,0.0014959869651838549,0.2158435299,0.008794138957282855,0.0425384746,0.003321669760828129,0.0085915416,2.8622543562723424E-4,0.0513311897,0.0016725925983334974,0.0019577821,1.1857065404222076E-4,0.0071865496,3.642018671011998E-4,0.0431251563,0.0022070761201191044,0.0015952168,1.2922847983320085E-4,0.0084424975,3.543063646055487E-4,0.0507783845,0.0020985442573364993,0.0020185288,1.4529280780547948E-4,0.0074139175,3.0110629352439645E-4,0.0448039738,0.0018018063158952464,0.0015731155,1.0670988707706516E-4,0.0089290707,4.06543970561611E-4,0.0539313172,0.0024284542408701056,0.0023260571,1.807456776799932E-4,0.0080842447,3.1791822848021786E-4,0.0490750311,0.00191873604229451,0.0018121838,1.1888229472886197E-4,0.0088084823,4.0129540241572664E-4,0.0532424656,0.002396951188489244,0.0022636796,1.754764941523508E-4,0.0080330071,3.196247800155676E-4,0.048804978,0.0019245495576887595,0.0017774273,1.1676043850551436E-4,0.0086967153,3.966270288318737E-4,0.0526038294,0.0023690033769498938,0.0022030129,1.7023219436992522E-4,0.0079886452,3.232135516960884E-4,0.0485820992,0.0019403723869401977,0.0017486109,1.1586198686368191E-4,0.0086150986,3.9209565159537284E-4,0.0521299401,0.0023428173210901446,0.002146717,1.6523619458217985E-4,0.0079675176,3.293114027785858E-4,0.0484941113,0.0019705397737675837,0.0017314949,1.168973909033046E-4,0.0085907366,3.703052794654702E-4,0.0517191343,0.0021984280747843446,0.0021039914,1.5467061776562477E-4,0.007609552,3.0500491799313663E-4,0.0460430741,0.001827500205198347,0.0016353875,1.1040380428228006E-4,0.0085353834,3.8499090898357584E-4,0.0516618501,0.0023043209411885315,0.002062842,1.5693310676845724E-4,0.0080107319,3.467491888959511E-4,0.0488075869,0.0020646188510231134,0.0017518283,1.269527471148222E-4,0.0085654549,3.812427048482371E-4,0.0518128678,0.002287084388473674,0.0020499284,1.5504837954651447E-4,0.0080950125,3.5838108209000093E-4,0.0493231815,0.0021310922082350167,0.001810032,1.3767715859938423E-4,0.0086457392,3.7909893167879013E-4,0.0522545768,0.002279702392857454,0.0020743178,1.5654072952429984E-4,0.0082738108,3.712142238654117E-4,0.0503873378,0.0022072985751818894,0.0019241466,1.5365220467015758E-4,0.0088117333,3.831814191737381E-4,0.0531825453,0.0023098528091633893,0.0021587801,1.6473008225579202E-4,0.0086285312,3.8637158280598223E-4,0.0524663424,0.0023032225250722085,0.0021281931,1.7649645888799016E-4,0.0080325236,3.1253479806255175E-4,0.0484298404,0.001910248413165157,0.0017581163,1.1805083650698965E-4,0.0074770661,3.1931802329339317E-4,0.0452026858,0.0019809977284186877,0.0015608856,1.136573798747798E-4,0.0389328091,0.0017962079500993197,0.2309725507,0.010541962388473979,0.0552886995,0.006461137438562965,0.0232124145,0.001050001904760177,0.1376931079,0.006159205305881595,0.0177606199,0.00176405045279323,0.0135685314,6.313667713777785E-4,0.0820462224,0.003828784924750932,0.0056615709,5.404109547372259E-4,,,,,,,0.0406691028,0.0018920813935980661,0.2415046741,0.011104530156652285,0.0624858526,0.007846564534877669,0.0333818238,0.0016134525093723707,0.1978614016,0.009438775238345281,0.042013657,0.005257893779832377,0.0077144554,4.093128387920418E-4,0.0465106862,0.00242899691230763,0.001868808,2.1034495477667155E-4,0.007412283,3.202858098636279E-4,0.0448307441,0.001984071319282651,0.0015297793,1.1219180005686689E-4,0.0073535947,3.2188973267254113E-4,0.0444913793,0.001990479088058953,0.0015012001,1.1136426715962351E-4,0.0072993826,3.2414040167803827E-4,0.0441732427,0.0019999012475619892,0.0014765972,1.1143159336561601E-4,0.0072463763,3.2752251830981023E-4,0.0438580633,0.002014781874049893,0.0014581891,1.1276967677527501E-4,0.0071975727,3.323055822582582E-4,0.0435713118,0.0020358077021172703,0.0014493011,1.1593532679903913E-4,0.0071689201,3.385601866729164E-4,0.0434031234,0.0020640554740607143,0.0014549068,1.2174974332621814E-4,0.007180699,3.4651695485213996E-4,0.0434747653,0.0021014226133740923,0.0014827471,1.3146482419263336E-4,0.0072449798,3.601208130613947E-4,0.0438545757,0.0021699546078201726,0.0015451521,1.4704421103872126E-4,0.0074010799,3.793494431259917E-4,0.0447481397,0.0022696087768600123,0.0016625205,1.71665372163404E-4
2,GCN,0.0014290562,0.0088635311,5.38912E-5,0.851503287,0.0010207237628271422,0.0145769315,3.971800599224488E-4,0.0857162961,0.0023322634928326603,0.0056748969,3.4413950659579904E-4,0.0122154526,3.9299999999999996E-4,0.0723310617,0.002318057376339076,0.0041320318,2.650283003756391E-4,0.0091031052,3.4090761211800477E-4,0.0551251133,0.001984243684631502,0.0022853859,1.537010084547268E-4,0.0075589941,3.03006600588172E-4,0.0461872771,0.0018004221727139444,0.0016095227,1.0754998837749821E-4,0.0090056728,3.485111189044045E-4,0.054301968,0.002029842604735648,0.0022652806,1.655234122412899E-4,0.0075312984,3.074443038990965E-4,0.0456602928,0.0018239287266776628,0.0015612758,1.0380751417888784E-4,0.0285165233,9.895746561023075E-4,0.1722454612,0.0058783614213486395,0.0230951401,0.0012958202035776413,0.0231103695,7.868195472914994E-4,0.139480567,0.00460400988270008,0.0150115177,9.176088491290829E-4,0.0246287856,0.0018151757490667397,0.1448329438,0.01036179960238568,0.0449372855,0.011938174651093023,0.0123546887,5.646990348849553E-4,0.0738922199,0.00330059812761263,0.0051074355,5.46335977215486E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0089014926,3.4738307385363495E-4,0.053737971,0.00202659887496268,0.0022185759,1.7754717682914588E-4,0.007065734,3.173562666783185E-4,0.0432805303,0.001853675807685907,0.0014998109,1.1789402020458884E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0672737085,0.0027008315386191713,0.3931067409,0.0157158141055435,0.3861170675,0.04575816887726169,0.0672896373,0.0026438129661532413,0.3956775561,0.01535422182984211,0.3567291091,0.047415115954724814,0.0609803514,0.00257353181445266,0.3558298887,0.014887750971856024,0.3417264901,0.04680606568597707,0.0612124895,0.0025816578007164313,0.359653275,0.014954928953358489,0.3251709199,0.048634281191357195,0.0545566514,0.0025170729031952967,0.3180525631,0.014493096563536725,0.3139519494,0.04786376277519351,0.0547768451,0.002568826969649766,0.3215780666,0.01483633118395515,0.2777627038,0.04573709706572991,0.0484534938,0.002503709847406444,0.2823207592,0.014361807024187451,0.288221129,0.04754133108149161,0.0470131589,0.0023277274324971986,0.275955973,0.013411431951883438,0.1074611275,0.014436008347185173,0.0409763286,0.0021783014024693644,0.2389787419,0.012489375364684975,0.0868246294,0.010519736070833716,0.0391795039,0.0019400484530031719,0.230227283,0.011197982764766162,0.0593113963,0.006327530323909953,0.0340546749,0.0017929531505312681,0.1989613917,0.01028485770441186,0.049766268,0.00509734038494586,0.0327205774,0.0016238091020806603,0.192551201,0.009390380876194532,0.0389040134,0.0037885418039134795,0.0285991741,0.001487921368890171,0.1674337419,0.008544688467112186,0.0327138228,0.003055072175906815,0.027606447,0.0013687644063168796,0.1627720617,0.007928474001975412,0.027102493,0.002493104490389442,0.0244147158,0.0012463972079557945,0.1433013448,0.007170601648397434,0.0229550444,0.002010954997010127,0.0236674758,0.0011625816100386244,0.1398497082,0.0067426493309381,0.0197270193,0.0017430757298522632,0.0212230588,0.0010526252894548943,0.1249024248,0.006070888979383497,0.0169069927,0.0014137641245978766,0.0206615991,9.951437082150497E-4,0.122332711,0.005779721446575085,0.0149142303,0.0012791071104485347,0.0188325485,8.99203536469914E-4,0.111102169,0.005200893384794578,0.0129687073,0.0010493035785700913,0.0183525577,8.609064989881306E-4,0.108834681,0.005009405952805183,0.0116648311,9.786138155574956E-4,0.0128785621,5.251628318912145E-4,0.0764055583,0.0030635038762828423,0.0053150724,4.159867786360523E-4,0.0124912154,5.324603271606252E-4,0.074233729,0.0031085549697568485,0.0050034342,4.054479004755112E-4,0.0103950862,4.1648049174000933E-4,0.0620498294,0.002447044339606457,0.0032955579,2.608735325785274E-4,0.0101882008,4.179545429828464E-4,0.0606866473,0.0024568036144551725,0.0031529419,2.604649688537789E-4,0.0091258795,3.80161807655635E-4,0.0548433146,0.0022544910733910658,0.0025160919,1.956195286774815E-4,0.0090724671,3.818507561862357E-4,0.0542435893,0.002267879185494677,0.0024381598,2.0807690885823923E-4,0.0085051716,3.6521774327105195E-4,0.0514201226,0.002181351874411829,0.0021784548,1.6448708155961673E-4,0.0084733708,3.7583906130150976E-4,0.0508690851,0.002249800657836156,0.0021330284,1.8732325002519042E-4,0.0123529762,4.3753285590913054E-4,0.0743193969,0.002537938336524353,0.0045672853,3.0724582991474434E-4,0.0120955724,4.130847370697688E-4,0.0735489937,0.002440891640364234,0.0042237538,2.779586300153316E-4,0.0216032206,0.001054811357542191,0.127229918,0.00611371327427121,0.016632751,0.0014508504402590916,0.0211891869,0.00100137006146579,0.1254302317,0.005834818249097396,0.0149346442,0.0013399089521307036,0.0657310939,0.0026554737807027956,0.3843160202,0.015456797016199703,0.3696450063,0.045868595433041115,0.0657587365,0.002618143235195508,0.3867982908,0.015196913502418839,0.3486714382,0.047632213322498465,0.056631508,0.0024926842960952757,0.330740667,0.014401135753821641,0.3196344211,0.04754930067834857,0.0569124875,0.0025396856104644133,0.3345745437,0.014680382011378314,0.2915851973,0.04645168003420328,0.0321978057,0.001612898322895774,0.1886494606,0.009289113628328594,0.0405171819,0.004003572529629006,0.0312568754,0.001476690556616382,0.1843528127,0.008547176141861124,0.0333295754,0.0032324930007658174,0.0080606682,3.07553247422296E-4,0.0483092923,0.0017616997474030583,0.001875356,1.6799107119129874E-4,0.0065598863,2.65205580635099E-4,0.0396154386,0.0014969615893535811,0.0012233868,9.649870465451854E-5,0.0084051785,3.0792856314411626E-4,0.0507565175,0.0017817999326523728,0.0019575131,1.4701700581905484E-4,0.0067836174,2.7483813418083014E-4,0.0413390774,0.001598660063928539,0.0013187933,9.127978965795222E-5,0.0089667955,3.3704005696652735E-4,0.0543492844,0.001963670542631834,0.0022209008,1.506784656146989E-4,0.0074257667,3.056435832796102E-4,0.0453958663,0.0018121570020282458,0.0015592333,1.0590561835898981E-4,0.0088226492,3.332821627390221E-4,0.0535266101,0.001944055554761746,0.0021541546,1.4759403781996073E-4,0.0072868639,3.092620248268448E-4,0.0445735588,0.0018292337193480772,0.0015100687,1.0476163419878482E-4,0.0086795348,3.293706119252293E-4,0.052708554,0.001924500974278787,0.0020854889,1.4446106741956464E-4,0.0071426809,3.1415760375964164E-4,0.0437227701,0.0018535034394357081,0.0014630219,1.0425929215182692E-4,0.0085320961,3.256731490313563E-4,0.0518671752,0.0019064485306453988,0.002015827,1.413046354512123E-4,0.0069961025,3.2053236966022637E-4,0.0428574168,0.0018866350998537052,0.0014200136,1.0454185764563398E-4,0.0085525689,3.158844725528623E-4,0.0517046936,0.0018310884741049515,0.0020221222,1.4686047800548655E-4,0.0069675238,2.8202836736753985E-4,0.0425056572,0.001650266645121327,0.0013812046,9.382430388763884E-5,0.0082266515,3.202764430925259E-4,0.050126968,0.0018826481349418429,0.0018810552,1.3522943466568217E-4,0.0067190428,3.370993918712996E-4,0.0412280274,0.001979684823399927,0.0013575666,1.0824047302187846E-4,0.0080957476,3.181273329973393E-4,0.0493802186,0.001874153942449766,0.0018228288,1.3257827876390611E-4,0.0066469077,3.4459831688503644E-4,0.0408104268,0.0020251434517090387,0.0013480609,1.121427661510095E-4,0.0079911624,3.173672951014329E-4,0.0487875171,0.0018731668372037767,0.0017799102,1.3054118124178286E-4,0.006699093,3.489125965051993E-4,0.0410963853,0.0020561337505133268,0.0013644855,1.1782189949241184E-4,0.0079184958,3.213191559804675E-4,0.0483879067,0.001898067965063422,0.0017655423,1.2968037631037318E-4,0.0069393501,3.56404264845414E-4,0.0424028255,0.0021107962952402583,0.0014223538,1.2576167937809992E-4,0.1219256708,0.00145294631697114,0.7320879229,0.007940689012925767,0.7938929117,0.038501126191320685,0.1254831119,0.0012794885697027544,0.7502411409,0.006937573206820956,0.878466419,0.0479592266096942,0.0091028434,3.4089734525220345E-4,0.0551235078,0.0019841764034480404,0.002285217,1.536977553512087E-4,0.0075586311,3.030016501605231E-4,0.0461850209,0.0018003802376164875,0.0016093391,1.0754068997360953E-4,0.0091027665,3.40892945072203E-4,0.055123052,0.001984147675955598,0.0022851836,1.5369450217883528E-4,0.0075586135,3.029966996519929E-4,0.0461849219,0.0018003544095538523,0.0016093343,1.0754068997360953E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0089694677,3.53E-4,0.0540662852,0.002060190282473927,0.0022450202,1.715896267260932E-4,0.0070903318,2.9059249818259245E-4,0.0430461049,0.0016986641810552195,0.0014320101,1.1315034246523517E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0703450597,0.002712368706499911,0.4121219607,0.015919262420099747,0.4017089751,0.04502555240083124,0.0683241987,0.0025617876570863556,0.4027738455,0.014841512456619776,0.3664864992,0.04731739582859564,0.0640893073,0.002524585114429696,0.3750887199,0.014735920161292949,0.3542286887,0.046309255338431,0.061568062,0.0024610390082239653,0.3628864087,0.014246595874102697,0.2480600539,0.03803268362868968,0.0573628494,0.002426767603212141,0.3354850105,0.014078034131227272,0.3184741615,0.04678252159728032,0.0536011567,0.0022652880611524883,0.315963275,0.013096470593255269,0.130468249,0.018196335427772263,0.0498247539,0.002286494041103103,0.2912931528,0.013187419838618925,0.2046225728,0.03669597915303528,0.04521077,0.001935496060445487,0.2668241212,0.011226437502609633,0.0730969469,0.0066124000937632325,0.042131354,0.002043723073217113,0.2464497785,0.011750149105436918,0.08760909,0.011574787989419072,0.0379143686,0.0016572956887652849,0.2241191,0.009644884084321594,0.0492199842,0.004097158405529373,0.0350063738,0.0017071124743261647,0.2051680416,0.009826253253402337,0.0499122288,0.004982608854806887,0.031900436,0.0014275591056064894,0.188952402,0.0083354047892109,0.0345876712,0.0027716814391267985,0.0294326727,0.0014429490635500617,0.1729233374,0.008318963817687874,0.033314353,0.0030304220828128877,0.0271446859,0.0012406075124712086,0.1611184743,0.007267142285658098,0.0251653468,0.0019767361988894724,0.0251693362,0.001233112322540003,0.1482490967,0.007121104127872306,0.0236599613,0.0020472273933298175,0.023476399,0.0010880753650368159,0.1396049987,0.006394742997181357,0.0189267616,0.0014690711351054448,0.0219230445,0.0010636169423246323,0.1294308554,0.006156206867869207,0.0175961867,0.0014772745174814327,0.0206856813,9.590860232533889E-4,0.1232027479,0.005657143713924899,0.0146965256,0.0011310247565813932,0.0194370532,9.319077207535089E-4,0.1149873108,0.0054059702181939555,0.0136085395,0.0011218872492367493,0.0185352703,8.54884787559119E-4,0.1105434239,0.005061395262178207,0.0117693607,9.004199020457066E-4,0.0131153752,6.068821961468304E-4,0.0779813428,0.003553611402503093,0.0057018043,4.6677510644849087E-4,0.0130666223,5.690588721740484E-4,0.0781967894,0.0033954055722402294,0.0054711496,4.106141741343082E-4,0.0106161441,4.911425454997765E-4,0.0633381805,0.00291043123952448,0.0035391804,2.961823762481488E-4,0.0109548821,4.3582680046091706E-4,0.065719217,0.002619889883182116,0.0036091095,2.6704868469999997E-4,0.0093894653,4.3685352236190103E-4,0.056294331,0.0026218876787536113,0.0026829177,2.2620344824957907E-4,0.0098682957,3.6854443422740767E-4,0.0593550111,0.002234201423327807,0.0028684073,2.1323930219356842E-4,0.0087751105,4.071252878414702E-4,0.0528899013,0.0024682277042444847,0.0023033184,1.929248558377069E-4,0.0093202983,3.4257845816688476E-4,0.0561300239,0.002091444237841401,0.002545963,1.9244739540975867E-4,0.0128774811,4.97900592488099E-4,0.0773963867,0.0029502333805988975,0.0049557031,3.7545305964927227E-4,0.0123695678,4.100695063035046E-4,0.0759088415,0.0025437018300107426,0.0043977833,2.955790926300438E-4,0.0225443995,0.0010899394478593753,0.1331773806,0.006358766232532849,0.0178686522,0.0015517760792073062,0.0220515235,9.619719330624984E-4,0.1315034771,0.005666535272986484,0.0154530116,0.001204459214751583,0.068861,0.0026676542129743875,0.4036008634,0.015663557418415526,0.3865123093,0.0451552806989393,0.0668983316,0.0025418306395194783,0.3944985358,0.014715438423642023,0.3368185982,0.04475596192687629,0.0597515963,0.002442305877649235,0.3500021674,0.014241725071071975,0.3304218996,0.04712403808036828,0.0567054598,0.0023251509628409075,0.3344830229,0.013420003204172495,0.188472639,0.031798099298542985,0.033561935,0.001584316256307433,0.1972167035,0.009179827721694999,0.0425575866,0.004177636532777834,0.0314469112,0.0013306986886594575,0.1866404285,0.007768434269529478,0.0315589388,0.0025243280293971303,0.0083177158,3.0899676373709805E-4,0.0497347867,0.0017894759009274197,0.0019429605,1.5203946855997622E-4,0.006379489,2.4331872102244825E-4,0.0382966945,0.0014226665104654708,0.0011571101,8.98943824718764E-5,0.0084313196,3.238132177660449E-4,0.0507129773,0.001875942962885599,0.0019862051,1.5331340450202E-4,0.0066011355,2.7758782394046033E-4,0.0398796068,0.001619390626130706,0.001262524,8.987213138676527E-5,0.008854959,3.4512171765914705E-4,0.053444166,0.0020118844400213447,0.0021931921,1.613784372213339E-4,0.007396821,3.084428634285449E-4,0.044917808,0.0018276990999614789,0.0015110928,1.0131633629380802E-4,0.0086974314,3.415347712898351E-4,0.0525492581,0.0019928314028035588,0.0021183249,1.5697452022541748E-4,0.0072540519,3.0993547715613324E-4,0.0441320609,0.001833951744185217,0.001462151,9.913122616007531E-5,0.0085367764,3.3867240808781575E-4,0.0516399038,0.001978412242178055,0.002042244,1.522793485670332E-4,0.007099803,3.119535221791862E-4,0.0432837614,0.0018433252561607244,0.0014138917,9.714936952960631E-5,0.0083789502,3.351462367385318E-4,0.0507529532,0.0019600936202130753,0.0019655003,1.4733974345029925E-4,0.0069598883,3.1259878438663196E-4,0.0425232099,0.0018440623633706101,0.0013701831,9.556673061269805E-5,0.0085515432,3.313713928509822E-4,0.0514782118,0.0019225714551090163,0.0020415955,1.5595512174981622E-4,0.0068245983,2.868274742767854E-4,0.0412872675,0.0016796166229232194,0.0013262673,9.26444817568753E-5,0.0080964152,3.2573762447712424E-4,0.0491889848,0.0019130028750631819,0.0018176599,1.3646244904734782E-4,0.0068543475,3.070569979661757E-4,0.0419730835,0.001803804313111597,0.0013080992,9.453570753953239E-5,0.0079879318,3.215229385284975E-4,0.0486024969,0.0018940971463998356,0.0017552881,1.3081284340614265E-4,0.0068562453,3.028547506644068E-4,0.042005144,0.00177647713185394,0.0013004875,9.555103348473004E-5,0.0079071597,3.1999843749618527E-4,0.0481901141,0.0018919447666356436,0.0017113663,1.2553485571744605E-4,0.0068991087,2.982733645500382E-4,0.042254373,0.0017523418616240383,0.0013229091,9.80357077803797E-5,0.0078989355,3.2089250536589353E-4,0.0482068431,0.0019059979013629578,0.0017004167,1.2136309158883519E-4,0.0070640945,2.9869549712039517E-4,0.0431613082,0.0017649895183824748,0.0013950658,1.0249390225764652E-4,0.0081680023,2.2504666182816398E-4,0.0493882716,0.001350925238493974,0.0018458536,9.295160030897801E-5,0.0075697609,1.5207235120165665E-4,0.0456924218,9.200782575411724E-4,0.0015081783,5.165268628057983E-5,0.0340046073,0.0014565847040251385,0.2000932871,0.00847527598370696,0.0452293345,0.004548001209322619,0.0174433643,7.730161705941216E-4,0.103183705,0.004530446335627429,0.0104715938,8.696775264429914E-4,0.0109684934,4.525781700435848E-4,0.0660938795,0.002688983451046138,0.0036138976,2.6851256953818755E-4,,,,,,,0.0358346474,0.001542118348246982,0.2108976576,0.0089776571554053,0.0522684597,0.005613133171411489,0.0259305496,0.00111398833027999,0.1531116998,0.006524070125312879,0.0244359154,0.00206240490689874,0.0073836645,3.163984829293592E-4,0.0444033474,0.0018615727221894932,0.0015255104,1.1408768557561328E-4,0.0074645127,1.5565667348366405E-4,0.0450868041,9.375910622440895E-4,0.0014718967,5.23450093132096E-5,0.0073587076,1.6045871743224175E-4,0.044479657,9.620992672276598E-4,0.0014348655,5.34696175411794E-5,0.0072497958,1.666253282067285E-4,0.0438577254,9.940231385636854E-4,0.0013978389,5.513619500836089E-5,0.0071428016,1.7443050191981904E-4,0.0432414898,0.0010365172453944025,0.0013620575,5.75065213693195E-5,0.0070413059,1.851431878303925E-4,0.0426494098,0.0010953652358916637,0.0013296164,6.080296045424104E-5,0.006957434,1.995795580714618E-4,0.0421494752,0.001174696982204347,0.0013041064,6.534523701081816E-5,0.0069118203,2.1685709580274287E-4,0.0418661623,0.0012706470792474204,0.0012918237,7.162401831787993E-5,0.0069288408,2.384743172754668E-4,0.0419283091,0.0013960042979876532,0.0013043079,8.046738469715541E-5,0.0070380676,2.701166414717909E-4,0.0425017288,0.001583087805524381,0.001364032,9.345587193964861E-5
3,APPNP,0.0014290562,0.0088635311,5.38912E-5,0.8604352629,0.0010395450928170457,0.0150975361,3.7119267234146745E-4,0.0881708751,0.002185614101345432,0.0059265886,3.2777431259938596E-4,0.0124808628,3.116905516694402E-4,0.0737867719,0.0018852193506327056,0.0041378006,2.1208488866489286E-4,0.0095054379,3.069055229219572E-4,0.0571485023,0.001806828990247832,0.0023848218,1.3539202339872167E-4,0.007294939,2.7022953206487255E-4,0.0443115989,0.0016236468212021972,0.0014530289,9.567653839891993E-5,0.0093336224,3.0133536135010773E-4,0.0561901956,0.001781470179374328,0.0022648301,1.3101526628603248E-4,0.0071819752,2.959746610775997E-4,0.0431950632,0.0017789125891959955,0.0014651102,1.0103959619871806E-4,0.0288687535,7.840605843938336E-4,0.1738481636,0.004858333150371637,0.0216661051,0.0010048761117670178,0.0224262742,8.051974913025996E-4,0.135603404,0.0045859812472359715,0.0135790095,9.238614614756912E-4,0.0253590825,0.0018716789254570347,0.1474519111,0.010409223986445866,0.0586875159,0.016900606941763954,0.0104431057,4.892851929090027E-4,0.0633550075,0.0029581600700435396,0.0035946394,3.7860137347875536E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0093797382,3.340149697244122E-4,0.0566462119,0.001983616142301731,0.00239013,1.5068510211696442E-4,0.0069136348,2.755249534978638E-4,0.0420432606,0.0016462493735761904,0.0014073512,1.1258774356030056E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0845584718,0.003509481585647658,0.4954951075,0.02091072148444429,0.6306670138,0.0546176921793662,0.078573242,0.0032114421993864376,0.4623025306,0.018952848466655348,0.5606866181,0.05818971843032066,0.0753936746,0.0031248476762875976,0.4414702624,0.01854448877699248,0.4010821253,0.045614755068946716,0.070419788,0.0029859559608272856,0.4139636168,0.01755113232814339,0.3663148482,0.04793146693978811,0.0659075368,0.0028473882770005217,0.3857095224,0.016775783975719286,0.3398904616,0.0463281912338481,0.0618538333,0.0028342367579297255,0.3633352363,0.016570255912326762,0.2887632652,0.043474194414617966,0.0567129473,0.0026306793799321117,0.3317518561,0.01536931598998472,0.2254219334,0.035177270786688385,0.0516686462,0.0024455627164315374,0.3036130472,0.014291133719897802,0.1017669914,0.01019293971335061,0.0465303037,0.0022002481678210757,0.2724865603,0.012849296517708664,0.0819469196,0.007581725001607483,0.0425357253,0.0020485846333505482,0.250182033,0.0119886372036191,0.0613184792,0.005493854566695409,0.0381956474,0.0018269012014884658,0.2239961827,0.010669227853973314,0.0506412639,0.004240262373957536,0.0351212185,0.001720375540398084,0.2068103069,0.010083550763495961,0.0403444049,0.003450310420817234,0.0316611297,0.0015237132276120727,0.1859517302,0.00890067385089466,0.0339468021,0.002724506377309475,0.0292782853,0.0014524427699568751,0.1726936899,0.008521985625427915,0.0278916041,0.0023292050145918885,0.0266448496,0.0012778740156995133,0.1567540395,0.0074687950835459396,0.0239945154,0.001889968253701633,0.0247561007,0.0012348271134049495,0.1463544104,0.007247135779050921,0.0201054009,0.0016565005282220709,0.0228374737,0.0010761802822947463,0.1346049542,0.006296044154864227,0.0177331495,0.0013888034418160116,0.0212701542,0.0010597848838325634,0.1260279105,0.006223889378836999,0.0150629211,0.0012311108804652813,0.0199304376,9.144883815555013E-4,0.1177052153,0.005358842785527488,0.0136339337,0.0010707333935205347,0.0186674953,9.181938793087221E-4,0.1107707161,0.005400930660543607,0.0116938047,9.51281241274104E-4,0.0129479556,5.793194282949606E-4,0.0765495021,0.0033586937937239826,0.0056570388,4.73606376646261E-4,0.0124484874,5.567755382557679E-4,0.0739237519,0.0032920926475419857,0.0049516177,4.037375385073823E-4,0.0105184849,4.801947521579135E-4,0.0625196474,0.0027780334771201013,0.0035448446,3.096804804956231E-4,0.0101613041,4.409353694137044E-4,0.0603699563,0.0026219811212134995,0.0031480069,2.628973183583279E-4,0.0094948446,4.311670210023026E-4,0.0568569509,0.0025083797559380836,0.0027229179,2.3553980555311664E-4,0.0090728927,4.087529816405013E-4,0.0540921947,0.0024519651302577694,0.0024706133,2.1450874108063756E-4,0.0090033371,4.019875619966369E-4,0.0542307046,0.002353766555969389,0.002363929,1.9635681806344285E-4,0.0085472363,4.118458449468684E-4,0.0511932524,0.0024882881665916428,0.0021901376,1.9717251329736605E-4,0.0122052491,5.162247572521101E-4,0.0730224903,0.003040338796910634,0.0046422669,3.9316535961348375E-4,0.0114615978,4.121116353610997E-4,0.0691483269,0.002500756685485415,0.0037691147,2.634691632810185E-4,0.0235791535,0.0010726998648270634,0.1389249711,0.006308018468584251,0.0177208966,0.0013797488901970533,0.0226434775,0.001070875342885436,0.1340146415,0.006326070028066399,0.0157477196,0.001286749781426055,0.0822115856,0.003389053997799386,0.4817853187,0.020175776713673255,0.52908172,0.04869613791667672,0.0767856952,0.0031579266932593606,0.4518084852,0.018618164275781866,0.4997572102,0.05334148039752928,0.0688293862,0.0028544041409723324,0.4031441707,0.01687933011111519,0.3573122549,0.046572532387663866,0.0649302924,0.0028336081239296305,0.3818191752,0.016603295245221656,0.334178162,0.04786961915453266,0.0362142225,0.0016305971298883118,0.2126750567,0.009569336810876707,0.0424398167,0.0034041117784232642,0.034026417,0.0015682990786198912,0.2007365911,0.009216827274067797,0.0355927477,0.0029564167500540244,0.0087581745,3.3258532739734625E-4,0.0524198871,0.0019078639888629378,0.0021113687,1.4813169816079203E-4,0.0061701094,2.53627679877414E-4,0.0370044874,0.0014494971541883068,0.0011463482,9.51262319236918E-5,0.0089960031,2.8977750085194674E-4,0.054037391,0.0016794630094169982,0.0021001904,1.2631706139710501E-4,0.0065383646,2.506930393928001E-4,0.039570773,0.0014754494230572594,0.001196673,8.548099203916623E-5,0.0093623013,3.043254836519611E-4,0.0563571945,0.0017932317195499302,0.0023075402,1.3145721737508367E-4,0.0071480261,2.706954007736371E-4,0.043488091,0.0016255811268589457,0.0014004242,9.405849243954529E-5,0.009210028,3.021423505568195E-4,0.0555181327,0.001781964365524743,0.0022278556,1.2751470503436066E-4,0.0069951724,2.7343372140246344E-4,0.0426301505,0.001640360021458704,0.0013497335,9.297311439335567E-5,0.0090466712,3.003564548998406E-4,0.0546220055,0.0017732394085402004,0.0021465562,1.2359207094308274E-4,0.0068378398,2.783792377315521E-4,0.0417451887,0.0016678228323176295,0.0013024241,9.257429448826494E-5,0.008880436,2.988076304246597E-4,0.0537197252,0.001766430015596429,0.0020648503,1.1973721226085063E-4,0.006704472,2.869268199384644E-4,0.0409865283,0.001716801677538789,0.0012606853,9.301612763386788E-5,0.0091081314,2.9408162132306057E-4,0.0547397976,0.0017137972458841214,0.0021528838,1.2741663941573722E-4,0.0067244314,2.546291420870753E-4,0.0407486565,0.0015094204185713137,0.0012522021,8.72238499494261E-5,0.008538705,2.98224747464056E-4,0.0518820034,0.0017679550333648195,0.0019110109,1.1247666424641158E-4,0.0064868214,3.156041824817916E-4,0.0397358243,0.0018839376316640633,0.0012084476,9.723682430026188E-5,0.0083711775,2.9954966199279877E-4,0.0510026794,0.0017781796872082417,0.0018488061,1.0924284873619875E-4,0.0064357568,3.276583586603583E-4,0.0394523358,0.001955328872594071,0.0012103151,1.0159724405711013E-4,0.0082639599,2.988193434167206E-4,0.0504827598,0.0017787026170779645,0.0018091641,1.0654576481493762E-4,0.006494564,3.4058772731852805E-4,0.0397986625,0.0020346899026633027,0.0012451347,1.080555412739208E-4,0.0083100453,2.948304597561114E-4,0.0508299692,0.0017660586060490745,0.0018108795,1.0482366145102927E-4,0.0067129165,3.5770937924521916E-4,0.0410264764,0.002141140817414866,0.0013317839,1.1746063170271136E-4,0.1111342875,0.0026019723288305736,0.6638923244,0.015043397854208338,0.6884961283,0.04323734570946741,0.1278233981,0.0015778859274358206,0.7625174206,0.008924211505785819,0.946707046,0.0590673052627255,0.0095052685,3.068973769845549E-4,0.0571474682,0.0018067697695057885,0.0023846644,1.353883303686104E-4,0.0072946233,2.7022028051202967E-4,0.0443096657,0.0016235812267946436,0.0014528763,9.567131231461185E-5,0.0095051981,3.068924893183279E-4,0.0571470532,0.001806737390989626,0.0023846328,1.3538463723776047E-4,0.0072946258,2.702165798022024E-4,0.0443096747,0.001623552586151739,0.0014528707,9.567131231461185E-5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.009099807,3.0187580227636666E-4,0.0549741937,0.001794308501902613,0.0022490878,1.381195134656939E-4,0.0068316348,2.6697565432076383E-4,0.0412126267,0.001585652547060673,0.0014170533,1.2022478945708326E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0862267068,0.0034676298822106143,0.5053579353,0.02071483246372029,0.6712719565,0.05580239571918037,0.0792675482,0.002967548651665209,0.4662276174,0.01741758011320746,0.5072674685,0.05341570448847417,0.0774888551,0.0031245953337992426,0.453302072,0.01850986501841653,0.4488294653,0.04826675657219987,0.070764221,0.002776617546584333,0.4162326473,0.01626128091510629,0.3133376507,0.04113236787494734,0.0673562694,0.002798789738440528,0.3938211495,0.01648235292669102,0.330035343,0.04279492548188395,0.0600658524,0.002458955062623146,0.3536625887,0.014412125450467049,0.1315071627,0.010980874874070826,0.0568981982,0.0025033491566299735,0.3326647811,0.014656104905465163,0.2054419115,0.03364168836428993,0.0498867894,0.002119329846909159,0.2942225656,0.012450521836453282,0.0819661776,0.006235391567495982,0.0466141121,0.0021167238837410986,0.2729003222,0.012383533784828949,0.0806181593,0.007164489653841368,0.0412881895,0.001816236768706107,0.2439780635,0.010691591368921654,0.0545783767,0.0040722533074454,0.038254234,0.0017806369646842673,0.2243175012,0.010416240732625183,0.0506450992,0.00414450913860737,0.0343505204,0.0015593537122795458,0.2034019859,0.009196098466197499,0.0377152348,0.0028203292360999273,0.031726568,0.0015045979529429115,0.1863629122,0.008801792431090385,0.0341468879,0.002722633467802818,0.028877954,0.0013418692186647698,0.1713982955,0.007926174487102842,0.0269751983,0.0020305319500071896,0.0267319752,0.0012778478000137576,0.1572876321,0.007481516490658829,0.0241873997,0.0019162202378641136,0.0246289261,0.0011655698177286506,0.1465488281,0.006895120593579202,0.0200060516,0.0015189038810932047,0.0229432521,0.001087974264401507,0.1351998737,0.006380001959247349,0.0178900756,0.0014214865458385458,0.0213550338,0.0010228254983133732,0.1273716995,0.006061914714015696,0.0153611018,0.0011751472248190862,0.0200171577,9.354239680487132E-4,0.1181481599,0.005495271239893441,0.0137629996,0.0011035519924317114,0.0189186411,9.061981019622585E-4,0.1130455775,0.005382444704778675,0.0121987002,9.37940296607412E-4,0.0127987675,5.980100333606452E-4,0.0757080315,0.00349505107258821,0.0056870806,4.91798739323313E-4,0.0130880533,5.957306438315894E-4,0.0783934173,0.0035521000830494626,0.0055875483,4.2632147494584417E-4,0.0103202993,4.950010100999795E-4,0.061258825,0.0028977254873434784,0.003528923,3.2146228394634415E-4,0.0109838784,4.5537896306263424E-4,0.0658909504,0.002725656985022143,0.0036829992,2.737772817455824E-4,0.0093448611,4.415869110379065E-4,0.0558632918,0.002610849861635096,0.0026887618,2.4566440523608626E-4,0.009960416,3.838775846542749E-4,0.0598672251,0.002315710042298042,0.0029295063,2.1672794005388416E-4,0.0088566789,4.0974748321374714E-4,0.0532717946,0.002445822969881508,0.0023222495,2.0655991866768344E-4,0.009459092,3.502456280954839E-4,0.0569649691,0.002128632894606301,0.002602952,1.9546610959447677E-4,0.0122884908,5.031908186761757E-4,0.0736086122,0.002993606186524874,0.0047675337,4.0239284287869735E-4,0.0122806688,4.188090256907079E-4,0.0749539155,0.002622156555204132,0.0042449627,2.8123477736581587E-4,0.023948485,0.0010859903314486736,0.1412311885,0.006404387402398453,0.0183618499,0.001424732255548389,0.0234854082,0.0010370785891146341,0.140006314,0.006155424112114453,0.0167632248,0.0012343427400847789,0.08440649,0.0034130165543108638,0.4946760193,0.020365007070953844,0.6404760352,0.05607163788404972,0.0776392251,0.002920279952333337,0.4567370081,0.0171231413297911,0.4914176877,0.05333464067564344,0.0709539732,0.002855411704115538,0.4151986127,0.016872931873269683,0.3762290308,0.046088491209845435,0.0644675734,0.0025371208091062593,0.3795881032,0.014850433865715842,0.1671166921,0.016026457437624823,0.0366754516,0.0016079412302693154,0.2154247314,0.009462554094957661,0.0436350407,0.0033804594362305254,0.0342420069,0.0014506357227091853,0.2030846624,0.008570478108017079,0.0351592109,0.0025215245388454975,0.0082981237,3.097224564025024E-4,0.0497197993,0.001786575775051257,0.0019342294,1.2865846260545787E-4,0.0062164011,2.287116088002531E-4,0.0371035744,0.001336646176069045,0.0011661045,9.777525249264254E-5,0.0087256276,2.8069734590836445E-4,0.0524596928,0.0016346146334839903,0.0019681219,1.1647746563176931E-4,0.0063302,2.5819178918005893E-4,0.0379451369,0.001522485467910942,0.0012077341,9.120307012376284E-5,0.0091738013,2.9741721537261424E-4,0.0553024821,0.00175906566108261,0.0021890357,1.2716131487209464E-4,0.007020933,2.9080921580995335E-4,0.0423088394,0.001751442833780195,0.0014131831,9.758073580374355E-5,0.0090057227,2.9360517706607286E-4,0.0543723703,0.0017369962579119162,0.0021106561,1.2321931666747709E-4,0.0068576235,2.850561348225995E-4,0.0414192559,0.0017203290382947095,0.0013619678,9.433981132056603E-5,0.0088289229,2.9109963929898643E-4,0.0533944641,0.0017222258853007639,0.0020304558,1.1934822998268555E-4,0.006710262,2.786054557972618E-4,0.0406288787,0.0016839640732509706,0.0013135887,9.149316914393117E-5,0.0086496908,2.8896712615797664E-4,0.0524097802,0.001710121340724102,0.001950165,1.1567194992737002E-4,0.0066351568,2.75586646991468E-4,0.0402424934,0.0016629371605686128,0.0012686855,8.902808545621994E-5,0.0088636191,2.83346078144731E-4,0.0533242318,0.001657032286951585,0.0020261635,1.193817406473871E-4,0.006522305,2.706418297307347E-4,0.0391471065,0.0016054603701119502,0.0012638296,9.360555539069248E-5,0.0083119254,2.8760737125463245E-4,0.0505682821,0.0017040343306400842,0.0017987208,1.0942577392917996E-4,0.0066081807,2.7103136349876557E-4,0.0401859136,0.0016219781132925314,0.001208009,8.658521813797086E-5,0.0081689698,2.8787670972136664E-4,0.0498007417,0.0017088399573980005,0.001736744,1.0714942836991712E-4,0.0066185199,2.7003333127597414E-4,0.0403052971,0.001609578205617857,0.0012041975,8.73155198117723E-5,0.0080906465,2.8981718375555303E-4,0.0493900166,0.001728020833207748,0.0016969033,1.0596225743159685E-4,0.0066489653,2.711973451197486E-4,0.0405447042,0.001611693209019632,0.0012321784,8.998888820293314E-5,0.0080862391,2.9273708340420417E-4,0.0493966818,0.00175630265045635,0.0016970877,1.0632497354808042E-4,0.0068027715,2.803426474869637E-4,0.0415091647,0.0016662817888940635,0.001312689,9.532051195833979E-5,0.008039716,1.9855226012312224E-4,0.0484927437,0.0011808831440917429,0.0017460288,8.222530024268687E-5,0.0084171107,2.2718274582370906E-4,0.0502439959,0.0013642672025670044,0.0018618157,9.784170889758621E-5,0.0377079745,0.0014375934752216984,0.2219809721,0.008396734901138656,0.0481517299,0.0034579130989659066,0.0193910028,7.625975347455564E-4,0.1145515293,0.004466430565899351,0.0118347456,8.0863217843467E-4,0.0116326346,4.4529653041540753E-4,0.0687214724,0.0026759566513678804,0.0038131423,2.584202004488039E-4,,,,,,,0.0396002916,0.0015271057592714395,0.2331912114,0.008924328882330591,0.0548724979,0.00424618157878346,0.0287266996,0.0011162038344316866,0.1696410201,0.00655808729737566,0.0273952339,0.001936450619045061,0.0075307532,3.1259238634362164E-4,0.0455365212,0.0018532603702664124,0.0015443952,1.1032678731840241E-4,0.0082746661,2.2423425251285762E-4,0.0494657102,0.0013490129725099015,0.0018008659,9.423905772024676E-5,0.0081195578,2.2165288177689006E-4,0.048624381,0.0013352763758862807,0.0017372136,9.080198235721509E-5,0.0079505288,2.1954270655159556E-4,0.0477123274,0.0013238719726620092,0.0016714252,8.76812408671319E-5,0.0077678446,2.17655691402729E-4,0.0467293424,0.0013137195286666026,0.0016045222,8.507055894961546E-5,0.0075720944,2.1640702391558368E-4,0.0456784428,0.0013070677105643763,0.0015384617,8.325863318599458E-5,0.0073858875,2.1844450096077035E-4,0.0446697457,0.0013169145758172775,0.0014768682,8.263776376451627E-5,0.0072182433,2.2469312406035036E-4,0.0437550191,0.001347606767569828,0.0014262413,8.371379814582541E-5,0.0071311454,2.390857586724897E-4,0.0432711631,0.0014241678271889168,0.0013988914,8.726396736339691E-5,0.0072279522,2.7052541470257466E-4,0.0438130588,0.0016072921327499863,0.0014192023,9.473119866232033E-5

==> tables/quantification_acc_comp/classification_CoraML.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.0021934803,0.0200874489,1.914683E-4,0.6144679737,0.0018570807736875636,0.0523922683,0.0011571728479358647,0.3721168929,0.006320157988531616,0.1438177857,0.0043388452380789064,0.0255147105,6.017000914076713E-4,0.1862871739,0.00353762674684597,0.025320089,0.001028372986809747,0.0273194687,8.917662249715449E-4,0.2287404336,0.008985072620741582,0.0498866675,0.0072679207480544255,0.017401783,4.524853588791576E-4,0.1490380127,0.0041736818278349875,0.0148585904,7.46698734430426E-4,0.0219305295,6.972424255594319E-4,0.1879690484,0.00567499797356792,0.0492474591,0.008090948152101828,0.0148996599,5.481915723540449E-4,0.123327201,0.0050804001810881,0.0098288252,7.934355676423889E-4,0.0467095963,0.0014149717311663862,0.3618224178,0.011298316157728992,0.0826243791,0.004715028313806821,0.0329380226,0.0012285751910241392,0.2491133869,0.007683143236983155,0.0463776908,0.0035694436541287497,0.0306857948,0.0015071675421133512,0.2507321138,0.011561289071725524,0.0625452744,0.006572853033500749,0.0188047955,6.178583980168919E-4,0.1459982327,0.00447381246813051,0.0140109864,7.407185700385808E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0264722748,8.100765395936361E-4,0.2198926083,0.008125577394868626,0.0461493429,0.006707938058748008,0.0174494843,4.17390704256815E-4,0.1484412667,0.004065537356857024,0.0155656092,8.929384077303429E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0319397729,0.0013740927916265336,0.2757760692,0.015950482594580016,0.1113659734,0.017504348088403635,0.0250309145,0.0019887440760439743,0.2383175816,0.024691017212743586,0.0724875282,0.01861550292095274,0.0328029338,0.0013977328070843868,0.2814099026,0.016025608381587265,0.112210393,0.01763865734686175,0.0248586932,0.0017786863129849513,0.2326618064,0.021908736887369842,0.0488168915,0.00924165547940411,0.0338061937,0.001429142400182711,0.2886259571,0.01614176108731634,0.1146015737,0.017825804273580475,0.0247088737,0.0015414947291508979,0.2266627461,0.01877745451332528,0.0454225616,0.0065815556671656285,0.0348484241,0.0014715002548419758,0.2962495274,0.01632160494559282,0.1195314316,0.018088362059622755,0.0246778427,0.0013577448213858154,0.2219776673,0.01623755745178443,0.0513348656,0.006979233124061697,0.035974284,0.0015307083327662392,0.3049608544,0.016653907439396917,0.1263145773,0.018566783297060373,0.0247625892,0.0012298422663089767,0.2186296623,0.01426170116080126,0.058693675,0.008268955193977048,0.0369157384,0.0016168892973855693,0.3130272898,0.017107527641363026,0.1276020172,0.019089897485319297,0.0249630942,0.00115534497012797,0.2167550739,0.012814305092356744,0.0652412698,0.009358186950472832,0.0406189049,0.00207366270159831,0.3514836568,0.02265839630247472,0.1627509368,0.027565620145391254,0.0252485474,0.0011242023839149247,0.2158209419,0.011832540344321671,0.0757459725,0.011269685221868444,0.0463474645,0.0024166737471160646,0.41381226,0.028199793155269777,0.2246353243,0.031826559569014055,0.0255600321,0.0011278253410878832,0.2152275589,0.011246148407343734,0.0843653772,0.012756857685182508,0.0477430755,0.0024563255077452583,0.4260047044,0.028487613834787918,0.2415332036,0.032387175810805115,0.0258776854,0.0011556227758226297,0.2148704393,0.010983107574816882,0.0855451745,0.013064138662766865,0.0489314112,0.0024996993819257547,0.4359140329,0.028789073569672228,0.2567239232,0.03314835689743913,0.0262752193,0.0011976706558983567,0.2155807604,0.011006570446783139,0.0865763656,0.013268156993343123,0.0487224566,0.0021830217589387424,0.425413094,0.022902213626634436,0.2080233537,0.024701344558545796,0.02839754,0.0013528610423838806,0.2245957551,0.01193582602922814,0.0926328844,0.014148865890946879,0.04487597,0.0021969931724973566,0.3806223943,0.01951348177542901,0.1958920355,0.03060817436568212,0.0289565206,0.0013691723777523414,0.2286612143,0.012037055744657828,0.0938634394,0.014268130746527382,0.0450599666,0.002552077389108724,0.3780422904,0.02357550794786827,0.237549302,0.04257903307967432,0.0284151118,0.0013274012204303567,0.2265764016,0.011729124391871714,0.0893007044,0.013612820207436812,0.0446440642,0.002416073674373362,0.370753269,0.022829035284041243,0.2282675544,0.0420637292450396,0.0280482067,0.0012497259699630154,0.2254547717,0.01115412959401136,0.0837523334,0.012739946860171748,0.0444869858,0.0020905085505684975,0.3905316116,0.022603486545221294,0.207614295,0.028898178368194766,0.029285134,7.321318187321188E-4,0.2472881964,0.008282323526643957,0.0460486313,0.0022998384725888906,0.0429372074,0.0023093525066563573,0.353773619,0.02250165376144607,0.2135370291,0.04257806018362039,0.0272780937,0.0011457717922867539,0.2188881962,0.01033558314755389,0.0684377465,0.010550693484316564,0.0319030213,0.0013678037139882315,0.2754717927,0.01590595809751805,0.1110009841,0.017642646910256975,0.0249504551,0.0019717586059150344,0.2372990419,0.02450739274178304,0.0716766078,0.018451600147412688,0.0327606139,0.0013863978505465162,0.2809781878,0.01591545180005896,0.1086905546,0.016737703127968306,0.0245114824,0.0016800782719861595,0.2281201006,0.020736717676623752,0.0447085866,0.0077915601133534225,0.0372070621,0.0020059361904108514,0.3233432584,0.02268442172505175,0.133029464,0.02415749842181512,0.0236715828,0.0011030217586249149,0.208012675,0.012672338813336707,0.0500574449,0.007276247521903031,0.0285423947,0.0010595126238039827,0.2410561871,0.011218360842832611,0.0560847236,0.007462213277573886,0.0173987608,4.356787807548125E-4,0.1480506791,0.0039109754537710924,0.015756016,8.978713716340442E-4,0.027670146,9.144397191723465E-4,0.2323446741,0.009458003013321576,0.0521519064,0.007275671515399798,0.0173395999,4.401590621582157E-4,0.1481598418,0.004017363189954327,0.0150994922,8.079226448119895E-4,0.0268938374,8.909758694824457E-4,0.2248559974,0.008818664127859728,0.0476166142,0.006732938214479619,0.0170961657,4.460067264066765E-4,0.1456074741,0.00401694610369619,0.0144188546,7.308501898474133E-4,0.0266843788,8.814958876818428E-4,0.2222592197,0.008618545991059049,0.0469262336,0.006677938379470119,0.0169406988,4.4094897664015507E-4,0.142893826,0.0039076962522693595,0.0140907228,7.245902290260338E-4,0.0267084371,8.723588711075276E-4,0.2212033091,0.008425696232359675,0.0471482888,0.006738013728095247,0.0169806407,4.427482354566758E-4,0.1412165409,0.00389266245646858,0.0139048263,7.297835295483174E-4,0.0270324805,8.723485541914998E-4,0.2221565533,0.008301351877857004,0.0485641278,0.006999246173696136,0.0171771171,4.5334203423022664E-4,0.1406732385,0.003953435468045482,0.0139024718,7.501453192548761E-4,0.0275222092,8.980478829104827E-4,0.2306664498,0.00922419589991453,0.050777131,0.0070856701870747555,0.0173671696,4.4130828226988895E-4,0.1484135594,0.0040385756152386204,0.0150028376,7.870222360264035E-4,0.0286575703,9.294955621195832E-4,0.2315394695,0.008400348088025877,0.0532407659,0.007427640473259324,0.0180881833,5.353073883293598E-4,0.1440554657,0.004505722805499691,0.0146936506,8.57217591980006E-4,0.0300786221,9.953532036418027E-4,0.2408880018,0.00872358928423387,0.0575868322,0.007746570725166072,0.0189477539,6.074018439221271E-4,0.1492361893,0.0050171146090158235,0.0156818571,9.613027618809799E-4,0.0321707609,0.0011028590118414955,0.2554487219,0.009341475846995484,0.0637894602,0.008026790080723427,0.0201528308,6.970659940063064E-4,0.1575648244,0.005608003209699509,0.017275038,0.0011168451101204679,0.0351027071,0.0012679988170341485,0.2761826156,0.01039822071317973,0.0750903087,0.00889296896429983,0.0217049749,8.052775918899023E-4,0.1692084266,0.006230652373548054,0.0197362072,0.0013454047718066114,0.054819565,0.002466583264355777,0.4386818433,0.019769754753157665,0.3217729403,0.030363367352782198,0.0343491545,0.0011973566720071343,0.2937465746,0.010247108079843796,0.1521745858,0.013187830754146037,0.0273195702,8.917583753461473E-4,0.2287414332,0.008985124317448256,0.0498875363,0.007267930929776369,0.017401801,4.524676784036623E-4,0.1490380881,0.004173493021438996,0.0148587317,7.467201617741415E-4,0.0273195612,8.917600574145491E-4,0.2287411285,0.008985137561551297,0.0498875407,0.00726792982905036,0.017401791,4.524665733510046E-4,0.1490379307,0.0041734641486419885,0.0148587181,7.467215009627083E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0225373528,6.844786337059762E-4,0.1948746751,0.005622056474280564,0.0488610774,0.007751979360137642,0.014396111,5.416031757661692E-4,0.1201103285,0.004916923835082255,0.0095211359,7.914739414535389E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0216026919,7.416818725032991E-4,0.1855205541,0.00585392475182249,0.0524527965,0.008447887724159216,0.0168556272,6.041481606361141E-4,0.1435374169,0.00613815411992889,0.0147639928,0.0013921627060081735,0.0223680594,7.336681811282264E-4,0.1925752992,0.005890023769052209,0.0585458859,0.008980632884156884,0.0173095719,6.586357111484315E-4,0.1475590765,0.006479970447463476,0.017567855,0.0020811480005035682,0.0232755545,7.313788348045082E-4,0.2003170735,0.006006790241052205,0.0624736631,0.008946830276695765,0.0182452701,7.141974516896571E-4,0.1558914571,0.007055927153818979,0.0242333897,0.004196700013105535,0.0242072744,7.382086425936776E-4,0.2078780007,0.006187236459034033,0.0681450983,0.009192997171760687,0.0191767646,7.692002340093248E-4,0.1639488287,0.007636402949033007,0.0342117902,0.006561906811285878,0.0251996214,7.503592472942543E-4,0.2159788096,0.006349597703791949,0.0746234161,0.009468537109817968,0.0201408951,8.176398962868679E-4,0.1722865404,0.008127990895664192,0.0461313724,0.0088694499265738,0.0261665777,7.691443297587261E-4,0.2236233165,0.006516806579913202,0.0796361916,0.009547745859625716,0.021067683,8.537616763476795E-4,0.1804712737,0.008449736268073696,0.0521020248,0.009571991851229294,0.0270737099,7.952377003135604E-4,0.2306292215,0.006726090989571878,0.0864970997,0.010002700985233938,0.0219401171,8.877972741566624E-4,0.1882067841,0.008752267591887259,0.0561776883,0.009641966759951002,0.0279243052,8.206869074135398E-4,0.2372343381,0.006872559857869555,0.0912223787,0.010093958044295607,0.0227190388,9.18010893181557E-4,0.1947685687,0.009044798449937953,0.062206938,0.01003750506849187,0.0286796435,8.503558078827944E-4,0.242954738,0.007071481315820611,0.0972465869,0.01047014412508252,0.0233934787,9.459260013341424E-4,0.2002241176,0.009316145071863147,0.0687284016,0.010485253215826502,0.0293188618,8.779755121869858E-4,0.2477080729,0.007240116228348824,0.1014302447,0.010794737745772243,0.0239456268,9.708573530648054E-4,0.2045323881,0.009536560805657351,0.0742628339,0.010855864958629505,0.0308674267,9.876102470104287E-4,0.2579206837,0.007880508359236732,0.0989800236,0.010074340474691135,0.024957705,0.0010383838403981449,0.2114329812,0.009937715632880626,0.0843452997,0.011623742899772001,0.0305594514,0.0010266459954628958,0.2534971326,0.008006331556961652,0.0769854984,0.007826047661495552,0.0237772867,0.001065269918846862,0.1999675915,0.009978097163287196,0.0687573766,0.01036949251410116,0.0296276058,0.0010616586080280232,0.2445785852,0.00845513920642351,0.0643635676,0.006926807778479204,0.0223556635,9.916173657212744E-4,0.1883965025,0.008895362949312412,0.0546813908,0.009586147192694258,0.0288088462,0.0011055487325305926,0.2377488949,0.009050010441982927,0.0527382579,0.005269815366784685,0.0212696308,8.863689976527834E-4,0.1789009362,0.007756376473586103,0.0438946757,0.008295452368617399,0.0276623341,8.570046674318641E-4,0.2627111706,0.009570953870957691,0.0903542037,0.01032606275402198,0.0222888516,4.3051596950635873E-4,0.199416214,0.0038013056967310587,0.0227978585,9.065500537753004E-4,0.0279824124,0.001098733816718135,0.2312155533,0.009294925335902381,0.0481241124,0.005016367909154989,0.0203507129,8.178826321667431E-4,0.1698594075,0.007131549901669342,0.0376887879,0.007601480316359439,0.0215658036,7.392124187268501E-4,0.1852006197,0.005844096422886947,0.052328907,0.008456606470683142,0.0167786443,6.04138229215798E-4,0.1430339405,0.00615523533262539,0.0146776251,0.0013901960293426247,0.0223431521,7.297711970199975E-4,0.1923759517,0.005880058843242982,0.0584670763,0.008979675049799964,0.0172282702,6.598833230200624E-4,0.1471485627,0.006527134899785663,0.0176889556,0.002143694474499573,0.0244532176,7.352196950571985E-4,0.2096674718,0.006198158194173492,0.0677366042,0.008936534507290844,0.0192982581,7.865437050793808E-4,0.1655279741,0.007775470210861848,0.0379495075,0.007462241888333559,0.0224390252,7.308255605820037E-4,0.1936570706,0.0058571320627078234,0.0505734457,0.007865432855221637,0.0143830749,5.571310438308029E-4,0.1183207854,0.005030662779395971,0.0099252827,8.89690957580215E-4,0.02202686,7.046233036169042E-4,0.1896088246,0.005679940052500555,0.0491991495,0.007919567791237096,0.0145680715,5.320018796959274E-4,0.1201071156,0.0049284437706034545,0.0095909583,8.089258309635067E-4,0.0219411558,6.906605533834983E-4,0.1884551958,0.005679675959066679,0.0482217256,0.007892192471043771,0.0146673923,5.353578242633612E-4,0.1203023166,0.004999052110150484,0.0094578605,7.766524319153323E-4,0.0220669721,6.833717875358918E-4,0.1896894929,0.005721003058904968,0.0482300864,0.007845017718271898,0.0144711431,5.177190357713342E-4,0.1174582617,0.004892368751433195,0.0091240195,7.542413406861229E-4,0.022304191,6.777034749800239E-4,0.1917612246,0.005778376415568651,0.0485340429,0.007826850516012172,0.0143021023,5.00581661669702E-4,0.1148168174,0.004792448017454128,0.0088470289,7.287125633608907E-4,0.0225911652,6.823569447144214E-4,0.1940496424,0.005951276249679559,0.0472937067,0.007418316790215959,0.0142012064,4.8003854011943666E-4,0.112865626,0.00462795646046935,0.0086298445,6.946488321447032E-4,0.0220351363,7.032261371706828E-4,0.1896246743,0.00568090943423674,0.0492216963,0.007950415020613704,0.0146938721,5.356164672599229E-4,0.1212906719,0.004973851827306479,0.0096752215,8.102437904729663E-4,0.0233550757,7.36782193053008E-4,0.1999501437,0.006682105730980317,0.0375180558,0.004582992363074588,0.0141976806,4.3049970963985565E-4,0.1117481146,0.004020833371329879,0.0084560269,6.02878097130755E-4,0.0239260569,7.888028904612356E-4,0.2045373305,0.007199377681438862,0.0349374051,0.0037580689190061427,0.0143183345,4.1046193489774417E-4,0.1129821705,0.0036396617974751443,0.0085850261,5.528634551134666E-4,0.0247753713,8.566843059143783E-4,0.21116765,0.007884703164989789,0.0353292494,0.003738501705228981,0.0145926303,3.926894447270005E-4,0.1158765768,0.003190778745071491,0.0089142299,5.091198287240441E-4,0.0260394086,9.446973060192349E-4,0.2205252016,0.008699484697382943,0.0350319211,0.0027752675546692794,0.0150829086,3.9274037225627825E-4,0.1203810374,0.0029454848497318742,0.0095265687,4.964594646091462E-4,0.017732587,4.851360633884065E-4,0.1485691741,0.00474492328705112,0.0177149357,0.0027240671797883398,0.0219800789,5.250114284470386E-4,0.1909410755,0.005331024385612957,0.0540325558,0.008409830022063466,0.0247779359,7.486040341862979E-4,0.2203013984,0.006421710753374057,0.079629913,0.010344272666553217,0.0283591322,8.346586128471928E-4,0.2421800678,0.008516614703037821,0.051027999,0.004777631212222224,0.0226772832,5.4395771894514E-4,0.1862512434,0.0052611816163291684,0.0417265889,0.006162772265790778,,,,,,,0.0247558553,7.559040944458496E-4,0.2202916769,0.006470495653348359,0.0797610518,0.010361423985147987,0.0267501062,8.484055633952432E-4,0.2379159544,0.007018079295647777,0.0835315869,0.009961322602947863,0.0251472016,7.961218499702165E-4,0.2142054601,0.008628471359400806,0.0420768727,0.005430411126240812,0.0219601877,5.385266938602023E-4,0.1907086796,0.005465288007049583,0.0526672143,0.00830192013934126,0.0220301471,5.471306973658122E-4,0.1908969761,0.005603147419085098,0.0500233264,0.007874516429597439,0.0221929538,5.545069882336921E-4,0.1917616612,0.005757732279291909,0.0488551689,0.0078009422507797094,0.0223991975,5.653936681640501E-4,0.1928576122,0.005949330550574577,0.0462296442,0.007346657267084126,0.0226771474,5.80654802787336E-4,0.1946146665,0.006184286620136554,0.0453625641,0.0072978360491312766,0.0230427387,6.015646266196177E-4,0.1971994659,0.006470089643892115,0.0443189252,0.007076566328382714,0.0234636334,6.336639487930491E-4,0.2003269637,0.006860997595102333,0.0440881447,0.0070046578074878145,0.0239562529,6.767577114447977E-4,0.2041591209,0.007361345732948561,0.0434579697,0.006632955902160062,0.0245106489,7.312988445225385E-4,0.2086692747,0.007961905425210726,0.0426744805,0.0061611339865320245
1,GAT,0.0021934803,0.0200874489,1.914683E-4,0.7797623962,0.0015882657208414466,0.0202922087,6.322032900895091E-4,0.1697319265,0.005062660664117239,0.0230453495,0.00144204507557843,0.0139446753,4.574516367879778E-4,0.1068414358,0.003440133572988119,0.0078022653,4.478682842086499E-4,0.01442664,6.211263961545991E-4,0.1205732088,0.00581808413483339,0.0108597329,0.001204878832082297,0.0134868812,5.951033523683092E-4,0.1095935121,0.005558471102740393,0.0085495784,8.91455551331641E-4,0.0138111776,4.905231900736193E-4,0.1171177754,0.004548136981226489,0.0102975939,9.519600831967693E-4,0.0144453848,5.651221106982101E-4,0.1236727728,0.005635309042102305,0.0113392698,0.001244463739929774,0.0400822305,0.001097107105072244,0.2838410123,0.008202460667385123,0.0580218873,0.003182803638303815,0.0350353299,0.0012981710210908269,0.2386033859,0.0077607911967788445,0.0503193466,0.003796287792041062,0.0334988904,0.00171280588509031,0.2557691396,0.01259077614764078,0.0655652141,0.007009799141202265,0.0209219212,9.593174657015267E-4,0.1590528399,0.00646526271701313,0.0248280348,0.004317304019871661,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0142232245,6.048776735836759E-4,0.1178757276,0.005590590666468079,0.0101384719,0.0010712292004981942,0.0130457685,5.63717127644708E-4,0.1055676192,0.005253543185317886,0.0078047621,7.635044204194236E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0169172294,6.427806779921126E-4,0.1392654433,0.005952602120081604,0.0197904225,0.0061244501794038625,0.0161367792,6.048644476244244E-4,0.1310437856,0.006446974949540288,0.0127094865,0.0013200056818059535,0.0178937514,6.443003957782425E-4,0.1458383999,0.0059668459004737166,0.0202050087,0.005020679535680405,0.017223315,6.110613717131856E-4,0.1379901637,0.006463880258791928,0.0140782035,0.001411653640238993,0.019057871,6.574952471311104E-4,0.1540577308,0.006087337431094156,0.0221422219,0.004867424678410545,0.0184832281,6.184803958089537E-4,0.1472081681,0.006489240479439793,0.0159233147,0.001565340218610638,0.0203355646,6.76305404384735E-4,0.1632321052,0.006276362959549105,0.0250839257,0.005120758635202405,0.0198803746,6.292908707426162E-4,0.1578270775,0.0065607914156753985,0.0182078094,0.0017806122542541373,0.0216240044,7.044359445684185E-4,0.1727061645,0.0065502260266345,0.030444584,0.006356018958436169,0.0213073812,6.431127428375215E-4,0.1687573131,0.006657463255625224,0.0209070075,0.002068633606997624,0.0228606472,7.393963754306616E-4,0.1818359383,0.006861999271349422,0.0354092169,0.008095998517786425,0.0226976427,6.633030981384E-4,0.1795235993,0.006790172236401666,0.0240226959,0.0024647770690267305,0.0240397233,7.768004891862517E-4,0.1906611315,0.007188661906085165,0.0387546633,0.008219876093956649,0.0240251123,6.859584535523999E-4,0.1898874451,0.0069317584349139,0.0276885485,0.003090368262845061,0.0251393178,8.133775261217881E-4,0.1989944777,0.007512397087481465,0.0422798681,0.008357952919226095,0.0252497848,7.111680532757359E-4,0.1994346871,0.007089044717026406,0.0332651906,0.0048786914229125,0.0261443944,8.488792611437741E-4,0.2067049595,0.007826680202997947,0.0459647799,0.00855483979978585,0.0263333482,7.363952742922785E-4,0.2077732868,0.007228968598631481,0.0361890576,0.005001568154089276,0.0270422514,8.828487979263493E-4,0.2136236944,0.008133475640831538,0.0497684271,0.008837087868749524,0.0272727344,7.617355184051746E-4,0.2149352727,0.007365210655507417,0.0389907492,0.0051235657505296055,0.0295075531,9.869716307979678E-4,0.2331861613,0.009112172134019417,0.06591685,0.012370819536312055,0.0296669477,8.70156882406845E-4,0.2319595586,0.007884283036522725,0.0477140959,0.006023108333742637,0.0290478777,9.984663239188392E-4,0.2301891151,0.009166006218631973,0.0546927861,0.00895036848403461,0.0288019885,9.30176864902584E-4,0.2227325103,0.007926766553898254,0.0427728939,0.005459702098100225,0.0274000952,9.875449356864729E-4,0.2175028114,0.008929008399592868,0.0472493723,0.008580359025122435,0.0268099814,9.588023779695167E-4,0.2047590382,0.00768880907553309,0.0341530779,0.004281894090236236,0.0258957842,9.924499987404908E-4,0.205736239,0.008827639435319048,0.0408533253,0.008253167997805448,0.0248865024,0.0010028713775953524,0.1880598054,0.0076201206683359024,0.0312552453,0.005963248946673281,0.0292480169,0.0013404667097693995,0.2329571233,0.010355028826613667,0.0714769334,0.012564601784378205,0.0273754638,0.0010754910506368706,0.2145535281,0.00782175472640251,0.0360796257,0.002986542984790274,0.0242638148,9.876411291557274E-4,0.1927695522,0.008698902631941572,0.0365411227,0.00806543383830033,0.0232258462,0.0010098277080769769,0.1749061731,0.007509968242276395,0.0288549483,0.006742623673318866,0.016944182,6.473221763542479E-4,0.1394746673,0.005994719926735527,0.0202174192,0.006488270956117662,0.0161745877,6.029378077380785E-4,0.1313885409,0.006442389075490551,0.0127513986,0.0013206161440782102,0.0180136862,6.547831702174392E-4,0.1466801352,0.006057539434456865,0.0206062551,0.00520318440957074,0.0173703867,6.080131577523632E-4,0.1390366112,0.006446421177676805,0.0142520017,0.001416089333340238,0.0209677133,7.051070840659594E-4,0.1677730653,0.006514926937426083,0.0259939435,0.004860615598872225,0.020561191,6.339361166552984E-4,0.1623938893,0.0065269358048015156,0.0191911131,0.00184983512778842,0.0142303556,5.799603434718619E-4,0.1168038973,0.005302087041910949,0.0100377841,0.0010569356650241301,0.0132129942,5.141750674624353E-4,0.1051012101,0.004891791491876979,0.0075305251,6.884656854193969E-4,0.0142328606,6.028988306507154E-4,0.1179855333,0.0055759644905612514,0.0103377755,0.0011227470774845063,0.0132511654,5.570583452386294E-4,0.1065806926,0.005251907558211588,0.0079569141,7.825375390356682E-4,0.0144830418,6.331042568171533E-4,0.1210701543,0.005928420194284478,0.0109193796,0.0012218129971480905,0.0134939704,6.055443831793009E-4,0.1096689127,0.005596546881783445,0.0086296162,9.043345619846673E-4,0.014609992,6.465902875855777E-4,0.1220830756,0.006051706288312413,0.0110480394,0.0012444352132594126,0.0135503377,6.196660390887982E-4,0.1100672243,0.005650166811696802,0.0087891202,9.24519875394791E-4,0.0148158172,6.616645675869306E-4,0.1236939339,0.006187674037956428,0.0112696635,0.001275034117190595,0.0136944907,6.375358813431602E-4,0.111128764,0.0057123188811550075,0.0090550818,9.561406800256958E-4,0.0150898401,6.798529252713413E-4,0.1258198348,0.006345602650655018,0.011613077,0.0013168625592672914,0.0139653845,6.602037564267565E-4,0.1131337005,0.005786501879374101,0.0094615583,0.0010069707046384219,0.0142753599,6.074199535741314E-4,0.1186901189,0.005640062145047695,0.0104607003,0.0011406033491095841,0.0133095165,5.675746646917919E-4,0.1073827041,0.0053390699564624545,0.008113183,8.125976864352987E-4,0.0160049756,7.338896374796418E-4,0.1325611545,0.00681183697691012,0.0128571813,0.0014585533929205334,0.0149428995,7.199687493218022E-4,0.1198918971,0.005994294036832027,0.0109277932,0.0012358705433822752,0.0166856937,7.771557115533541E-4,0.1375173916,0.007171441626339853,0.0139124344,0.0015819841971397818,0.0156744181,7.676757127850275E-4,0.1248929094,0.006181229651129296,0.0121847717,0.001489074209030564,0.0175584974,8.349203554830844E-4,0.1438421696,0.0076428564032042364,0.0154343517,0.0017725890668736507,0.0166065119,8.368978432281923E-4,0.1312762851,0.006483068332201967,0.0140380506,0.001950179478919825,0.0187029325,9.152480538083651E-4,0.1520915128,0.008277766969418746,0.0176652304,0.0020811328645716017,0.0178649956,9.260226779080522E-4,0.1398893769,0.006891982370842224,0.0169154874,0.002869125650786316,0.0349713529,0.001388121392386127,0.2714932178,0.01088759110180025,0.10969492,0.017268423552831914,0.0369536046,0.0011543127825680525,0.313026092,0.010115861604430934,0.1667380564,0.014830355997075727,0.0144264343,6.211199562081385E-4,0.1205709553,0.005817979546199867,0.0108593862,0.0012048269585297302,0.013486677,5.950806668007288E-4,0.109591324,0.0055582717637769384,0.0085492011,8.913730980908051E-4,0.0144264363,6.21116736209869E-4,0.1205709874,0.005817958920446242,0.0108593743,0.0012048240535447489,0.0134867398,5.950823472427997E-4,0.1095918102,0.005558313503213003,0.008549302,8.913955351021229E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0135765879,4.903080664235497E-4,0.1147362246,0.004420872538311866,0.0095250934,7.605142996683231E-4,0.0138419239,5.353456827135155E-4,0.1191537002,0.00538702858726404,0.0101147135,0.0010559919507268983,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0164415291,4.6407650231400425E-4,0.1330635805,0.004390761437381904,0.0143098351,0.001416920604691738,0.0167558269,6.142670429056079E-4,0.1404446808,0.006511792994252813,0.0148857979,0.0017257534586377049,0.0175931405,4.979728908284064E-4,0.1412207529,0.004670926674654613,0.0163136308,0.0016298438575520048,0.0177847935,6.467441534331795E-4,0.1472387048,0.006839684641853015,0.0183960118,0.0028456145206264324,0.0188513093,5.420092250137446E-4,0.1503946123,0.005011414770301896,0.0188482263,0.0019425215571519405,0.0191377048,6.679341284887305E-4,0.157794753,0.007099911619168227,0.0227727007,0.0037403010574016634,0.0201445986,5.892334002753068E-4,0.1600543088,0.005346644742265938,0.0220470939,0.0025158952680904663,0.0208689836,6.710774917995686E-4,0.1733650162,0.00714887144939675,0.0283982085,0.004185983874789773,0.0214169214,6.38921747947274E-4,0.1695910684,0.005691736114754443,0.0262191038,0.0037031494703832846,0.0228038619,6.711378397914992E-4,0.1915265007,0.007110803330144915,0.0390221714,0.005953320502039177,0.0226245183,6.872830566804335E-4,0.1785865109,0.006042404074538544,0.0294082871,0.004035872272508138,0.0246981327,6.738671975990521E-4,0.20920283,0.0070843638387649175,0.0520234021,0.007598529792005819,0.0237582201,7.333253029863351E-4,0.1870145543,0.006377128193787546,0.0330332952,0.004675427574029995,0.0264360748,6.797190596121313E-4,0.225239763,0.0070684449492091255,0.0686517209,0.009344884001420242,0.0247989355,7.754650217772559E-4,0.194805504,0.006688942741569851,0.0356654508,0.0047675286050531465,0.0279532083,6.835583369398694E-4,0.2389537856,0.007018932967339124,0.081973189,0.010298488869732296,0.0257282442,8.101271505140411E-4,0.201754696,0.00695408153532873,0.0381440327,0.004862078876365541,0.0292925797,6.881482398437128E-4,0.2509677735,0.006987976888914273,0.0945677061,0.010775074060070305,0.026523306,8.394772182733728E-4,0.2077101156,0.007187898788936861,0.0402812591,0.004876748814527974,0.0304102707,6.934868419804373E-4,0.260786667,0.0069610461139113285,0.1107857024,0.011651702879836922,0.0283966461,9.014837768922966E-4,0.2221333223,0.007791187906859903,0.04406953,0.004426433214225648,0.0327831473,7.107545286524736E-4,0.2802419508,0.00672440629349536,0.142650009,0.013034814114516555,0.0273823939,8.638194255745815E-4,0.215541969,0.00771527238663678,0.0411768019,0.004625150051619947,0.0314243502,6.953603382419794E-4,0.2679910392,0.006638493051890617,0.1232528398,0.012484552454934057,0.0252047618,7.978727968793021E-4,0.2004716457,0.007406890440664018,0.0381830002,0.006652103877721694,0.0284738637,6.943550964744192E-4,0.2422037874,0.006795224793926982,0.0912756878,0.011005953343531855,0.0231551273,7.441343964634346E-4,0.1863345215,0.007040833118317746,0.0349455361,0.007856740800102801,0.0256229152,7.006925145882465E-4,0.2175599892,0.0068588465502590155,0.068702898,0.009512984442329337,0.0260495535,0.0010254842758423944,0.2198713088,0.008758941088967319,0.0502339957,0.006199063719627344,0.0255161043,7.090669926036609E-4,0.2143952245,0.006562267900657516,0.0295748417,0.00153415220887629,0.0214286108,6.869570583377101E-4,0.1737830082,0.006477911468984429,0.0273308755,0.00422939499219451,0.0234082484,7.011661714600898E-4,0.1994991034,0.006829571289619869,0.0598099407,0.009075410569224954,0.0164436587,4.649666654718379E-4,0.1331172644,0.004394735031830702,0.0142969934,0.0014114914098215406,0.0167650879,6.106701237165611E-4,0.1405557802,0.006494022097283008,0.0148695552,0.0017144882618437493,0.0176791471,5.019063657695527E-4,0.1418522122,0.004694297391516647,0.0164051488,0.001630452391209262,0.0178920793,6.423277979349796E-4,0.1481165881,0.006828432689863758,0.0185976966,0.002870695211965213,0.0206211651,6.071004859164585E-4,0.1634047232,0.005485542817260658,0.023975658,0.0034789624890188167,0.0216404236,6.606837367455022E-4,0.1805347673,0.007071516598297709,0.031325647,0.004466022727214899,0.0137408138,4.67007494586543E-4,0.1141494223,0.004214791572545432,0.0095317619,7.674855047491124E-4,0.0142227632,4.999569981508409E-4,0.1214471279,0.005190687815694564,0.0103483613,9.763575164866608E-4,0.0136504592,4.800624959315193E-4,0.1148016272,0.004387693813383062,0.0097789166,8.382559275066298E-4,0.0142396991,5.348298794944053E-4,0.1217808168,0.005443878764263584,0.0107265029,0.0010955738222502398,0.013772696,4.959243893982227E-4,0.1169304988,0.004581936708423633,0.010287799,9.630285561705842E-4,0.014326371,5.639432595572005E-4,0.1229198192,0.0056125865694882605,0.0113867785,0.0012633047929933615,0.0137530319,5.038094878026812E-4,0.1169304542,0.004633892100599667,0.0103175777,9.774947570191873E-4,0.0142292596,5.649530953981932E-4,0.122349311,0.005605095895700626,0.0114986762,0.0012863875776763394,0.0137846941,5.092946102208426E-4,0.1172939353,0.004672143833402392,0.0103884482,9.969087220001638E-4,0.0141647096,5.66783027268813E-4,0.122119539,0.005589320531155822,0.011658489,0.0013061447086751144,0.0138699252,5.134520425512007E-4,0.118039366,0.004707315583217255,0.0105201629,0.001028199883291182,0.0141558313,5.715741421722995E-4,0.1224193224,0.005598116468956322,0.0119790293,0.0013523357571254262,0.0136903646,4.838233148578105E-4,0.115466497,0.004437050146212008,0.0099104217,8.676790881426152E-4,0.0142778866,5.433258690693826E-4,0.122155483,0.005500250630653116,0.0108712197,0.0011342138246380176,0.0142441214,5.155841347442723E-4,0.1210587965,0.004761147865798751,0.0111407044,0.001184004222965442,0.0143503662,5.960771762112689E-4,0.1248840494,0.005709820575114423,0.013168639,0.0014953929249531708,0.0145406337,5.142732736590537E-4,0.1233003758,0.004794131099584157,0.0117631329,0.0014015113271037092,0.0146000219,6.095547555388277E-4,0.1273352325,0.005772667494321841,0.0141305056,0.0015907139906343943,0.0149507073,5.137440997228094E-4,0.1263960829,0.004833796541022388,0.0131215904,0.0021523347787925557,0.0149999773,6.24099351065197E-4,0.1310315616,0.005852050751659626,0.0156017849,0.001758348941478909,0.0155361792,5.1212107943337E-4,0.1308037614,0.00486547459144532,0.0148040191,0.0030675791758323044,0.0155775269,6.494243604916588E-4,0.1360009778,0.006040283437058231,0.0180218343,0.00214649621476489,0.0129072284,5.153610384963147E-4,0.1025406633,0.004465186558252634,0.0073753245,5.660097172310737E-4,0.0126367206,3.6724787269635747E-4,0.1028584334,0.0034446998417859286,0.0071337074,4.2563716942955066E-4,0.0148314597,3.526910829607122E-4,0.1155639498,0.003532366770311373,0.009362703,5.96303613941757E-4,0.0179624722,6.126777293161552E-4,0.1366773451,0.004872833056857171,0.0134037073,0.001007664626748404,0.017738301,6.94958991595907E-4,0.1477933915,0.0062548139061046415,0.0172754219,0.001723682395338538,,,,,,,0.014738484,3.5398163794185707E-4,0.1149433227,0.0035440190462242157,0.0093014325,5.984212563069597E-4,0.017413966,4.374917142072522E-4,0.1363295894,0.004252689501950501,0.0127593947,8.711314481753027E-4,0.0158354373,6.183154534701522E-4,0.1254825954,0.004836759555735638,0.0111103146,8.731300017752225E-4,0.0125986477,3.733363095119466E-4,0.1026527894,0.003474347708563436,0.0071007983,4.2940656725299394E-4,0.0125892887,3.8300652735952164E-4,0.1026693003,0.003524915885521242,0.0071091322,4.359403628938252E-4,0.0126110404,3.9672660611559697E-4,0.1028823243,0.003600771722839425,0.0071685804,4.4617373297853384E-4,0.0126948663,4.1422819797787784E-4,0.1035770771,0.0036973927300193578,0.0072929067,4.6164921748011227E-4,0.0128500142,4.3534928505741227E-4,0.1047701797,0.0038113282461630094,0.0074997795,4.8447806967911355E-4,0.0131047656,4.567044996493903E-4,0.1066607004,0.003917354719705633,0.007813751,5.178551921145525E-4,0.0135073085,4.8243756072677426E-4,0.1095061755,0.00405696758675738,0.0082684726,5.66095398320813E-4,0.0140839979,5.144239496757514E-4,0.1134635132,0.004238353925759386,0.0089128551,6.350732241245887E-4,0.0148350711,5.591672379530116E-4,0.1186540154,0.004494238533945434,0.0098208368,7.332482526402638E-4
2,GCN,0.0021934803,0.0200874489,1.914683E-4,0.8243801671,8.236376630533598E-4,0.0125398482,3.47522661131616E-4,0.1101881496,0.0030127762943836373,0.010646156,9.042228707569832E-4,0.0091603063,2.6080452450063054E-4,0.08105792,0.0023082120786444213,0.0048536184,3.357096960172584E-4,0.0109058057,6.511274836773518E-4,0.0935119861,0.005965215419412781,0.0079224254,0.0012471892398509537,0.0105757133,4.8271938017858783E-4,0.0880991815,0.004723737714987995,0.0057591233,6.936721127449193E-4,0.0112748568,5.847820106672229E-4,0.0960687298,0.005328112799106266,0.0074392197,9.391038281255167E-4,0.0114949525,3.4942953509971075E-4,0.0991738019,0.00371419035591877,0.0069489548,4.854575161638761E-4,0.0328197013,0.0012713481033926153,0.2283558153,0.008497178590567577,0.04393373,0.002803968972724199,0.0251038801,9.858159057349399E-4,0.1715385266,0.005634950132876067,0.0261783402,0.0016494632460288406,0.0314879307,0.0016963711268469525,0.2456215636,0.013604193948926192,0.0706498153,0.008623876448558386,0.021079703,0.0010943194232032984,0.161179775,0.0075787526018468235,0.0292461589,0.0033148717923925804,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0109319931,6.029660023583418E-4,0.0917223684,0.005414861863427358,0.0074127578,0.001069510168254608,0.0099478058,4.957388425370761E-4,0.0818891716,0.004802024260663414,0.0051413171,6.49398952878737E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0120061528,4.972795994206881E-4,0.0986079804,0.0039577436753786875,0.0089606906,0.0010898174159004802,0.0111659643,4.469876955800909E-4,0.0907881761,0.0043799906392594035,0.0071473483,7.845144995473315E-4,0.0130017045,5.283919000136168E-4,0.1050016687,0.004068602339870536,0.0100305228,0.0011438190416320233,0.011866822,4.393370004905118E-4,0.0947883258,0.004153281594113262,0.0075307201,7.153747269788051E-4,0.0141367465,5.82986277711577E-4,0.1127352683,0.004498514088007283,0.0115447098,0.0012630213774912917,0.0126683326,4.446987744529998E-4,0.0997239077,0.004076197124772059,0.008304034,6.861289966179828E-4,0.0152775091,6.500430754957705E-4,0.1207750977,0.00509812524365575,0.013421015,0.0014424475727041173,0.0136001885,4.6842822289012433E-4,0.106118827,0.004201216966546717,0.0094032099,6.937427477098409E-4,0.016423359,7.209972260695599E-4,0.1292067041,0.005758350805569247,0.015585018,0.001672387514901974,0.0146269149,5.124129194311947E-4,0.114017265,0.004556333942985304,0.0107667347,7.350959121094335E-4,0.0175330635,7.91084698373063E-4,0.1376196909,0.006422304103668714,0.0179617605,0.0019403659448671015,0.0156354644,5.575786939975379E-4,0.1217962805,0.004944957027113583,0.012329448,8.050142855875292E-4,0.0185893382,8.547525957843007E-4,0.1458997949,0.007030034779430327,0.0204736898,0.0022335876969575203,0.0166210009,5.975943440160725E-4,0.1293200496,0.005315571653171463,0.0140241751,8.969587504450804E-4,0.0195557622,9.100670304983035E-4,0.1535727532,0.007569217925254894,0.023041065,0.0025401535386665114,0.0175519675,6.319454090346729E-4,0.1364363421,0.0056563214194386095,0.0157780402,0.0010034585193220496,0.0204214434,9.567977842783709E-4,0.1604899029,0.008039277392900434,0.0255805781,0.0028486465207182166,0.0183832523,6.619070931784913E-4,0.1427733418,0.005965944351064632,0.0175188525,0.0011171244335345997,0.0211779233,9.945576906343844E-4,0.1665976169,0.008431197779675199,0.0280072722,0.0031498157088947283,0.0191053107,6.882121765850994E-4,0.1483327821,0.006242231492022705,0.0191714473,0.0012306189499597347,0.0232019806,0.0010528698874979756,0.1850233224,0.009006636830693242,0.0366331209,0.004757088500332951,0.0210407449,7.652261103752275E-4,0.1647034451,0.006893690230928571,0.0241278787,0.0016004308794821476,0.0224196107,9.932869675979847E-4,0.1806545207,0.008288475372467484,0.0390571374,0.00782280512348352,0.0205683233,7.6189763091901E-4,0.1626135317,0.00657131219772733,0.0230717032,0.0015812381224850354,0.0206203353,8.934394215614174E-4,0.1658544195,0.007238203368239939,0.0338813086,0.0076640031315233685,0.0191806991,7.230753764304245E-4,0.1524745589,0.0059728643882144185,0.020144234,0.0014398381853527847,0.0193071825,7.86331355091478E-4,0.1532396168,0.00636105753786271,0.0295694475,0.00750955631179366,0.0180818741,6.760532523403759E-4,0.1437042208,0.005464697978845675,0.017977946,0.001311971036265664,0.0257090032,0.0010562196741208715,0.1966349789,0.007782355877239231,0.0395414423,0.0031348631549080416,0.0223267139,9.794263627246308E-4,0.1786448658,0.008002070544552828,0.0276657833,0.0023483885964635407,0.0181347711,7.265259802649868E-4,0.1416052613,0.005874713524930386,0.0230125155,0.004517421166993399,0.0172529063,6.443050519746062E-4,0.1368857684,0.005179002606680171,0.0163186584,0.0011897306417840974,0.01198033,5.006665557034942E-4,0.0984179546,0.003994513612443948,0.0089720299,0.0011023760701321487,0.0111837254,4.4997333254316303E-4,0.0909549461,0.004423586327856618,0.0071891199,7.963045899654227E-4,0.0130108347,5.344614111420955E-4,0.1049773484,0.00412292869208285,0.0100952752,0.001168182776794796,0.0119449046,4.4341966577949606E-4,0.0952998985,0.0042174764966742846,0.0076411909,7.329242798543381E-4,0.0155594407,6.75673737835059E-4,0.122487464,0.005340526378551088,0.014032765,0.0015226302899916315,0.0139884118,4.934855620988319E-4,0.1086625957,0.004459534953333139,0.0100518835,7.356493730031991E-4,0.0109211794,5.600053571172333E-4,0.0918526255,0.005117579408274971,0.0071404564,0.0010706138426155344,0.009714182,4.827535603183057E-4,0.0787331671,0.004697879947380521,0.0049154217,6.424632285197341E-4,0.0108080814,6.089991789813842E-4,0.0920079714,0.0055770951220146855,0.0074457691,0.0011639604804287815,0.0101151754,4.838646504963966E-4,0.0830976127,0.004762051763683381,0.0053152542,6.755420046155532E-4,0.0108544012,6.373288005417612E-4,0.0924046143,0.005773627802344034,0.0076076409,0.0011501986784899381,0.0104434723,4.8621908642092605E-4,0.087109599,0.004699841061142387,0.0056503893,6.659587074286212E-4,0.0108459106,6.233442066787819E-4,0.0914644601,0.005581050528350375,0.0073312802,0.0010554728798031715,0.0103619134,4.911262566794815E-4,0.0867300685,0.004652630116396532,0.0055932277,6.378565669490282E-4,0.0108927365,6.088382379581624E-4,0.0908635262,0.005378717876966592,0.0071091053,9.648336644209716E-4,0.0103473846,4.97944776054534E-4,0.0869542806,0.0045932857520515746,0.0056040041,6.100958941019027E-4,0.0110214827,5.931964261524171E-4,0.0907993729,0.005162784520004684,0.0069629529,8.807769297614464E-4,0.0104339483,5.049673256756322E-4,0.0878778978,0.004533252254176907,0.0057032877,5.837961973154673E-4,0.0108212967,6.201298251172895E-4,0.0922992839,0.005671845555019988,0.0075586373,0.0011822470131068212,0.0102342028,4.8393904574853226E-4,0.0844084759,0.004742169123934743,0.0054163096,6.757758504119543E-4,0.0116081942,5.570619355152531E-4,0.0928982409,0.004685080789057965,0.0070340091,7.499313301896381E-4,0.011036306,5.117421225578367E-4,0.0921687258,0.004420093664165953,0.0062972547,5.447017532558528E-4,0.0121271082,5.390584383904958E-4,0.0955688895,0.004454144699041557,0.0073638092,7.195144195914353E-4,0.0117245771,4.992013621776287E-4,0.0966891426,0.004292429498547414,0.0068921921,5.401434994517661E-4,0.0128564156,5.277887835109799E-4,0.0998873474,0.004296352871913572,0.0080180921,7.328621971421367E-4,0.0126892358,4.7902609532258264E-4,0.103020411,0.004139209707178413,0.0077932146,5.550378365481042E-4,0.0138717916,5.299320711185539E-4,0.1068607182,0.0042580251290944724,0.0091770327,8.214158508331817E-4,0.0139347574,4.573685603536824E-4,0.1111765679,0.0040049252177787285,0.0091359708,6.009783689950913E-4,0.0296775011,0.001535832347621315,0.2353305404,0.010985938193891317,0.0630395546,0.009711860532359388,0.0272501591,0.0013040003834355264,0.2335953059,0.010842776028305667,0.0816953006,0.011073343578161025,0.0109057165,6.511036783800258E-4,0.0935108938,0.005964989354558816,0.0079221729,0.0012471359188155875,0.0105754334,4.827224875640247E-4,0.0880962737,0.004723778889829625,0.0057588956,6.936605798227257E-4,0.0109056909,6.511036783800258E-4,0.0935106889,0.005964980050260017,0.0079221528,0.0012471347160591755,0.0105754407,4.8271938017858783E-4,0.0880962267,0.00472374882905516,0.0057588882,6.936562549274677E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0115665291,5.502844718870413E-4,0.0975002508,0.005030985788093622,0.0074293001,9.01306828998871E-4,0.0108956818,3.4817237110373937E-4,0.0948427464,0.003509028213052725,0.0061342643,4.071805496336975E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.012256582,4.3509309348689965E-4,0.0986337983,0.003828685152895182,0.0077264506,6.982034087570757E-4,0.0126014544,2.839964788514111E-4,0.1066021203,0.002893270467827023,0.008065635,4.1015728690345127E-4,0.0135171456,4.513202853850024E-4,0.107806121,0.00400118682393112,0.0091150222,7.687333738039477E-4,0.0133891085,3.019453592953533E-4,0.1118258454,0.003021927530567204,0.0094953626,5.206601578765174E-4,0.0148736966,4.7420354279570706E-4,0.1179412915,0.004234976269118872,0.010894346,8.822873681516698E-4,0.0147802011,3.5124350527803355E-4,0.1248689165,0.0034097441252973807,0.0119489707,7.274881442332927E-4,0.0162369005,5.054918396967452E-4,0.1283901593,0.0045396958047869244,0.0129645336,0.001033168911649978,0.0163972463,4.2103800303535543E-4,0.1407846329,0.004009744380880157,0.0154683248,0.0010088047382918065,0.0175433476,5.40952863011187E-4,0.1385585891,0.00487690598638112,0.0152392957,0.0012153053114341268,0.0179980947,4.958699426260882E-4,0.1562229376,0.00476507775382522,0.0202515879,0.0014100563818514491,0.0187583719,5.764442731088583E-4,0.1479959479,0.005217983901853282,0.0176723225,0.0014288477875547137,0.0196268982,5.689332122490302E-4,0.1717069965,0.00554010397014352,0.0269655103,0.002187240498893526,0.0198583098,6.10663573500172E-4,0.1566072625,0.0055457620756754426,0.020119522,0.001654867366286495,0.0211377009,6.384214908663398E-4,0.1859139096,0.006278720570307298,0.0365643823,0.0038467438178282683,0.0208383744,6.417842316542219E-4,0.1642291545,0.005854401933588093,0.02260313,0.0019176175322519347,0.0225035779,7.00162838202657E-4,0.1986606681,0.006923743712761182,0.0501192445,0.00580605950710118,0.0216784392,6.68447454928209E-4,0.1707531527,0.006124457608637683,0.0249601319,0.002184221600479219,0.023686666,7.4661368859672E-4,0.2094588322,0.007383493211211073,0.0691303728,0.008315622526305532,0.0223791645,6.912835886956958E-4,0.1761414858,0.006361216235909607,0.0271565178,0.0024705825224023586,0.0246387221,7.742131489454309E-4,0.2176926444,0.007596035544940532,0.0873046397,0.010509046341129152,0.0239469589,7.513141819505338E-4,0.18853031,0.006948180913016011,0.0322570753,0.003106334656794081,0.0264132598,7.972872757043098E-4,0.2300217439,0.007585883336830326,0.0967192268,0.01112425417724712,0.0230467754,7.453388491149512E-4,0.1832356837,0.006806756937044248,0.0293644044,0.0029482231937219406,0.0246667637,7.091149413176964E-4,0.2132698938,0.006763385838468777,0.08066865,0.01093945899027918,0.0210527983,7.196728423387949E-4,0.1694471897,0.006458482174628958,0.0245770645,0.002537709203198822,0.0217120264,5.972645979798233E-4,0.1859654756,0.005820746257998196,0.0409735921,0.0061695533063585726,0.019196098,6.822616800026219E-4,0.1560184546,0.006021175964875964,0.0206545775,0.0020784989776278457,0.0189862862,5.316624869219193E-4,0.1600532625,0.0051954687950174425,0.0236929729,0.0036044107701537014,0.0216048689,9.068246798582403E-4,0.1820125583,0.00826036948326163,0.0316902489,0.002742328390255259,0.0202858784,6.600181815677505E-4,0.1714792642,0.006421914823477496,0.0213959201,0.001409242704433839,0.0178516963,6.189660733836711E-4,0.1454492477,0.005517499886724058,0.017911704,0.0017244303407212482,0.0172437716,4.8765459087349934E-4,0.1440070554,0.004860305340202403,0.0166814415,0.0017596741175569981,0.0122507323,4.381711994186747E-4,0.0985666859,0.0038617094660266717,0.0077284697,7.065387462835991E-4,0.012577982,2.837481277471272E-4,0.1064039214,0.002894040082652623,0.0080367561,4.0956562355744654E-4,0.013579775,4.584408358774336E-4,0.1082002146,0.0040715478629140545,0.0091872934,7.881452911741591E-4,0.013399966,3.029356367283321E-4,0.1117878378,0.0030355246663468245,0.0095219766,5.242070201742819E-4,0.01664243,5.247523225294005E-4,0.1311486605,0.004747647522721121,0.0135752968,0.0011077919479757922,0.0168773466,4.3109975643695274E-4,0.1448599822,0.0041094384044538254,0.0164007161,0.0010864156663082504,0.0114836552,5.251295078359242E-4,0.0957308536,0.004774131962985523,0.0070167382,8.287080306115056E-4,0.0111981939,3.145536520214E-4,0.0961594065,0.0033235778913694803,0.0064451296,4.3084451951951296E-4,0.0112870196,5.584675460579603E-4,0.0953021296,0.00509280325557546,0.0071720826,8.895616898225777E-4,0.01127948,3.3069169932128625E-4,0.0970606857,0.0035403345887076833,0.0066396193,4.601152029655182E-4,0.0112909279,5.77284158798767E-4,0.0960261696,0.005266133686111662,0.0073880557,9.102032739998247E-4,0.0113814322,3.4895701741045415E-4,0.0982375883,0.0036953388207307866,0.0068355737,4.685819031930277E-4,0.0113225589,5.673429298052457E-4,0.0960832391,0.005186774623983579,0.0073476104,8.797761078819997E-4,0.011288956,3.4977707186149295E-4,0.0975198627,0.003678918862926988,0.0067366525,4.526963662323788E-4,0.0113693023,5.551900575478635E-4,0.0962756589,0.005082391956549593,0.0073187183,8.446123371109375E-4,0.0112019292,3.524769496009633E-4,0.096881199,0.003662595118218775,0.0066484118,4.3692676731919275E-4,0.0114458031,5.411552457474658E-4,0.0967070223,0.004959638898145711,0.0073217908,8.064930253883167E-4,0.0111168336,3.5906545364320416E-4,0.0962769567,0.0036704913839975158,0.0065849465,4.230720978745821E-4,0.0112699162,5.643793050777111E-4,0.0953632744,0.005142470904147149,0.0072185393,8.983980186977262E-4,0.0113344323,3.3524916107277586E-4,0.0976291321,0.0035727517406055516,0.0067047938,4.6273426499449983E-4,0.0117764803,5.013930593855484E-4,0.0990722608,0.004594879650219361,0.0074502238,7.253978218881002E-4,0.0110023776,3.8879686212725534E-4,0.0955096266,0.0038072731711817054,0.0065591685,4.057893542221136E-4,0.0120546876,4.745060589707996E-4,0.1010468058,0.0043533233282171905,0.0076130482,6.850970734136879E-4,0.0110703483,4.0654520043901637E-4,0.096062264,0.0038954373310322934,0.0066234553,4.051715685977979E-4,0.0124236532,4.477890128174205E-4,0.1036308102,0.004116822925509427,0.0079067988,6.55190811901388E-4,0.0113094557,4.0813355657186534E-4,0.0979854933,0.0038551758714746075,0.0067725146,4.1295762494473933E-4,0.0129190007,4.2269610833316174E-4,0.1070369676,0.003911242130065588,0.0083939218,6.458258279133779E-4,0.0117454338,4.013078618716558E-4,0.1011798299,0.003779346107463565,0.0070504692,4.3362772051611277E-4,0.0098390717,3.191175332068108E-4,0.0831938084,0.002920517077505283,0.0052487667,3.5542650435779267E-4,0.0099933011,3.6725331856907704E-4,0.0798180468,0.0034458847920381783,0.0046585112,3.642554049015608E-4,0.0101015789,3.104077962938431E-4,0.0757972367,0.001958212450169797,0.0043442785,2.292596780945136E-4,0.0132150578,4.927950892612466E-4,0.0982266339,0.0035927938989037487,0.0077334557,5.096410501519672E-4,0.0139082157,6.033821343062786E-4,0.1094819771,0.004407223388937756,0.0101467341,9.409426124902623E-4,,,,,,,0.010048535,3.105092591212056E-4,0.0756187207,0.0019612906464876643,0.0043258674,2.2867881406024479E-4,0.0115077237,3.4263537470611525E-4,0.087310804,0.0023569346618012134,0.0053598163,2.612604064913013E-4,0.0117330479,4.106324390498149E-4,0.0912707217,0.0029556564414694748,0.0059928632,3.621726107811026E-4,0.0099532277,3.7037413516605074E-4,0.0792156628,0.003429132105941677,0.0045702442,3.533511001822408E-4,0.0099453362,3.726929030716845E-4,0.0789377643,0.0033919506187443235,0.0044947307,3.419722210940532E-4,0.0099806111,3.742125064719243E-4,0.0790433171,0.003340271246470861,0.0044374898,3.3027261466854924E-4,0.0100609453,3.7506266143139333E-4,0.0795389891,0.0032744123136831745,0.0044059537,3.185215848258953E-4,0.0101991226,3.747385755430044E-4,0.0804114803,0.003198689106493471,0.0044110312,3.073580973392437E-4,0.010392736,3.7424190037995477E-4,0.0816771983,0.0031137827477202068,0.0044688111,2.9798657687889234E-4,0.0106178814,3.7648771560304595E-4,0.0832211933,0.00303357248141527,0.0046028024,2.927695339341169E-4,0.0108903615,3.8183897129549256E-4,0.0851181987,0.002968540382073318,0.0048504356,2.961469229960021E-4,0.0112232994,3.9432347127707224E-4,0.0875576735,0.0029395055706700063,0.0052739928,3.156279455308101E-4
3,APPNP,0.0021934803,0.0200874489,1.914683E-4,0.843450411,0.0010778858937754033,0.0102789268,3.768368347176268E-4,0.0907957327,0.0038932026661862855,0.0077850032,9.228764814426685E-4,0.0069198781,2.1802064122463267E-4,0.0594618738,0.002349939148148309,0.0026607124,2.60702896033013E-4,0.0090126596,3.073157984874842E-4,0.0737439234,0.002835921190724453,0.004003357,3.0255082217703523E-4,0.0093750862,3.0544557616701536E-4,0.0758434998,0.0028757251259464976,0.0037620368,2.740583879395046E-4,0.0092353671,2.970959440988719E-4,0.075234045,0.0028709789271257288,0.0042933732,3.1969047530384763E-4,0.0101655412,2.407820591323199E-4,0.0844096219,0.002521803323021048,0.0047461789,2.5766839154230776E-4,0.0304583365,8.520088027714267E-4,0.2219338274,0.006030142867295932,0.0360501554,0.0016527401489647429,0.02062917,9.474101540515597E-4,0.1373628834,0.0051651115186411994,0.0209779732,0.0017806824534430613,0.0295968942,0.0015737572875129124,0.2227585754,0.011178252054771354,0.0511629134,0.00773334423131416,0.0190863507,8.553396985993343E-4,0.1470761126,0.006194520239695726,0.0233655754,0.0024654052405233507,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0090505597,2.9971486449624084E-4,0.073031696,0.00271161096029648,0.003900194,2.917824532078651E-4,0.0087096057,3.4191080708278294E-4,0.0698290977,0.003165234904394933,0.0033092003,2.695663183708232E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.011656381,4.638652821671396E-4,0.097181277,0.004299091299332918,0.0069672212,6.187325755122321E-4,0.0103866724,4.512936959453345E-4,0.084006865,0.004911923350379157,0.0063166778,8.233055325940668E-4,0.0127755223,5.038571226052083E-4,0.1058420603,0.004591110214316359,0.0083357353,6.82098966426427E-4,0.011030745,4.465198763773008E-4,0.0884135284,0.004668050663821035,0.0068719633,7.066710691686763E-4,0.0140706487,5.701315637640141E-4,0.1159767315,0.005170784563294046,0.0102346882,8.685988717469071E-4,0.0119935336,4.597847322389033E-4,0.0954560798,0.004708377215134743,0.0079167329,6.710096869643538E-4,0.0154138882,6.498161278392526E-4,0.126686735,0.0059042307712351486,0.0125980759,0.001143228761009799,0.0130997482,4.891748153778975E-4,0.1036341524,0.005002665789356711,0.0093755003,7.21733330254326E-4,0.0167482264,7.334071175002326E-4,0.137372414,0.0067033047819713525,0.0153695579,0.0014854400021542438,0.014293042,5.236296401083499E-4,0.1127404554,0.005401569679269166,0.0111718043,8.496281539591306E-4,0.0180321749,8.136344387991453E-4,0.1477310272,0.007498228257395209,0.0184930969,0.0018889499728685247,0.0154905085,5.593004559268659E-4,0.1221699016,0.0058377779162965765,0.0132293885,0.001038465695148376,0.0192338611,8.881942355138318E-4,0.1575195264,0.008260101028437848,0.0219172588,0.002357223366590447,0.0166340118,5.923326767957345E-4,0.1312015566,0.006259568994747162,0.0154704772,0.0012752152759436346,0.0203290568,9.55645854906513E-4,0.166524884,0.008976399166703763,0.0256040566,0.0029055004732403676,0.0176670906,6.225929649457982E-4,0.1393919274,0.006654500657449813,0.0178110405,0.0015512536865387298,0.0213044771,0.0010138708004474731,0.1746157062,0.009625162803817918,0.0295490338,0.003571746491564036,0.0185646451,6.496229675742692E-4,0.1464821857,0.007011704215096355,0.0201637905,0.0018609932831689642,0.022143249,0.0010623699920460855,0.1816510494,0.01019417819149734,0.033859765,0.004453115201743607,0.0193150601,6.727035008084914E-4,0.1523598996,0.0073200305327232075,0.0224370433,0.0021997513495847663,0.0238438829,0.0011477748036962652,0.1961203504,0.011409106143778311,0.0579075423,0.012431228901440114,0.0208902588,7.041271192050481E-4,0.1644563249,0.007856342405980024,0.0291076993,0.003988472138551302,0.0221550968,0.0010761984017828683,0.1816946694,0.010814172598955502,0.0428067169,0.007468194560936398,0.0197175565,6.470927290582085E-4,0.1550848787,0.007139037470135593,0.0223274891,0.0020625515751127293,0.0193154436,9.593174657015267E-4,0.1567793968,0.009404578034127847,0.0292267017,0.005188111987997175,0.0176521017,5.680211263676731E-4,0.1385490809,0.006006081751025372,0.0164949529,0.0012511107065323996,0.01721276,8.639710643302818E-4,0.1381112885,0.00829980632304152,0.0210621772,0.0037412694369692223,0.0159896999,4.970291741940306E-4,0.1252621486,0.004951931542337798,0.0129589321,8.5518360601686E-4,0.0217086446,0.0010164772501143348,0.1653573211,0.007745604624559661,0.0298918867,0.002800069999125022,0.0216358397,0.001082410273417617,0.1755102525,0.008724387600284619,0.0273414103,0.002478563091793308,0.0158492573,7.94233592842811E-4,0.1264002204,0.00757447027850793,0.0159946971,0.0022614959650638336,0.0149955735,4.4355044808905335E-4,0.1172958016,0.0042888901827862185,0.0112712164,6.831800641119441E-4,0.0116430617,4.661576986385616E-4,0.097109462,0.004330509900692989,0.0069664257,6.266729609612976E-4,0.0103889725,4.557949100198465E-4,0.0839923203,0.0049706274251848735,0.0063337478,8.354585567219956E-4,0.0128041546,5.077716021992566E-4,0.1061555592,0.00464385647926376,0.0083947604,6.909464523391086E-4,0.0110746095,4.5078598026114346E-4,0.0885694704,0.004736078229928217,0.0069112671,7.150909033122991E-4,0.015732665,6.689439438398408E-4,0.1293678059,0.006147769270231277,0.0132640516,0.0012252236530527804,0.0134693237,4.867812650462218E-4,0.1061067745,0.005043471026981319,0.0097958086,7.341689178928785E-4,0.0092337458,3.2682411171760264E-4,0.073988957,0.0027221166396758237,0.0037601564,2.7208454568387376E-4,0.0087382607,3.13188441676892E-4,0.0679279459,0.002914466331937976,0.0030651471,2.4965776575143825E-4,0.009054368,3.156311138021725E-4,0.0733722156,0.0027726323232624985,0.0038077609,2.8212940293418547E-4,0.0090073029,3.0863894763947077E-4,0.0715040282,0.002920051540641021,0.0033828753,2.632527302802385E-4,0.0088970803,2.965400478856102E-4,0.0726373658,0.0027409259384375932,0.0038935579,2.895392892165068E-4,0.0092135158,3.1338793850434004E-4,0.0746405902,0.0028830990270887332,0.0036455971,2.642725865465429E-4,0.0087940709,2.8542424564146615E-4,0.0716500046,0.0026420210067295076,0.0037988412,2.771173036820328E-4,0.0090455074,3.2266856060050224E-4,0.0734282632,0.002889689602708222,0.0035452838,2.538030732674449E-4,0.0087183787,2.723527124887872E-4,0.0708509733,0.0025357133118710405,0.0037259544,2.657423564281765E-4,0.0089064603,3.302605032394882E-4,0.072475062,0.002877515073809345,0.0034665971,2.426149212229124E-4,0.0086835675,2.565229034608801E-4,0.0703641768,0.002420124583570028,0.0036838557,2.5600781238079435E-4,0.0088221136,3.3421549934136807E-4,0.0719626263,0.002839583244069453,0.0034168614,2.304690868641606E-4,0.0090186033,3.117675416075253E-4,0.0732879326,0.002774561406781259,0.0038495197,2.861118662341707E-4,0.0090703948,3.1095498066440423E-4,0.072416148,0.002919381783871373,0.0034697949,2.641136119172959E-4,0.0087743018,2.2441256649305538E-4,0.070745132,0.002249623301799659,0.0037498467,2.458149710656371E-4,0.0088870409,3.160854314896528E-4,0.0724689637,0.002596649379488883,0.00344912,2.024820979741172E-4,0.0089129754,2.152394015973841E-4,0.0718243507,0.0022568096951227413,0.0039051812,2.4925890154616344E-4,0.0090895634,2.961030226120632E-4,0.0736132374,0.0024147892247564796,0.0035658716,1.8605913038601465E-4,0.0091825989,2.13911196527905E-4,0.0741277063,0.0023316236831873193,0.0041946188,2.630361191927831E-4,0.00945354,2.68452975397927E-4,0.0756233773,0.002179660065239532,0.003786916,1.681963138716185E-4,0.0096400053,2.2279587069782062E-4,0.0780915409,0.0024856047553865035,0.0046879473,2.9375499995744754E-4,0.0099833737,2.4434197347160804E-4,0.0786854824,0.0019116686428353633,0.0041596595,1.5128450019747563E-4,0.0295419246,0.0016738437800463937,0.2339247836,0.013880836646254432,0.0767197778,0.010905436946771093,0.0271223105,0.0011869212273777903,0.2329707035,0.010427213194329538,0.0929302521,0.012448747607691305,0.0090126311,3.073190524520079E-4,0.0737433248,0.0028358896311387015,0.0040032883,3.02539253651489E-4,0.0093748163,3.054521239081503E-4,0.0758406686,0.0028757818067440375,0.0037618463,2.7405109012737023E-4,0.0090126338,3.073190524520079E-4,0.073743372,0.002835880110300857,0.0040032808,3.02539253651489E-4,0.0093748231,3.054504869860253E-4,0.0758406206,0.00287576215984563,0.0037618398,2.740492656439714E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0092822566,2.984912059006094E-4,0.0754155764,0.0028493751946698774,0.0043749121,3.2702905069733484E-4,0.0096132188,2.4094190171076513E-4,0.0802057514,0.002423867776921835,0.004196575,2.1818799233688365E-4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0111620905,3.922053033807677E-4,0.0875193919,0.003655351556280189,0.0061421984,4.633832107446277E-4,0.0109440757,2.1898630094140592E-4,0.0869646068,0.0021855688046822047,0.0051795259,2.3145193885556456E-4,0.0124670726,4.4444459722219596E-4,0.0973357175,0.004156334923944412,0.0077734828,6.073228136666694E-4,0.0123921378,2.849263062618122E-4,0.1013061736,0.002652896718683183,0.0068852923,3.2456894491001445E-4,0.0139276768,5.099784309164457E-4,0.1083379003,0.004711694069015942,0.0097572359,7.871638965298142E-4,0.0141984791,3.8307962618755904E-4,0.1191098693,0.0035577667152302157,0.0098273663,5.218323485565072E-4,0.0153601475,5.792564199040007E-4,0.119101852,0.00528552882879282,0.0120157286,9.950457275924559E-4,0.0161187816,4.777834237392503E-4,0.1375086563,0.004547383863277874,0.0142933494,8.984364195645677E-4,0.0167233603,6.443725630409786E-4,0.12930679,0.005817772339994063,0.0144387533,0.0012149485585818028,0.0180429224,5.61755284799351E-4,0.1554738564,0.0054859166052720855,0.0209240402,0.0016321810561331729,0.018009836,7.02893306270589E-4,0.138953271,0.006299221856705795,0.0169685929,0.0014457420240139662,0.0198260382,6.397397908524997E-4,0.17192093,0.006371116385689404,0.0329026476,0.004006992013967585,0.0191785599,7.538255766422362E-4,0.1476489919,0.006722440628224246,0.0194860574,0.0016729342485585022,0.0214807167,7.049262372759295E-4,0.1869868929,0.0070776513759862455,0.0527357254,0.007382265912306329,0.0202134535,7.987815721459779E-4,0.1553177724,0.007097661304965178,0.0219355054,0.0018980352999878585,0.0229420508,7.551258173311254E-4,0.2001220996,0.007563870702226473,0.0730453288,0.009542746250424979,0.0211093428,8.354052908618666E-4,0.1619445226,0.00740916297566736,0.0241994919,0.002104827071281629,0.024136305,7.840452793047096E-4,0.2104145593,0.0077599655282739495,0.0944670755,0.01200822930327365,0.0218656913,8.643170714500553E-4,0.1675389865,0.007662361254861324,0.0262466173,0.0022934986374532687,0.0250839014,7.997349560948302E-4,0.2181660003,0.007815141713366431,0.1022090833,0.012472465794701543,0.0236065821,9.134396531791249E-4,0.1811899634,0.008172186427144207,0.0314012359,0.0028057416131924908,0.0266371646,8.130202949496403E-4,0.2287243523,0.007779509110477345,0.111295333,0.01300301618856179,0.0226377372,8.667929395190064E-4,0.1752895671,0.007842855984907538,0.0285744292,0.0025477060269976206,0.0245842,7.363816945036045E-4,0.2093057639,0.007276266831280997,0.0790106016,0.010550441791697635,0.0206240258,7.945552214918734E-4,0.161035057,0.007239953314766608,0.0232767073,0.002070531091290348,0.021445027,5.939082420711131E-4,0.1797949276,0.005915802566009112,0.0301962197,0.0029650688018998815,0.0188566566,7.187259561195769E-4,0.1474719789,0.006592027457467087,0.0190599104,0.0016857523542916973,0.0186039124,4.732155956855184E-4,0.1527923938,0.004660052574810718,0.0169261403,0.0012036577586673049,0.0202809667,0.0010472554607162477,0.1561235341,0.007514832799204517,0.0269059551,0.0032073314452984118,0.0219618604,8.220170314537285E-4,0.1843037461,0.0071755955153561994,0.0245748199,0.001663847649275618,0.0175966932,6.683539481442449E-4,0.137271424,0.006121282545349463,0.0164024912,0.0014455801603508536,0.0169366128,4.070614204269424E-4,0.1376811956,0.004049835922602297,0.0129406642,8.381592927361719E-4,0.0111491441,3.9412053993670513E-4,0.0874602941,0.0036670350421014524,0.0061238619,4.6332062332687067E-4,0.010921596,2.187555713576228E-4,0.0867239057,0.0021827429990724976,0.005135018,2.2848632344190756E-4,0.0125117927,4.491670068025923E-4,0.0976786958,0.004198859726163759,0.0078257533,6.126352911806502E-4,0.0124270519,2.815812493757352E-4,0.1014265399,0.002629522770390095,0.0068618428,3.1817290896617834E-4,0.0157781916,5.966783052868606E-4,0.1222003757,0.005461011444778338,0.0127037565,0.0010492721286682496,0.0166195712,4.792494131451806E-4,0.1414690726,0.004583838238856166,0.0151418326,9.566817652699356E-4,0.0095102268,3.151348917527223E-4,0.0759933766,0.0028868100041395174,0.0043802137,3.2037165917103217E-4,0.0098993728,2.0446515595572758E-4,0.0806950753,0.0022380026809635414,0.0042283393,2.1711287386979152E-4,0.0093133886,3.0283989169196317E-4,0.0752107319,0.0028790401178170476,0.0042756476,3.204559252065719E-4,0.0099952366,2.1415881957089695E-4,0.0823278314,0.002362510105798492,0.0044372194,2.3821838719964502E-4,0.0091736343,2.908573533538391E-4,0.074649996,0.0028451035130553685,0.0042396385,3.082580088172893E-4,0.0100514391,2.4342555330120953E-4,0.0834255397,0.0025330736270388985,0.0046391446,2.477357463104588E-4,0.0091401121,2.8194680349314126E-4,0.074250621,0.002811540147321393,0.0042068788,2.9814929146318626E-4,0.0099256101,2.489196657558418E-4,0.08235101,0.002559704279794836,0.004537483,2.3796848530845423E-4,0.0091367943,2.7123421613063495E-4,0.0740569578,0.0027676985023661806,0.0041944142,2.880850568842473E-4,0.0097919677,2.571925348838881E-4,0.0812201205,0.002598910156200095,0.0044429707,2.2826300620118015E-4,0.0091635934,2.6026332818897095E-4,0.074018439,0.002727241830128014,0.0042086728,2.7918631771632363E-4,0.0096613542,2.6762660555333434E-4,0.0801097747,0.0026513683259781163,0.0043651664,2.195449840010015E-4,0.0092690775,3.007656895325662E-4,0.0750385204,0.002871384335124784,0.0042635301,3.189200526777832E-4,0.0100216411,2.1934219840240502E-4,0.082786949,0.002380973540382169,0.00450105,2.3996249706985465E-4,0.0093770111,2.441700227300641E-4,0.0749736973,0.0026719180376650778,0.0043721859,2.688233620800097E-4,0.0094754411,2.9762728369556445E-4,0.0787074945,0.0027782087754522696,0.0042719102,2.044847182554237E-4,0.0096741245,2.4163402078349812E-4,0.0766791054,0.002657466838927628,0.0045620455,2.719558787744806E-4,0.0095146368,3.143692096882263E-4,0.0790948487,0.0028150934265135856,0.0042899283,2.0103730997006502E-4,0.0101252314,2.4613817257792425E-4,0.0793945525,0.002689963940278754,0.00487987,2.8698257786841346E-4,0.0096991719,3.129648542568318E-4,0.0806411905,0.00269096098076505,0.0043696954,2.0094775440397436E-4,0.0107674289,2.605973906239278E-4,0.0835329916,0.0027836192268340153,0.0053790597,3.1968265514412884E-4,0.010085148,2.9407652065406375E-4,0.0833132276,0.002471963187428162,0.0045490294,2.0630075133164203E-4,0.0086738773,2.2901091677035834E-4,0.0711014364,0.0020408985766078628,0.0036800999,2.2527316751002547E-4,0.0096138028,2.4694938752708014E-4,0.0764453244,0.002262442706456895,0.0039474782,2.212894032709203E-4,0.0086436886,2.910412341919955E-4,0.064423478,0.0022702453611889617,0.0030932256,1.970685160039523E-4,0.0115933926,3.110675167869509E-4,0.0863215606,0.00272858369855132,0.0057031435,3.025590851387543E-4,0.0132629694,4.1535526961867234E-4,0.103779255,0.003138657037651613,0.0074427892,4.1422336969321275E-4,,,,,,,0.008611833,2.8949611396355564E-4,0.0642972593,0.002260603459255957,0.0030855473,1.96468827043885E-4,0.0096920036,3.314845396093157E-4,0.0732025857,0.0029910815769550654,0.0039031253,2.6938077139989036E-4,0.0105006954,2.769855591903665E-4,0.0801054109,0.0022694254779569213,0.0045669587,2.3241987866789708E-4,0.0095858839,2.4982994216066255E-4,0.0760959971,0.002271585349486125,0.0038885033,2.1649711314472534E-4,0.0095600952,2.533436401412121E-4,0.0757740263,0.0022832334528032827,0.0038361833,2.1163884331568247E-4,0.0095399053,2.569766526359934E-4,0.0755186303,0.002291605550700207,0.0037932755,2.0673412877413345E-4,0.0095307733,2.6014995675571425E-4,0.0753506753,0.002295031372334592,0.0037638487,2.0189848934551246E-4,0.0095455018,2.6266328255011205E-4,0.0752984,0.0023006314350629917,0.0037536425,1.9737781030298212E-4,0.0096479325,2.6049568134615974E-4,0.075682308,0.0022919312816923635,0.003771345,1.9366982212001951E-4,0.009805118,2.565326489942362E-4,0.0764040829,0.0022632322019624945,0.0038302254,1.9185411124080713E-4,0.0099873517,2.563454700204394E-4,0.0773099189,0.0022393784852052143,0.0039516694,1.9409533739891846E-4,0.0102010013,2.6344259336713187E-4,0.0784375689,0.002239530531160493,0.0041727477,2.0472908928630538E-4

==> tables/quantification_acc_comp/classification_PubMedFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,1.548231E-4,5.686083E-4,1.775E-7,0.8217819196,3.9427274823401124E-4,0.0097082416,4.007093709909964E-4,0.0278851525,0.00117105721465691,5.868145E-4,4.304648650006177E-5,0.0056007828,2.9120439557122073E-4,0.0185628577,0.0010217533949050525,2.525688E-4,2.5768197453450252E-5,0.0070224145,2.5747232861027996E-4,0.0225274993,8.791421955520051E-4,3.260718E-4,2.2693611435820433E-5,0.0055099447,1.579335303220947E-4,0.0172578824,5.653733279877996E-4,2.005491E-4,1.174734012447073E-5,0.0073079824,3.94353901971313E-4,0.0238771211,0.0013846891347880216,4.147151E-4,4.237924020083418E-5,0.0066787252,2.8071515812296276E-4,0.0209124108,8.549075973460524E-4,2.825062E-4,2.083266665599966E-5,0.0153576129,7.988153729116635E-4,0.0494277904,0.002569059750180988,0.0018184702,1.6599698792448014E-4,0.0153324784,4.893608075847513E-4,0.0469627209,0.0019274558360699214,0.0015761781,1.1509561242723373E-4,0.01228362,0.0010833166665384596,0.0408620562,0.0038881361858864975,0.0017856671,4.4194682938109194E-4,0.0078934937,3.5945236123859303E-4,0.025002882,0.001161595884978937,4.540361E-4,3.5114099732158875E-5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0076846032,2.4974987487484353E-4,0.0242812961,8.469834709130987E-4,3.764728E-4,2.3345235059857505E-5,0.0061166357,2.3326379916309344E-4,0.019054735,7.46057638523995E-4,2.542713E-4,1.7663521732655695E-5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0070884995,2.3596186132508789E-4,0.0228628296,7.89255345246391E-4,3.269685E-4,1.9235384061671346E-5,0.0058619932,1.542627628431437E-4,0.0187034482,5.25808900647374E-4,2.150819E-4,1.019803902718557E-5,0.00727721,2.4471003248743194E-4,0.023639943,8.548438453893203E-4,3.519245E-4,1.979898987322333E-5,0.0063165713,1.6236994795835834E-4,0.020602525,5.597553036818856E-4,2.554116E-4,1.3711309200802088E-5,0.0077555239,2.637574643493526E-4,0.0255586991,9.442764425738895E-4,4.083568E-4,2.449489742783178E-5,0.0070064938,2.012982861327935E-4,0.0234107484,7.042577653104011E-4,3.277001E-4,2.142428528562855E-5,0.0084946649,2.938503020246874E-4,0.0285048697,0.0010568675413693053,5.021428E-4,3.340658617698013E-5,0.007825937,2.7730849247724094E-4,0.0266104409,9.923356287063366E-4,4.37968E-4,3.252691193458119E-5,0.0093878372,3.436306156325423E-4,0.0319372401,0.0012546254421140998,6.403364E-4,4.6465040621955774E-5,0.0088771033,3.6057592820375574E-4,0.0305192707,0.0013166119397909164,5.934644E-4,4.709564735726647E-5,0.0105072322,4.141074739726391E-4,0.0360678834,0.001528979398160747,8.308483E-4,6.39687423668779E-5,0.0101508567,4.466027317426529E-4,0.0353371169,0.001615128787434612,8.023165E-4,6.556675987114203E-5,0.011885421,4.921320960880321E-4,0.0411342822,0.0018087360227518,0.0010818404,8.649277426467485E-5,0.0116337413,5.35583793630838E-4,0.0408746241,0.0019078839063213465,0.0010728369,8.853247991556546E-5,0.0134254563,5.759418373412371E-4,0.0468056161,0.0020957709798544305,0.0014002566,1.1465600725648875E-4,0.013293342,6.216663092045442E-4,0.0471016411,0.0021615418108378104,0.0014121903,1.1661903789690601E-4,0.0151379846,6.63622633730948E-4,0.0530596142,0.002389498692194662,0.0017907641,1.490570360633808E-4,0.0151491851,6.998928489418934E-4,0.0538598185,0.002397027117076484,0.0018247409,1.5036621961065592E-4,0.0169979618,7.48650118546708E-4,0.0598438337,0.002659228459534833,0.0022533372,1.9006314740106772E-4,0.0171547538,7.678430829277555E-4,0.0609905194,0.002609343404000324,0.002310444,1.9018412131405714E-4,0.0257137924,0.0011966160620683645,0.0908513388,0.00405277263117486,0.0051874148,4.7600105041900907E-4,0.0263735695,0.0011423830355883266,0.0928653553,0.003791137296379544,0.0053640863,4.669743033615447E-4,0.0295781407,0.0015141515776169834,0.1033432073,0.005008369495155085,0.0069734165,7.237541018882035E-4,0.0307374528,0.001456562048111923,0.106387999,0.00476974758241985,0.0072772683,7.20778051830104E-4,0.028644778,0.0016202296133573167,0.0983394745,0.0052799484845971745,0.006613457,7.665891989846975E-4,0.0301982098,0.0015828562790095632,0.1025176897,0.005136948997216149,0.0070244749,7.869860227475453E-4,0.0264972021,0.0015895052689437678,0.0889837106,0.005134354779327195,0.0055733645,6.983344470953728E-4,0.0278412925,0.0016057481122517317,0.0928729869,0.00516185557721252,0.0060208643,7.396783084557773E-4,0.0123763419,6.697723493844756E-4,0.0407183905,0.002145632773798909,0.0011364517,1.128317331250389E-4,0.0110666069,6.687465887763466E-4,0.0365736715,0.0020531375988958947,9.230858E-4,1.0759646834352883E-4,0.0184570773,0.0010262109919504858,0.063233569,0.0034261973089709822,0.0027299793,2.9366647748764246E-4,0.0189999621,0.0010570487216774826,0.0652942783,0.0034511383629173722,0.0028672074,3.1070403923991717E-4,0.0070898859,2.3514463634112515E-4,0.0228325452,7.846489660988537E-4,3.255115E-4,1.926136028425822E-5,0.0058070195,1.5504837954651447E-4,0.0184645874,5.307965712021886E-4,2.11953E-4,1.014889156509222E-5,0.0072362524,2.392383748481836E-4,0.0234352005,8.295510834180136E-4,3.440041E-4,1.905255888325765E-5,0.0061768832,1.6718253497300487E-4,0.020044299,5.656332734201551E-4,2.450429E-4,1.3152946437965905E-5,0.0084214524,2.9752310834622577E-4,0.0281297705,0.0010640230260666355,4.915642E-4,3.377869150810907E-5,0.0077139067,3.014282667567858E-4,0.0261020732,0.0010444366902785443,4.272756E-4,3.4554305086341994E-5,0.0070312083,2.590463279029448E-4,0.0226081782,8.532983065727952E-4,3.324328E-4,2.2472205054244232E-5,0.005455255,2.192236301131792E-4,0.0172559116,7.097534783289195E-4,2.111757E-4,1.5905973720586865E-5,0.0070063645,2.577498787584584E-4,0.0225239142,8.682862431249271E-4,3.274231E-4,2.2561028345356955E-5,0.0054256168,1.842823919966311E-4,0.0170942768,6.23997596149216E-4,2.030258E-4,1.3527749258468682E-5,0.0070799864,2.6543360751796294E-4,0.022710352,9.075235534133536E-4,3.359528E-4,2.3916521486202795E-5,0.0055866717,1.6133195591698502E-4,0.0175487041,5.838518647739338E-4,2.052544E-4,1.1445523142259597E-5,0.0072048305,2.8401584462842914E-4,0.0230927145,9.606534234571799E-4,3.514322E-4,2.5787593916455254E-5,0.0056817205,1.743444865775801E-4,0.0179055227,6.219959806944093E-4,2.140323E-4,1.1704699910719625E-5,0.0074099069,3.1584964777564654E-4,0.0236940953,0.0010478463627841632,3.742396E-4,2.8460498941515414E-5,0.0058556485,1.8425254408012932E-4,0.0184942588,6.52697479694843E-4,2.281859E-4,1.2767145334803704E-5,0.0076936138,3.60855926929294E-4,0.024504489,0.0011688212010397484,4.066063E-4,3.217141588429082E-5,0.0061124624,1.9594897294959214E-4,0.0193270769,6.900021739096189E-4,2.494501E-4,1.489966442575134E-5,0.0070070232,2.5650925909214274E-4,0.0225071344,8.684848876059963E-4,3.260099E-4,2.2449944320643648E-5,0.005433005,1.755192297157209E-4,0.0170939987,6.021386883434746E-4,2.020154E-4,1.284523257866513E-5,0.0085169839,4.762467847660496E-4,0.026894939,0.0014573671466037651,5.135171E-4,4.404543109109048E-5,0.0070776549,2.430596634573495E-4,0.0222356228,8.469262069389517E-4,3.238532E-4,2.3366642891095844E-5,0.0091348345,5.414831483989138E-4,0.0286704969,0.0016165497208561201,5.982291E-4,5.3347914673396556E-5,0.0077498983,2.9374648934072387E-4,0.0242267865,9.933800883851055E-4,3.850759E-4,3.0413812651491098E-5,0.009993314,6.046585813498391E-4,0.0310973361,0.0017689315984514495,7.142806E-4,6.609841147864296E-5,0.0085224333,3.644406673246003E-4,0.0265184784,0.001188453196385958,4.707044E-4,4.013726448077896E-5,0.011089111,6.721696214498242E-4,0.034178775,0.0019297155230758756,8.742124E-4,8.376753547765388E-5,0.0094271946,4.542246140402345E-4,0.0292044836,0.001433563043608477,5.909717E-4,5.3646994324006637E-5,0.0168517898,7.845227848826317E-4,0.0507652121,0.002286371798286534,0.0017772701,1.2213517101965346E-4,0.0168740024,8.449982248502064E-4,0.0505815654,0.0024145173430729383,0.0017340922,1.194487337731129E-4,0.0070224087,2.5747232861027996E-4,0.0225274845,8.791399206042233E-4,3.260487E-4,2.2693611435820433E-5,0.0055099266,1.579335303220947E-4,0.017257834,5.653759810957661E-4,2.005216E-4,1.174734012447073E-5,0.0070224101,2.5747232861027996E-4,0.0225274929,8.791416268156115E-4,3.260489E-4,2.2693611435820433E-5,0.0055099305,1.5793669617919707E-4,0.0172578496,5.653768654623215E-4,2.005221E-4,1.174734012447073E-5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0078780637,3.7587497921516403E-4,0.02567565,0.0013207876437944142,4.530797E-4,4.033608806019741E-5,0.0073414845,3.763601998086408E-4,0.0230143201,0.001113025606174449,3.58357E-4,3.0116440692751193E-5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0079394306,4.4250762705291304E-4,0.0262749532,0.001586259436536155,5.25637E-4,5.891519328662174E-5,0.0075400339,2.7871849597757234E-4,0.0245299182,8.858747089741303E-4,3.708961E-4,2.224859546128699E-5,0.0092533762,4.965873538462292E-4,0.0311428317,0.0018571558900641594,7.368808E-4,7.880355321938218E-5,0.008636862,3.146362979695763E-4,0.0290581856,0.0011040049818728174,5.350466E-4,3.069201850644561E-5,0.0112610848,5.454007700764641E-4,0.0389910927,0.002062239316859224,0.0010599008,1.0260116958397696E-4,0.0102482521,3.6484243174280046E-4,0.0353906375,0.001363879760096175,7.902097E-4,4.4429719783046125E-5,0.0136415713,5.860665491221966E-4,0.0483832962,0.0022028853805861077,0.0015101837,1.3054501139453777E-4,0.0123526054,3.816818046488462E-4,0.0436680791,0.0014533258409592806,0.0011449888,6.261788881781308E-5,0.0163241668,6.360856860518087E-4,0.0587116705,0.0023696913301103164,0.0021032982,1.628711146888852E-4,0.0146563287,4.126184678368141E-4,0.0525478378,0.0015763267427789203,0.0016113202,8.546344247688599E-5,0.0192345428,6.837762792024889E-4,0.0697506262,0.002531309344983343,0.0028507045,1.9993749023132206E-4,0.0172136747,4.608112411823305E-4,0.0621596661,0.0017415516070447066,0.0022033001,1.1393419153177855E-4,0.0223859545,7.269078345980321E-4,0.081540327,0.002680797642493741,0.0037706589,2.431275385471584E-4,0.0198555478,5.27063563529106E-4,0.0720456649,0.001948583588148068,0.0029265727,1.4850925897061097E-4,0.0256529952,7.744701414515604E-4,0.0937288845,0.0028388635049963217,0.004875447,2.927353753819309E-4,0.0226357884,5.903990176143589E-4,0.0822688955,0.0021444817555763907,0.0037787959,1.8929606440705522E-4,0.0291242007,8.16731902156393E-4,0.1064984414,0.002985628409564727,0.0061727972,3.5027703321799446E-4,0.0256025599,6.363670324584705E-4,0.0929628706,0.002295629761089536,0.0047680716,2.3709913538433664E-4,0.0326108375,8.557125685649358E-4,0.1192276963,0.0031264028851061406,0.0076267372,4.1560558225317427E-4,0.0284845836,6.951136597708321E-4,0.1033192313,0.002488250791218602,0.0058686469,2.9385540662033087E-4,0.0475288016,0.0011065848363320365,0.1731763268,0.003968773740086477,0.0159013993,8.263243915073548E-4,0.0404245108,0.0010976675270773022,0.1455307564,0.0037473101019264475,0.0121015459,6.841746852960872E-4,0.0528381397,0.0013689225690301113,0.1915671,0.004759449232841968,0.0201875862,0.0011562689998438945,0.0456415037,0.0014597780653236299,0.161107027,0.004858963161004619,0.0153115991,0.0010360164091364576,0.0502316415,0.001519761165446729,0.1808902934,0.005157151539367444,0.0188120509,0.0012058403708617488,0.0450124103,0.0016163322678211926,0.1547948093,0.005322208094390898,0.014330887,0.001128417919035319,0.0456305477,0.0015916846421323541,0.1629837964,0.005317121401660865,0.0158515198,0.001116631989511316,0.0422077836,0.0016509709264550965,0.1416144039,0.005392016227720388,0.0121749464,0.0010661050604888807,0.0149545838,3.6440362237497037E-4,0.052036065,0.0013015337106659973,0.0016405059,9.013323471394999E-5,0.0157522752,4.1156530466014745E-4,0.0558336045,0.0014050903885515693,0.0018488054,8.228608630868283E-5,0.0339934421,0.001059575858539633,0.1229646019,0.003710103906900722,0.0086378056,5.595051384929365E-4,0.0297167218,0.0010654224514247857,0.1043637039,0.003537611199665673,0.0064967523,4.620216445146266E-4,0.007832581,4.345135210784585E-4,0.0258622528,0.0015533782539999715,5.058784E-4,5.6894639466297705E-5,0.0074361993,2.755775752850729E-4,0.0240436312,8.661016106670164E-4,3.546393E-4,2.1610182784974312E-5,0.0089049272,4.876607427300254E-4,0.0298909071,0.0018110894511315558,6.855698E-4,7.532595834106593E-5,0.0084172716,2.9621444934371447E-4,0.0280658965,0.0010221961651268312,4.902022E-4,2.875760768909681E-5,0.0132629041,5.88178544321365E-4,0.0470661032,0.002209449252641934,0.0014575403,1.3047221926525203E-4,0.0119916685,3.992856120623432E-4,0.0421011659,0.0014964217319993719,0.0010835102,6.330876716537766E-5,0.0071239682,3.8860519811242873E-4,0.0236868465,0.001356900880683626,4.067724E-4,4.310452412450461E-5,0.0066323743,3.5330440133120333E-4,0.0212853467,0.0010368886150402077,3.036736E-4,2.753179979587241E-5,0.0071385539,3.920420895771269E-4,0.0235668857,0.0013741531937888148,4.045888E-4,4.2332020977033445E-5,0.006563091,3.194980438124778E-4,0.0208471465,9.536078858734338E-4,2.869836E-4,2.4041630560342614E-5,0.0074412608,4.103900583591177E-4,0.0242987319,0.0014459415617513731,4.375913E-4,4.676537180435969E-5,0.0068342706,2.778830689336794E-4,0.021425226,8.493915469322731E-4,2.923112E-4,2.009975124224178E-5,0.0076076259,4.3042653263942733E-4,0.0248475798,0.0015179041471713554,4.664129E-4,5.1971145840745135E-5,0.0070215485,2.8095729212818094E-4,0.022036814,8.610232284903817E-4,3.06101E-4,1.994993734326E-5,0.0078189315,4.544678206430022E-4,0.0255756285,0.001599885620911695,5.02279E-4,5.8283788483591214E-5,0.0072424916,2.9282417932950823E-4,0.0227595577,8.966247821692193E-4,3.255723E-4,2.08806130178211E-5,0.0080966931,4.8357522682618883E-4,0.0265285436,0.0016995875970364103,5.489929E-4,6.624198064671678E-5,0.0075028712,3.137610555821101E-4,0.0235983897,9.588326235584602E-4,3.520608E-4,2.362202362203543E-5,0.0071930204,3.9283075236035174E-4,0.0236630126,0.001378185038374746,4.076633E-4,4.2473521163190604E-5,0.0066004872,3.074849589817362E-4,0.020875285,9.220146419661675E-4,2.853917E-4,2.2825424421026657E-5,0.0088475445,5.588237647058328E-4,0.0290502004,0.001962353943609562,6.815187E-4,8.740709353364864E-5,0.0081415961,3.9562734991403206E-4,0.0256310582,0.0011996316101203735,4.35534E-4,3.745664160065608E-5,0.0093674096,6.101073676001627E-4,0.0307447172,0.0021493161703202254,7.80603E-4,1.0306308747558458E-4,0.0086704704,4.578995523037777E-4,0.027240673,0.0013939469143407148,5.023252E-4,4.99799959983992E-5,0.0100119428,6.725421919850086E-4,0.0328691305,0.0023748507321513916,9.09194E-4,1.2294307625889309E-4,0.0092907056,5.30854970778272E-4,0.0291063714,0.0016220718233173276,5.923289E-4,6.75721836261046E-5,0.0108166765,7.496425815013446E-4,0.0356075556,0.002644135019245424,0.0010800412,1.48731301345749E-4,0.0100207429,6.167065752852E-4,0.0312807245,0.0018973571092443299,7.153092E-4,9.246621004453465E-5,0.0057114119,1.4240084269413576E-4,0.0180599296,4.6711882856506653E-4,2.066832E-4,1.0908712114635715E-5,0.0061817047,2.888182819698227E-4,0.0200273895,0.001067927900188023,2.904182E-4,2.8354893757515652E-5,0.0058801075,2.776490590655765E-4,0.0183760267,9.927351106916687E-4,2.439871E-4,2.1540659228538017E-5,0.013980141,9.726638679420554E-4,0.0468293012,0.0030788767432295824,0.0016410354,2.2726636354727023E-4,0.0118533111,6.03187367241722E-4,0.0404533069,0.0019334994181535198,0.0010738993,9.445633912025174E-5,,,,,,,0.0058983308,2.77176838859238E-4,0.0184021632,9.876532792432778E-4,2.440546E-4,2.137755832643195E-5,0.0071037088,2.627774723982252E-4,0.0232153908,8.692312695709928E-4,3.342309E-4,2.8687976575562104E-5,0.0106885225,6.437289802393551E-4,0.0326904381,0.0020961068675046128,8.921789E-4,8.636550237218563E-5,0.0062590204,3.0058942097153056E-4,0.0202638338,0.0011046976962047128,2.994917E-4,2.9257477676655586E-5,0.0063603816,3.164079645015277E-4,0.0205644356,0.0011518068414452139,3.128326E-4,3.0512292604784717E-5,0.0065340088,3.28861673048107E-4,0.0210538358,0.001192886415380777,3.317162E-4,3.2202484376209235E-5,0.0067973486,3.3701186922718314E-4,0.0217774177,0.0012256545190223874,3.578945E-4,3.449637662132068E-5,0.0071234299,3.4831164206784704E-4,0.0226711839,0.0012659735384280353,3.9368E-4,3.762977544445356E-5,0.0075001802,3.693724407694759E-4,0.0237132075,0.0013282160968758059,4.422903E-4,4.195235392680606E-5,0.007967323,4.052826174412123E-4,0.0250191624,0.0014267985141567818,5.082518E-4,4.8010415536631216E-5,0.0086736415,4.6879099820709014E-4,0.026993977,0.0016037961217062473,5.980536E-4,5.655970296951709E-5,0.0095678838,5.479799266396536E-4,0.0295049839,0.0018262037126235396,7.212317E-4,6.876045375068434E-5
1,GAT,1.548231E-4,5.686083E-4,1.775E-7,0.847487238,3.8029462262829857E-4,0.0135630697,4.311797768912638E-4,0.0386082371,0.0012166774428746512,0.0010057945,5.987486951969081E-5,0.0045656179,2.450081631293129E-4,0.0148724943,7.972289508039708E-4,1.579456E-4,1.5874507866387543E-5,0.0076305118,3.722700632605313E-4,0.0243644873,0.00117805560140428,4.255172E-4,3.63318042491699E-5,0.0065475355,3.6392993831230755E-4,0.0210288298,0.0011106385550664086,3.157347E-4,2.9546573405388314E-5,0.0072154767,4.091491170710258E-4,0.0232226739,0.0013317233196125987,3.967835E-4,4.5022216737961715E-5,0.0068105852,3.9048047326338867E-4,0.0216813471,0.0012195642664492921,3.375066E-4,3.376388603226826E-5,0.019307138,9.340091005980616E-4,0.0605934727,0.002750272895550549,0.0025590663,2.1907076482269376E-4,0.0158005138,8.29795155445005E-4,0.0490210275,0.002433347077586755,0.0018382395,1.69333989500041E-4,0.0225877062,0.0012119789602134188,0.071033846,0.003578720022577905,0.0037259577,3.7385291225293404E-4,0.0147303319,7.933448178440444E-4,0.0502557297,0.0025823593862977323,0.0017635944,1.6766037098849565E-4,0.0077236749,3.769084769542866E-4,0.0246515836,0.001180704027265089,4.33304E-4,3.668787265568829E-5,0.0066392536,3.7611168554034584E-4,0.0213129951,0.0011418857210772012,3.261102E-4,3.0561413579872255E-5,0.007822826,3.8200785332241535E-4,0.0249557547,0.001185204201815029,4.421827E-4,3.712142238654117E-5,0.0067437054,3.8639228770771296E-4,0.0216282924,0.0011676099519959567,3.372374E-4,3.1496031496047244E-5,0.0079391714,3.858756276314947E-4,0.0253009203,0.001188343805470454,4.5186E-4,3.761648574760806E-5,0.0068717203,3.9358861772160027E-4,0.0220001852,0.0011853488937861292,3.488371E-4,3.24037034920393E-5,0.0080585632,3.898256020324986E-4,0.0256500294,0.0011931894233523862,4.62058E-4,3.8131351929875234E-5,0.0070183166,3.97607847005061E-4,0.0224177468,0.0011945476131155258,3.607058E-4,3.324154027718932E-5,0.0081846583,3.9265379152632666E-4,0.0260126144,0.001196349447277007,4.725631E-4,3.8691084244306205E-5,0.0071690382,3.9999749999218744E-4,0.0228426949,0.0011995078157311023,3.726339E-4,3.40440890610984E-5,0.0083086161,3.951063148065341E-4,0.026367091,0.001199227251191366,4.831813E-4,3.925557285278104E-5,0.0073196026,4.0134523791867765E-4,0.0232639108,0.0012020183026892727,3.844871E-4,3.478505426185217E-5,0.0084285734,3.976254519016608E-4,0.0267105576,0.0012025726589275179,4.937632E-4,3.982461550347976E-5,0.0074620264,4.0255807034513663E-4,0.0236647519,0.0012037125902805868,3.961017E-4,3.548238999842034E-5,0.0085451506,4.002886458544634E-4,0.0270445941,0.0012067427232015945,5.041973E-4,4.0398019753448316E-5,0.0075959598,4.036979068561045E-4,0.0240413155,0.0012053119928051824,4.073785E-4,3.6138621999185303E-5,0.0086581128,4.024400576483409E-4,0.0273659788,0.001210157014605956,5.143316E-4,4.0963398296528084E-5,0.0077234573,4.045701422497711E-4,0.0243992834,0.0012063863394452044,4.18266E-4,3.6755951898978216E-5,0.0087627469,4.048332990256607E-4,0.027663559,0.001214604462366247,5.241444E-4,4.150903516103452E-5,0.0078436052,4.0523079843466986E-4,0.0247409651,0.0012061193970747672,4.286834E-4,3.733630940518894E-5,0.009174581,4.1827383375009244E-4,0.0288346858,0.0012448911599011376,5.665112E-4,4.39089968002003E-5,0.0083164945,4.0930428778599424E-4,0.0260855016,0.0012092873934677398,4.729089E-4,3.9648455203198015E-5,0.0094577272,4.2815651343871907E-4,0.0296408637,0.0012692048691996104,5.970751E-4,4.5683695122001676E-5,0.0086352327,4.117523527558768E-4,0.026986818,0.0012117776198626545,5.04192E-4,4.12189276910499E-5,0.0096480072,4.3378911927340915E-4,0.0301794382,0.0012839411980305018,6.175923E-4,4.6893496350773416E-5,0.0088462733,4.1290676913802225E-4,0.0275859487,0.0012121307685229346,5.249854E-4,4.223742416388575E-5,0.0097691613,4.375671377057468E-4,0.030523968,0.0012939323784495079,6.308223E-4,4.766550115125194E-5,0.0089780033,4.1380792645864096E-4,0.0279610878,0.001212715547851185,5.382964E-4,4.289522117905444E-5,0.0554435053,0.007117396223338982,0.1639874313,0.01945074893159644,0.2719840238,0.07895935138411408,0.0624451294,0.0078204055521437,0.1843543094,0.02362711474133056,0.1434076554,0.04203005760167359,0.0097899171,4.3822596910726323E-4,0.0305827235,0.0012956905494754525,6.33121E-4,4.780167361086848E-5,0.0090006111,4.1398067587751004E-4,0.0280252051,0.0012128623170005737,5.406053E-4,4.3E-5,0.0079945972,3.874003097572329E-4,0.0254607706,0.0011895890046566503,4.56456E-4,3.7815340802378075E-5,0.0069427191,3.955477215204254E-4,0.0221983574,0.0011899915966089845,3.544428E-4,3.277193921634788E-5,0.00841951,3.9734745500632064E-4,0.0266797483,0.001202375565287319,4.929049E-4,3.9749213828703586E-5,0.0074536701,4.026474885057648E-4,0.0236375668,0.0012039696840037129,3.953792E-4,3.5425979167836704E-5,0.0090944111,4.151963390975407E-4,0.0286038689,0.0012375928248014368,5.57823E-4,4.3393547907494267E-5,0.008224519,4.0864287587085135E-4,0.0258228824,0.0012087377713962612,4.640518E-4,3.919183588453085E-5,0.0081409879,4.3950654147577827E-4,0.0266793782,0.0014634896651497065,4.902668E-4,4.372642221815089E-5,0.007350674,3.642567775622027E-4,0.0242935461,0.001161135220377024,3.887741E-4,3.014962686336267E-5,0.0093227504,4.7157608081835534E-4,0.0316122324,0.0016426025082167627,6.593842E-4,5.779273310719956E-5,0.0087008486,3.6227751793342075E-4,0.0296146903,0.0012452826988278605,5.55243E-4,3.7603191353926335E-5,0.0110897068,4.989819636018921E-4,0.0386924709,0.0018050016620490962,9.451981E-4,7.581556568409946E-5,0.0104900439,3.665214864097329E-4,0.0366002109,0.001357713887385704,8.263141E-4,5.0179677161177516E-5,0.0133981451,5.200596119677052E-4,0.0477373634,0.0019109811616025941,0.0013573753,9.65090669315583E-5,0.0128271349,3.798249596853793E-4,0.0456314215,0.0014396621131362733,0.001207631,6.656575696257048E-5,0.0160334467,5.434933302258639E-4,0.0579059328,0.0019974118253379795,0.0019066195,1.1963277142990544E-4,0.0153989615,4.074101127856303E-4,0.0554323362,0.0015435604944413418,0.0017054767,8.635971282953644E-5,0.0189032937,5.727023659807946E-4,0.0687869748,0.0020966036821488225,0.0026033333,1.4531345429794174E-4,0.0180867865,4.4753435622307255E-4,0.0655997364,0.0016767554979781637,0.0023256323,1.0963119993870358E-4,0.0220383463,6.010507466096352E-4,0.0804305564,0.0021940239287665027,0.003455448,1.7385626246989208E-4,0.0208356362,4.973720941106366E-4,0.07596455,0.0018313623344384912,0.003071608,1.3669674465765453E-4,0.0253130153,6.287765898950119E-4,0.0924818009,0.002292925423994422,0.0044659263,2.0561128373705563E-4,0.0236588079,5.478448685531334E-4,0.0865192831,0.0019855780014897424,0.003942427,1.6794939714092456E-4,0.0286380029,6.559588401721559E-4,0.1046621052,0.0023948939433720232,0.0056289368,2.408796379937499E-4,0.0266354977,5.764728961538435E-4,0.0974072542,0.002086923333522341,0.0049295438,2.0379401365103932E-4,0.0319199325,6.883356739266097E-4,0.1166687844,0.0025143764634596786,0.0069269758,2.798678259464635E-4,0.0295322581,6.09169106242265E-4,0.1079792807,0.0022034114459174438,0.0060148666,2.4455060825931304E-4,0.0450855397,9.02487673046009E-4,0.1646073112,0.00327914104606679,0.0138662792,5.159021224999951E-4,0.0405696181,8.591257183905043E-4,0.1479051086,0.003057783674493668,0.0115412966,5.078986119295858E-4,0.0483775008,0.0010975609322493216,0.1760541647,0.003938102588811013,0.0165734763,6.91325538368141E-4,0.0428718463,0.0010968910611359726,0.1551447988,0.003849262786560564,0.0133923892,7.17794538847991E-4,0.0445849912,0.001181656041325055,0.1611351074,0.0041998769029579905,0.0144684207,7.029189142426031E-4,0.0395095995,0.0012250387748965336,0.141181538,0.004243923891871767,0.0115482704,7.397256248096318E-4,0.0395562522,0.001222367375219087,0.141664475,0.00430400197490661,0.0115408976,6.418418808398217E-4,0.0351757887,0.0012778599297262592,0.1240122438,0.00438551958153193,0.0091933757,6.723696899771732E-4,0.0170904854,6.603165907350806E-4,0.060137675,0.002341682728296043,0.0023468636,1.6738876903783E-4,0.0168733517,5.03438178925675E-4,0.0610313446,0.0018496959209556582,0.0023224005,1.423376267892647E-4,0.0310043584,8.409851366106301E-4,0.11251953,0.0030046652059755345,0.0069335883,3.412066822323385E-4,0.0278468393,8.217730830344834E-4,0.1006711281,0.0028835344631198702,0.0057350903,3.337469100980562E-4,0.0080414973,4.33060042026507E-4,0.0262368657,0.0014277300164947152,4.763074E-4,4.236744032862972E-5,0.0071852817,3.679660310409101E-4,0.0236714122,0.0011542794289079227,3.725384E-4,2.978254522367086E-5,0.0090035372,4.700148933810502E-4,0.0303004523,0.0016131407254173457,6.13047E-4,5.455272678794342E-5,0.0083023906,3.675826437687177E-4,0.0280600633,0.0012337536220818157,5.041388E-4,3.593048844644336E-5,0.0129872748,5.290557626564519E-4,0.0460259907,0.001924951168211807,0.0012777392,9.3706990134141E-5,0.0122532376,3.9128378448384494E-4,0.0433196377,0.0014679420969506936,0.0011055599,6.59545297913646E-5,0.0078290462,3.6222782885913114E-4,0.0250462588,0.0011200468740191188,4.283127E-4,3.548238999842034E-5,0.0067106401,3.607713957619146E-4,0.0215731299,0.001098088794223855,3.234891E-4,2.9849623113198597E-5,0.0076375899,3.6706947571270483E-4,0.0244382507,0.0011495699195786223,4.196067E-4,3.525620512760839E-5,0.0065019845,3.666496965769916E-4,0.0209678429,0.0011162898369151267,3.134095E-4,2.9359836511806395E-5,0.0076262381,3.835296598700028E-4,0.0244513487,0.0012251685598316667,4.280712E-4,3.724244889907214E-5,0.0066089993,3.6307299541552245E-4,0.0213078119,0.0011203173657495452,3.190165E-4,2.9597297173897484E-5,0.0076636085,3.9926933265654153E-4,0.024674912,0.0012890321950983225,4.381426E-4,3.893584466786357E-5,0.0067752735,3.606896172611571E-4,0.021892251,0.0011295654031529118,3.292689E-4,3.0133038346638728E-5,0.0077833498,4.173020488806639E-4,0.0251499555,0.001364243746549714,4.581562E-4,4.1617304093369624E-5,0.007007064,3.610817082046666E-4,0.0227110655,0.0011446737526474519,3.487178E-4,3.1384709652950434E-5,0.0080341466,4.3446058509374587E-4,0.0260940491,0.0014289258203279832,4.914494E-4,4.5541190146942804E-5,0.0072849402,3.698567290181429E-4,0.0236849053,0.0011871941711447205,3.803339E-4,3.3674916480965476E-5,0.0076242232,3.7023641095926805E-4,0.0243903148,0.0011620486220464271,4.208044E-4,3.552463933666322E-5,0.0064983445,3.6830286450148606E-4,0.0209478672,0.001120354854499234,3.138021E-4,2.932575659723036E-5,0.008972825,4.785446687614438E-4,0.0294448799,0.0015738713416286606,6.180228E-4,5.873670062235365E-5,0.0082482276,4.0680953774463056E-4,0.0269969491,0.0013266849663729516,4.981083E-4,4.338202392696772E-5,0.0097281974,5.133001071498037E-4,0.0320299757,0.0016873458448107192,7.267408E-4,6.931089380465382E-5,0.0089910204,4.402874061337662E-4,0.0295472323,0.0014366464422397042,5.980388E-4,5.227810249043093E-5,0.0106857963,5.664194558805338E-4,0.0352714169,0.0018593878024769335,8.818987E-4,8.400595217006947E-5,0.0099677695,4.895967728651814E-4,0.0328557845,0.0015981877236420005,7.396651E-4,6.528399497579786E-5,0.0119118949,6.356469145681429E-4,0.0393871672,0.0020847078932071036,0.0011031109,1.0463269087622664E-4,0.0111826208,5.556302727533841E-4,0.0369148137,0.0018235117219255817,9.401747E-4,8.408923831264023E-5,0.0185234402,9.194378717455574E-4,0.0560448584,0.0027847437943193266,0.0021762487,1.862364089000859E-4,0.0196279842,8.543904259763215E-4,0.057400709,0.0025249346526197464,0.0022958684,1.827621404996122E-4,0.0076305049,3.722700632605313E-4,0.0243644677,0.0011780505082550578,4.254811E-4,3.63318042491699E-5,0.0065475302,3.6392993831230755E-4,0.0210288343,0.0011106399056399873,3.157029E-4,2.9563490998188967E-5,0.0076305017,3.722700632605313E-4,0.0243644618,0.0011780539036903193,4.254811E-4,3.63318042491699E-5,0.0065475243,3.6392993831230755E-4,0.021028807,0.0011106403558308153,3.15702E-4,2.9563490998188967E-5,0.0073095648,4.121116353610997E-4,0.023509778,0.001338365420951991,4.058189E-4,4.548626166217664E-5,0.0068759775,4.104862969698258E-4,0.0219056733,0.00127220281401984,3.508561E-4,3.5114099732158875E-5,0.0074165119,4.158112552589215E-4,0.0238294455,0.0013472579559980337,4.160206E-4,4.5923850012820134E-5,0.0069794508,4.2659699952062486E-4,0.0222244343,0.001315529551169414,3.655354E-4,3.6441734316577195E-5,0.0075340605,4.196403221807933E-4,0.0241930064,0.0013541595179298487,4.272934E-4,4.641120554348917E-5,0.0071226921,4.377156611317443E-4,0.0226437941,0.0013462525765992055,3.809856E-4,3.7735924528226413E-5,0.0076562891,4.2441253515889467E-4,0.0245648162,0.0013647783702858132,4.393586E-4,4.69148164229596E-5,0.0072813979,4.4657250251219007E-4,0.0231005632,0.001371286257496953,3.968868E-4,3.896151947755631E-5,0.0077791126,4.2908856894585294E-4,0.0249376152,0.0013752476140680993,4.518082E-4,4.739198244429115E-5,0.0074478991,4.5370474980982955E-4,0.0235801066,0.001391454993882303,4.1318E-4,4.013726448077896E-5,0.0078998554,4.337453169776015E-4,0.0253032883,0.001386263683431114,4.644158E-4,4.787483681434329E-5,0.0076244923,4.5778597619411626E-4,0.0240782774,0.0014038849667974938,4.291747E-4,4.125530268947254E-5,0.0080272361,4.3646649355935673E-4,0.0256806139,0.0013927559010824546,4.769683E-4,4.836320915737499E-5,0.0077931026,4.617770024589791E-4,0.0245541447,0.0014158290857303362,4.450697E-4,4.2343830719480256E-5,0.0081602091,4.379657520857082E-4,0.0260759224,0.0013962034235740866,4.894922E-4,4.884669896727925E-5,0.0079532136,4.652762620207483E-4,0.0250075294,0.0014262706615506048,4.605472E-4,4.33358973600409E-5,0.0082896711,4.3928123110372017E-4,0.0264547676,0.0013999517848840366,5.015666E-4,4.9325449820554095E-5,0.0081023064,4.6879846416130675E-4,0.0254281514,0.0014366119865851044,4.754494E-4,4.4294469180700204E-5,0.0084126947,4.406506552814826E-4,0.026813862,0.0014039871794286442,5.13304E-4,4.979959839195493E-5,0.0082431272,4.719014727673564E-4,0.0258250055,0.0014459685335442124,4.896591E-4,4.518849411078001E-5,0.0089477498,4.442386745883343E-4,0.0283514262,0.0014195611998078844,5.639239E-4,5.192301994298868E-5,0.0088316314,4.8390804911677176E-4,0.0275091843,0.0014786615569493918,5.511039E-4,4.8867166891482464E-5,0.009311648,4.4599327349187677E-4,0.029391225,0.0014295079573055898,6.001962E-4,5.34696175411794E-5,0.0092342816,4.911659597325531E-4,0.0286713033,0.0014975012520862879,5.94582E-4,5.1341990611973745E-5,0.0095502193,4.467930169552788E-4,0.0300714728,0.0014356110197403754,6.246314E-4,5.457105459856901E-5,0.0095025675,4.952706330886175E-4,0.0294485428,0.0015073111822049223,6.235542E-4,5.297169055259611E-5,0.0097011306,4.473957979239412E-4,0.0305043734,0.001439583620356942,6.405528E-4,5.529014378711634E-5,0.0096692075,4.979919678067107E-4,0.0299346866,0.001513854682590109,6.422013E-4,5.4E-5,0.0562859745,0.007176347260271063,0.1657727071,0.01965266902993077,0.2739829639,0.07893376111018656,0.057568923,0.005664674041813879,0.1706715855,0.016817237079853515,0.0440810457,0.007842484172760568,0.0097268478,4.4753770790850685E-4,0.0305776144,0.001440342320422475,6.433168E-4,5.541660400998964E-5,0.0096978095,4.984877129879933E-4,0.0300179447,0.0015149445534408182,6.454229E-4,5.417564028232615E-5,0.0075950502,4.2131460928859326E-4,0.0243741612,0.0013576240274833088,4.330312E-4,4.6604720790924176E-5,0.00719534,4.420022624376486E-4,0.0228471915,0.0013579734901683464,3.882015E-4,3.82883794381533E-5,0.0080196307,4.362373207326489E-4,0.0256532516,0.0013923508896826258,4.762042E-4,4.828043081829324E-5,0.0077814949,4.6151164665693975E-4,0.0245160594,0.0014144065893511668,4.438278E-4,4.2249260348555216E-5,0.0088407873,4.4375556334540754E-4,0.0280433469,0.0014168073263503404,5.536306E-4,5.143928459844674E-5,0.0087141747,4.815931893206132E-4,0.02716636,0.0014724635818926049,5.385691E-4,4.812483766206386E-5,0.0081887399,4.223020246221891E-4,0.0273240957,0.001375434840332322,4.897114E-4,4.059556626036888E-5,0.0081534691,3.5258757777323915E-4,0.0271360647,0.0011389367849007248,4.631542E-4,3.1543620591175006E-5,0.0097605962,4.1141341737964746E-4,0.0337345531,0.0013894930730305927,7.09954E-4,4.843552415324934E-5,0.0101417463,3.1828917669314484E-4,0.0350291787,0.0011210240853790788,7.275667E-4,4.132795663954365E-5,0.0120357389,4.0430928755100346E-4,0.042437799,0.0014695662625414344,0.0010715203,6.45600495662759E-5,0.0124753998,3.303755438890718E-4,0.044144571,0.0012914979674780755,0.0011443872,5.882176467941097E-5,0.0148412031,4.1557791086630196E-4,0.0531108954,0.0015662917991230113,0.0015869224,8.587782018658834E-5,0.0154790101,3.619309326377065E-4,0.0556575672,0.001419533374035285,0.0017236283,8.16945530620004E-5,0.0179119456,4.4381978324540693E-4,0.0647765861,0.0016747922259193826,0.0022714174,1.111035552986492E-4,0.0187057978,4.0857312686959726E-4,0.0678419226,0.001577053898888684,0.00246788,1.0935721283939162E-4,0.0211462822,4.867391498533891E-4,0.0770176664,0.0018045933059833731,0.003138969,1.4018915792599654E-4,0.0220295097,4.67570315567616E-4,0.0803450384,0.0017599593745311283,0.0033856663,1.4190842117365693E-4,0.024631815,5.22808760446877E-4,0.0899762771,0.0019142531180593647,0.0041984938,1.7307801709055948E-4,0.0253976582,5.379470234140162E-4,0.09299335,0.0019672170698730733,0.0044803044,1.8021098745637015E-4,0.0282761103,5.515822694757329E-4,0.1033825092,0.0020066820874269048,0.0054553087,2.1025222947688332E-4,0.0290140873,5.687767576123343E-4,0.1062471949,0.0020758391074454687,0.00574632,2.243590871794588E-4,0.0319626812,5.7936603283244E-4,0.1168849956,0.002100979295471519,0.00690449,2.522558225294314E-4,0.0325865538,6.023935590625119E-4,0.1193077153,0.002198701434938359,0.0071691693,2.759003443274401E-4,0.0356007615,6.080723641146669E-4,0.1301709033,0.002204448910725762,0.0085221019,2.997348828548322E-4,0.0360310485,6.414351097344141E-4,0.1318927425,0.002340868001404607,0.0087225369,3.3426037755019663E-4,0.0498475867,8.345813321660149E-4,0.181975155,0.002990932463296355,0.0171492345,5.965769020000691E-4,0.0487094219,9.172175314504188E-4,0.1779974695,0.003310639515259854,0.0164635689,7.080346036741424E-4,0.0529928788,0.0010782750113027752,0.1927095634,0.0037690436452766105,0.0204784999,8.093274986060958E-4,0.0506248398,0.001217819773201273,0.1838823587,0.004277429251314392,0.0188787107,9.882150575659125E-4,0.0490293759,0.0011720251703781792,0.176331231,0.004025949701623208,0.0178736086,8.033081600481847E-4,0.0464446125,0.001351398534851951,0.1661258581,0.004651125777701566,0.0161711996,9.928660534029754E-4,0.0442149991,0.001177716434461199,0.1564256993,0.004004893506699024,0.014259937,7.135061317185718E-4,0.041904244,0.0013785942115067799,0.1466061378,0.00467655033117361,0.0127866413,8.79300290003364E-4,0.0196900681,5.716791057927516E-4,0.0702836775,0.002121648180071333,0.0030964399,1.820933826364923E-4,0.0233654156,4.8602880573068915E-4,0.0845796302,0.0018272049693452566,0.0043744351,1.8628204422326913E-4,0.0340707289,7.954338438864668E-4,0.1236783841,0.002762924356546882,0.0085232921,3.8314618620051535E-4,0.0331040986,8.779293821259203E-4,0.1199662858,0.0030717648021943347,0.008104701,4.514543166257246E-4,0.0079943679,4.263038822248749E-4,0.0265206118,0.0013864984673630186,4.695548E-4,4.0422765862815475E-5,0.0078861821,3.6035121756419807E-4,0.0260956363,0.0011480966858239772,4.354547E-4,3.1144823004794874E-5,0.0093373146,4.192660253347509E-4,0.03208337,0.001394899279518059,6.487927E-4,4.6604720790924176E-5,0.0095943885,3.310543761982312E-4,0.0328629583,0.0011289689986886265,6.451003E-4,3.905124837953327E-5,0.0143003417,4.339677407365667E-4,0.0510534563,0.001611697242040204,0.0014921674,8.638286867197685E-5,0.014667515,3.723345270049502E-4,0.0525286627,0.0014493291551611043,0.0015636026,8.171903083125741E-5,0.0073526417,3.751866202305194E-4,0.0238468106,0.0012270004074978948,3.949525E-4,3.862641583165593E-5,0.0069036213,3.915456550646425E-4,0.0222336203,0.001241269108614244,3.537434E-4,3.3808283008753936E-5,0.0071749418,3.9165673746279406E-4,0.0231864763,0.001284803876083817,3.874871E-4,4.1617304093369624E-5,0.0067217945,3.938197557258904E-4,0.0215961281,0.0012364485432075206,3.377628E-4,3.351119216023208E-5,0.0071810473,4.102328607023089E-4,0.0231979999,0.001330627295676742,3.970334E-4,4.384062043356595E-5,0.0068442465,3.9564504293621575E-4,0.0217889292,0.001234418891624719,3.421847E-4,3.3896902513356586E-5,0.0071693142,4.1677331968349414E-4,0.0232442369,0.0013460943503335863,4.012258E-4,4.32781700167648E-5,0.0068928208,4.053331962719067E-4,0.021942388,0.0012624139574640325,3.505798E-4,3.464101615137755E-5,0.0071874121,4.2865370638780207E-4,0.0233950931,0.0013776853777259885,4.113852E-4,4.370354676682432E-5,0.0069699776,4.189844865863174E-4,0.0221792138,0.0013028092723035094,3.637111E-4,3.619392214170772E-5,0.0072429031,4.494441010848847E-4,0.0236667936,0.0014359954735304705,4.283615E-4,4.5343136195018536E-5,0.0070718076,4.3978972248109665E-4,0.0224731895,0.0013659802341176098,3.82512E-4,3.888444419044716E-5,0.0071783262,3.981180729381674E-4,0.0231677414,0.00130260354674782,3.897811E-4,4.2579337712087536E-5,0.0067257553,3.958876103138364E-4,0.0215699608,0.001236971705416094,3.370991E-4,3.3376638536557275E-5,0.0076855588,5.143277165387842E-4,0.0251817187,0.001625977859627861,4.945549E-4,5.3962950252928166E-5,0.0075511395,5.02981112965487E-4,0.0239755437,0.0015484046628707884,4.469419E-4,4.907137658554119E-5,0.0081379271,5.552602993191572E-4,0.0266303916,0.0017498954254469036,5.520523E-4,6.163602842493991E-5,0.0079731778,5.405450952510808E-4,0.0253367627,0.0016530033272803778,4.992134E-4,5.742821606144492E-5,0.0087488586,5.983477249894079E-4,0.0285692915,0.0018814000106303814,6.336814E-4,7.190966555338719E-5,0.0085654447,5.789861829094024E-4,0.0272300384,0.001760467835548267,5.720003E-4,6.870953354520754E-5,0.009557727,6.473808770731493E-4,0.0311595017,0.0020290815656350534,7.508456E-4,8.562125904236635E-5,0.0093205372,6.246567057192295E-4,0.0296429587,0.0018882423043666827,6.731468E-4,8.406545069170806E-5,0.0062503744,3.3108156094835607E-4,0.0203258712,0.001022703769426905,2.939965E-4,2.655183609470351E-5,0.0066030402,3.4419180699139253E-4,0.021025459,0.0011373368014796672,3.4103E-4,3.5042830935870466E-5,0.0062846029,3.309924470437354E-4,0.0204150846,0.0010283822246616285,2.88771E-4,2.61725046566048E-5,0.0206006274,6.91761519600505E-4,0.0744302687,0.002410040456091972,0.0031722419,2.0284969805252362E-4,0.0182816772,4.6118868156102877E-4,0.0660431905,0.0017013700361767279,0.0026699212,1.3957435294494473E-4,,,,,,,0.0064730395,3.23425416440947E-4,0.0211492378,0.0010244744994386146,2.996939E-4,2.5922962793631442E-5,0.0104853971,3.840846260916987E-4,0.0371796608,0.00141865147234971,8.462313E-4,5.512712580935088E-5,0.0105211594,5.601160594019778E-4,0.0341360414,0.001802413936919042,8.545413E-4,8.609878047916823E-5,0.0065017518,3.3750999985185625E-4,0.0206329393,0.0011216697374896052,3.336314E-4,3.5538711287833724E-5,0.0064426871,3.358377584489272E-4,0.0204110694,0.001118372925280293,3.305788E-4,3.6428011200173964E-5,0.0064517784,3.428264867246987E-4,0.0204286701,0.001141582235320785,3.334118E-4,3.78021163428716E-5,0.0065747822,3.5671417129124546E-4,0.0208138956,0.0011883294997600624,3.441848E-4,3.981205847478876E-5,0.0068024001,3.742432364118288E-4,0.0215789787,0.0012420466979948862,3.657669E-4,4.262628297189423E-5,0.0071669919,3.943450265947321E-4,0.022841371,0.0012967266481413882,4.021212E-4,4.6529560496527366E-5,0.007686968,4.224251412972481E-4,0.0246031775,0.0013778729985016761,4.588635E-4,5.194227565288221E-5,0.0083986543,4.560997697872692E-4,0.0269910121,0.0014792599501101894,5.441482E-4,5.953990258641679E-5,0.0093300446,4.996999099459594E-4,0.0301297868,0.0016120384610796355,6.699378E-4,7.037044834303672E-5
2,GCN,1.548231E-4,5.686083E-4,1.775E-7,0.8646086693,2.8048529373213136E-4,0.010805659,3.1572773080614885E-4,0.030941349,9.24938376325688E-4,6.427946E-4,3.280243893371345E-5,0.0046793156,2.570914234275426E-4,0.0150022575,8.343098944636818E-4,1.647275E-4,1.565247584249853E-5,0.0053084069,3.50054281505026E-4,0.017604021,0.0012084903805988693,2.469513E-4,2.8460498941515414E-5,0.0053354223,3.3697774407221614E-4,0.017058859,0.0010728028709879555,2.213617E-4,2.1142374511865976E-5,0.0061746518,3.820301035258871E-4,0.0203374896,0.0012577173768378968,3.029784E-4,3.3823069050575524E-5,0.0061109212,3.3059794312729774E-4,0.0197696541,0.0010058662933014506,2.652554E-4,2.5039968051097828E-5,0.0184806666,8.89170962188937E-4,0.059513006,0.0026949048220670058,0.0023451283,1.922732430682959E-4,0.0154792167,7.40615284746406E-4,0.0498623949,0.002186700711117093,0.0016238891,1.487817193071783E-4,0.0152216721,8.048360081407889E-4,0.0491805079,0.002511903262468521,0.0017158238,1.79061441968951E-4,0.0135956109,5.880552695112935E-4,0.0428699975,0.0018308656422577818,0.0012285452,9.825985955617889E-5,0.0053240984,3.500014285685131E-4,0.0176682491,0.0012112369710341572,2.486488E-4,2.9017236257093818E-5,0.0053971959,3.384686100659853E-4,0.0172322135,0.0010803684556668618,2.247051E-4,2.133072900770154E-5,0.005352234,3.503512523168713E-4,0.0177648584,0.0012153090142017378,2.51009E-4,2.9563490998188967E-5,0.0054611069,3.406038754917507E-4,0.0174078468,0.0010900738507092077,2.284148E-4,2.1517434791350012E-5,0.0053917814,3.5111394162009576E-4,0.0178933326,0.0012203409359683056,2.538634E-4,3.0083217912982648E-5,0.0055250254,3.43225873150612E-4,0.0175809961,0.0011012533768393175,2.323734E-4,2.172556098240043E-5,0.0054332081,3.52319457311117E-4,0.0180274947,0.0012262948258881304,2.571057E-4,3.057776970284131E-5,0.0055852253,3.4624124537668816E-4,0.0177423732,0.0011134424098263906,2.364725E-4,2.193171219946131E-5,0.0054791643,3.5361419654759334E-4,0.0181718832,0.0012325092291743701,2.606144E-4,3.106444913401813E-5,0.0056465252,3.49239173060526E-4,0.0179046044,0.0011256673576150282,2.406391E-4,2.2135943621178656E-5,0.0055258939,3.549112565135121E-4,0.0183195244,0.0012382746060547313,2.642875E-4,3.1511902513177463E-5,0.0057131441,3.511509646861304E-4,0.0180875687,0.0011337310086612254,2.447916E-4,2.2338307903688676E-5,0.0055750093,3.5627377113674815E-4,0.0184731584,0.0012440462210062775,2.680433E-4,3.195309061734091E-5,0.005785341,3.5151671368513905E-4,0.0182962348,0.0011357081491298721,2.488969E-4,2.2561028345356955E-5,0.0056246287,3.578533219071747E-4,0.0186274849,0.0012502091824970732,2.71843E-4,3.235737937472687E-5,0.0058610622,3.506779149019795E-4,0.0185222482,0.0011329691081401999,2.529166E-4,2.2759613353482082E-5,0.0056748126,3.595817014254201E-4,0.0187808194,0.0012568098503751473,2.756059E-4,3.27414110874898E-5,0.0059313214,3.499871426209826E-4,0.0187323538,0.0011305414631936326,2.567925E-4,2.293468988235943E-5,0.0057226786,3.6143602476786953E-4,0.0189261815,0.0012636601600113854,2.792964E-4,3.312099032335839E-5,0.0059966094,3.494209495722888E-4,0.0189281566,0.001128333284096503,2.605082E-4,2.3130067012440756E-5,0.0059283095,3.69440116933719E-4,0.0195401269,0.0012930904840729438,2.957242E-4,3.461213659975356E-5,0.0062577317,3.477887289720585E-4,0.0197167838,0.0011200660694798321,2.764125E-4,2.3937418407171646E-5,0.0060733101,3.752119401085205E-4,0.0199703018,0.001313669669285243,3.079478E-4,3.5651086939951774E-5,0.0064256146,3.477671634872965E-4,0.0202266771,0.0011168571976756922,2.877101E-4,2.4515301344262526E-5,0.0061691522,3.7886673118657434E-4,0.0202550348,0.0013264727663996724,3.162821E-4,3.6318039594669754E-5,0.0065306702,3.481996553703062E-4,0.0205464154,0.0011158687198770292,2.952178E-4,2.4919871588754223E-5,0.0062297558,3.8123352423416283E-4,0.0204348063,0.0013346771145112215,3.217092E-4,3.6755951898978216E-5,0.0065963923,3.4854985296224123E-4,0.0207459068,0.0011155491921022577,3.000407E-4,2.5179356624028343E-5,0.0616384494,0.0058905134750715914,0.186300406,0.017814334031896896,0.1937796755,0.04773921448871986,0.0612474642,0.005445348198233058,0.1845369144,0.017414408746782073,0.1864811862,0.04877887172741903,0.0062401812,3.816280912092295E-4,0.0204652287,0.0013360321852410593,3.226326E-4,3.682390527904394E-5,0.0066073723,3.486316107297214E-4,0.0207787334,0.0011155317117859088,3.008634E-4,2.521904042583698E-5,0.0054105792,3.5108545968182733E-4,0.0179515096,0.001221187536785403,2.550645E-4,3.024896692450835E-5,0.0055521138,3.4512606392447386E-4,0.017645389,0.001108270725048713,2.341915E-4,2.181742422927143E-5,0.0055723607,3.556248022846551E-4,0.0184592935,0.0012419182742837791,2.674734E-4,3.1843366656181314E-5,0.0057766594,3.521036779131965E-4,0.0182612036,0.001137291079715303,2.484985E-4,2.2516660498395404E-5,0.0058877606,3.674710872980349E-4,0.0194159254,0.0012860769805886428,2.921438E-4,3.427827300200522E-5,0.0062055829,3.4821401465190915E-4,0.0195539194,0.001121965240103275,2.731143E-4,2.3769728648009424E-5,0.0061412079,3.062188759694608E-4,0.0210349821,0.0010749795346889168,3.010519E-4,3.3451457367355464E-5,0.0062227549,2.8241104794253356E-4,0.020862574,9.177303525546053E-4,2.766002E-4,2.4657656011875906E-5,0.0071600964,3.1261957712209895E-4,0.0250889494,0.0011595210218016748,4.176895E-4,4.2544094772365294E-5,0.0072891519,2.826605738337061E-4,0.0251859894,0.001021609514442774,4.070719E-4,3.2202484376209235E-5,0.0085239785,3.897819903484511E-4,0.0303114097,0.0014783264186234379,6.111026E-4,5.5524769247606964E-5,0.0089444287,3.2847374324289607E-4,0.0315224844,0.0012549505966371745,6.239454E-4,4.296510211788167E-5,0.010310864,4.771655897065504E-4,0.0371851151,0.0017896865647369653,8.881096E-4,7.166589146867567E-5,0.0110313894,3.601624633411983E-4,0.0396770901,0.0013569675751468788,9.313994E-4,5.6320511361314894E-5,0.0124743316,5.385712580522656E-4,0.0454401885,0.0019930180631394187,0.0012566501,9.084051959340612E-5,0.013404255,3.842277970163012E-4,0.0486495521,0.0014424857018355503,0.0013337935,7.224956747275377E-5,0.0149457052,5.806177744437385E-4,0.054678962,0.002131471088239294,0.0017253053,1.1315034246523517E-4,0.0159163234,4.1647208790025774E-4,0.0580549928,0.001549895157744549,0.0018351923,9.097252332435328E-5,0.0175864838,6.185757835544485E-4,0.0644423779,0.0022617975152519733,0.0023018297,1.3877679921370142E-4,0.0185146877,4.542730456454576E-4,0.0677369372,0.0016718699112072087,0.0024383403,1.1282730166054668E-4,0.0203773664,6.518803571208447E-4,0.0746561549,0.0023836067209168543,0.0029916094,1.6789877903070053E-4,0.0211946797,4.901336552410985E-4,0.0776512964,0.0017903781723423685,0.0031428274,1.381774221788784E-4,0.0232047294,6.881082763635386E-4,0.0849980044,0.0025162541604535895,0.003795316,2.0061904196760585E-4,0.0239532151,5.183927082820513E-4,0.08774811,0.001893348356747907,0.0039433407,1.6737383308032351E-4,0.0260235371,7.26871377892953E-4,0.095305056,0.002658135812933568,0.0047064482,2.369177072318572E-4,0.0266599737,5.501063533536037E-4,0.0976480927,0.0020093600971453573,0.0048275934,2.0071621758094188E-4,0.0379374715,9.30476222157235E-4,0.1388278918,0.0034026004761064732,0.0099593065,4.536452358396372E-4,0.0374459634,7.508075652256043E-4,0.1370319815,0.002737522237352603,0.0095052137,4.1762543026017945E-4,0.0421447469,0.001064702775426081,0.154029306,0.0038899191508307727,0.0127792397,6.112830768146621E-4,0.0404384954,9.301075206662937E-4,0.1477908708,0.0033652962722470663,0.0115063033,5.865330340228077E-4,0.0398194663,0.0010901490723749666,0.1451396958,0.003979379599887399,0.0118593589,6.165508900326071E-4,0.0376824105,9.937912255599765E-4,0.1374244934,0.0035736356837260284,0.0103509885,5.92196757843202E-4,0.0358607321,0.0010703807733699257,0.1300958835,0.0039014521655404157,0.0098390611,5.529502690115993E-4,0.03372271,9.925764454186891E-4,0.1226606518,0.003551479128475909,0.008494617,5.231940366632632E-4,0.0137143377,6.102040642276975E-4,0.047357922,0.002134613782397181,0.0015245501,1.3123642786970393E-4,0.0124216494,4.905374603432443E-4,0.0445217196,0.001768913791002829,0.0012845382,9.81580358401695E-5,0.0265509588,7.98897990985082E-4,0.0970623966,0.0029217580324181537,0.0052252941,2.8749782607873753E-4,0.026444757,6.645163654869608E-4,0.0966083057,0.002404193003899645,0.0050258298,2.625433297572041E-4,0.0059948498,3.135299028800921E-4,0.0204592868,0.0010937284855026864,2.9019E-4,3.27414110874898E-5,0.0060961857,2.913451561292894E-4,0.0203053825,9.376006612625655E-4,2.645513E-4,2.406241883103193E-5,0.0068735999,3.119118465207758E-4,0.0240203769,0.0011350546242362082,3.837515E-4,4.0657102700512246E-5,0.0069573106,2.7939219745726614E-4,0.0239455482,9.750399991795208E-4,3.682412E-4,3.0610455730027934E-5,0.0098682575,4.7084604702598914E-4,0.0356404001,0.0017613934824450782,8.326732E-4,7.042726744663604E-5,0.0106063457,3.601888393606887E-4,0.0380082348,0.001356569939221712,8.628885E-4,5.577633906953736E-5,0.0050142678,3.282681830455093E-4,0.0167588015,0.001157489956759885,2.267869E-4,3.001666203960727E-5,0.0054180477,2.846629586019228E-4,0.0173119765,9.512828180935468E-4,2.087433E-4,1.9183326093250878E-5,0.0051160172,3.3557562485973265E-4,0.0170411946,0.0011728964148636485,2.327715E-4,2.9068883707497265E-5,0.00535216,3.049901637758175E-4,0.0171193946,9.952557460271203E-4,2.109374E-4,1.977371993328519E-5,0.0054756282,3.389114928709264E-4,0.0182884573,0.001175819714071847,2.55792E-4,2.80178514522438E-5,0.0053922363,3.2207763039366765E-4,0.0174447072,0.0010347125204616015,2.225075E-4,2.039607805437114E-5,0.0057053437,3.3016208140851063E-4,0.019200109,0.0011501039083491543,2.709646E-4,2.7910571473905726E-5,0.0055469365,3.0597548921441404E-4,0.0182102504,9.8525123699491E-4,2.319916E-4,2.009975124224178E-5,0.0059969228,3.258082258016209E-4,0.0203486655,0.0011364448952764933,2.944947E-4,2.8284271247461902E-5,0.0058332711,2.899741367777478E-4,0.0194517276,9.279493520661567E-4,2.522706E-4,2.0566963801203132E-5,0.0063661856,3.262682945062238E-4,0.021788025,0.001136471733040466,3.291262E-4,2.946183972531247E-5,0.0062898767,2.8328607449008153E-4,0.0211887024,9.100170328076283E-4,2.866841E-4,2.2113344387495982E-5,0.0051771279,3.3930369877146934E-4,0.0172231059,0.0011809441138343508,2.368567E-4,2.8792360097775937E-5,0.0053513844,3.1548692524413746E-4,0.0171141807,0.001019914702315836,2.141323E-4,2.012461179749811E-5,0.0074724871,3.536057126235378E-4,0.0258858443,0.001223811259958005,4.484605E-4,3.59583091927304E-5,0.0075372541,3.0533260553042806E-4,0.025779134,0.0010188218686306258,4.170671E-4,3.0215889859476257E-5,0.0082784135,3.822433779674934E-4,0.0287270275,0.0013277330303942882,5.462268E-4,4.2508822613664564E-5,0.0083582812,3.3819668833387473E-4,0.028741147,0.0011600267238301022,5.273103E-4,3.776241517699841E-5,0.0092779865,4.221895308981501E-4,0.0321907062,0.0014802742989054429,6.83197E-4,5.241183072551463E-5,0.0094023317,3.827636346363118E-4,0.0324552886,0.0013429054322624508,6.819759E-4,4.8538644398046386E-5,0.0105262883,4.712960852797316E-4,0.0364905984,0.0016727342885228364,8.764848E-4,6.701492371106603E-5,0.0108215935,4.375294275817342E-4,0.0373901473,0.0015568008864334578,8.977926E-4,6.362389488234746E-5,0.0190066156,6.081554077700863E-4,0.0579866671,0.001999498687171362,0.0021241406,1.0681760154581266E-4,0.0176412701,6.439130376067873E-4,0.0516012566,0.0018373001932182995,0.001803505,1.1641305768684198E-4,0.0053083855,3.50051424793558E-4,0.0176039542,0.0012084845882343721,2.469205E-4,2.8460498941515414E-5,0.0053354195,3.369747765041176E-4,0.0170588474,0.0010727944817158597,2.213321E-4,2.1142374511865976E-5,0.0053083873,3.50051424793558E-4,0.0176039687,0.0012084845882343721,2.469207E-4,2.8460498941515414E-5,0.0053354178,3.369747765041176E-4,0.0170588529,0.0010727944817158597,2.213321E-4,2.1142374511865976E-5,0.0061823447,3.968715157327369E-4,0.0203674245,0.0013040260733589647,3.098901E-4,3.487119154832539E-5,0.0062169166,3.467362109731258E-4,0.0201076829,0.0010563025134874952,2.766188E-4,2.634387974463898E-5,0.0061965112,4.113903256033131E-4,0.0204116911,0.0013502051695946065,3.175712E-4,3.590264614203249E-5,0.0063152911,3.6304682893533173E-4,0.0204162978,0.0011077838236768038,2.884748E-4,2.7604347483684522E-5,0.0062244676,4.239091883882679E-4,0.0204908266,0.001390986340694976,3.25425E-4,3.685105154537656E-5,0.006408431,3.7894986475785946E-4,0.0207047626,0.001158154134819714,3.006317E-4,2.8809720581775867E-5,0.0062706121,4.3455724594119934E-4,0.0206163308,0.001426729476810513,3.337256E-4,3.7775653535048205E-5,0.006498901,3.9344885309274956E-4,0.0209823296,0.0012046808706043274,3.128224E-4,2.9949958263743876E-5,0.0063244104,4.4406080664701766E-4,0.0207599403,0.0014592261647873505,3.420769E-4,3.862641583165593E-5,0.0065902075,4.0630161210608064E-4,0.0212549173,0.001246929428636601,3.248832E-4,3.10322412983658E-5,0.0063858298,4.523781603923868E-4,0.0209235432,0.0014883433743595597,3.505339E-4,3.944616584663204E-5,0.0066949798,4.1599639421514216E-4,0.0215594127,0.0012804643688912238,3.368021E-4,3.204684071792413E-5,0.0064512801,4.5941049182620985E-4,0.0210937214,0.001513961690400388,3.588072E-4,4.02119385257662E-5,0.0068046281,4.2373458674033204E-4,0.0218718315,0.001308537351396589,3.48408E-4,3.3015148038438355E-5,0.0065215872,4.6546321014662373E-4,0.0212776196,0.001536609904953108,3.669173E-4,4.0938978980917444E-5,0.006912704,4.302429546198287E-4,0.0221767395,0.0013330750166438497,3.596258E-4,3.392639090737475E-5,0.006600265,4.6971267813419724E-4,0.0214848263,0.00155413577270456,3.7482E-4,4.1593268686170846E-5,0.0070162045,4.359598605376417E-4,0.0224667141,0.0013552272872105254,3.703828E-4,3.478505426185217E-5,0.006674796,4.734838962414667E-4,0.0216793436,0.001569695830407917,3.822658E-4,4.221374183841086E-5,0.0071157659,4.409818590373078E-4,0.0227422521,0.00137507417981722,3.806516E-4,3.559494346111537E-5,0.0070219352,4.8242616015303313E-4,0.0225985059,0.001615064085415808,4.141131E-4,4.466542286825459E-5,0.0075583487,4.5612936761405746E-4,0.0239859062,0.0014393981381118986,4.23831E-4,3.887158345115362E-5,0.0072758535,4.8549253341323385E-4,0.0232793976,0.0016369700669224224,4.368935E-4,4.631414470763764E-5,0.0078731104,4.634943365349786E-4,0.0249072425,0.0014687014672832598,4.537828E-4,4.1036569057366385E-5,0.0074428503,4.8654598960427164E-4,0.0237287468,0.001648839288711911,4.521358E-4,4.7370877129308044E-5,0.008078376,4.6794978363067977E-4,0.0255215907,0.0014848575689270671,4.73687E-4,4.2473521163190604E-5,0.007548525,4.869404481042831E-4,0.024016688,0.0016549519630490788,4.617927E-4,4.803123983409131E-5,0.0082088541,4.7046360114253263E-4,0.0259193366,0.0014935805970887543,4.864439E-4,4.338202392696772E-5,0.0603321793,0.005899726180086666,0.1824358152,0.017731723181913257,0.1937473596,0.04772042592014451,0.0582192523,0.005259408521877722,0.1785858226,0.016685379018769698,0.186893371,0.04836872444048944,0.0075669012,4.8691785754888885E-4,0.0240672491,0.0016556802227483422,4.634481E-4,4.8135226186234956E-5,0.0082310803,4.7084286126052716E-4,0.0259867842,0.001494927422987484,4.886053E-4,4.353159771935783E-5,0.0062430024,4.2820205510950087E-4,0.0205387332,0.0014058605905280935,3.289271E-4,3.717526059088221E-5,0.0064444326,3.859067244814477E-4,0.0208095386,0.0011799254213720458,3.05849E-4,2.9308701779505687E-5,0.006445794,4.580316582944895E-4,0.0210754717,0.0015097320954394525,3.578178E-4,4.004996878900157E-5,0.0067921485,4.230969156115417E-4,0.021827307,0.0013057170443859574,3.470541E-4,3.2908965343808665E-5,0.0069478271,4.8078477513332303E-4,0.0223971237,0.0016065431833598499,4.073541E-4,4.411349000022556E-5,0.0074633859,4.5382044907650424E-4,0.0237038997,0.001429772359503428,4.1492E-4,3.8223029707232784E-5,0.0071542959,3.72223051408695E-4,0.0241846032,0.001278297696156885,3.98587E-4,3.5735136770411276E-5,0.0073643871,2.978187368182197E-4,0.0248053639,9.740713526225889E-4,3.769893E-4,2.588435821108957E-5,0.0085537519,3.6193922141707714E-4,0.0299452246,0.001299015396367572,5.882585E-4,4.675467891024384E-5,0.0091678875,2.9601013496162595E-4,0.031986096,0.0010793053321465618,6.148259E-4,3.6235341863986875E-5,0.0105252288,3.8864636882389626E-4,0.0374732955,0.0014714407905179196,8.879954E-4,6.354525946126903E-5,0.0115976194,3.3040732437402174E-4,0.0414085164,0.0012562256962823201,9.925069E-4,5.1710733895391586E-5,0.0131442933,4.209358620977785E-4,0.0473409348,0.0016017471710604017,0.0013057508,8.457541013793548E-5,0.0145516467,3.3827503602837735E-4,0.0526242398,0.0013082526514400802,0.0015170693,7.076015828133795E-5,0.0159275727,4.645083422286407E-4,0.0578093908,0.0017496982597007976,0.0018507264,1.0955363982999378E-4,0.0176903015,3.756647441536137E-4,0.0644098553,0.0014302919282440211,0.0021936956,9.342911751697112E-5,0.0187972335,5.179710416615971E-4,0.0686060551,0.0019210723567840958,0.0025330527,1.386001443000692E-4,0.0208968601,4.310707598527184E-4,0.0764346263,0.0015949884012117453,0.0030241068,1.2000416659433121E-4,0.0218112908,5.704664757897697E-4,0.07984859,0.002089813388798148,0.00335991,1.722265949265676E-4,0.0242696074,4.733223003408988E-4,0.0889199435,0.0017272165469332443,0.0040098361,1.513142425550219E-4,0.0250080257,6.104883291267738E-4,0.0915968842,0.0022290545080818455,0.0043344358,2.1043526320462547E-4,0.0277640173,5.017509342293246E-4,0.1017091377,0.001831234829288696,0.0051459454,1.8816216410320115E-4,0.0282588275,6.496237372510337E-4,0.1034845074,0.0023723798178200725,0.0054556035,2.540629843168815E-4,0.0312153106,5.3674202369481E-4,0.1143360849,0.001959210810505087,0.0064191472,2.313482223834884E-4,0.0314556142,6.93358493133242E-4,0.1151703926,0.0025324833661842677,0.0067067131,3.028646562410345E-4,0.0345580867,5.776305047346444E-4,0.1265617662,0.0021087007848435966,0.0078019671,2.8123299948619115E-4,0.0442623649,9.42356620393787E-4,0.1619289261,0.0034424126713687303,0.0135495165,5.979615372245944E-4,0.0473894154,8.347203124400412E-4,0.1734377386,0.0030477772228297787,0.0148167782,6.11370591376458E-4,0.0475768628,0.0011563991525420623,0.1736822865,0.004171495415315711,0.0166086912,7.986200598532446E-4,0.0501104657,0.001064294132277351,0.1831428471,0.0038488452813798583,0.0174353085,8.654547937356405E-4,0.0439679719,0.0012367950517365438,0.1594603553,0.004412102899978648,0.014839539,7.891710841129444E-4,0.0458052228,0.0012098322197726427,0.1669093283,0.0042784257618895295,0.0153617676,8.825429168034832E-4,0.0395709279,0.0012231819161514774,0.1415159332,0.004344739462844694,0.0119694085,6.965694509523081E-4,0.0402323994,0.001235715986786608,0.1459910711,0.004314317095439324,0.0123672357,7.850528644620055E-4,0.0179813181,7.041626232625528E-4,0.0639374133,0.0024897945698390458,0.0026240282,1.9811865131784035E-4,0.019830441,4.957882612567587E-4,0.0716955604,0.001833022640340266,0.0030833179,1.551418705572419E-4,0.0302415138,8.337511619182309E-4,0.1104283192,0.003013133252944516,0.0068814602,3.758856209008267E-4,0.032764149,7.584213868292481E-4,0.1196446685,0.002716881300314756,0.0075898568,3.8815460837145807E-4,0.0069803148,3.776519561712874E-4,0.0234741904,0.0012892241853145634,3.797125E-4,3.4914180500192184E-5,0.0071164884,3.048015747990814E-4,0.0238470585,9.768884276108506E-4,3.526767E-4,2.5199206336708306E-5,0.0081689422,3.655502701407838E-4,0.0284205205,0.0012967177796267004,5.337728E-4,4.433959855479073E-5,0.0086452987,3.0037476591751177E-4,0.0299197961,0.001060811010500928,5.400553E-4,3.394112549695428E-5,0.0125427302,4.265172915603774E-4,0.0451724816,0.00162144102575456,0.0012199937,8.413679337840253E-5,0.0137902618,3.6272717019820836E-4,0.0497346446,0.0013720947489149573,0.0013759131,7.06257743320383E-5,0.0059020048,3.8492986374143536E-4,0.0195350242,0.0012905936618471362,2.932525E-4,3.2726136343907144E-5,0.0060832318,3.4067286360965117E-4,0.0199552303,0.001088987603235225,2.769931E-4,2.479919353527449E-5,0.0059480662,3.840690042166902E-4,0.0196938378,0.0012729473673329939,2.920333E-4,3.2908965343808665E-5,0.0060699817,3.2861223349108594E-4,0.0197869822,0.0010261900408793684,2.646532E-4,2.428991560298224E-5,0.0061917807,3.886064847631856E-4,0.0205498609,0.001283547817574398,3.123332E-4,3.361547262794322E-5,0.0061919463,3.349611917819735E-4,0.0201058523,0.0010183344244402228,2.719967E-4,2.5337718918639855E-5,0.0062505864,3.989849621226344E-4,0.0208967389,0.0013221403102545509,3.271085E-4,3.38673884437522E-5,0.0062855707,3.4400872081969086E-4,0.0204732541,0.0010504475236774087,2.820629E-4,2.630589287593181E-5,0.0064020646,4.083711547110055E-4,0.0215414511,0.0013581111883789192,3.484071E-4,3.4684290392049256E-5,0.00640421,3.593299319566908E-4,0.0209317634,0.001107288580271647,2.983754E-4,2.8231188426986207E-5,0.0066497544,4.1711389331931873E-4,0.0225083564,0.001391365875677566,3.787603E-4,3.640054944640259E-5,0.0065885941,3.7450901190759083E-4,0.0216943852,0.001154587372181075,3.216378E-4,3.130495168499706E-5,0.0060164672,3.843826218756514E-4,0.0198962979,0.0012695900913286934,2.952456E-4,3.3075670817082456E-5,0.0060985691,3.283458542451846E-4,0.0198286433,0.0010149694576685546,2.644354E-4,2.435159132377184E-5,0.0076076308,4.424477370266459E-4,0.0258900113,0.0014740427402215987,4.760192E-4,4.38520238985614E-5,0.0072280899,4.1376442573039067E-4,0.0242133602,0.001268129725225302,3.992978E-4,4.267317658670374E-5,0.0082932398,4.661909480030688E-4,0.0282293967,0.0015485079915841572,5.526215E-4,5.0596442562694074E-5,0.0077196248,4.486724863416521E-4,0.026041462,0.0013815067860853958,4.629353E-4,5.2096065110524425E-5,0.0091412348,4.968983799530846E-4,0.0310977708,0.0016423662807059818,6.566729E-4,5.998333101787529E-5,0.0083823872,4.940779290759708E-4,0.0284077202,0.0015362291495737215,5.492005E-4,6.456779382943171E-5,0.0101844758,5.370958946035615E-4,0.0346041467,0.0017647223577662294,8.001796E-4,7.319836063738039E-5,0.0092137585,5.532702775316961E-4,0.0313282196,0.0017437370788051735,6.680938E-4,8.111719916269299E-5,0.004961208,3.489527188603064E-4,0.0160168169,0.0011298955703957776,2.067912E-4,2.2516660498395404E-5,0.0051531557,2.999149879549203E-4,0.016610937,0.001002160665761733,2.097272E-4,1.9339079605813714E-5,0.0055404745,2.8165049263226933E-4,0.0187933324,9.56751796444616E-4,2.428384E-4,2.2671568097509268E-5,0.0214943162,6.524147453882385E-4,0.0785131812,0.002383504352838484,0.0034349453,2.1491393626286778E-4,0.0142714528,4.83039335872349E-4,0.0514946179,0.0017637774802961965,0.0016743436,1.0789810007595129E-4,,,,,,,0.005765826,2.6954591445614606E-4,0.0196893462,9.308651889505805E-4,2.601943E-4,2.3727621035409345E-5,0.0099409295,3.827270567911289E-4,0.0357469354,0.0014490883340914729,7.946539E-4,5.5434646206140794E-5,0.0115345272,4.927971184980691E-4,0.0388542897,0.0016768351141361515,9.814176E-4,7.269800547470336E-5,0.0051013126,3.0196357396215854E-4,0.0165344135,0.001011025716784692,2.090615E-4,1.928730152198591E-5,0.005093904,3.0814931445648225E-4,0.0166328714,0.0010302572494285105,2.125178E-4,1.944222209522358E-5,0.0051777889,3.1420216421915365E-4,0.0170515611,0.0010462289424404202,2.217869E-4,1.997498435543818E-5,0.0053899569,3.184933280305884E-4,0.0178639204,0.00106128035881194,2.393248E-4,2.104756517984919E-5,0.0058113118,3.187804887379402E-4,0.0193329299,0.0010668519109979604,2.687747E-4,2.29128784747792E-5,0.0063991847,3.201921298220804E-4,0.0213929148,0.0010723618792180185,3.157097E-4,2.6038433132583074E-5,0.0071475091,3.287871651996166E-4,0.0240242355,0.001101327834933813,3.890293E-4,3.104834939252005E-5,0.0081316188,3.5206249445233443E-4,0.0274625194,0.0011803033508382495,5.034788E-4,3.8987177379235857E-5,0.0095608348,4.031290116079467E-4,0.0322817584,0.0013609985304914916,6.84776E-4,5.170106381884226E-5
3,APPNP,1.548231E-4,5.686083E-4,1.775E-7,0.8662744218,3.098838492080541E-4,0.0116194326,2.945759664331087E-4,0.032199969,8.424042972350035E-4,7.260936E-4,3.5623026261113754E-5,0.0047229259,2.917550342324876E-4,0.0157655581,9.570047021828054E-4,1.816139E-4,2.029778313018444E-5,0.00654184,3.089514524969902E-4,0.021590602,0.0010706437315932877,3.214859E-4,2.6981475126464083E-5,0.005453502,3.62936633587738E-4,0.0179781515,0.0011716932192344547,2.498882E-4,2.7073972741361767E-5,0.0059718572,3.513047110415686E-4,0.0192981366,0.0011735250316887152,3.021585E-4,3.591656999213594E-5,0.0062886839,3.2315321443550577E-4,0.0205226733,0.0010301436792991548,2.899421E-4,2.8E-5,0.0206522154,8.281310282799456E-4,0.0668949787,0.002362389679963913,0.0026927941,1.7181094260843808E-4,0.0174638198,7.658126402717573E-4,0.055809153,0.0021900499994292368,0.0019321041,1.5618578680533002E-4,0.0156325244,9.127277797897904E-4,0.0509757508,0.003210358079716342,0.0019509919,2.8716545753276106E-4,0.0143425935,4.900142855060452E-4,0.0471201491,0.0017780950480781393,0.0013702139,9.454099639838794E-5,0.0065683114,3.150745943423557E-4,0.0216403358,0.0010901587040426728,3.253272E-4,2.7604347483684522E-5,0.0055107616,3.713906299302663E-4,0.0181456478,0.0012007068751364756,2.55966E-4,2.7694764848252457E-5,0.0065937073,3.217903043909185E-4,0.0216903962,0.0011106493596090533,3.296772E-4,2.8213471959331766E-5,0.0055817198,3.77876964103397E-4,0.018343678,0.0012248428470624303,2.62188E-4,2.830194339616981E-5,0.0066234634,3.288981605299732E-4,0.0217606336,0.0011311299660074433,3.343874E-4,2.8792360097775937E-5,0.0056635282,3.8251405202946464E-4,0.018565843,0.0012441145445657325,2.684279E-4,2.8861739379323626E-5,0.0066591166,3.362915401850008E-4,0.0218582999,0.0011512328174613509,3.39331E-4,2.9359836511806395E-5,0.0057412164,3.8691601155806414E-4,0.0187769185,0.001262199667247619,2.74616E-4,2.939387691339814E-5,0.0066945468,3.43694631904544E-4,0.0219607215,0.001170741645283023,3.444108E-4,2.9899832775452106E-5,0.0058145307,3.9116109213468563E-4,0.0189787402,0.0012790590291303994,2.806909E-4,2.9899832775452106E-5,0.0067305186,3.5082189213331603E-4,0.0220685095,0.001189181230931602,3.495401E-4,3.0413812651491098E-5,0.0058834913,3.9518856258753237E-4,0.0191713064,0.0012945477974953261,2.865916E-4,3.0380915061926623E-5,0.0067659271,3.5782397907351037E-4,0.0221733066,0.0012076352926277038,3.546529E-4,3.091924966748061E-5,0.0059482742,3.989912279737488E-4,0.0193541406,0.001308802124081406,2.922809E-4,3.080584360149872E-5,0.0067999445,3.6465188879258534E-4,0.0222731979,0.0012258825392344895,3.596848E-4,3.1384709652950434E-5,0.0060094594,4.025444074881677E-4,0.0195270064,0.0013220400901636834,2.977412E-4,3.1224989991991994E-5,0.0068346199,3.7093934814198397E-4,0.0223741561,0.0012428523645228342,3.645777E-4,3.1843366656181314E-5,0.0060665818,4.0583494181748326E-4,0.0196892563,0.0013341476679888174,3.029276E-4,3.1606961258558214E-5,0.0068715035,3.767757954009254E-4,0.0224799106,0.0012589019024530864,3.693184E-4,3.226453160980336E-5,0.0061198867,4.088899607473874E-4,0.0198407573,0.0013453586882315066,3.078447E-4,3.195309061734091E-5,0.0070441993,3.9905889289677533E-4,0.0229772537,0.0013202927705626506,3.898018E-4,3.40147027033899E-5,0.0063889347,4.152095856311605E-4,0.0206721392,0.001364995604388527,3.282923E-4,3.3376638536557275E-5,0.0071758828,4.119817957143252E-4,0.0233573146,0.0013559996312683864,4.045874E-4,3.5227829907617075E-5,0.0065851609,4.17203787135256E-4,0.0212693662,0.0013725807808650098,3.42411E-4,3.4322004603461026E-5,0.0072706298,4.188555837039778E-4,0.0236296678,0.001375231980430938,4.145096E-4,3.6027767069303643E-5,0.0067128395,4.180765480148342E-4,0.0216546197,0.0013766927761850137,3.516724E-4,3.492849839314596E-5,0.0073345065,4.228108324061719E-4,0.0238127579,0.0013864259807144412,4.209315E-4,3.653765181289022E-5,0.0067914853,4.187087293095285E-4,0.0218918029,0.0013795531885360565,3.575566E-4,3.531288716601915E-5,0.0603676461,0.005623835435003411,0.1863891502,0.017014102444736837,0.1915360202,0.047801609439432055,0.0538604602,0.004861996400656833,0.163661517,0.015596394487188376,0.1816452112,0.04822188060414069,0.007345455,4.234938016075324E-4,0.0238437474,0.0013883526209144419,4.220248E-4,3.6619666847201105E-5,0.0068047933,4.188281270401977E-4,0.021931448,0.0013800851423010102,3.585672E-4,3.536947836765479E-5,0.0066388413,3.3179511750476375E-4,0.0217989334,0.0011386382217368255,3.363077E-4,2.8982753492378878E-5,0.0056965016,3.849012860461757E-4,0.0186472799,0.0012535756857884569,2.711699E-4,2.9103264421710496E-5,0.0067616975,3.5688653659111323E-4,0.0221558297,0.0012048464632474962,3.539087E-4,3.080584360149872E-5,0.0059398445,3.990689163540553E-4,0.0193223482,0.001308734503251137,2.917234E-4,3.0757112998459396E-5,0.0070075451,3.9482274503883387E-4,0.0228675301,0.001308534676651712,3.854033E-4,3.363034344160047E-5,0.0063326198,4.143983590701102E-4,0.0204935114,0.0013624723850412528,3.241396E-4,3.3090784215548595E-5,0.0074428361,2.9384689891166115E-4,0.0253719809,0.001008105649225318,3.95022E-4,2.8844410203711914E-5,0.0064256034,3.3878016470862045E-4,0.0220774285,0.0011135317687430385,3.255005E-4,3.148015247739439E-5,0.0085897541,2.8639832401744253E-4,0.0299610212,0.0010550099525596904,5.439183E-4,3.906404996924922E-5,0.0078375151,3.257545087945829E-4,0.0274734497,0.0011845302866537435,4.94217E-4,4.064480286580315E-5,0.0099780412,3.6081435669884314E-4,0.0352566189,0.0014092270931258736,7.813219E-4,5.4405882034941774E-5,0.0098101588,3.5334119488109506E-4,0.0348930915,0.0013553973587107214,7.649211E-4,5.3263495942343096E-5,0.0118728605,4.52920522829337E-4,0.0425229712,0.0017487569871197084,0.0011133318,7.302739212103908E-5,0.0123007024,3.6907722769089944E-4,0.0443221407,0.0014161677160562586,0.0011394529,6.867313885355758E-5,0.0141794987,5.173944336770546E-4,0.0513323719,0.001954993606127652,0.0015472426,9.444575162494076E-5,0.0149758838,3.9660433683962656E-4,0.054289626,0.001510989410948998,0.0016200889,8.693100712634129E-5,0.0166832122,5.688145567757562E-4,0.0608140145,0.0021122185019547576,0.0020907673,1.1862967588255479E-4,0.0176708289,4.335273924448143E-4,0.0643603592,0.001631147142351051,0.0022085704,1.0834666584625482E-4,0.019299373,6.16940029500437E-4,0.0706577187,0.0022595981943699635,0.0027505436,1.4573949361789342E-4,0.0203679473,4.8052055106935856E-4,0.074467204,0.0017768601520659975,0.0029049555,1.3330791424367872E-4,0.0221644789,6.442988437053104E-4,0.0811753166,0.0023554114290289074,0.0035299105,1.759232787325202E-4,0.0231210154,5.255187912910442E-4,0.0847110841,0.0019177770986222565,0.0037059036,1.6218507946170633E-4,0.0250712921,6.708516974712071E-4,0.091806221,0.002452427776714332,0.0044266944,2.0933227175951632E-4,0.0259814485,5.535937138371425E-4,0.0951758781,0.002020401692733403,0.0046024797,1.9527160571880387E-4,0.0279407984,7.000385703659478E-4,0.1022970376,0.002559051777514476,0.0054299163,2.4593901683140886E-4,0.0287551401,5.860187710304167E-4,0.1053193383,0.0021389237948089687,0.0055780864,2.3270582287514854E-4,0.0395370597,8.677418971099643E-4,0.1446406466,0.0031702585068098155,0.0109202058,4.60038041905232E-4,0.0393007103,7.874153922803389E-4,0.143839521,0.002874777034832441,0.0104724644,4.6412067396314077E-4,0.0425961853,0.001013337061396651,0.1554597662,0.0036751759141570354,0.013286502,6.084767867388204E-4,0.0412611053,9.69035087084054E-4,0.1508234356,0.003513248923717191,0.0121128123,6.260383374842151E-4,0.0390374347,0.0010633672930836268,0.1416724499,0.003831970772331125,0.011669075,6.000983252767833E-4,0.037307182,0.0010722439088192573,0.1360475113,0.0038318278927947694,0.0104269934,6.184343134076569E-4,0.0341576243,0.0010804332464340405,0.1228753824,0.003854391132202335,0.0091954876,5.241087673374679E-4,0.0325668978,0.001104580463343436,0.1181920561,0.003908897286959584,0.0082201581,5.404877426917284E-4,0.0166547626,6.431523925167347E-4,0.0587268907,0.0021888684291203986,0.0021686133,1.4449567467574937E-4,0.0154746479,5.675781884463144E-4,0.0551517313,0.0018857937320926697,0.0018757068,1.2796483892069728E-4,0.026695387,7.623798265956412E-4,0.0973606576,0.002788355429280851,0.0053961597,2.888477107404523E-4,0.0268665462,7.314875255258972E-4,0.0982035746,0.002649205352553856,0.0053014361,2.9498135534301146E-4,0.0073015376,2.969427554260248E-4,0.0247617741,0.001017922393898474,3.796923E-4,2.8089143810376278E-5,0.0062469062,3.465645682986072E-4,0.0213485562,0.001129850875115827,3.089916E-4,3.0675723300355936E-5,0.0082985912,2.8464539342838485E-4,0.0288002476,0.0010234603069977847,4.989007E-4,3.6428011200173964E-5,0.007474006,3.284493872729861E-4,0.0260726393,0.0011539748697437047,4.425904E-4,3.865229618017538E-5,0.011427449,4.3012905040231824E-4,0.0408022567,0.0016785079684052738,0.0010354357,7.071067811865475E-5,0.0116448007,3.828707353663897E-4,0.0418734207,0.0014574642362679092,0.0010419688,6.822756041366275E-5,0.0062693935,3.080584360149873E-4,0.020873415,0.001064062968061571,3.017901E-4,2.6851443164195103E-5,0.0054080301,3.298514817307935E-4,0.0179516611,0.0011157410093744875,2.410991E-4,2.6476404589747452E-5,0.0063413129,3.06088222576433E-4,0.0209811047,0.0010683913140792562,3.066737E-4,2.6645825188948456E-5,0.0053759246,3.452709081286751E-4,0.0178134312,0.0011397385665142686,2.410347E-4,2.6476404589747452E-5,0.0065346157,3.194072635366954E-4,0.021651355,0.0011096932008442693,3.28341E-4,2.840774542268358E-5,0.0055504141,3.692885051013638E-4,0.0184681463,0.001192026425881574,2.613247E-4,2.8089143810376278E-5,0.0065651682,3.3357008259134993E-4,0.0218566258,0.001158205508534647,3.391906E-4,3.014962686336267E-5,0.0057049258,3.790039577629764E-4,0.0191266136,0.0012237050298172351,2.785502E-4,2.913760456866693E-5,0.0066704141,3.5156080555147215E-4,0.0223073469,0.001217203351950692,3.552117E-4,3.2218007387174025E-5,0.0060769979,3.8186385008272256E-4,0.0203642747,0.0012448031972966652,3.029986E-4,3.0215889859476257E-5,0.0068270886,3.726285013253817E-4,0.0229221341,0.0012870881865668724,3.780341E-4,3.462657938636157E-5,0.0065539696,3.7767843465043115E-4,0.0220317202,0.00123152831879742,3.365643E-4,3.141655614481002E-5,0.0064079117,3.068207946016697E-4,0.0211738466,0.0010697387531542455,3.111263E-4,2.6627053911388697E-5,0.0054003274,3.5178118198675716E-4,0.0178682844,0.0011509735009981768,2.434548E-4,2.655183609470351E-5,0.0073980678,4.2132054305481E-4,0.0249713024,0.001449508192457014,4.537454E-4,4.0681691213615986E-5,0.0076894742,3.7062649662429696E-4,0.0260416966,0.0012086815130546177,4.414538E-4,3.452535300326414E-5,0.0079189781,4.4125956080293604E-4,0.0268251746,0.0015075881400435597,5.139467E-4,4.449719092257398E-5,0.0083726697,3.6936973346499304E-4,0.0284471268,0.0012098855317756304,5.201523E-4,3.694590640382233E-5,0.0086854419,4.5345562076128245E-4,0.0294957712,0.0015379739919777577,5.966411E-4,4.907137658554119E-5,0.0091428937,3.7087059737865444E-4,0.0311653508,0.0012252913939141171,6.234623E-4,4.058324777540605E-5,0.0096817457,4.6398491354784373E-4,0.0328934986,0.0015680545271131358,7.109574E-4,5.475399528801529E-5,0.0100409835,3.7368302075422156E-4,0.034320164,0.0012551736931596359,7.592794E-4,4.6238512086787566E-5,0.0185166739,6.451953192638645E-4,0.058912983,0.0022256354148871733,0.0023352962,1.5447977213862014E-4,0.01853257,5.585212619050416E-4,0.0553906098,0.0016727151580588969,0.0019463322,1.129601699715435E-4,0.0065418157,3.0894983411550815E-4,0.0215905167,0.001070642797575363,3.214536E-4,2.6981475126464083E-5,0.0054534865,3.62935255934168E-4,0.0179781092,0.001171688951898071,2.498544E-4,2.7073972741361767E-5,0.0065418204,3.0894983411550815E-4,0.021590539,0.0010706423305660952,3.214541E-4,2.6981475126464083E-5,0.0054534866,3.6293387827536846E-4,0.0179781211,0.0011716880984289292,2.498545E-4,2.7073972741361767E-5,0.0059893505,3.6473963316316474E-4,0.0193451317,0.0012106448694807243,3.082611E-4,3.660601043544626E-5,0.006406923,3.3647139551528E-4,0.0209190846,0.0010669395484281196,3.015872E-4,2.8982753492378878E-5,0.0060297521,3.7653950655940473E-4,0.0194568218,0.0012440731489747699,3.149143E-4,3.730951621235526E-5,0.0065230253,3.5004856805877666E-4,0.0213020605,0.0011046062646934427,3.140054E-4,2.9966648127543395E-5,0.0060849167,3.8662643468857636E-4,0.019615701,0.0012725466592624413,3.220662E-4,3.796050579220462E-5,0.0066430973,3.622388714646732E-4,0.0216870266,0.0011399837718143184,3.268259E-4,3.093541659651604E-5,0.0061447004,3.9529229691457436E-4,0.0197827711,0.0012978890553510343,3.291642E-4,3.854867053479277E-5,0.0067628625,3.7311258354550303E-4,0.0220621301,0.001172425264142666,3.395692E-4,3.187475490101845E-5,0.006216873,4.020174125582125E-4,0.0199810347,0.0013184202668345174,3.36356E-4,3.908964057138413E-5,0.0068762624,3.832270867253514E-4,0.0224159082,0.0012030610957054508,3.521163E-4,3.2726136343907144E-5,0.0062938883,4.078026483484382E-4,0.0201939724,0.0013365837048236074,3.43512E-4,3.961060464067672E-5,0.0069999238,3.911163509750008E-4,0.0227878304,0.00122855402811598,3.64544E-4,3.358571124749333E-5,0.0063739215,4.130387391032468E-4,0.020419568,0.0013530025868415774,3.505527E-4,4.008740450565489E-5,0.0071265561,3.972555852344936E-4,0.0231619989,0.001249439074144874,3.766114E-4,3.4409301068170505E-5,0.0064538536,4.1763859974863434E-4,0.020646572,0.0013674797987538974,3.574597E-4,4.054626986542658E-5,0.0072469471,4.027840612536698E-4,0.023517728,0.001268624057788595,3.883691E-4,3.518522417151836E-5,0.0065340459,4.214439464507706E-4,0.0208741005,0.0013799456511036947,3.641842E-4,4.097560249709575E-5,0.0073564113,4.081053785482372E-4,0.0238406324,0.001287101006137436,3.995248E-4,3.593048844644336E-5,0.0066085846,4.249788230018056E-4,0.0210846263,0.001391484818458326,3.705055E-4,4.1352146256270664E-5,0.0074567991,4.1316945676078237E-4,0.0241367607,0.001304712995259877,4.101904E-4,3.66333181680284E-5,0.0069159301,4.3876303399443303E-4,0.0219462878,0.0014378170954610326,3.974408E-4,4.287190222045203E-5,0.0078485612,4.341485920741884E-4,0.0252909228,0.0013771793637721995,4.551219E-4,3.952214569073901E-5,0.0071206684,4.4802232087252084E-4,0.0225175971,0.001469170173941739,4.165544E-4,4.38520238985614E-5,0.0081080564,4.4870034544225614E-4,0.0260439968,0.0014279849438982191,4.861709E-4,4.1545156155681975E-5,0.0072547484,4.535228770415005E-4,0.0228967987,0.0014877966931002367,4.293054E-4,4.4530888156424635E-5,0.008276721,4.5785368842022006E-4,0.0265333607,0.0014601825228374703,5.068303E-4,4.287190222045203E-5,0.0073405185,4.566760339671877E-4,0.0231388567,0.0014985049215801727,4.373881E-4,4.4922154890432404E-5,0.008382855,4.636237698824339E-4,0.0268414144,0.0014804735728813263,5.201305E-4,4.370354676682432E-5,0.0610193881,0.005795557350246825,0.1863782898,0.01737015342476859,0.193619952,0.04770815941744137,0.0562531793,0.005015519514467071,0.1737340294,0.015838392753054206,0.1841957308,0.048049233739987984,0.0073545021,4.572974961663359E-4,0.0231777868,0.0015006162067630752,4.3878E-4,4.4999999999999996E-5,0.008399813,4.6467085124849393E-4,0.0268892843,0.0014840909675622987,5.223228E-4,4.38520238985614E-5,0.0061136369,3.902114811227368E-4,0.0196939104,0.0012827992828186334,3.251911E-4,3.8144462245521305E-5,0.0066947706,3.670926313616224E-4,0.0218406303,0.0011540372610968851,3.321979E-4,3.13368792319848E-5,0.0063689495,4.1209828924663105E-4,0.0204027797,0.0013499333316871615,3.498138E-4,3.996248240537617E-5,0.0071131156,3.966509800819859E-4,0.023113242,0.0012469258197663564,3.75248E-4,3.430743359681689E-5,0.0068554492,4.358635107461968E-4,0.021773896,0.0014279642852676674,3.918024E-4,4.2508822613664564E-5,0.0077707514,4.299441824237188E-4,0.0250583034,0.0013622775047691274,4.458777E-4,3.893584466786357E-5,0.0068860636,3.008321791298265E-4,0.022792556,9.88971182593305E-4,3.299858E-4,2.6267851073127396E-5,0.0074191232,3.269113029554041E-4,0.0251306983,0.001125199537859841,4.045706E-4,2.7184554438136376E-5,0.0082519983,2.9251837549118173E-4,0.0282379801,0.0010346637134837579,4.78353E-4,3.1224989991991994E-5,0.0096440478,3.0968532415986396E-4,0.0337988644,0.0011462578244007759,6.734679E-4,3.915354390090378E-5,0.0100270216,3.2046684695924475E-4,0.0352812788,0.001217347526386775,7.492954E-4,4.5519226706964164E-5,0.0123097215,3.437048152121235E-4,0.0440183179,0.0013383833531540954,0.0011084354,5.634713834792322E-5,0.0123347441,3.65887960993526E-4,0.0442128187,0.0014315177260516196,0.0011507718,6.469157595854347E-5,0.0155687964,3.53232218236106E-4,0.0563305264,0.0013864021783018086,0.0017110919,7.643951857514541E-5,0.0152051177,4.019601970344825E-4,0.0550971978,0.0015497593361551334,0.0016918025,8.726969691708572E-5,0.0190082576,3.911994376274076E-4,0.0691901489,0.001502471630347808,0.0024862699,9.930760293149765E-5,0.0182353072,4.526212544722132E-4,0.0664885243,0.0017010346851254975,0.0023814719,1.1282287002199509E-4,0.0224738669,4.4405630273648857E-4,0.0821791837,0.0016525864576475266,0.0034344689,1.252717047062105E-4,0.0213335736,5.123895002827439E-4,0.0781265761,0.001872147163018976,0.0032279141,1.4175683405042594E-4,0.0260777104,4.8608332619006796E-4,0.0955509366,0.0017743021163263036,0.0045553355,1.5498709623707388E-4,0.0247277356,5.3355224673878E-4,0.0905528046,0.0019480487673567107,0.0042343772,1.7384475833340503E-4,0.0298316257,5.040476167982545E-4,0.1092902867,0.0018400440212125362,0.0058410143,1.8881207588499206E-4,0.0281256098,5.579023211996881E-4,0.1029782036,0.0020372744046887746,0.0053968528,2.096425529323663E-4,0.0335156368,5.281353993058977E-4,0.1227689051,0.0019281234400317837,0.0072713132,2.279649095804001E-4,0.0314555836,5.863019699779287E-4,0.1151509379,0.0021412853616461307,0.0066959811,2.4903814968795445E-4,0.0370938923,5.585955603117518E-4,0.1358559974,0.0020395178351757556,0.008824696,2.7268296609799447E-4,0.0445942422,7.782326130405999E-4,0.163093128,0.002838427205337491,0.0137396157,4.895896240730597E-4,0.0505966279,7.791784134586892E-4,0.1851841176,0.0028456182105124363,0.016518042,5.676583479523576E-4,0.0476514157,0.00100714795338123,0.1737047748,0.003590520157303117,0.0166224649,6.683285120358102E-4,0.0529627198,9.700572148074566E-4,0.1937409576,0.0035424296746724556,0.0191339622,7.946577879817199E-4,0.043928683,0.001121860953951068,0.1584040653,0.003937020065988996,0.0145332553,6.742017502202141E-4,0.0479976782,0.0011068152510694818,0.1751707971,0.003969407764390048,0.0166683722,8.118891549959267E-4,0.0393839376,0.0011318816192517661,0.1394710885,0.003945938038033542,0.0114779736,5.982098294077087E-4,0.0420598621,0.0011323714055026294,0.1528159529,0.004032394945934736,0.0133698706,7.279038398030333E-4,0.0213208174,6.03580980482321E-4,0.0761706002,0.002112017045385761,0.0034798553,2.0450427868384563E-4,0.0222223161,5.386575906826153E-4,0.0798013073,0.0019054235749564976,0.0037848124,1.9248376554920158E-4,0.0297575245,7.420896172296174E-4,0.1083312064,0.0026446194433226117,0.0066394279,3.10367524074282E-4,0.0346336569,7.116150644836013E-4,0.1266976665,0.002593186071225896,0.008397386,3.7027017163147234E-4,0.0067331982,3.0652569223476195E-4,0.0222046632,9.962544855607928E-4,3.184739E-4,2.6645825188948456E-5,0.0071425058,3.312431131359564E-4,0.0240782981,0.0011195525892069564,3.774851E-4,2.6267851073127396E-5,0.0079207839,2.9151672336248565E-4,0.0268771083,0.0010082400507815587,4.329762E-4,2.9444863728670913E-5,0.008985896,3.133241133395258E-4,0.0313009094,0.0011277043052148024,5.866535E-4,3.611094017053558E-5,0.0117513599,3.7595877433569763E-4,0.0419998387,0.0014594574334320272,0.001064226,6.355312738174258E-5,0.0146363519,3.709083444734022E-4,0.0528532247,0.0014379756604337918,0.0015362556,7.53060422542574E-5,0.0056708465,3.474651061617555E-4,0.0184576097,0.0011466333328488231,2.666443E-4,3.0512292604784717E-5,0.0062473361,3.2320581677933955E-4,0.0207274179,0.001080114345798629,2.986026E-4,2.6627053911388697E-5,0.005686298,3.5456029106486245E-4,0.0184245143,0.001179605018639714,2.785812E-4,3.3E-5,0.0062276476,3.1673174769826913E-4,0.0205239063,0.0010329409470052004,2.872468E-4,2.6664583251946764E-5,0.0060208125,3.621077187799233E-4,0.0194897393,0.0012048572529557184,3.109729E-4,3.666060555964672E-5,0.0064039891,3.245597017499246E-4,0.0209504448,0.0010308535298479604,2.978061E-4,2.8053520278211075E-5,0.0061443311,3.768341810398839E-4,0.0199103614,0.0012502663716184644,3.245358E-4,3.7656340767525464E-5,0.006547855,3.304406149370867E-4,0.0214955337,0.0010425502385976418,3.102926E-4,2.8460498941515414E-5,0.006381751,3.933992882555839E-4,0.0206668965,0.0013051440533519663,3.447246E-4,3.8987177379235857E-5,0.006706761,3.4502753513306734E-4,0.0221092018,0.001086637013910349,3.290492E-4,2.942787793912432E-5,0.0067063978,4.1293098696997785E-4,0.0216831249,0.0013691062778323675,3.72148E-4,4.054626986542658E-5,0.0068853098,3.690569061811471E-4,0.0228013777,0.0011670526980389533,3.558645E-4,3.119294792096444E-5,0.0057701537,3.5385590287573276E-4,0.0186689136,0.0011775516973789304,2.852181E-4,3.370459909270543E-5,0.0062577619,3.177766511246539E-4,0.0205515465,0.0010277412125627736,2.873717E-4,2.6832815729997476E-5,0.0076713047,4.585531594046649E-4,0.0248473438,0.0014981939126828675,4.651369E-4,4.561797891182817E-5,0.0076466625,4.0859025930631293E-4,0.0255441903,0.0012941970483662834,4.441934E-4,3.862641583165593E-5,0.0083119478,4.8827246492097015E-4,0.0269506892,0.0015829526208955213,5.385784E-4,4.9386232899462985E-5,0.0082999203,4.258790908227357E-4,0.0278449117,0.0013439151758946693,5.13904E-4,4.513313638558703E-5,0.009198033,5.051088991494804E-4,0.0298351161,0.0016257004644152624,6.396023E-4,5.4497706373754855E-5,0.0091647506,4.525660172836666E-4,0.030848014,0.0014225670458716524,6.088941E-4,5.513619500836089E-5,0.010355581,5.12321188318422E-4,0.033604861,0.0016316592781582802,7.798262E-4,6.13758910322286E-5,0.0102269423,4.846493577835423E-4,0.0345038527,0.0015275663651704303,7.390705E-4,6.843975452907469E-5,0.0051054267,3.305646684084674E-4,0.0170776792,0.0010597320416029705,2.162175E-4,2.383275057562597E-5,0.0052492329,3.666619696668854E-4,0.0169912261,0.0012126755543013143,2.475301E-4,2.6739483914241875E-5,0.0057693646,3.6722744995438454E-4,0.0197002287,0.001207759909915874,2.842621E-4,3.2496153618543845E-5,0.0219344202,7.160062848886174E-4,0.080077952,0.002579805225205965,0.0036755508,2.3292488059458138E-4,0.0182842472,5.115535162619841E-4,0.0658300834,0.0017374426609243828,0.002582574,1.3509996299037244E-4,,,,,,,0.0060088474,3.548605359856179E-4,0.0206772969,0.0011797203058352434,3.042012E-4,3.3674916480965476E-5,0.0107326212,4.110401440248872E-4,0.0385315949,0.0015391455421759179,9.198618E-4,6.75721836261046E-5,0.0108349587,4.4129015398034887E-4,0.0363102899,0.0014105637171003655,8.164409E-4,4.784349485562274E-5,0.0053520311,3.7443423988732657E-4,0.0173409184,0.0012402015965156633,2.560915E-4,2.826658805020514E-5,0.0054792757,3.83324927444068E-4,0.0177849027,0.0012699846455764732,2.68073E-4,2.991655060330318E-5,0.0056581851,3.9412434586054185E-4,0.018466407,0.0012988552652239587,2.8455E-4,3.165438358268883E-5,0.0059092785,4.064640205479447E-4,0.0194149419,0.0013295047950270806,3.070837E-4,3.349626844888845E-5,0.0063101617,4.178660072319834E-4,0.0208089427,0.0013611561262397492,3.377888E-4,3.541186241925155E-5,0.0068128078,4.3285216875972793E-4,0.0225392674,0.0014048099515592846,3.798539E-4,3.7416573867739416E-5,0.0074476327,4.476103215968104E-4,0.0246890834,0.0014529408109073129,4.380905E-4,3.9496835316263E-5,0.0082957698,4.544051056051197E-4,0.0275004861,0.0014859427983606906,5.201213E-4,4.170131892398608E-5,0.0094195155,4.4901113571937164E-4,0.0313787441,0.0014565387052872985,6.386725E-4,4.423799272118933E-5

==> tables/quantification_acc_comp/neighbor_AmazonComputers.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.1179725569,5.6662425306,1.1587455635,0.6538250005,0.0021020549469507213,0.0549620001,4.498788725868331E-4,1.6391983407,0.03972598366308882,0.5503484252,0.009040932474031647,0.0662407756,3.0847041997572475E-4,3.6350402988,0.03373818523572363,0.4111075052,0.004373283891996951,0.0491552639,5.485398800451978E-4,1.552512022,0.04105860887804164,0.5471907877,0.013442194612487947,0.0391896691,4.7477678966015177E-4,1.608489772,0.03506160188867588,0.321192686,0.009476847471601513,0.0515097864,3.397660960131249E-4,2.0350863518,0.0434022536972448,0.5352215125,0.007866506530855993,0.0399518484,3.4276084957299307E-4,1.8168230405,0.0373469738934763,0.2918506814,0.005977562379431937,0.0873891555,6.608948479145529E-4,4.1284010116,0.053555274772892354,0.7446845303,0.01644293203780883,0.058171165,9.36876726149177E-4,2.5986411859,0.068244502899501,0.4337088464,0.010786171980828046,0.0733981368,0.0013102079987543963,3.4022648929,0.1149719298263711,0.7189090694,0.024322068168640593,0.0397173354,4.48785026488184E-4,1.4960853252,0.03674095803051412,0.275812787,0.006505493063557904,0.0491453781,6.15170708015263E-4,1.6665963685,0.044596641342145936,0.4980820742,0.012584592246076153,0.0390374257,5.10392985845221E-4,1.7217389331,0.03955504009604845,0.2888507441,0.008046684969600836,0.0488375775,6.234693256287754E-4,1.6643285972,0.04486348920893247,0.495032574,0.01256977633054781,0.0386941661,5.075628039957222E-4,1.7218611849,0.03944341526795062,0.2848668423,0.007940625416174723,0.0485864367,6.264822423660547E-4,1.6643143773,0.04514378402393845,0.4920221256,0.012497749157348295,0.0383748665,5.052108470727841E-4,1.7214976643,0.03935450627310677,0.2812566184,0.007861765577782131,0.0484159799,6.248159729072232E-4,1.665715698,0.04531294024889579,0.4892136205,0.012291529237649805,0.038076081,5.031003875967499E-4,1.7207906153,0.03928825809322679,0.2780816692,0.007807237347487266,0.0482623565,6.235078187160126E-4,1.6676607568,0.045597799760514764,0.4877308824,0.012219604821760809,0.0377969406,5.009490992106883E-4,1.719774104,0.03922526550579358,0.2751745624,0.007742345251924639,0.0480881268,6.304522186494389E-4,1.6704107575,0.04569949492062248,0.4854824149,0.01228033985686064,0.0375387227,4.988657133938952E-4,1.7185860304,0.039188975044009505,0.2725686052,0.007700003961037942,0.0479679464,6.335874051778492E-4,1.6767263163,0.0458544916011507,0.4834974351,0.01234900740950462,0.0373011404,4.967655382572346E-4,1.7172055404,0.0391541905036996,0.2701164188,0.007657597534475156,0.0478166193,6.433132984790536E-4,1.684624021,0.04637029433807812,0.4805529399,0.01251503068314257,0.0370867957,4.949808077087434E-4,1.7157979837,0.039138013529048714,0.2678168034,0.0076094932814215685,0.0477443,6.442189068942327E-4,1.6910597965,0.0464597717600937,0.4798877157,0.012548535014096267,0.0368915987,4.935007598778344E-4,1.7144566738,0.03912446986222305,0.2657184956,0.007560997883877498,0.0476807856,6.451519200932444E-4,1.6965585629,0.04644678953383107,0.4814032781,0.012628372935576459,0.036720246,4.926986908852103E-4,1.7132637553,0.039134293848234955,0.2638821857,0.007520130916413623,0.0475574617,6.417063191211382E-4,1.7225078028,0.04622363775169583,0.4831662343,0.01232268878938359,0.0361187273,4.931673144075954E-4,1.7099200638,0.039225057934947655,0.2571386475,0.007321903304469406,0.047567214,6.259456845445937E-4,1.7565999336,0.04542998794849059,0.4813049496,0.011797130880006374,0.0358170789,4.951686581357911E-4,1.7097866648,0.03928239976121622,0.2526127502,0.007109030313622246,0.0476686166,6.109738128594384E-4,1.7869927422,0.044766398380928524,0.4821724533,0.011289479926019622,0.0356976424,4.964161560626326E-4,1.7147117964,0.039352262107787396,0.2509317061,0.007081409040579424,0.047762141,6.067272863486527E-4,1.8176266804,0.04434527601673035,0.4799554831,0.01090953188729929,0.0357998147,4.91702145612565E-4,1.7363011508,0.03965147853485416,0.2511574022,0.006995338519328425,0.0660141509,0.0011394643478406861,2.9847111573,0.1071092787717292,0.7246953195,0.023184017512070682,0.0497840086,5.173364475851281E-4,1.7187421146,0.04801513519714382,0.4283488757,0.00804601143424492,0.059927526,6.49056237933201E-4,3.2930383332,0.04480976916923362,0.6395114738,0.011586104867469482,0.0367697892,4.8341803855462406E-4,1.8836101342,0.04093360631559355,0.2661740619,0.006673454802424304,0.0486264244,6.22839465673138E-4,1.6659219557,0.04490770057573645,0.492672455,0.012384659866140853,0.0383124774,5.058754787494646E-4,1.7182708775,0.03936896184813615,0.2805120688,0.007878633764809734,0.048123676,6.199112839753766E-4,1.672368476,0.04539191168038641,0.486711036,0.012111236931048786,0.0374076491,4.994136562009494E-4,1.7140876165,0.0391710026805544,0.2712173947,0.007716202109846527,0.0475979409,6.449891471955167E-4,1.7134067741,0.04609834719379861,0.4822358271,0.012284040947505832,0.036263312,4.953100039369284E-4,1.7071156962,0.039221260663063855,0.2594679132,0.007520096874376021,0.0490977635,6.162937611237031E-4,1.6667624586,0.04445963486129862,0.497867569,0.012613895472850566,0.0390392528,5.109696664186633E-4,1.7216371059,0.03955163442893353,0.2885536774,0.008052576854647213,0.0488560748,6.293703202407944E-4,1.6672245825,0.04473796356563405,0.4961310003,0.012735411065214973,0.0386878547,5.085754614607354E-4,1.7213234045,0.03943825858224473,0.2841852989,0.007952594545178321,0.0486650008,6.341403630112185E-4,1.6700048015,0.044993813019125195,0.4935943621,0.01273178094376431,0.038350919,5.068273867896249E-4,1.7198245932,0.03937619285812177,0.2799564703,0.007878037065157793,0.048410543,6.350905447257107E-4,1.6695289564,0.04521226694161663,0.4894976515,0.012671468936157324,0.0380234226,5.054849156997665E-4,1.7172907645,0.039343006583127324,0.2760440842,0.007828049757123418,0.0482079678,6.40781554041625E-4,1.6705400685,0.04565270178204133,0.4862663461,0.012825551956933473,0.0377082423,5.043817998302476E-4,1.7138176528,0.039347237234652194,0.2723266228,0.007751481600313581,0.047954129,6.473677471113308E-4,1.6747724989,0.04602001550412602,0.4821502911,0.012889630211918416,0.037404935,5.034203015373933E-4,1.7094941094,0.03939486773680043,0.2688097087,0.007676761426539188,0.0477419002,6.547388792488193E-4,1.6800437406,0.04626737184020722,0.4780113215,0.013022965100160561,0.037111358,5.027772866787043E-4,1.7044046037,0.039488719034681284,0.2653251811,0.007630202356425418,0.0475684419,6.635322147416808E-4,1.6859885594,0.046609366805396533,0.4751628577,0.013193765535282185,0.0368309577,5.025146764025902E-4,1.6987786645,0.03960390052759955,0.261940477,0.007564441089730292,0.0474257631,6.680464055737446E-4,1.6915687945,0.04683462928218819,0.473999929,0.01334363968338474,0.0365609437,5.028140809484158E-4,1.6926966612,0.03973862948064515,0.2586156793,0.007508818482291338,0.0472808589,6.748592445836391E-4,1.6958778351,0.04723400755811431,0.4734321668,0.013663964468630618,0.0363001013,5.037191677909428E-4,1.6860443536,0.03990696742424811,0.2555226651,0.007456231823112798,0.0466070418,6.837097337320861E-4,1.7100126303,0.04782441942146293,0.4653370304,0.013709434233402923,0.0351626532,5.140865685854864E-4,1.647513604,0.04080248133386007,0.2422913547,0.0072568691596307565,0.0461882678,6.765397253672544E-4,1.7253039846,0.0484888942645633,0.4568625905,0.013154529638113253,0.0342524042,5.21515100452518E-4,1.6063862811,0.041733782107544484,0.2315010307,0.007002868912095956,0.046195578,6.690777234372701E-4,1.7479596744,0.04860342056892704,0.4589712071,0.012951700814950907,0.0335022224,5.251637839760087E-4,1.568589698,0.04269959431891596,0.2243636863,0.006977052386215829,0.0463339834,6.646675860909722E-4,1.7770408235,0.048332028542158255,0.4593480135,0.012476164194174426,0.0330344034,5.21368391830575E-4,1.5472639306,0.04378566490302505,0.2205572742,0.006919990606930041,0.0575684495,9.963423106543253E-4,2.3515471601,0.07654677178039582,0.5935333305,0.019670368959427274,0.0436824386,4.5099334806624364E-4,1.4581987931,0.045989566164511705,0.3526834038,0.006651129227431986,0.0599425036,5.950907493819745E-4,3.3358383457,0.042064376852629114,0.6239634702,0.010423472406065072,0.0347123398,4.247281483490351E-4,1.5789756668,0.04512069910805904,0.252041888,0.005919625494910975,0.0488659732,6.267024812460854E-4,1.6667215466,0.04463856388818977,0.4954836234,0.012664413764560916,0.038695916,5.080147635649972E-4,1.7161768289,0.039507379778972944,0.2840266337,0.007952307463874873,0.0484422071,6.334240285938007E-4,1.6700040512,0.04497930593061658,0.4900149413,0.012677308823247937,0.0379706639,5.037211530202003E-4,1.7061299669,0.03945211735762734,0.2750417847,0.00781915430209687,0.0473946683,6.582886904694627E-4,1.6863904132,0.04674728641322403,0.4740322366,0.013401327844657782,0.0364748415,4.990240475167504E-4,1.6694359145,0.03996914214741167,0.2573947492,0.007496863610870882,0.0472512276,6.546663272232657E-4,1.7527847121,0.046441347708695964,0.4953047438,0.013138872364095788,0.035591835,4.307168443420805E-4,1.9116804201,0.03590801048512713,0.2499402799,0.0060758662756844805,0.0488023365,5.666912739755219E-4,1.5492509103,0.04167471835537704,0.540907689,0.013965825969129073,0.0387678378,4.664418506094838E-4,1.6045954819,0.03483266291858835,0.3164155937,0.00937811089719033,0.0491140044,5.507340556021572E-4,1.551426641,0.04113900481295093,0.5471129599,0.013475864833100695,0.0391422295,4.738712905420627E-4,1.60532929,0.035090299984468644,0.3205422017,0.009471989125838354,0.0490589629,5.526291704208167E-4,1.5501988064,0.04125391185087785,0.5462485662,0.013474622406583422,0.0390847918,4.72767384661844E-4,1.6015682423,0.03512596881226196,0.3197616639,0.009464416886422534,0.0490097538,5.545926432977632E-4,1.5485276481,0.04132234054358489,0.5457495744,0.013494855871775733,0.0390145305,4.713682212453445E-4,1.5971084495,0.035163769479394556,0.3187646141,0.009455285294479485,0.0489112135,5.561294813260667E-4,1.5465264059,0.041504230350652205,0.5440030692,0.013459716564623492,0.0389247202,4.6965093420539474E-4,1.5916291645,0.03521224863595053,0.3175534003,0.009445241606226914,0.0489026226,5.552053674092138E-4,1.556239163,0.04094170469093831,0.5444526529,0.013524759997870573,0.0388478234,4.6801175198919954E-4,1.6091607654,0.03465435379573539,0.3171595517,0.009371930857619469,0.0486824971,5.633098614439481E-4,1.547233367,0.04210245695918469,0.5399341089,0.013375567875795032,0.0386407674,4.6462135120977813E-4,1.5756745494,0.035386837948593264,0.3136434699,0.009415340620498019,0.0485204057,5.716756073158973E-4,1.550365271,0.04280763722748547,0.5362769605,0.013333076764198126,0.0383889792,4.604595530554231E-4,1.563111931,0.0355534246873631,0.3104047462,0.009390294777055724,0.0481858681,5.792443353197336E-4,1.5519621585,0.043448412134392204,0.5313014669,0.013547539813560246,0.0379469728,4.5353941394326474E-4,1.5437681814,0.03581986585681192,0.3048782122,0.009319666678588885,0.0474153637,5.925335433542982E-4,1.5517122737,0.04414274751304001,0.5208266468,0.013788969323339579,0.036984718,4.37267652588206E-4,1.5088117784,0.03589708032695695,0.2932271499,0.009122630870532908,0.0475027169,6.866265360441584E-4,1.709906872,0.0453771710114238,0.4923101024,0.013776979313332804,0.0357543231,4.579639723821078E-4,1.8286461311,0.03646343225753714,0.2536807685,0.006253223248853346,0.0491526454,5.48795954795587E-4,1.5525081132,0.04106229974075977,0.5471496462,0.013445931243316693,0.0391858292,4.7469779860454377E-4,1.6084674867,0.03505654416795814,0.3211453121,0.00947574450900825,0.0491526762,5.48799599125218E-4,1.5525074349,0.04106226886084109,0.5471497593,0.013445947828249224,0.0391858486,4.746988519050789E-4,1.6084683615,0.0350565538380486,0.3211456292,0.009475738071517173,0.0515101304,4.0891074820796776E-4,2.1368414944,0.04393650313805139,0.4832262459,0.008517715362701433,0.0395213832,3.91854564857933E-4,1.8919388894,0.04251088751131879,0.2598261368,0.005160016182145169,0.0511080303,4.1463960254659705E-4,2.1377492505,0.0441046196673319,0.4776641592,0.008441595465313414,0.03907456,3.880180408176919E-4,1.8755318682,0.042262621830643686,0.2567491158,0.00520186899104543,0.0507340838,4.201464030549351E-4,2.1378126765,0.044448258166096904,0.4719504065,0.008266670913977404,0.0386463114,3.849025850783546E-4,1.8599153077,0.04205509308038683,0.2535248857,0.00520572396502158,0.0503671582,4.2348199489470624E-4,2.1376476839,0.044536997676089485,0.466523987,0.008118029933425966,0.0382351332,3.814039852964308E-4,1.8445229238,0.041832171208293745,0.2506531978,0.005205706292137504,0.0500176736,4.278177181931576E-4,2.1378802136,0.04456534045645786,0.4608352901,0.008053260706074278,0.0378479979,3.785749595522662E-4,1.8298733046,0.04168159291581837,0.2480508617,0.0051997083572062,0.049688585,4.3112063276999396E-4,2.1377241154,0.044521926036504754,0.4547324998,0.007955239342722506,0.0374833969,3.7560351436055547E-4,1.8159204669,0.04155078671938715,0.2457781092,0.0052259255639551545,0.049356718,4.3455724594119934E-4,2.1365876911,0.044543798524598235,0.448533376,0.007852226945268456,0.0371350507,3.7265936188428167E-4,1.8022483533,0.04144711254116504,0.2435785256,0.00524769654229358,0.0490253809,4.392744017126425E-4,2.1354495126,0.04452558358966225,0.4423253828,0.007815255785961199,0.0368092908,3.7011079422248687E-4,1.7891902515,0.041386954683813114,0.2413681765,0.005243707371698005,0.0486900187,4.431512157266411E-4,2.1329591143,0.0445135983941986,0.4363068751,0.007788094246990081,0.0365053896,3.677335992263965E-4,1.7768243917,0.041334451974109926,0.2392147394,0.0052370608169086605,0.048386671,4.440574287184035E-4,2.1313181276,0.04438839825900457,0.4307152691,0.007794997305964897,0.0362257641,3.6591529074363644E-4,1.7649450694,0.04130648479355269,0.2371137999,0.005221331152110542,0.0470998594,4.6404202395903757E-4,2.1252842357,0.04394325938070593,0.409692612,0.007793277872628436,0.0351350966,3.61564655352262E-4,1.7170139958,0.041521917971114965,0.2312450371,0.005220090899591692,0.0462736101,4.8170219015487153E-4,2.1156115237,0.043557858831673534,0.3960808885,0.007745716493649893,0.0345239096,3.6288014550261635E-4,1.6896633911,0.04201597429549861,0.2273079088,0.005310555620648371,0.0457188397,4.817499351323257E-4,2.0994112721,0.042398028704174445,0.3868985956,0.007531760285617167,0.0342321594,3.6799048900752854E-4,1.6790151535,0.04263482944729578,0.2247259298,0.005369529308980443,0.0453859437,4.8160564780741515E-4,2.0843181802,0.041262556840312256,0.3825811157,0.007286618694566088,0.0341539764,3.736562591473613E-4,1.6816147682,0.04319878120965914,0.223112163,0.005313505246068738,0.0679955517,0.0010756602623505248,3.0183122331,0.08558620732337659,0.7185924882,0.01824527067488997,0.0502178135,5.050306921366265E-4,1.8056593518,0.05275032084262616,0.3968409945,0.0064564838728211815,0.0452444311,4.254244938881634E-4,2.1462690499,0.03938370327940226,0.3795745473,0.00625793048858806,0.0343839331,3.946517452134223E-4,1.737741182,0.044891612791255336,0.2281546847,0.005476975625288103,0.0506595945,4.179282235025531E-4,2.1356725518,0.044317449994330675,0.4702709862,0.008155780710637087,0.0385618482,3.8425772601211283E-4,1.8548904413,0.041929971559732784,0.2515082759,0.0050837020959139615,0.0495024523,4.298360152430226E-4,2.1361032861,0.04456192022343741,0.4503431273,0.007787178179546169,0.0372954435,3.754157695142813E-4,1.807410046,0.041408703408824576,0.2421217384,0.005052649008193623,0.0474120579,4.5646686626742145E-4,2.1263163117,0.04377927152203426,0.4153668016,0.0076443949400851864,0.0354156844,3.6506711711683924E-4,1.7306896523,0.041302447469853405,0.2282791783,0.005043228430281539,0.0515210523,4.09852412460876E-4,2.1362297118,0.043805221344036145,0.4837103866,0.008622751533008474,0.0395203934,3.9186604854210067E-4,1.8882116058,0.04251229553905552,0.2595932137,0.005201308969865182,0.0511428264,4.1602043219053555E-4,2.1372295536,0.04377859542059338,0.4785017161,0.008643146880621663,0.0390641644,3.883001416430337E-4,1.8678851205,0.042308488450900725,0.2560343239,0.005282957031814664,0.0507682535,4.211959164094543E-4,2.1376114155,0.04375292371944988,0.4731861048,0.008624508623684019,0.0386162431,3.853933055983199E-4,1.8476471052,0.042157672492679196,0.2521561995,0.0053054004561390086,0.0504021176,4.2636134909252734E-4,2.1368226937,0.0438608123157791,0.4677226581,0.008552579727778047,0.0381786203,3.821518022985107E-4,1.8278550811,0.04200474962429844,0.248533386,0.005323923365338761,0.0500450552,4.312377534493009E-4,2.1361596035,0.04373682962904376,0.4619437813,0.008488617731998539,0.0377512251,3.792795802570974E-4,1.8084964809,0.04188996575553625,0.2450248942,0.00533061019021275,0.0496898102,4.348103034657758E-4,2.1344452578,0.04374690893080333,0.4559014441,0.00845541376870464,0.0373388517,3.765169318901874E-4,1.789605374,0.04180681742252093,0.2418277292,0.005386330754790314,0.0493275275,4.393085476063492E-4,2.1331883191,0.04363212285690441,0.4491265305,0.008483934995036206,0.036933079,3.734461139173897E-4,1.770735228,0.04172067063219382,0.2385752454,0.005424740270280228,0.048962392,4.4550645337637927E-4,2.1311646995,0.043590911770689085,0.442355387,0.008506962207509799,0.0365419764,3.7059546678285205E-4,1.7525285954,0.041630390545850035,0.2353538971,0.005436478547736576,0.048600054,4.5162816564071824E-4,2.1289766814,0.043472594677566694,0.4359977803,0.008590561506676964,0.0361609291,3.6801222805771006E-4,1.7348676302,0.04156198433665072,0.2321407476,0.005443197038505955,0.048247787,4.600999891327971E-4,2.1277358792,0.04339479357019687,0.4290521296,0.008681276346252318,0.0357900399,3.661270271367575E-4,1.7176476744,0.04153304041362731,0.2289276629,0.005437432114518764,0.046679662,4.960191528560163E-4,2.1213593847,0.04368241110561549,0.4018025554,0.009274165946326386,0.0341322827,3.622043622045433E-4,1.6440875637,0.04168827373494854,0.2172919174,0.005369348284475501,0.0455805512,5.134724919603776E-4,2.1184089039,0.04366856933768268,0.3852781276,0.009048729026774976,0.0327829283,3.6556941885228857E-4,1.5928687642,0.0423385305838547,0.2069516456,0.00536704024579656,0.0449497557,5.221398280154464E-4,2.1150544506,0.04357001058067349,0.3745831647,0.008847968128333194,0.0317171138,3.702107507893308E-4,1.5632940369,0.043253631119248244,0.1988406743,0.00531422073308966,0.0446361969,5.225418643515561E-4,2.1134281804,0.04311521694251347,0.3707982422,0.008706104180401244,0.0309579419,3.749946666287402E-4,1.5568011086,0.04411013821107342,0.1939592801,0.005327290211730538,0.0565366701,8.597162322534105E-4,2.331935916,0.05314668557868873,0.5270649684,0.013476080327751093,0.0420695899,4.990901722133987E-4,1.5098389204,0.05094623076342351,0.3105433481,0.006008584026207839,0.0471163125,4.5127818471537044E-4,2.4264699292,0.03822164449627986,0.4094012276,0.0072132369294235716,0.0311374279,4.148095948745641E-4,1.6369037991,0.04709090452518405,0.2033305569,0.00605402775018417,0.0511572813,4.1284621834285944E-4,2.1342704631,0.043600550260289146,0.4785839013,0.00858652653871168,0.0390913946,3.8785177581132716E-4,1.865819049,0.042311666169036644,0.2551505959,0.005189257172274274,0.0503518697,4.2054964035176634E-4,2.1322002671,0.04342265004579983,0.4663408513,0.008460969684380154,0.0381533786,3.813646548908276E-4,1.8213308181,0.042010958344222527,0.2465601382,0.005250800129504074,0.0485235717,4.458486290211062E-4,2.1267094107,0.04289050285319584,0.4322783073,0.008438344031858383,0.0361276934,3.6931422934947955E-4,1.7280401483,0.041596037960363486,0.2286315643,0.0052746179956466984,0.0452283056,4.586567343885839E-4,2.1151261934,0.045785509978594756,0.3919088856,0.0077006540631299625,0.0320069772,3.358839085160228E-4,1.822270798,0.039606567435212056,0.2009278292,0.004840794666167942,0.0510097706,3.381345885886269E-4,2.0191972971,0.04431275636879295,0.5254167718,0.007478626678742562,0.0394512284,3.308368177818182E-4,1.8002304615,0.036996587734546546,0.2874197544,0.005896938358165193,0.0514717724,3.3960712595586094E-4,2.0340346756,0.0433560119937247,0.534661028,0.007836420101041037,0.0399049743,3.418201281375923E-4,1.8129913114,0.03734316199788122,0.2912545499,0.005966059671173261,0.051425175,3.395423390388892E-4,2.0326669223,0.043313443790583085,0.5340092654,0.007815120728434079,0.0398483223,3.4064791207344863E-4,1.8084591441,0.037336991362454476,0.2905370114,0.005952263015022102,0.0513620985,3.394318782907698E-4,2.0309709745,0.043271541386920805,0.533174251,0.00778626617834248,0.0397765627,3.3931254029286923E-4,1.8029756138,0.03732791517082088,0.2896674446,0.005934388258279028,0.0512866291,3.3910175464010796E-4,2.0294539219,0.043152002027715936,0.5321273724,0.007751264090456472,0.0396837641,3.376729186653854E-4,1.7960380379,0.03731510522563215,0.2885470847,0.005911062256481486,0.0511637055,3.4250693423637426E-4,2.0318871339,0.043445532347987176,0.5296976412,0.007769166943759157,0.0394807311,3.3225141083221903E-4,1.8005135904,0.03697820041592073,0.2862557913,0.005811178882120219,0.0510517969,3.3956148191454223E-4,2.0257305955,0.04302170293003288,0.5284813987,0.007660735408562288,0.0393906244,3.321671266094825E-4,1.7764142444,0.03721758550739153,0.2851095954,0.005841892159223756,0.0508609905,3.398882169184451E-4,2.0253065833,0.04281177250476789,0.5249680169,0.007557097987984541,0.0391244476,3.2774837909591557E-4,1.7609179595,0.03713704123917252,0.2820346665,0.005781586892886762,0.0505294585,3.3833858780813044E-4,2.0270359609,0.042539042807754855,0.5181639354,0.007333164664726955,0.0386433236,3.20059369492599E-4,1.7373861238,0.03696112220969488,0.2765372975,0.005673401096344238,0.0496102099,3.441206183883785E-4,2.0359388294,0.042547174677056994,0.4963554769,0.007345198703915368,0.0374950623,3.036247684231311E-4,1.6941511341,0.03644792058540514,0.264987353,0.005434191108159521,0.0382164676,3.980113063720678E-4,1.2245625564,0.0341298116021756,0.3480124043,0.008847015541977983,0.0393504279,4.722276993146421E-4,1.0686855026,0.03914430254839139,0.3889782495,0.010371525249451018,0.0382102623,5.040406729620141E-4,1.1417117674,0.041437933273752926,0.3174778708,0.008531505963193135,0.0328163689,4.7548396397775603E-4,1.4129531584,0.04976499285642468,0.254085948,0.007327306258100586,0.0358544565,4.3926984872626987E-4,1.0956263598,0.03975096674296111,0.2657751989,0.007100213024973265,,,,,,,0.0389372903,5.016482831626158E-4,1.1526813225,0.041718431370318804,0.3269637419,0.008625824946055885,0.0378975598,5.111516409051232E-4,1.1417763203,0.041588757014366276,0.316169235,0.008681664644525265,0.0299599372,4.3763226572089036E-4,1.0797759919,0.04145665934442861,0.2264463604,0.0067986977429504835,0.0394006087,4.6746550674889374E-4,1.0677404359,0.03911326268671536,0.3916668793,0.010198180278853674,0.0393340236,4.6704175402205743E-4,1.0663943683,0.0386842584393187,0.3905079921,0.010089566591286268,0.0393245082,4.633681042108963E-4,1.0671051733,0.03839104573985971,0.3897935708,0.010050642069042156,0.0391833582,4.6311445669510256E-4,1.061809912,0.03861474843890609,0.3880165221,0.010165490002946241,0.0390560645,4.6591844779961223E-4,1.0589727402,0.038590427776846424,0.3860044127,0.010240382072950208,0.0390285041,4.640032327473592E-4,1.0598705529,0.03847206347468251,0.3865369035,0.010102080627276739,0.0387808684,4.5963572533039683E-4,1.0509865805,0.038419653212906545,0.3836437205,0.010008902886930215,0.0384009684,4.5798471590217943E-4,1.0428118232,0.03842801004475772,0.3785499912,0.01003308422171368,0.0374389862,4.513679208805163E-4,1.0228812279,0.037680878506213204,0.3647430989,0.009857652509598825
1,GAT,0.1179725569,5.6662425306,1.1587455635,0.7579120004,0.004188767837920836,0.0354570002,8.53225644246585E-4,1.0264404438,0.053037861014562045,0.3780820702,0.017228221498460018,0.0455310558,6.315552232386333E-4,2.4149633072,0.04311351980527686,0.2346868861,0.0061164193773808545,0.0437749251,9.811814307252253E-4,1.1536290629,0.04842859501369,0.4818694477,0.020872914937784804,0.0330537882,3.877034949545851E-4,0.946299579,0.0290585138126505,0.2290508307,0.0061527461348571824,0.0413505089,6.924225588468359E-4,1.1576719791,0.04092622259627683,0.3976151128,0.013384312757852006,0.0362634123,3.5941201983239233E-4,1.2340593025,0.033700285681281694,0.2587640917,0.00589413674765016,0.0964621848,0.0010566683491048646,4.6428359978,0.09449122280402555,1.0085287839,0.022184983975653442,0.0699334601,0.0014683160422742784,2.7524420591,0.11450314461184023,0.8002324621,0.027313735097931956,0.0822871119,0.001004215614298045,3.5999849322,0.08181780353321641,0.8358670757,0.01999880921455075,0.0467557084,8.394206335324382E-4,1.5045687389,0.056702905454659024,0.378470508,0.014568646711345567,0.0425471723,0.0010245945539578082,1.3109997188,0.06975899437348564,0.4116260157,0.02048279253422248,0.0327587056,4.571815831811251E-4,1.0681558262,0.03741861564782962,0.2149896341,0.005766484717746159,0.0420541878,0.0010163921487300067,1.3058346855,0.06949121551678313,0.4048876054,0.02014141693128862,0.0324062473,4.5621157372429733E-4,1.0685910776,0.03743736726854601,0.211976457,0.005721851099076242,0.0416466882,0.0010098519693499638,1.3048753371,0.06922969647485103,0.3985067767,0.019785650633729487,0.0320858565,4.5555021677088465E-4,1.0690433193,0.03745438325483414,0.2094115523,0.005694780153789961,0.0412834627,0.0010045446729737807,1.3034655672,0.06923551059246981,0.393354795,0.01956069727796021,0.0317890886,4.553559047602216E-4,1.0695369877,0.03747808815828257,0.2070836545,0.005672637834376526,0.0409398029,0.001000831154591023,1.3013786269,0.0689012100474295,0.3897907044,0.01930151530320871,0.0315133267,4.554558156396732E-4,1.0700372217,0.03751129917771444,0.2048283935,0.005654316315877632,0.0405612053,9.963132037667673E-4,1.3019629906,0.06901594417958795,0.3842626944,0.01905330102633137,0.0312582545,4.5550411633705356E-4,1.0705200431,0.03754617322710798,0.2026951859,0.005638053742205727,0.0401791188,9.867375537598638E-4,1.3003236524,0.06867525462639364,0.3791445168,0.018693710225634718,0.0310224688,4.556083844706987E-4,1.070957056,0.03758308302946952,0.2006450628,0.0056292370708649325,0.0398621546,9.84819272760236E-4,1.2992489206,0.06850767188424958,0.3745277707,0.01850220773313282,0.0308065752,4.5583439975499876E-4,1.0714848317,0.037623628719197194,0.1988470691,0.005632810399791565,0.0395824582,9.798112063045615E-4,1.2976656662,0.06829766889872596,0.3703220474,0.018285423648359913,0.0306094755,4.560230257344469E-4,1.0721866658,0.03766108151660013,0.1971975817,0.005622248393658893,0.0393918344,9.780245395694324E-4,1.2979527352,0.06820831539482558,0.3679341239,0.01823226266813859,0.0304308423,4.5641318999345323E-4,1.073057199,0.037696040786798814,0.1957314778,0.005624206610714083,0.0384770587,9.518229877450954E-4,1.3059224695,0.06798271553122896,0.3522594481,0.017311516166991267,0.0297700921,4.5903812477832384E-4,1.0790428291,0.03778310143437142,0.1901483582,0.005654640572131884,0.0380250652,9.413203492966675E-4,1.3213313308,0.06783183209968606,0.3437134455,0.016678324556141724,0.0293862272,4.614878113233328E-4,1.0854726696,0.03768984235838616,0.1867021456,0.005673612429484411,0.0377965236,9.024001329787137E-4,1.3345984281,0.06567818665279972,0.3384515286,0.015088532069091413,0.0291523097,4.6156797982529075E-4,1.0878496032,0.03717732713630715,0.1850082207,0.005641687956631419,0.037833439,8.9047178506677E-4,1.3548390227,0.06556018547106163,0.3383760892,0.014431687531262586,0.0290396903,4.62053027259859E-4,1.0916580567,0.03680805246138405,0.1846480993,0.005661416165589666,0.0494525192,0.0011269405485650075,1.4995612929,0.08001174648762518,0.5287579151,0.021723509200863474,0.0405131726,6.82877734298022E-4,1.1016570608,0.038104465381369676,0.3172987487,0.009688842552131809,0.0487642057,9.91700559644896E-4,2.55089226,0.08906809341733997,0.5131875163,0.016393289633261532,0.0306275119,4.7145201240423186E-4,1.28146733,0.03692660054757275,0.2080680586,0.0063559011949526085,0.0416309777,0.0010078933475323665,1.3027653918,0.06868217449236738,0.3983927871,0.01962258810656739,0.0320376591,4.5643509943912066E-4,1.0680440443,0.03744106121626362,0.2088587255,0.005721404285662743,0.0405087512,0.0010047099083815188,1.3010466427,0.06913529644834106,0.3849044814,0.019323857223649734,0.0311521634,4.567548576643712E-4,1.0700496135,0.03753346777210973,0.2015714324,0.005663782040297808,0.0386983544,9.602661089510553E-4,1.2988289263,0.06794563107367536,0.3569140307,0.017607555906485148,0.0299699426,4.5940940347363377E-4,1.077786683,0.037756939348946174,0.1922942811,0.005663636287757186,0.0426001124,0.0010239355448464517,1.3117529267,0.06972252777976427,0.4132741369,0.020552781271643016,0.0327463154,4.5739807607815753E-4,1.0683636274,0.03739918037871953,0.2149461441,0.005767535782290389,0.042077229,0.0010188498417333144,1.3091638886,0.0697274774246136,0.4054089816,0.020297628777766138,0.0323819398,4.5649753559028115E-4,1.0691306802,0.03740521566573303,0.2118842478,0.005737078611976657,0.0416721598,0.001012106219722021,1.3069699916,0.06924727759991724,0.4004499097,0.020003172798333767,0.032040702,4.5596381435372696E-4,1.0699718555,0.03742596638698859,0.2089188326,0.005718254104182499,0.0413428687,0.0010098648424417991,1.3060934313,0.06872820003462916,0.397911692,0.019798622704622664,0.0317221807,4.555622899231235E-4,1.0708716631,0.037454274776051934,0.2062844595,0.005681052807358861,0.0409605758,0.0010003974210282631,1.3043322989,0.06825552826694699,0.3933427999,0.019483866992976523,0.0314236815,4.5525487366968406E-4,1.0717483559,0.0374888584782199,0.2037507543,0.0056531907804354175,0.0405544303,0.0010001409900609014,1.3034529636,0.068766622943111,0.3871310528,0.019407642566782807,0.0311405136,4.5486591430882135E-4,1.0725865361,0.03752598927410176,0.2012365103,0.005628987209081221,0.0402352445,9.918311348208423E-4,1.3024865177,0.06820798228213469,0.3819788405,0.019036130121429618,0.0308752317,4.5474718250913885E-4,1.0735531933,0.037570828644042445,0.1987660412,0.005605722968538491,0.0399179395,9.926585515674562E-4,1.3026236981,0.06862817541651534,0.3785003438,0.01910129191965821,0.0306241697,4.547317890801126E-4,1.0745376791,0.037611459942416485,0.1964983569,0.005571728367391935,0.0395786776,9.793554002505934E-4,1.3017906341,0.06797234925320736,0.3718001077,0.018676402865648405,0.0303888575,4.5461082257245046E-4,1.075547554,0.03763985913895003,0.1945343501,0.005541569182099959,0.0392879501,9.739055395673648E-4,1.3007776631,0.0675430990627466,0.3669924618,0.018421208592272115,0.0301684054,4.545734264120594E-4,1.0767349732,0.03765925559540443,0.1927422181,0.005516056018569789,0.0380686076,9.563184616015734E-4,1.3070118606,0.06720907414181511,0.3484026755,0.017605841871378942,0.0292681895,4.567034048482669E-4,1.0846589425,0.03774833298306032,0.1852632275,0.005498357027330983,0.0372333967,9.234560086977614E-4,1.3157647234,0.06621179436475046,0.3357054243,0.016496289855600865,0.0286652601,4.587134181599662E-4,1.0954636236,0.037863326200955984,0.1804998811,0.005479531640569292,0.0368800678,9.092744360202809E-4,1.3275830586,0.06536727449572913,0.3300797266,0.016126045454481392,0.0282983855,4.625267559828296E-4,1.1089704252,0.03797460622573985,0.1776034609,0.005453621090614932,0.0367706602,8.933722628333611E-4,1.3370997684,0.06457437576934058,0.3291469959,0.015608199511795075,0.0281136368,4.661137200297798E-4,1.1233820027,0.038073141346623866,0.1753652988,0.0054107510569236135,0.0422362594,9.798464165367959E-4,1.3429623991,0.06851498369699871,0.4137286495,0.017977971465101394,0.0349043524,5.866506626604968E-4,1.0573656959,0.038162288125844865,0.2485728064,0.006880866297204154,0.0494486103,9.468875329203569E-4,2.4986139833,0.07892354386366593,0.5029542325,0.015433402249666144,0.0313051828,4.852432379745235E-4,1.3646787702,0.03836286681154055,0.2051980617,0.006277858870666017,0.0422017845,0.0010225155255545024,1.3106653661,0.06986251640185888,0.4084860832,0.020458722834038295,0.0324002449,4.564252403187186E-4,1.0675999883,0.03738054512711124,0.2118706042,0.005741781866285065,0.0413696552,0.001011881910106115,1.3053345862,0.06871466988933295,0.3980559371,0.019826093488128214,0.0316937298,4.5565666899541807E-4,1.0678399491,0.03743306394085314,0.2055821409,0.0056907129606052,0.0397474815,9.983686693802044E-4,1.3024039852,0.06836290746450153,0.3760014273,0.019020884469445682,0.0303435019,4.552526770926229E-4,1.0693647125,0.037634847694656616,0.1937472658,0.005533629459947603,0.0363642301,9.362029694462628E-4,1.2697222591,0.06761017331733443,0.3322481034,0.017079748622271934,0.026858121,4.470022371308672E-4,1.0108799094,0.036976613271093396,0.1631423916,0.005156950261540245,0.0431412779,9.830498461420967E-4,1.1391107644,0.04918481138522339,0.4734507506,0.021021205483986876,0.0325353704,3.8978327311468873E-4,0.9340568744,0.029450542711467985,0.2244704429,0.006152683317057688,0.0437174756,9.805156806497284E-4,1.1525708464,0.04844986862727287,0.4811365752,0.020874256513706065,0.0330159427,3.879445836714311E-4,0.9457589895,0.029070718394976068,0.2286027995,0.0061512539372066246,0.0436434509,9.787159955778795E-4,1.1511321857,0.04844172447384589,0.4800879277,0.020846294778689087,0.0329698985,3.8820355485234804E-4,0.9451397527,0.029086269509856363,0.2280874621,0.006149678934708705,0.0435632783,9.77329524776572E-4,1.1495891199,0.04847385547901054,0.4790830327,0.020831989607332277,0.0329122468,3.884713631659353E-4,0.9443880506,0.029109124462958345,0.2274442059,0.006146111860355293,0.043455468,9.755875152952706E-4,1.1476235661,0.04850078985954765,0.477822156,0.02080982044612591,0.0328371676,3.8875056270055736E-4,0.9434789998,0.029138330820415913,0.2266157963,0.006140995766160403,0.0432597417,9.757735393009999E-4,1.1465858915,0.04847547472691732,0.4754083924,0.02085926264276856,0.0326527017,3.8668203992427684E-4,0.9423739936,0.02912215556925689,0.2247109093,0.0060937917588312785,0.0431392735,9.736760241476629E-4,1.1442424938,0.04873364167595112,0.4744273186,0.020840040331055024,0.0325986655,3.89486841883009E-4,0.9413558774,0.029252379475864867,0.2240613846,0.006115935496716753,0.042855148,9.724098929978037E-4,1.1410542445,0.04885950907448825,0.4707494242,0.02081347991086546,0.0323833724,3.89964100911866E-4,0.939940874,0.029365017997610696,0.2217811232,0.006096719363723411,0.0424305845,9.745891442038537E-4,1.1388566061,0.04906875703540899,0.4663096437,0.020869836223602715,0.0320101578,3.911802653508993E-4,0.9383589263,0.029575182619892646,0.2180061699,0.006059884652367568,0.0414565852,9.732933781753577E-4,1.1374919638,0.04914214406189457,0.4540217099,0.020758582032499234,0.0311768141,3.9443123608558185E-4,0.9380821272,0.029998494278880065,0.2102378088,0.005968469234234185,0.0377801926,9.344367287302014E-4,1.2658120286,0.06813046551286729,0.3439749617,0.017108723798109546,0.0282776699,4.5698468245664427E-4,0.994759721,0.03695636482393797,0.1746571946,0.005100370280675707,0.0437645345,9.808746097233836E-4,1.1533585455,0.048417424373875986,0.4816587207,0.020864113161119503,0.0330495241,3.876931776547016E-4,0.9462609912,0.02905938266722127,0.2290026472,0.006152247231703225,0.0437645568,9.808735902245508E-4,1.1533595066,0.04841734973126885,0.481659064,0.020864105540377237,0.0330495385,3.876931776547016E-4,0.9462616745,0.02905938523093701,0.2290028227,0.006152242355434318,0.0406833597,6.780442463438503E-4,1.317307845,0.04690372508660693,0.3430514772,0.010778466542138543,0.0367034603,4.3708809180758977E-4,1.3908298517,0.042572128241374074,0.2470404966,0.00582202670897343,0.0401674512,6.807099235357157E-4,1.3163354408,0.04701948838513664,0.3365002924,0.01075747224026165,0.0363327632,4.353642153415919E-4,1.3891936014,0.04244724559968526,0.2435289051,0.00579755672675999,0.0396896275,6.834017851893569E-4,1.31562882,0.047041213791737986,0.3310842876,0.010720872492479331,0.035982383,4.334766429693761E-4,1.3869011617,0.042329179238440234,0.2402923319,0.005782937575315853,0.0392532489,6.868682551989136E-4,1.3149430645,0.0471538632775725,0.3267423448,0.010673810191304697,0.035650943,4.3214002360346117E-4,1.3846331167,0.04222832979174052,0.2372914574,0.005768466000593226,0.0388561054,6.897195082060533E-4,1.3151421898,0.047150111845042315,0.3224799545,0.010653834004713984,0.0353410658,4.3071916604674095E-4,1.3819755936,0.04212496998218515,0.2345857592,0.005746272530954306,0.0384982531,6.918236769582261E-4,1.3147277243,0.04717225903006978,0.3188510772,0.010602686027606402,0.0350497398,4.2906060178021473E-4,1.3793157905,0.04201040636556614,0.2320252535,0.005728098462840876,0.0381650848,6.942982068247044E-4,1.3147497155,0.04727553201181347,0.3157854218,0.010583604631693305,0.0347728185,4.279193849313209E-4,1.3764270444,0.041903942225046086,0.2296330615,0.0057160621060306895,0.0378786985,6.951690441899725E-4,1.3153402911,0.04730038325426127,0.3131685699,0.010556034198504663,0.0345150911,4.269800932127867E-4,1.3737340262,0.041800802576027175,0.227524724,0.005704957317982318,0.0376191249,6.955925531516277E-4,1.3164325016,0.04733965033668922,0.310806968,0.010544317806287897,0.0342732306,4.2638128476751885E-4,1.3709689558,0.04169457521069138,0.2255900989,0.005711174134974349,0.0373957454,6.962133293754149E-4,1.3172220788,0.04735006293554424,0.3085397745,0.010520300470994162,0.0340470627,4.257111696913765E-4,1.3683636475,0.04159212643037141,0.2238441671,0.005712160011764376,0.0365679885,6.971950946471153E-4,1.3258486434,0.047443395030288465,0.2998474689,0.010456609536556293,0.0331172195,4.2291843185181705E-4,1.3570872415,0.04115057959494617,0.2160937724,0.005706953390382648,0.036105109,6.949841724816473E-4,1.3364112742,0.0476321722473372,0.2954249055,0.010283132499389473,0.0325189572,4.2335328036995296E-4,1.3507423682,0.040896630973712246,0.2102923071,0.005722928970378717,0.0359668187,6.94105179349643E-4,1.3490939388,0.04781161375649226,0.2972287841,0.010292418617603931,0.0321154297,4.246398474001233E-4,1.3443465619,0.04058525073225494,0.2069370578,0.005743616978873156,0.0358552739,6.878517282089215E-4,1.3553461212,0.04790495355388626,0.2978287903,0.010140990385558997,0.0318811153,4.241403069740012E-4,1.3433996894,0.04031473814872174,0.2056917925,0.005786118301590454,0.0487725425,8.337055835245438E-4,1.5432860523,0.06494474489133051,0.4535213866,0.0124888412192645,0.0419199771,5.924398703666052E-4,1.2733686116,0.04090212698625831,0.3205142791,0.008687188900904596,0.0381248538,7.0212392068637E-4,1.6570170105,0.04954734991904209,0.3337162811,0.010304792622852728,0.0321137658,4.388724188189547E-4,1.4229738654,0.040038737117946165,0.2086919139,0.0060852469136428635,0.0396501581,6.845889277515377E-4,1.3143702802,0.0470029289406522,0.3305979831,0.010702682327342058,0.0359014865,4.32841772475809E-4,1.3834408828,0.04220432621189444,0.2395011581,0.005777276953721364,0.0383719189,6.937146387384369E-4,1.3131544824,0.04719308266049167,0.3174272956,0.010587904372443113,0.0348872431,4.2817169453386334E-4,1.3744207236,0.04183415757488132,0.2305238427,0.005730137956454452,0.036804951,6.95156816840632E-4,1.3198455489,0.04751536202114007,0.301768844,0.010411458495330997,0.0333785427,4.2446201243456403E-4,1.3584204707,0.04122115519972724,0.21905008,0.0057191838578594415,0.0407133535,6.773263615126758E-4,1.3191861731,0.046969064755432374,0.3443184893,0.010781369764552183,0.0366883916,4.36696691079747E-4,1.3890792529,0.04246893371630609,0.247014486,0.005814973860646323,0.0402381637,6.781349423234286E-4,1.3199306704,0.04691410750509915,0.338832414,0.010769799719586247,0.0362961026,4.34423756256492E-4,1.3854466386,0.04224774579785293,0.2431607397,0.005789071428130768,0.039810364,6.813802169127014E-4,1.3215921726,0.04700590875624042,0.3346209096,0.010842385761445679,0.0359181223,4.320219901810555E-4,1.3815201808,0.04203514342785094,0.2396913482,0.005753251949984461,0.0394150162,6.842097631574692E-4,1.3234292425,0.04702693701486415,0.3306759755,0.010826636319744004,0.0355541755,4.298837052040935E-4,1.3774087121,0.04183387415719467,0.236333088,0.005717277061678925,0.039047339,6.866847894048622E-4,1.3250086836,0.04703876691623623,0.3273293571,0.010826428774069499,0.0352048891,4.276973228814976E-4,1.3729740937,0.04162626115807184,0.2332015342,0.005665667568786577,0.0387165652,6.892067904482659E-4,1.3275509537,0.047023993513949876,0.3242099253,0.0108286276138761,0.0348692645,4.25816862042827E-4,1.3683211382,0.04140842257319156,0.2302339552,0.005619616801882491,0.0384032566,6.905823629372532E-4,1.3294368355,0.04706224767263034,0.3209179148,0.010776499524428143,0.0345461593,4.24175671155242E-4,1.3635429274,0.04120878954786224,0.2272479835,0.005574750846450449,0.0381064129,6.941822527261843E-4,1.3307455321,0.04719396852353063,0.3179463532,0.010766587481648954,0.0342348814,4.2281792771830287E-4,1.3586699859,0.04101799803744693,0.2243645536,0.005545258244662732,0.0378431371,6.960545955598598E-4,1.3335311467,0.047263451905251275,0.3155751106,0.010773615966795921,0.0339326184,4.217108013793339E-4,1.3538692317,0.04084008665514803,0.2217718512,0.0055199769927056766,0.0375875692,6.982871902018539E-4,1.3358374018,0.04729398719710572,0.3136964756,0.01081749578229638,0.0336390907,4.201499732238478E-4,1.349050545,0.04066179389795782,0.2192398288,0.0054878675275556715,0.0365553925,7.088335488674333E-4,1.3500165444,0.04731142809089576,0.303691755,0.010887204094715962,0.0323241681,4.124936363145497E-4,1.3281332133,0.03985087894890149,0.2080414129,0.005362137819937119,0.0358812473,7.115349604903472E-4,1.3613558512,0.04744427999242901,0.2969930816,0.010814090669122393,0.0312971092,4.064418777635986E-4,1.3161334938,0.039247574077896835,0.1985191827,0.005267946374062667,0.0355207107,7.086592975471358E-4,1.3741373716,0.047590689919352926,0.2957697713,0.010878689718895378,0.030494429,4.067837263214938E-4,1.3106426236,0.039124441440102374,0.190992397,0.005194016942598474,0.0353154415,6.893163279656155E-4,1.3861646707,0.04779432558369246,0.2970514903,0.010400667286285048,0.0298960262,4.0807229751601616E-4,1.3112469597,0.03927379897590759,0.185327889,0.005155135594724934,0.0401139308,7.379193722894122E-4,1.3762950334,0.051548715386515696,0.339444705,0.010577362998403714,0.0348556925,4.821452063434832E-4,1.1908168973,0.03946682856526478,0.2398013356,0.005710328974761436,0.0393610158,6.774208440843845E-4,1.7419008548,0.05036613866478152,0.3483928214,0.010033274091740941,0.0297538115,4.0239657056192715E-4,1.3923397616,0.04073583427401481,0.1758232214,0.004991497871380894,0.040299188,6.78945505913398E-4,1.3187428974,0.046865098420893134,0.3393949574,0.010770242058561173,0.0363013799,4.341048260501143E-4,1.3831537955,0.04218025015335969,0.2431338662,0.005782106968917127,0.0394276137,6.836066120218557E-4,1.3212580542,0.04691410491525976,0.3302062966,0.010781269823170181,0.0355005794,4.2925749847847735E-4,1.3727823421,0.04169754505963151,0.2355865865,0.00570229155690938,0.0377980271,6.943169305151646E-4,1.3272381482,0.04711066410060465,0.3137652879,0.01073745928979477,0.0338745643,4.219526039734794E-4,1.3486538395,0.04076853817590226,0.2211378628,0.00551890786297434,0.0343036566,6.208027061796686E-4,1.310366663,0.04441305297995174,0.2773954438,0.008813199589252476,0.029079955,4.209429890139519E-4,1.3243770957,0.04185346010785727,0.17687046,0.005297247115247692,0.0407634841,6.879636618310592E-4,1.150901809,0.04078954871042336,0.389687375,0.01322910310640899,0.0358026234,3.5905292089050047E-4,1.2274244997,0.03369217422488492,0.2552367738,0.005802442761458315,0.0412945341,6.918258451373438E-4,1.1571970862,0.04091145420294908,0.3968249929,0.013374561413369786,0.0362240595,3.596567808341725E-4,1.2332969397,0.03370544033238551,0.2583543853,0.005895084562582626,0.0412285907,6.91094783658508E-4,1.156588776,0.04088576238741306,0.3958462706,0.013345844109684481,0.0361759354,3.598624737312853E-4,1.2324234225,0.03371191652813586,0.2578533817,0.005894602785599721,0.0411480179,6.905389199748266E-4,1.1559264849,0.04086844844130983,0.3947816898,0.013332464100832973,0.0361162719,3.601277551092112E-4,1.2314313003,0.03372116246513456,0.2572364945,0.005895641949779515,0.0410408671,6.899528969429724E-4,1.1550592729,0.040894391962712925,0.3934792525,0.01332582958017999,0.0360397608,3.6030958910359296E-4,1.2302682939,0.03372641826521162,0.2564310185,0.0058923099884510485,0.0408341298,6.870007278016524E-4,1.1533142721,0.040703100557574236,0.3908320341,0.013231340030397526,0.0358491396,3.589052799834519E-4,1.2288953963,0.033713970071766984,0.2543088839,0.0058642829911251726,0.0406967622,6.888410556870141E-4,1.1526749088,0.04084344974411442,0.3890763224,0.013250854991282639,0.0357912981,3.606036605471442E-4,1.2271912181,0.033735096991115945,0.2538887696,0.005890780253922225,0.0404059766,6.873107012116136E-4,1.1522082264,0.04086069864796734,0.3854257194,0.013162391538014663,0.0355657586,3.607630801509489E-4,1.2251204249,0.0337408364893344,0.2515800798,0.005892143073619309,0.0399265421,6.854845001894645E-4,1.1534186541,0.04086446030476849,0.3787159445,0.012992012892542863,0.0351726798,3.605884080222214E-4,1.2229418297,0.033762762727596804,0.2475046682,0.005890815648108503,0.0387564357,6.778111831476374E-4,1.1561629198,0.04088187414979895,0.3628430053,0.012687704284069675,0.0342811262,3.58150806225534E-4,1.2227810402,0.033811230649001815,0.2388302774,0.005793581534767591,0.0350015429,3.96919387281599E-4,0.935776163,0.030499845852069482,0.3104415414,0.00898640306240489,0.0304869242,3.962309932350068E-4,0.8432169103,0.027729799169846147,0.282308478,0.0091319948532618,0.0306186761,4.633691832653527E-4,0.9487184432,0.035768396371657483,0.2357987589,0.007724116907452916,0.0288592388,5.205814057378539E-4,1.1383525243,0.039837743309580176,0.2292124753,0.008435525294846789,0.0279046779,4.7738873049120044E-4,0.9309247762,0.03561735911041132,0.2040484118,0.006504592838910057,,,,,,,0.0310231849,4.639590499171236E-4,0.9565629713,0.03590615842721134,0.2405565072,0.007770612717154291,0.0303781403,4.760073528843856E-4,0.9411034504,0.03605069372425446,0.2321247307,0.008000813833604679,0.0259217946,4.5007777105740294E-4,0.9357283317,0.035375499628980504,0.1887735233,0.006085395550003303,0.0304905968,3.9280529527998984E-4,0.8408813136,0.027755730183153172,0.2829127499,0.009051080985164148,0.0305028205,3.9247802486253925E-4,0.8408403022,0.02769510507291857,0.2827390774,0.009081232019940906,0.0304554174,3.9441982708783796E-4,0.8362950774,0.027647058071339162,0.282342812,0.009110859893555602,0.0303462295,3.9033062908257665E-4,0.8327916101,0.027983582526188457,0.2796200053,0.009088788478119622,0.0303306008,3.873577158131744E-4,0.8296101473,0.027439481409093722,0.2796292781,0.009042134261334545,0.0302803663,3.992405290047592E-4,0.8322419089,0.02787693465932006,0.2795544755,0.00925537724784895,0.0302095405,3.951303582363674E-4,0.8302335741,0.027495866616638946,0.2788726823,0.00921597786455675,0.0300458002,3.863987577619783E-4,0.8272944642,0.02780983085169703,0.276529997,0.008930059798232037,0.0295148761,3.7845739522435017E-4,0.8083643353,0.02646410831673722,0.2696807052,0.008661946374805145
2,GCN,0.1179725569,5.6662425306,1.1587455635,0.7902269995,0.0022476062822478497,0.0328872002,5.141585358622377E-4,0.7879898445,0.040780360640877124,0.3251200578,0.012044364657382307,0.0417662273,3.4052019029713935E-4,2.2552187449,0.031964218229138655,0.2020853111,0.004592187387291594,0.0475675515,4.124136273209216E-4,1.1918534931,0.038645459176984816,0.5552121453,0.012194267956708185,0.0400767398,3.366600659418934E-4,0.9320318534,0.028656728948014982,0.3295441336,0.006010664771886717,0.0446162086,4.4219113514406866E-4,1.1396128929,0.03653652999396631,0.4694784355,0.010872048886939389,0.0379326796,3.290212759078051E-4,0.9846056194,0.025039040017540606,0.2903732829,0.006639116055620658,0.0938926956,0.0011158951563655073,3.9060075188,0.06362011372985747,0.927752833,0.019894634678726826,0.0715243013,0.0014359348871031722,2.0486039081,0.08078824129785225,0.9053977508,0.030524850663025363,0.0868625989,9.466926639622808E-4,3.4833235256,0.06222703962908729,0.8870706095,0.01632475218801192,0.0512272668,8.861986233345209E-4,1.4105577661,0.048341591295694854,0.4740329029,0.01541211169827159,0.0462446904,4.981636277369113E-4,1.3366625205,0.04318652738991641,0.4656960517,0.011639258481535669,0.0397674123,3.8632110995905983E-4,1.047635786,0.03413043074735506,0.2983602932,0.005451355886382763,0.0460021586,5.027733087585299E-4,1.3393584067,0.043486144460046124,0.4651977729,0.011793083227044572,0.03924937,3.8336536098087945E-4,1.0471919048,0.03419921357282942,0.2908566132,0.005504207754073242,0.0455047555,5.115290803072686E-4,1.3393094343,0.04360130313419543,0.4550528725,0.011941647876235506,0.0387332334,3.7979731436649206E-4,1.0463707095,0.03424826716784369,0.2823088338,0.005558946752758116,0.0450375735,5.186424587324104E-4,1.3393549777,0.04376996247428138,0.4447899675,0.011995175321769998,0.0382341985,3.759574444002938E-4,1.0455027676,0.03428293406346662,0.2753429469,0.005614418847930746,0.0444847359,5.370270011833669E-4,1.3375623548,0.04397083772229044,0.4339061135,0.0123830096503233,0.0377583706,3.726674120445736E-4,1.0446579524,0.034309268412485855,0.2697926845,0.005646709307198308,0.0439918249,5.542147598178887E-4,1.3368111271,0.044222852101600145,0.4254064994,0.013059545857341287,0.0373103308,3.6984050616448166E-4,1.0438792181,0.034333059854897874,0.2649995236,0.005666394003244039,0.0436073676,5.626357613945279E-4,1.3373356951,0.04444091971370529,0.4199582867,0.013062504009568763,0.0368904487,3.674506769622285E-4,1.0432652157,0.034352790352459,0.260275547,0.005669307012325228,0.0433156487,5.745702742049922E-4,1.3377492159,0.0445262573657387,0.4154732535,0.013246030311002615,0.0364966846,3.65324513275526E-4,1.0426641855,0.03436392131291189,0.2560248953,0.005655442246190832,0.042936093,5.756535416376764E-4,1.3381545991,0.04461331784344222,0.4089350345,0.013067196447593493,0.0361284262,3.6337446250390244E-4,1.0420864834,0.03436665373585272,0.2522257238,0.005649086032271061,0.0425294908,5.839400654176762E-4,1.3382882252,0.04471333852442692,0.4020929813,0.013161345941810055,0.0357883201,3.6161443555256473E-4,1.0416441373,0.03436086503567685,0.2488988605,0.005650568290004113,0.0408422945,5.780942829677526E-4,1.3316579906,0.044818303716227366,0.3733358068,0.01265382949940452,0.0345082219,3.615895463090713E-4,1.0406763098,0.034348056218656685,0.2369805949,0.005712306801984641,0.0398754142,5.593362137391069E-4,1.3263109496,0.044444922713398886,0.3572723847,0.011702967657820815,0.0337758772,3.65398412694965E-4,1.0424621669,0.034468271395589306,0.2299873144,0.005791802569148918,0.0393565541,5.58353830469533E-4,1.3220104916,0.04423894161256573,0.3510053524,0.011291514955930403,0.0333651744,3.6810324638611924E-4,1.0466842746,0.034683801348756454,0.2261083924,0.00582929172370023,0.039021686,5.537463318162929E-4,1.3172881862,0.043952098721221494,0.3472935422,0.010916976046506651,0.0331480617,3.70633241898241E-4,1.0507690564,0.03493541312193116,0.2242515898,0.005831491747400488,0.0508683891,7.47677738066341E-4,1.4879829776,0.04390065391312526,0.4979342956,0.011574369831658222,0.0456693576,4.0278033715661945E-4,1.1145723676,0.034098498222062505,0.3795538905,0.006375797205056008,0.043191954,5.377722566291423E-4,1.8688363385,0.04386177974045285,0.3882956577,0.008788951587077948,0.0334623608,3.984896485481147E-4,1.1267553283,0.03981336217904737,0.2340039602,0.0062519964011505955,0.0454717871,5.179150509494776E-4,1.3388184891,0.04367069320494008,0.455483765,0.012052552509738341,0.0386047002,3.8110234845773383E-4,1.0441751405,0.03424941276868846,0.2804606799,0.005599183154711051,0.0437943627,5.539575796033483E-4,1.3350506605,0.04431040240169344,0.4232694058,0.012860654337940975,0.0370350556,3.7043757908721947E-4,1.0402921412,0.034349992794759074,0.2616897027,0.005681120224040326,0.0412297306,5.840916024049652E-4,1.3285925491,0.04503862295852305,0.3789305276,0.012700120511239255,0.0347840762,3.6062861783280596E-4,1.0363537384,0.03448878384344684,0.2396321817,0.0056711243153364215,0.0462476294,4.920335354424534E-4,1.3379372168,0.042934584917057254,0.4668818105,0.011486977626860774,0.0397356927,3.870684693952738E-4,1.0485385889,0.03417870791881987,0.29785345,0.005477708279928752,0.045844063,4.930466509368053E-4,1.3410702288,0.04312124772081624,0.462527006,0.011432431018816601,0.0391788213,3.859624334051178E-4,1.0493090793,0.034257777175409385,0.2902969516,0.005569641909494721,0.0455549087,5.026678824034813E-4,1.3446004414,0.04317403988509762,0.4607668196,0.011750593346720836,0.038631375,3.852596527019148E-4,1.050082904,0.034323090813619915,0.283204208,0.0056132683883812285,0.045064349,5.151281393983443E-4,1.347117382,0.04340486933513336,0.4527505265,0.011945542264794846,0.0380903139,3.848090435527731E-4,1.0508522199,0.03442357262109789,0.2756669489,0.005602360930893332,0.0446645265,5.188227057483125E-4,1.3504344192,0.043548222902892376,0.4468779039,0.011954634791577701,0.0375499729,3.8422519438475143E-4,1.0516925776,0.03452197216266765,0.2683325029,0.005597861645307072,0.0442256596,5.310122409135216E-4,1.3511440297,0.043599439824383066,0.4377095655,0.012006166832090916,0.0370202396,3.836508829652292E-4,1.0524467731,0.03459213621619804,0.261592532,0.005570840959855164,0.0438088865,5.439099190123305E-4,1.3528628956,0.04373798727650828,0.4330667928,0.012233668991762038,0.0364933581,3.830717948374691E-4,1.0531414922,0.034638349498785304,0.2549878019,0.005582773146026981,0.0433262699,5.532512991399117E-4,1.3539488611,0.04377541412711021,0.4255487205,0.012377332022693744,0.035982723,3.822878496630517E-4,1.0539306143,0.03467178021100157,0.2489121793,0.005594886147188341,0.0427900774,5.5083572868869E-4,1.3547686621,0.043970144223097564,0.4140200891,0.012159598060791319,0.0354884053,3.8103280698648513E-4,1.0549428496,0.034677524767491696,0.2434617445,0.005566064318708507,0.04225659,5.508693129953783E-4,1.3550282835,0.044142478634530705,0.4039173892,0.012253737960312355,0.0350179595,3.794654134437024E-4,1.0562286311,0.03465226245138981,0.2384173565,0.005534617059923839,0.0405199989,5.805221787322169E-4,1.3543649997,0.044483906550571745,0.3775086089,0.012522717875924539,0.0328766816,3.82954305368147E-4,1.06425507,0.034231731317594785,0.2181777381,0.005484902278072053,0.0394916234,5.832555186194127E-4,1.3535173402,0.0450286435838345,0.3627415775,0.012537753467029091,0.0312393445,4.085058139121156E-4,1.0808789878,0.03413897565832929,0.2032283058,0.005572191220695859,0.0386138702,5.722333440127376E-4,1.348248906,0.04556206067552257,0.3459188457,0.012304849044177665,0.0300934422,4.212517062279986E-4,1.1075272338,0.03431239449528407,0.1899077806,0.005456270796065752,0.0379876277,5.496289657578101E-4,1.341365751,0.045521387292128956,0.3370621197,0.011624766535290074,0.0294229546,4.1779779798366577E-4,1.1395392915,0.03476066232107783,0.1788107606,0.005236088043568404,0.0415831147,6.141376067299575E-4,1.266655303,0.03843738907626271,0.3933522494,0.010458945788175786,0.0360546024,4.622369522225587E-4,1.0873422368,0.03395006868917941,0.2572074654,0.005711435196165671,0.0416935541,4.8402892475553566E-4,1.8796981341,0.042791003809212046,0.3510410945,0.008576562190061936,0.0311743734,3.56527698783699E-4,1.3667363894,0.03846163864163876,0.1870919718,0.005202911108216245,0.0458435925,4.998819860727129E-4,1.3402687115,0.04314983227082117,0.4619167175,0.011621244468644484,0.0391620124,3.8913622293484837E-4,1.0485719992,0.03425120797869763,0.2899425513,0.0056137451848120076,0.0449768273,5.222547271207796E-4,1.3451470791,0.043313550004588634,0.4511299597,0.012023052732147523,0.0379337606,3.918928424965172E-4,1.0499528511,0.034467450210307116,0.2732087369,0.005697958757309498,0.0427401042,5.774677480171512E-4,1.3511548601,0.04371809079774642,0.4172614183,0.01257731107987713,0.0351810504,3.93302682421567E-4,1.0537070993,0.03462725807799399,0.2398826454,0.005637616783712778,0.0383568744,5.460247247149162E-4,1.3387995122,0.04180237489664911,0.3438490464,0.01215016975190059,0.0338357148,5.061412846231771E-4,1.0409074259,0.03544081869821858,0.2237726165,0.006303651322844562,0.0471800898,4.155730982631094E-4,1.1954777566,0.038408745058905534,0.5510825157,0.012286570147929811,0.0395754957,3.482427314388629E-4,0.9225957424,0.02936248427841214,0.3244595171,0.006407586128956832,0.0475114374,4.129055582091382E-4,1.1917592353,0.03862934956739499,0.5542592452,0.012242326208690896,0.0399887659,3.3724620086814913E-4,0.9320371442,0.028708728620403936,0.3282354508,0.00602848986065333,0.0473994944,4.1281230601812244E-4,1.1919034408,0.03858820760284157,0.5523977732,0.012166731524941281,0.0398800253,3.3808578792963187E-4,0.9321584109,0.02876955799104324,0.3266757428,0.006059328593169379,0.0472855185,4.159843747065507E-4,1.1921264872,0.03863033724936918,0.5510633915,0.012234183013180733,0.0397448882,3.392963306609725E-4,0.9324940417,0.028846963202389258,0.3246946222,0.006114501042603558,0.0471168157,4.198737905609256E-4,1.1928094776,0.038696990283483286,0.5486222885,0.012285593148073886,0.0395722534,3.4104984972874565E-4,0.9331979882,0.028938891495701766,0.3222349434,0.006190380602192405,0.0472018741,4.1452985417216937E-4,1.1945077287,0.03845918071150242,0.5511606061,0.012262065649799793,0.0396779225,3.4046438873985043E-4,0.9294714822,0.028820529176266003,0.3230429895,0.006091714454896913,0.0466804135,4.3235749097245905E-4,1.1949023995,0.03881691258974624,0.541472605,0.012547697438175659,0.0390178591,3.4719158975989034E-4,0.9361909809,0.029282358494492892,0.3147621668,0.006371554912264352,0.0462479753,4.449696618871898E-4,1.1972070225,0.038957746957440954,0.5352503883,0.012731757891194758,0.0385184468,3.526967536000296E-4,0.9390170555,0.029546032677840183,0.3082009876,0.006476876562047481,0.0455610085,4.636172990732766E-4,1.202223185,0.038981066865851684,0.5263778373,0.01308996134448074,0.037669407,3.5943427771986355E-4,0.944086405,0.029746265194138238,0.2983940169,0.006632759154379118,0.0441149662,5.202201457075649E-4,1.2133853505,0.03857173096971408,0.510530359,0.013728083333080404,0.0357997135,3.668691864956772E-4,0.9569380506,0.029543554034679037,0.276324404,0.00668624580762628,0.0392805528,5.320291345405813E-4,1.3209646038,0.041324885129906896,0.359508288,0.012019224975013988,0.0351639388,5.135085198903715E-4,1.0374028441,0.03518861949551304,0.2392555336,0.006587701495969591,0.0475559535,4.1219534204063976E-4,1.1912709515,0.03860950807767434,0.5550571752,0.012197665514351506,0.040072765,3.367046183229449E-4,0.9320076718,0.028658964339277858,0.3294809143,0.006011856535214392,0.0475559597,4.121929159992927E-4,1.191270018,0.03860948132259743,0.55505738,0.012197630466611127,0.0400727703,3.367046183229449E-4,0.9320079376,0.028658950399482533,0.329480969,0.006011851794580435,0.0441902495,5.508956343991119E-4,1.2851648281,0.04282970141152049,0.4111144858,0.00995591934479182,0.0378774115,3.982900952823206E-4,1.1048930606,0.03331389588445038,0.2639762927,0.005896798199022925,0.0437464226,5.612824600858288E-4,1.2863269234,0.042895782286840274,0.4072756981,0.010144658594551124,0.0373910154,3.9737639587675565E-4,1.1022328104,0.03334277200533873,0.2579073547,0.00589848785706981,0.0433217565,5.693715834145572E-4,1.285672352,0.042932030490066504,0.4024317905,0.010286761054870478,0.0369308907,3.969420612633536E-4,1.0997887954,0.033363352499411685,0.2522789546,0.0058997501642018705,0.0429161725,5.804222600831226E-4,1.2868677592,0.04293378046480417,0.3980553405,0.010439631123751451,0.036501962,3.975613160255912E-4,1.0974593379,0.033367898855037305,0.2473928293,0.0059394938336528305,0.0425291473,5.913273205256121E-4,1.2868980623,0.04288008421167104,0.3933032167,0.010561317200046593,0.0361071878,3.9905513403538614E-4,1.0957266013,0.0333782003858806,0.2430831149,0.005953985807843347,0.0421927889,6.023379450109382E-4,1.2871307224,0.04300965047521312,0.388353092,0.01071304517865952,0.0357373488,4.009388980879755E-4,1.0943070476,0.033393184544155116,0.2390431914,0.00593361331736405,0.0418986916,6.148113531807949E-4,1.2881033192,0.04295638646348177,0.3851978792,0.010909952474690253,0.0353854671,4.025742167600901E-4,1.0930019645,0.033390369090502726,0.2346467595,0.005841473529855288,0.0415677767,6.218633290362119E-4,1.2875351997,0.04293088728409884,0.3819108042,0.011007583068049043,0.0350525853,4.044774406564598E-4,1.091966026,0.03338805398641855,0.2304413827,0.0057267599041691975,0.0413168041,6.273738917105175E-4,1.2881625259,0.042938482169261646,0.3795307667,0.011065970088519126,0.0347416406,4.064025098347696E-4,1.09126667,0.033401336814564773,0.2268359501,0.005656088135805523,0.0410284613,6.311053794731907E-4,1.2890585689,0.04285942800598254,0.3772144678,0.011151496043132508,0.0344548531,4.0845562794506824E-4,1.0907102906,0.0334494098303692,0.2238484971,0.0056112845231729245,0.039873955,6.383987781943195E-4,1.2895332666,0.04259789024118448,0.3637314583,0.011299514812592618,0.0333461069,4.15884599378241E-4,1.0910782302,0.033846689276796335,0.2133935354,0.0055026732594258216,0.0391757698,6.330924103162192E-4,1.2915562215,0.04236202751285637,0.3563320148,0.011280288959064834,0.0326915737,4.174877243704298E-4,1.0929350306,0.03416228904801316,0.207608719,0.005443089471981882,0.0386187259,6.265676340188662E-4,1.2940044685,0.04226372656309427,0.3495427914,0.01103201006163428,0.0323427854,4.1661132965871195E-4,1.0979302367,0.034376635117474776,0.2043584601,0.005385483915118492,0.0383963528,6.192729608177641E-4,1.2973928128,0.042195504215496706,0.3465775937,0.010833003507799673,0.0321560531,4.154010110724335E-4,1.1041501285,0.03447889571897569,0.2021942832,0.0053404445507841385,0.0499565866,5.571741200019972E-4,1.3999954466,0.04087622821396319,0.480363912,0.009228473763304525,0.0456635414,4.602151670686224E-4,1.1571180395,0.03583470651477419,0.3652237515,0.006434990287482958,0.0407601625,5.819802402143908E-4,1.6245500238,0.04986566373768628,0.3761188479,0.00979296053295427,0.0325462212,4.285802141956626E-4,1.1890632885,0.03643370066298508,0.2078828662,0.005688638061961755,0.0432140444,5.73566909784726E-4,1.2848933003,0.04298238211174434,0.4016023295,0.01032449490289961,0.0368318389,3.9817332909174115E-4,1.0982570363,0.03340427071498493,0.2510796969,0.005927440003913999,0.0420219403,6.100713073075967E-4,1.2851372759,0.04305599322974678,0.3866821736,0.01077500547563666,0.0355213768,4.027604747241219E-4,1.0911475177,0.03344969307781463,0.2365118797,0.005892907007581233,0.0401073108,6.398366979159604E-4,1.2815178408,0.043102413621513125,0.3666804286,0.011255356591419038,0.0335457887,4.141002294131217E-4,1.0815622728,0.03361291915320656,0.2153964718,0.005535039475920655,0.0441741066,5.519592376253884E-4,1.2873336602,0.042892081425363354,0.411498233,0.009984908211896591,0.0378899893,3.9662828946004344E-4,1.1056310299,0.033329409325699125,0.2640263374,0.005873849844863248,0.0436990326,5.572360361642093E-4,1.2902136175,0.04280083604323635,0.4074161604,0.010114275900923408,0.0374143819,3.940494892776794E-4,1.1039787827,0.03337606303925015,0.2582673424,0.005865340228835834,0.0432355617,5.665218442390374E-4,1.2924644152,0.04294199288575229,0.4029991743,0.010261922431981253,0.0369558745,3.923200224306682E-4,1.102404063,0.03341665255527549,0.2523781749,0.005833651686551058,0.0428173531,5.767737858120807E-4,1.2947547825,0.04283454246283016,0.3992896516,0.010410673465247097,0.0365218265,3.9061873994983905E-4,1.1014118544,0.033463241161011285,0.2469898655,0.005739477589467529,0.0424008098,5.864128238706926E-4,1.2970159984,0.042873528861058316,0.3944254915,0.010512297084843065,0.0361061412,3.8928909566028174E-4,1.1009182402,0.0334961084008277,0.2421189855,0.005645280861037828,0.042013403,5.978452977150526E-4,1.2999951852,0.04302003020686991,0.3906668938,0.010670719375937126,0.0357084145,3.886630931796844E-4,1.1007084988,0.03352543240586167,0.2373890436,0.005550857411247383,0.0416686322,6.076528614266537E-4,1.3021224981,0.04315231759708857,0.3871567883,0.010941081070899712,0.0353270469,3.894098098404815E-4,1.100735707,0.03357990501773345,0.2327510509,0.005491343915654892,0.0413443645,6.170713086832023E-4,1.3047455806,0.0431987829226704,0.3844349783,0.01120813923004171,0.0349582405,3.911636486178132E-4,1.1009501276,0.0336487469157471,0.2280429589,0.005400246475856449,0.0410539047,6.266115223964526E-4,1.3084649011,0.04330296985196281,0.3808128544,0.011406146106376159,0.0345993996,3.9295419580404024E-4,1.1013900546,0.03371563204212551,0.2232684219,0.005272125567548633,0.0407801457,6.357499508454562E-4,1.3103806762,0.04324885675945666,0.3780278675,0.011651172430274989,0.0342431646,3.9545037615357E-4,1.1017608883,0.03379115918402326,0.2187673205,0.005149171875165948,0.0396774214,6.650368410847627E-4,1.3250582675,0.04354192665695904,0.3653091063,0.012306431611153577,0.0325891367,4.1210920882698074E-4,1.1064957853,0.03449395181767378,0.2021478375,0.004958023295629015,0.03890629,6.634327396202271E-4,1.3365206099,0.043609851421439166,0.3574352273,0.01242996206752056,0.0312400127,4.1899522670312125E-4,1.1226247604,0.034873021994085915,0.1905007429,0.004759544305918372,0.0382823864,6.346660539212728E-4,1.3488591948,0.04373271971876435,0.3513357686,0.012125615572002932,0.0302030632,4.181889525083129E-4,1.1492047044,0.03533530902652473,0.1809499039,0.004655940613882441,0.0377456678,6.017333296402984E-4,1.3579602298,0.04364250111989458,0.3436250413,0.011688694794544,0.0294982908,4.070687902554063E-4,1.1790365207,0.035652619118376146,0.1725467523,0.004501081647782008,0.0414771937,5.885728502063274E-4,1.2866067147,0.04241527038697266,0.3805683023,0.010581689279127412,0.0368566204,4.2018686319303226E-4,1.1246083891,0.035606855505646656,0.2618325691,0.005345074461595461,0.0388143009,4.1748413143495643E-4,1.6666456516,0.0466523866699229,0.3356234708,0.008356349801199085,0.0301253063,3.467953286882625E-4,1.3941720231,0.03714490005370858,0.1654389222,0.004259306868493981,0.0436984972,5.580546568213547E-4,1.2893976598,0.04284233833487617,0.4075207917,0.01011706968444915,0.0374259106,3.958434033806803E-4,1.1035576694,0.033413412097539515,0.2583099914,0.005888245409287897,0.0427529324,5.805213174380421E-4,1.2947580587,0.042958445386210145,0.397684938,0.010453282737972793,0.0364533397,3.9388323142779255E-4,1.1003532173,0.033547909338735256,0.2460843247,0.005746791713643361,0.0408944008,6.30292789106777E-4,1.3055865065,0.04347216164397625,0.3784998574,0.011424221767805455,0.0344316384,4.00114983473501E-4,1.0982638734,0.033792510753123985,0.2208947389,0.005345205608767543,0.0378082137,6.249847998151635E-4,1.3438638034,0.04140985886235306,0.3522388015,0.011120133182655681,0.0295649682,4.455232878312872E-4,1.0677310691,0.03557271757962835,0.1735271274,0.004834705471897952,0.0441513705,4.456904755545041E-4,1.1415574136,0.03639480521997611,0.463777572,0.010936039319607441,0.0374222126,3.398646789532563E-4,0.9801194319,0.026386400493436008,0.287732581,0.006897414080653705,0.0445467086,4.425584707131929E-4,1.1397066442,0.03650168126264871,0.468361907,0.01087948238658439,0.0378769822,3.295238989815458E-4,0.9843819038,0.02509990037828836,0.2897837071,0.006646369008714458,0.044465784,4.4380513741956615E-4,1.1403598032,0.03657988496428058,0.4671876456,0.010898836268152669,0.0378084135,3.300515111312172E-4,0.9841261254,0.02517029153585631,0.2890683094,0.006655305853227184,0.0443490207,4.4567140361481575E-4,1.1405023304,0.036582284401059484,0.4657689552,0.010907386213020974,0.0377227515,3.30685651336734E-4,0.9839651784,0.025257222392812716,0.2881472162,0.006666369251699159,0.0441859491,4.4570730305885725E-4,1.1402935269,0.03652968826858505,0.4638503563,0.010902196200766157,0.0376120207,3.3157653716751434E-4,0.9838998331,0.02536195479453427,0.2870071104,0.006682226126075052,0.0441882648,4.452998989445203E-4,1.141243775,0.036398646073720925,0.4640097785,0.01091830637049538,0.0374484158,3.296513309543888E-4,0.9792082506,0.025302882642102266,0.2843947497,0.006670155995177324,0.04380633,4.5018440666020406E-4,1.1445359241,0.036592695036031436,0.4585213627,0.011026599702537497,0.0372625852,3.336480181268877E-4,0.9848524476,0.025674781907544998,0.2834150504,0.006731066557388955,0.0434314347,4.55661058243954E-4,1.1471434104,0.03673268630252898,0.453888533,0.011091051212576742,0.0369524262,3.3573650382405545E-4,0.9869217294,0.025953824978218527,0.2803677657,0.006773830231117399,0.0427848268,4.6705567119991164E-4,1.1526115847,0.03686879131460645,0.4456283287,0.011287845764360887,0.0364134003,3.399588210357248E-4,0.9921567023,0.026338357845545345,0.2744528554,0.006820087096218053,0.0413454963,4.993095232418464E-4,1.1681927211,0.03714972780519395,0.4299934999,0.01160851355686851,0.0351388274,3.4519704517854726E-4,1.0042581648,0.026791184594937192,0.258489778,0.006719103437215415,0.0378873693,4.1190168729928747E-4,0.9594437351,0.034412682531299414,0.3677642213,0.01071289167311982,0.032635228,4.1084668673362816E-4,0.7999426823,0.035269957003092586,0.3484896266,0.010510384246068266,0.0320570523,3.959191836726278E-4,0.8894737714,0.03756405129908114,0.2892688794,0.007135209457331999,0.0299716652,4.088092464707715E-4,1.0346795763,0.03951970159300295,0.2477659497,0.008345596263898704,0.0312474332,4.983482717939333E-4,0.9229911355,0.03883053941165381,0.260461787,0.009178851725570035,,,,,,,0.0323619199,4.109732351382508E-4,0.890478976,0.037782372199214806,0.2925338577,0.007286248211528345,0.0318593145,3.903844259188627E-4,0.8873967259,0.03740107237767388,0.2853699266,0.007237272068949736,0.0280210802,3.688698957627201E-4,0.8679562979,0.036529777784706,0.2277126832,0.007105279375225157,0.0326161825,4.09580272962456E-4,0.7999562261,0.035161650686507874,0.3476862629,0.01045068007356459,0.0325836219,4.0493703214203563E-4,0.800436523,0.03506940221902848,0.3481160357,0.010372265133518329,0.0326109569,4.105350167768884E-4,0.8003047655,0.03516472802397311,0.3481700125,0.010336434733504585,0.0326532294,4.030260537483898E-4,0.8031998348,0.03490778825706378,0.3496396935,0.010257476639018,0.0325245615,4.135129985865015E-4,0.8007112742,0.035307798756082205,0.3473350303,0.01060520707011419,0.0324631216,4.068709869233735E-4,0.8008785185,0.0350147133645272,0.3463944508,0.010366303728909355,0.0323568428,4.0824012541640245E-4,0.799046508,0.03524183932487066,0.3443372067,0.010439237328464183,0.032168513,4.057511552663775E-4,0.7978407266,0.03511744186298313,0.3429233332,0.010402223416174063,0.0315328547,3.8691859608966844E-4,0.7806600081,0.033619694629785084,0.3319786415,0.010091251161278268
3,APPNP,0.1179725569,5.6662425306,1.1587455635,0.7530210018,0.0018685047497932672,0.0428410002,3.9044461835195015E-4,0.9157268464,0.03882800193159571,0.5043186222,0.009742680124072636,0.0467970063,3.5041118703603056E-4,2.3387116068,0.03142836623179767,0.2448382792,0.004639458050246817,0.0570717905,7.180536191678167E-4,1.3811344686,0.03931976326225783,0.7317329133,0.01843033838539054,0.0429929206,4.127117638255542E-4,0.9227385896,0.02561948596283696,0.3620058005,0.00866969861067846,0.0538121824,3.651520231355702E-4,1.2723747126,0.03143989333633306,0.631694705,0.009372017018763891,0.0435174676,3.0578260251361587E-4,0.9605729037,0.019297031714748256,0.3807792523,0.0068228703637105695,0.0901861389,9.87317578087213E-4,4.0896083886,0.07067915730255986,0.8409231873,0.017806690540355892,0.0732974853,0.0011400223682016069,2.1827754622,0.07877083787163877,0.9642513392,0.025393164907116246,0.0896935377,8.036012692872006E-4,3.8040897181,0.06591019789835258,0.8993095352,0.015752236031751174,0.0537368712,8.976953826326611E-4,1.403508148,0.06074575806589296,0.4933757561,0.013634678727421487,0.0551488001,7.116164697363321E-4,1.4647626264,0.04115567661939237,0.6370019841,0.015623136560883029,0.0424863182,4.95973789630057E-4,1.0421700397,0.032628782125601934,0.3245804883,0.007240397502899962,0.0546106834,6.970473441596346E-4,1.4657234037,0.040653080018616054,0.6302462114,0.015357242135227274,0.0418434513,4.978835205145878E-4,1.0413318974,0.03275737020885529,0.3157456106,0.0072115542014187205,0.0541393771,6.958175048099896E-4,1.4682841753,0.04039830794723957,0.6227306237,0.014841557094860363,0.041224557,5.001019895981218E-4,1.0407696832,0.0329064098922991,0.3078046982,0.00720670888825128,0.0536425634,6.885811499017381E-4,1.4676407746,0.04001325956479927,0.6149099182,0.01468325525896761,0.0406375824,5.025693981929261E-4,1.0404501071,0.033097963970613056,0.3008433112,0.00719020166615652,0.0532376047,6.928989825364156E-4,1.4686610297,0.03988428546432793,0.6097146441,0.01463785254058805,0.0400681532,5.046890131556263E-4,1.0400869833,0.03328287613773786,0.2936479876,0.0071913259556218145,0.0527537182,6.876292605757844E-4,1.4679498543,0.039668540318494205,0.5997794125,0.01451303152342749,0.0395218018,5.063931279154566E-4,1.0396613943,0.033489294468531286,0.2866020547,0.007170140654129457,0.0522282659,6.836453759077142E-4,1.4677369618,0.03948919119202114,0.5897678363,0.014523268261655157,0.0389940528,5.065046890207434E-4,1.0390960352,0.03373436612714103,0.2798261059,0.00710246774015905,0.0516628396,6.668560564319709E-4,1.46659443,0.03925804694581736,0.5797270733,0.014280015441168123,0.0384835459,5.036635781948105E-4,1.0386666538,0.03396735178079092,0.2736037658,0.006962692295369658,0.0511537117,6.534493094341749E-4,1.4655361435,0.03914990093218628,0.5699171014,0.014135538864861148,0.0379912162,4.984215083641555E-4,1.0382091997,0.03420226048085126,0.2675711858,0.006796378520947756,0.0506378124,6.422141387418997E-4,1.462881435,0.0389688509068461,0.5608361587,0.013975390262887116,0.0375155271,4.905058613309325E-4,1.0380674242,0.034382663931115054,0.2620994182,0.006644846800340848,0.0483685331,6.444842899559305E-4,1.4555068912,0.03937965171252788,0.5175839245,0.013589487444344617,0.0354706219,4.3682719695550094E-4,1.0400818261,0.0348614586757353,0.2420129614,0.005963379075658364,0.0454609147,5.350672854884702E-4,1.421169615,0.0382510152806432,0.4471492469,0.010577471862406441,0.0342177455,4.039257357485408E-4,1.0437591979,0.034993914099454494,0.2325142028,0.0055715006057614315,0.044155882,4.862797548736735E-4,1.4064165775,0.03754797461914557,0.4205012989,0.008610768432608091,0.0334447508,3.917524728703062E-4,1.0438111482,0.03506957014278903,0.2280507041,0.005441182683939219,0.0435055041,4.8402272673914805E-4,1.3913907363,0.037085874831261564,0.4031820218,0.008578009209601025,0.0329513861,3.8584452827531454E-4,1.045228806,0.03517768517114223,0.2246889343,0.00534559089343732,0.0618502079,0.0010560435597076476,1.5849918784,0.0467035166234835,0.695241986,0.014898560635175466,0.0521413637,5.50265390516249E-4,1.1624900013,0.032213680168524675,0.4757055323,0.008460099881207076,0.0508384663,6.470888656127534E-4,2.1927251462,0.04994280603850769,0.471647544,0.010157669220839985,0.033248184,4.4174313803385786E-4,1.1487787491,0.041715864620069903,0.2330775097,0.006719262533939271,0.0542832853,7.069144219776536E-4,1.4682641164,0.0405277900951927,0.625635498,0.015223279016033306,0.0410958979,5.002019592124765E-4,1.0377585932,0.03269465980859872,0.3061962629,0.007165605138437367,0.0528635302,6.991494833009605E-4,1.4712314335,0.04024920744561314,0.6061091589,0.014650200510573226,0.0392066679,5.046820781442511E-4,1.0335123945,0.033103040132289964,0.282111287,0.007057776987125621,0.0492995599,6.281106590402682E-4,1.4588852051,0.03931096512425,0.535390901,0.013541752434600183,0.0359746634,4.540969059573078E-4,1.0269796461,0.03416568625097409,0.2435844586,0.005845851862645854,0.0550889388,7.098119469267899E-4,1.4686238421,0.04136422789077538,0.6369350832,0.015657500662621733,0.0424698636,4.94618034446784E-4,1.0423301131,0.03263632601871724,0.3252689743,0.007239443832229102,0.05460625,7.033278040856909E-4,1.4739989091,0.04114581425856098,0.6304041093,0.015403438479768081,0.0418114539,4.931105352758142E-4,1.0417598227,0.03277649372644975,0.3167733,0.007141787871394669,0.0540885958,6.853108783610545E-4,1.4779640302,0.04069300949794694,0.6256723204,0.014873061352660387,0.0411781108,4.917967059670082E-4,1.0415738956,0.03293229251054351,0.308976226,0.007090764063202216,0.0536099261,6.762736132661099E-4,1.4818096513,0.04055797372897221,0.6189083538,0.014285171262536547,0.0405653108,4.907861041227635E-4,1.0416456375,0.033128282916565416,0.3017466462,0.00706658651684107,0.0531389181,6.706988892192979E-4,1.4834094337,0.04042340200923223,0.6104521554,0.014240110252382178,0.0399720463,4.897917924996293E-4,1.041728911,0.03332735723095967,0.2955328554,0.0070871978947959395,0.0525805927,6.598461941998302E-4,1.484453638,0.04029010011156587,0.601734292,0.013880077413328789,0.0393791175,4.8757358419011993E-4,1.0416261209,0.033559462957562354,0.2886556747,0.0070468395752989865,0.0522341019,6.552823818782251E-4,1.4888671697,0.040237693323549255,0.5988837155,0.013763501080757032,0.0387864428,4.8436349986348066E-4,1.0415257681,0.03382031232854008,0.2819668687,0.007022968531895896,0.0517374354,6.348535264137705E-4,1.4912158383,0.04014564851886192,0.591368613,0.01343536743077762,0.0382000589,4.8039462944541754E-4,1.04180972,0.0340824129720887,0.2752258031,0.007006283536940252,0.0513213431,6.042954575371223E-4,1.4910680147,0.0397632077302624,0.5860330853,0.012955318714720993,0.0376170987,4.7426891106206826E-4,1.0424213081,0.03433808489126905,0.2686443569,0.006895363659735431,0.0509795588,5.764416709433836E-4,1.4931269281,0.03960417754479949,0.5814416754,0.012571201454117263,0.037039602,4.661287375822263E-4,1.0437528505,0.034528763762984624,0.2619158796,0.006679885478060234,0.0483984999,5.174562783462967E-4,1.4926580963,0.03958311979872228,0.5387525405,0.012065903530196154,0.0342919144,4.2374756636469313E-4,1.0559375105,0.03505007292431786,0.2342025919,0.005665628208769085,0.0462185429,5.229913957227212E-4,1.4841253811,0.03975119620841617,0.4894401371,0.011940528799010537,0.0319446087,3.876983363389634E-4,1.0746345272,0.03509661151735307,0.2162110033,0.0050252018864917255,0.0448134277,5.026400302403301E-4,1.4727807475,0.03885186588826848,0.4590063471,0.010664581520153522,0.030466779,3.772452783004713E-4,1.1042463644,0.03521001843225874,0.2062134628,0.004856428008320519,0.0436472191,4.7641683429534685E-4,1.4501665932,0.03849339297853594,0.4286838051,0.009458899777458264,0.0297930694,3.8655659352803697E-4,1.1475175174,0.03515000918918799,0.2008676901,0.005208905451244052,0.0563336332,9.987221835926145E-4,1.5452606511,0.03881647271455767,0.6112024716,0.012648216988967259,0.0425025542,5.664185731418065E-4,1.1158863591,0.03357478927707514,0.3568000573,0.008541360840053533,0.0505972031,6.386344807477905E-4,2.1940508912,0.0466337192490584,0.4674896837,0.010751893786677768,0.0348330404,3.403204372352621E-4,1.4672199219,0.036042125339663306,0.2317462601,0.005561357388264128,0.0546943455,7.054934443352397E-4,1.4739057843,0.04131018312716611,0.632085322,0.015471465541441121,0.0418547014,4.935453373298141E-4,1.0407296051,0.032740084269897655,0.3174311613,0.007142147996226345,0.0538335233,6.922434542846902E-4,1.4818531431,0.040879456613316184,0.6244116784,0.014892930067652906,0.040520823,4.91256552119155E-4,1.0391273746,0.033124154298638325,0.301489899,0.007044129612663299,0.0517563535,6.567160725914967E-4,1.4924410945,0.04081707845988,0.594743924,0.013853043636688654,0.0375504078,4.7888934003587926E-4,1.0374509352,0.034350155487275456,0.2677220714,0.006865227745676031,0.0437583439,4.0149221661197866E-4,1.3963249622,0.03690514812326324,0.4061199081,0.008696831664462638,0.0378523072,4.5996630311360856E-4,1.0093901953,0.035908349043084674,0.2960256862,0.00658316967729072,0.0566251247,7.183195667667698E-4,1.3856401907,0.039363129207419474,0.7241524262,0.018410760522042536,0.0424314827,4.2611970149243275E-4,0.9103666181,0.026634776552469895,0.3569082116,0.008881133880310555,0.0570317616,7.175750831794538E-4,1.3814837001,0.03933234892553456,0.7309534866,0.01842406146863389,0.042922686,4.132638382438028E-4,0.9223585673,0.025715602306770884,0.3611289283,0.008676886423135893,0.0569744453,7.175506950731774E-4,1.3813225374,0.039336332988726845,0.7298776955,0.018419825433483347,0.0428357022,4.1392511400010514E-4,0.9219491199,0.025848287776949558,0.3600235411,0.008682235656787945,0.0568909563,7.174301359714407E-4,1.3819900187,0.03940384429214997,0.72858127,0.018384296587033184,0.0427269734,4.150096384422897E-4,0.9214373158,0.026007824649516537,0.3585580186,0.00867207276260987,0.056802188,7.173806520948276E-4,1.3825337275,0.03946961734043035,0.7271931978,0.018397968230214987,0.0425827125,4.1628115499023013E-4,0.9206201983,0.026238167161598772,0.3568757913,0.008674595840729412,0.0566652373,7.184615508153515E-4,1.3853682656,0.03932509254916001,0.7246388857,0.018424165082847038,0.042544604,4.192576773298254E-4,0.9178783758,0.025848569225394274,0.3559814297,0.008704628826090174,0.0565494124,7.220740959209103E-4,1.3870354878,0.03980626760951094,0.7241150653,0.01855043193567201,0.0421252111,4.1929226083962007E-4,0.9191236111,0.026862226489998926,0.3517933762,0.008608338922231165,0.0563466838,7.18020194702071E-4,1.3902696588,0.03991429006007748,0.7216564846,0.01838418393619907,0.0417330518,4.2033558022132745E-4,0.9198909339,0.027212015599730938,0.3476189116,0.008515449665167424,0.0559437237,7.179784119317237E-4,1.3963295028,0.0402267868714368,0.7171064264,0.018335918684374668,0.0410579055,4.245856803991392E-4,0.923759039,0.027741473681115066,0.3403478157,0.008410941802200275,0.0550119722,7.218884955448452E-4,1.4058684974,0.040510081683452576,0.7052500264,0.018392007204217815,0.039486614,4.412924200572677E-4,0.9330530581,0.02884760664249289,0.3234734743,0.008289517537227363,0.0459420146,4.741518744031283E-4,1.386411869,0.03844275449288201,0.435760732,0.008737118174775937,0.0397313493,4.6986593832709346E-4,1.0207929995,0.036249023862719394,0.3180539972,0.006632410044621789,0.0570657484,7.179610017264169E-4,1.381104094,0.03932876179083191,0.7315572677,0.018430958385282085,0.042988289,4.127808135076048E-4,0.9226861811,0.025621652230096326,0.3619462893,0.008670393820352106,0.057065751,7.179610017264169E-4,1.381103157,0.03932879820182661,0.7315573488,0.018430956621944505,0.042988303,4.127808135076048E-4,0.9226866913,0.025621618937920376,0.3619464184,0.008670388053599447,0.0525140936,4.1266451264919786E-4,1.3732803321,0.03501261244180445,0.5516237635,0.00748603954037113,0.0435449309,4.411190315549761E-4,1.1184729183,0.032317052278944006,0.3544237296,0.007651872711957512,0.0520277428,4.10296234445309E-4,1.3734661621,0.03486604520159979,0.5459715746,0.007475912385789443,0.0429498899,4.4055192656484884E-4,1.1183182054,0.032503226009121006,0.3456443347,0.007615871716356572,0.0515404329,4.117329231431463E-4,1.373431034,0.034791064556865745,0.540031188,0.007502048053698403,0.0423742734,4.398249651850154E-4,1.11853689,0.03258993451972556,0.3367675291,0.007629887286192372,0.0510682423,4.139746369042432E-4,1.3736163278,0.03470471771964152,0.5341199481,0.007483470317974142,0.0418110498,4.3867755812213597E-4,1.119069186,0.032633321819882204,0.3279408864,0.007648549078093177,0.0505988008,4.150927607174088E-4,1.3718983181,0.034639172016663444,0.5283442922,0.007440049798220439,0.0412696906,4.3934610502427353E-4,1.1196551814,0.03269994085621562,0.3195405566,0.007643203451433175,0.0501531751,4.178372889056217E-4,1.3716625758,0.03457759949736245,0.5230786988,0.007405181564283215,0.0407407387,4.4225897390556135E-4,1.1200128527,0.03282863169551847,0.3112019713,0.007623658308187743,0.0497512323,4.2197274793521913E-4,1.3712397854,0.03456927593977056,0.5183559057,0.007426961020498223,0.0402297855,4.460751057837682E-4,1.1207678192,0.03292186404200102,0.3037143522,0.007548920982498095,0.0493535299,4.236720429766401E-4,1.3695934584,0.0344995324606001,0.5132225404,0.007342670835601988,0.0397372128,4.506240117880981E-4,1.1218057703,0.03306119530507026,0.2970437953,0.007477710545347419,0.049000465,4.276517274605587E-4,1.3688280007,0.034531288811742895,0.5087712481,0.007330996862637441,0.0392657497,4.550021977968898E-4,1.1230029741,0.033228316689233595,0.2905465855,0.007339381513451934,0.0486612907,4.327955637480588E-4,1.3691310118,0.03452648634019975,0.5041283476,0.007447997314714875,0.038821827,4.5718814507815053E-4,1.1242125505,0.03337086715984468,0.284120964,0.007122537188390104,0.0472855376,4.426962841497543E-4,1.3758223431,0.03448320755092252,0.4846396139,0.00802920942559104,0.037024855,4.528410317098043E-4,1.1329872824,0.03425324697017788,0.257078591,0.006356889726902615,0.0465182625,4.5910020692654886E-4,1.3924819714,0.033973971419308635,0.4784737269,0.008349160676379393,0.035678847,4.3618344764559787E-4,1.140077426,0.03565734413833986,0.2364549083,0.005317880780912637,0.046261209,4.5721985958617327E-4,1.4054178249,0.033530841474678205,0.4758846512,0.008489877855422892,0.0348096654,4.2175585354562654E-4,1.1439638195,0.036231812872115576,0.229693109,0.005076906538434601,0.0461598758,4.7787550680067294E-4,1.4138260154,0.03382809799560123,0.4720547002,0.009020540061437564,0.0343620811,4.1842203574859674E-4,1.1482052,0.03673334893526589,0.2274715493,0.0052414336779167585,0.0662461959,0.0013969337851165316,1.7210719461,0.04952572738486533,0.7898938162,0.025596551759953918,0.0525077689,5.000259993240352E-4,1.1826520597,0.03184835912570693,0.5071632459,0.008837264565463682,0.051618577,6.396186363763958E-4,2.0824277765,0.05179339911610359,0.5516271092,0.01274022574368288,0.034116442,4.2854288000152333E-4,1.2076269211,0.038653925428085566,0.226720354,0.005777305427273168,0.0515162725,4.110973120807287E-4,1.3724593925,0.034754750998964155,0.5397591878,0.0074443453036516245,0.0422418024,4.402397074322124E-4,1.1146534546,0.03247625814344996,0.3349533481,0.00764595899805904,0.0500423603,4.222700557700013E-4,1.3710567558,0.0345846811319694,0.5221649622,0.00751652027204078,0.0404007321,4.4606165493124377E-4,1.1104374594,0.032554247464808644,0.3073886668,0.007626338833280357,0.0477727792,4.4364850952076916E-4,1.3697218254,0.03457021462183884,0.4902047214,0.008087355439202608,0.0373714797,4.4927497148183096E-4,1.1110724141,0.03295561659262348,0.2653420195,0.0066599946696675365,0.0524564127,4.1488793667688147E-4,1.3745119892,0.03504303234596001,0.5510773055,0.007510688250753056,0.04355658,4.391332371843425E-4,1.1188468237,0.03231461016320636,0.3553457119,0.007598024085247427,0.051879791,4.128389516506406E-4,1.3745046279,0.03488455208254794,0.544583949,0.007470120614822762,0.0429729157,4.362671200079144E-4,1.1188976253,0.032504081205288665,0.3473480628,0.007532194434558896,0.0513251229,4.141690476122039E-4,1.3740973162,0.03473821208697995,0.539308304,0.007497196075867297,0.0424076494,4.3239796484257416E-4,1.1196935166,0.032592804021746885,0.3397748798,0.007433724974735076,0.0508071587,4.1430664971733194E-4,1.374047627,0.03471824524655588,0.5341848406,0.007454647208285581,0.0418611134,4.2809578367463514E-4,1.1211355257,0.032608539142378025,0.3324026058,0.007415081523489813,0.0503344409,4.1496626368898955E-4,1.3750580835,0.034653138602441194,0.5296198934,0.007445428463157778,0.0413272902,4.2455152808581434E-4,1.1221335173,0.03262799423807722,0.3257310231,0.007413179614713244,0.0498743918,4.1584372064514815E-4,1.3742281892,0.03446098501203934,0.5243828704,0.007415437680946419,0.0408110673,4.217096157310146E-4,1.1234374599,0.032713590035335464,0.3190727564,0.0074170633676678265,0.0494433881,4.1498433705382183E-4,1.3743971349,0.03439887784506931,0.5201762954,0.007328749825174823,0.0403103811,4.1969631878299816E-4,1.1255247903,0.032794392218792524,0.3130614222,0.00742167528257603,0.0490702103,4.142511315615203E-4,1.3754393329,0.03429457903226106,0.5166839145,0.007277661368873933,0.0398185397,4.19339957552342E-4,1.128237813,0.03294129349312197,0.3070397486,0.007421323736369409,0.0487372616,4.158870038844686E-4,1.3769260202,0.034251626662101756,0.5138638344,0.007275343428320068,0.0393314615,4.198356821424306E-4,1.1306259942,0.033107379026434576,0.3011172805,0.007350355637654548,0.0484192873,4.1949493441518457E-4,1.379482137,0.03426642547742615,0.5108147851,0.007317657002073819,0.0388590413,4.200940370916969E-4,1.133149425,0.03329453916185055,0.2953556979,0.007252774779351693,0.047101832,4.0881291564724324E-4,1.3861625878,0.03426503671382828,0.4990105855,0.006978133919609167,0.0367041138,4.235304003256437E-4,1.1466906237,0.03451775913931841,0.265485365,0.006648206224238234,0.0459087104,3.9091687095851976E-4,1.3948345908,0.03401547681570846,0.4860334186,0.006757195054162637,0.0348114035,4.28296626183303E-4,1.162913972,0.036329763197686826,0.2372463231,0.00585663000367959,0.0452896587,3.9192728917491825E-4,1.405707169,0.033563569655208014,0.4779574144,0.007184618639844428,0.0331061794,4.092847419584561E-4,1.1892115197,0.03720804157705697,0.2168521864,0.004846471809471298,0.0446824363,4.1936857297608746E-4,1.4112956686,0.033800060384561445,0.4646441234,0.0080352709350712,0.0320456284,4.1252030253067547E-4,1.220052057,0.03786434898423582,0.2073503263,0.0048853681539879875,0.059388012,0.0014206231027264057,1.6499817263,0.04065995047955666,0.6681394919,0.024601474122499245,0.0431252962,4.680940076523091E-4,1.1328710492,0.03222100803823493,0.3610084279,0.0067634328561759225,0.0507618807,5.886739335149808E-4,2.0437426081,0.04504529051965366,0.542774592,0.011257364434004968,0.0330368597,4.2715336824143154E-4,1.4144597852,0.03746527434838827,0.1962557039,0.0058382903319379375,0.0519605314,4.1411471840541967E-4,1.375226874,0.03495103873992875,0.5454537474,0.007475999531835191,0.043004132,4.361765697512878E-4,1.1171140993,0.03244610498965939,0.3481344187,0.007543191499624015,0.0508775573,4.1815547347846593E-4,1.3737877466,0.03480588927178847,0.5345627961,0.007580755305376899,0.0418232629,4.26968382904402E-4,1.1170599825,0.032450329274138344,0.332592998,0.0074037894351473834,0.0488652498,4.1374509060531457E-4,1.3735215304,0.03441495586224105,0.5137614493,0.007264661038204053,0.0393196576,4.2357053721900914E-4,1.1214879104,0.03292584155340604,0.3026395105,0.007475010635443939,0.0457359981,4.547405853890765E-4,1.3597347871,0.03575378937958884,0.4738427881,0.007358566164681813,0.0331226384,4.0174245481402636E-4,1.0468803117,0.03558463869424558,0.2228396329,0.005005181315397076,0.0533547481,3.666128748421146E-4,1.2720550824,0.03150839602391718,0.6258724233,0.009341755027830691,0.0429783589,3.086826849695331E-4,0.9606443744,0.02002045011981499,0.3758884954,0.007094761518190728,0.0537745159,3.6603005341091874E-4,1.2725914274,0.03146208886898643,0.6312115886,0.009381585580273731,0.0434633573,3.052458025919439E-4,0.96037334,0.019341714789542316,0.3800966751,0.006823099955298911,0.0537209501,3.6597950762303616E-4,1.2726805973,0.031480753739388134,0.6304153325,0.00937448371911755,0.04339631,3.0455541367705157E-4,0.9601206986,0.01940399157390046,0.3792290758,0.006817265067459237,0.0536466319,3.6600683053735487E-4,1.272400585,0.03150207350318388,0.629572657,0.009370840197122135,0.0433128157,3.0362970869135975E-4,0.9599239663,0.019474653809503265,0.3781378925,0.006810925414361841,0.0535535566,3.6610790759009835E-4,1.2722043231,0.031508603555219644,0.6284504597,0.009353712578436436,0.0432053522,3.0262518071039624E-4,0.9599505389,0.019563448162325577,0.3767709756,0.00680298361015224,0.0534015793,3.663741257239654E-4,1.2725173444,0.03147742051058187,0.6265075409,0.009349958663010227,0.0429559161,3.077612711177285E-4,0.9539757913,0.01954205984536942,0.3723074947,0.006946091490903355,0.0532391052,3.656760861746363E-4,1.2714098764,0.031546512770827775,0.6247281806,0.009305350987469522,0.0428530801,2.996164214458213E-4,0.9608068575,0.01986535297949674,0.3724179145,0.006799517997623067,0.0529627741,3.660778605706715E-4,1.2704853607,0.03154700489745421,0.6211215274,0.009278510871901806,0.0425280933,2.987557530826812E-4,0.9621188571,0.020194388180878372,0.368724077,0.006806620380188688,0.0524730971,3.6526839447179114E-4,1.2693671639,0.031513214624979156,0.6153603858,0.009225325902102321,0.0419692577,3.011295402314426E-4,0.9657079547,0.02083987137676238,0.3624737008,0.006853245946265171,0.0512883969,3.6748605415716116E-4,1.2677451152,0.031409057101415824,0.6005699692,0.009072911936087554,0.0406472932,3.1524117751334453E-4,0.9747188013,0.022439892579956794,0.3484019647,0.007061580913648161,0.042528432,5.120292960368577E-4,0.9705846158,0.0348287274817786,0.4223859988,0.012955201542237773,0.036245811,4.2899650348225454E-4,0.7738998602,0.0362447818451153,0.3781602141,0.011285137216711191,0.035372361,4.6189176221275046E-4,0.8822730775,0.03824011089157561,0.3165708969,0.007935391672753148,0.0334648104,4.6944861273626106E-4,1.0683664185,0.04060184831999647,0.2718290623,0.007767150893345642,0.0359465609,4.800708281076867E-4,0.939439397,0.03611856792565287,0.3222584275,0.008145478623138115,,,,,,,0.0359487885,4.720497855099608E-4,0.8865927098,0.03868509791896616,0.3234932428,0.008046547582659287,0.0351186919,4.6375640157306724E-4,0.8859781672,0.03844935635352041,0.3147141087,0.0080636395628773,0.032757902,3.6027905850881755E-4,0.93306106,0.03425067923414074,0.2784901496,0.005418467587796388,0.0362000974,4.330288673980062E-4,0.7698936405,0.03658044856203926,0.3777698105,0.011283636514882957,0.0362020649,4.34092156114344E-4,0.7725114439,0.03656963895091118,0.3780019429,0.011325512085552688,0.0363141168,4.409002154683075E-4,0.7866312021,0.03722771883959585,0.3814659785,0.01135702232101355,0.0362977344,4.3086540821931854E-4,0.7854703664,0.03682600707380587,0.3825643024,0.011176535375508816,0.0361943591,4.361272750012317E-4,0.7827626545,0.03703858385521779,0.3803852979,0.0112846726137713,0.0360846171,4.370892357402548E-4,0.7814554655,0.03702808909463193,0.3797423098,0.011282897012735693,0.0359912967,4.445480851381546E-4,0.7827567623,0.03744096565261104,0.3792416192,0.011436037513054949,0.0357636173,4.423720153897622E-4,0.7790806417,0.03714609846269188,0.3767147474,0.011313199326450498,0.0351020312,4.170095922158146E-4,0.7556298864,0.034412758622348195,0.3676921494,0.01077185369377063

==> tables/quantification_acc_comp/neighbor_AmazonPhotos.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.162170234,9.3132238574,1.1680979261,0.7594599992,0.0018914914750006145,0.0491200001,3.899858971809109E-4,1.9678157185,0.03464529297033004,0.2704638042,0.0064840300739586335,0.0667879954,3.917563017999838E-4,4.027922207,0.04760721492589122,0.2597156778,0.003404872391147721,0.0293656893,3.2852853757322207E-4,1.0226158383,0.036399899532828385,0.1769097274,0.0065039923892944405,0.0237375269,3.0260204890251486E-4,0.9927745388,0.035641159100119064,0.0962713751,0.003996062562072821,0.0262526252,3.364357293748689E-4,1.1506653068,0.03719022071727997,0.1410546547,0.006325171776323549,0.0290055729,3.454113489739444E-4,1.2371943107,0.031612059344497,0.1148294136,0.0038911615232472677,0.0772208705,0.0019351945638617322,5.1505305968,0.16323051197922525,0.5401826158,0.02694653929542716,0.0376351234,5.136594202387415E-4,2.1726338733,0.053741756381793106,0.1841550634,0.006943880615333187,0.0489865094,0.0015492872554823396,3.2173699963,0.14707152908364013,0.3066339385,0.014347136404174876,0.0300374681,3.5257765102172884E-4,1.4574888116,0.04082304727724279,0.1332129303,0.004667408595784175,0.0314011468,5.11200547730536E-4,1.2675290996,0.050128436181472884,0.1583051172,0.004723013127231387,0.0260003957,4.824914507014606E-4,1.2644239391,0.05141021251658079,0.1055337988,0.0038581184533396586,0.031350755,5.147057411764512E-4,1.2772611954,0.05019479686182623,0.1579755088,0.004725989843408469,0.0259412401,4.869045080916791E-4,1.2790098247,0.05180776497784864,0.1047213309,0.0038831636586680197,0.0313002875,5.179613885223492E-4,1.2856682801,0.0502044098959444,0.1576639283,0.0047263102945109305,0.0259023475,4.916421462812154E-4,1.2919135242,0.05217912700496243,0.1040706787,0.003910547276277324,0.0312479453,5.210374266787367E-4,1.2926895594,0.05017547484578497,0.157341406,0.004721788008794973,0.0258756775,4.962549747861476E-4,1.3028989921,0.05250148488376305,0.1035768708,0.003938191336133886,0.0311961296,5.241049513217749E-4,1.2986208776,0.05011156176971538,0.1570427833,0.00471522311243063,0.0258524182,5.008163335994544E-4,1.3117807291,0.0527753481845454,0.1031676708,0.003962202417847932,0.0311451053,5.269070126692185E-4,1.3035949773,0.050011544417264304,0.156756853,0.004708054693819943,0.0258333862,5.048772127953489E-4,1.3189007724,0.05301604008222417,0.1028552,0.003980162308248245,0.0310978114,5.295365898594733E-4,1.3078721591,0.04988643120127957,0.1564937133,0.004702978843243929,0.0258134831,5.084574711812189E-4,1.3242836651,0.05320880616965579,0.1025844165,0.003991405391588281,0.0310551176,5.320150373814634E-4,1.3115488763,0.04974327204758448,0.1562324529,0.004701286100632464,0.0257918527,5.116189988653665E-4,1.3281469011,0.05336083264905075,0.1023235603,0.004001336901586768,0.0310170535,5.345437306713081E-4,1.3148587592,0.04959848006743755,0.1560191167,0.004699854997763229,0.0257698754,5.144093700546288E-4,1.3308852973,0.05347620651280343,0.1020762699,0.004009983291735765,0.0309864161,5.368957068183727E-4,1.3180053678,0.049448961040652814,0.155840308,0.0047002308453947235,0.0257483407,5.168336289368175E-4,1.3327386812,0.05356384942290836,0.1018826756,0.004014237287455738,0.0309539013,5.489025414406459E-4,1.3348266758,0.0491132256423868,0.155465711,0.004733923108796762,0.025762347,5.210182338459951E-4,1.340529756,0.053572535024954716,0.1018294462,0.00399904688644682,0.0310795212,5.605970032028356E-4,1.3575088263,0.04915586815427025,0.1561319428,0.004768240660872729,0.0260053838,5.280804862897321E-4,1.3610391429,0.053444640152217324,0.1030122983,0.004018157164671386,0.0313195559,5.672891678853034E-4,1.3851109075,0.04892839619280403,0.1578368959,0.0047923596484404215,0.0264157324,5.415450119796137E-4,1.398794265,0.05397756400579782,0.1057436121,0.004137237967533412,0.0325634209,6.094341637945808E-4,1.5113578208,0.05422715392679207,0.1782205555,0.006255770855777887,0.027213727,5.566740518472187E-4,1.4766771534,0.055037854854636185,0.1132614141,0.004457351231392922,0.0367688825,5.757534194427333E-4,1.4398311563,0.05152672820003226,0.2047117162,0.006381120042751116,0.0309331925,4.604280616991106E-4,1.3732821067,0.06002505311951002,0.1464788178,0.004135559937904419,0.0540161578,0.001004982089392642,3.7292298546,0.0964465815827601,0.4256790956,0.017580059755302312,0.0306823939,4.6153114737794237E-4,1.8149190714,0.0411896668474024,0.145404307,0.002848021242898304,0.0312417341,5.188718531583689E-4,1.2815645972,0.05015872479439644,0.1572252768,0.004736355349844435,0.0258137424,4.906842161716637E-4,1.2799688747,0.05205236244398519,0.1038558162,0.0039154882198775675,0.0310815436,5.289309973900187E-4,1.3005652888,0.05002332936740616,0.1563015123,0.0047190410042719485,0.0257088724,5.044729923395305E-4,1.3053876293,0.05290190432300146,0.1024159266,0.00398919114608463,0.0309173645,5.466232706352704E-4,1.324974023,0.04938840691903314,0.1552157838,0.004736799024657896,0.0256751977,5.225150715529648E-4,1.3292089721,0.05386762437679984,0.1012626226,0.004047850417196762,0.0313798782,5.096410501519672E-4,1.2658900239,0.05006412536937003,0.1581867873,0.004723673464582411,0.0259735205,4.817042661218603E-4,1.2612285941,0.05141536044802176,0.1053841428,0.003858483251227093,0.0313006118,5.121640362227712E-4,1.2737679965,0.050069430673815335,0.157744952,0.004725706508026075,0.0258783671,4.8584256709349787E-4,1.2720505895,0.051807891811962395,0.1044322041,0.0038832141326483657,0.0312111791,5.150805762208472E-4,1.2800313427,0.05001958655366916,0.157203875,0.00472125978950534,0.0257903309,4.909287117291064E-4,1.2805608985,0.052162917891927785,0.1035650337,0.0039119451683273885,0.0311166565,5.183994598762619E-4,1.2849618332,0.04993477257382875,0.1566583492,0.004715620955929346,0.025702139,4.964775926464356E-4,1.2866885035,0.052471005965199484,0.1027972222,0.003937418824560069,0.0310229294,5.219923371085058E-4,1.2890152877,0.04980120463402467,0.1561478741,0.0047118606728128115,0.025610298,5.020278876715914E-4,1.2905697073,0.05271793943241712,0.1021159503,0.0039592242927118946,0.0309331699,5.253865243799083E-4,1.2922965824,0.04961045514808345,0.155601086,0.004710225472310216,0.025512786,5.071094556404959E-4,1.2923816313,0.052886996908502945,0.1015030236,0.0039708757220542675,0.030845251,5.28883730133571E-4,1.294917654,0.04938694921737928,0.1550787097,0.004711353839396909,0.0254070017,5.11592611361814E-4,1.2921275785,0.05299441132798816,0.100917346,0.0039778614857734805,0.0307626089,5.32354205393364E-4,1.2972284772,0.049148869864931784,0.1545851564,0.004713937207897449,0.0252961337,5.156083785199772E-4,1.2902506232,0.05304331453632965,0.1003982232,0.003980044597740081,0.0306842968,5.361081980346878E-4,1.2993983623,0.04894405923092199,0.1541344989,0.004718918308256671,0.0251817915,5.191117413428442E-4,1.2872285701,0.053052890788344416,0.099916782,0.003978476341515681,0.0306166658,5.403100961484988E-4,1.3018162345,0.04881752592051342,0.1537077176,0.004730087419910968,0.0250864609,5.206371097031022E-4,1.2839806728,0.05297218577706606,0.0995085307,0.003971798836799266,0.0304162196,5.624908888150989E-4,1.317974809,0.04877536159783954,0.1523200318,0.004808769073266047,0.0248769721,5.232427734809149E-4,1.2775037316,0.05206293610621668,0.0987808465,0.003912444632196091,0.0303938105,5.773759607049812E-4,1.3392513057,0.048700100687780926,0.152323829,0.004890327698631248,0.024915445,5.301377179563816E-4,1.2812079186,0.05208328791464686,0.0995239201,0.003896801380619751,0.0306337846,5.733288759516653E-4,1.372665896,0.047695299716009755,0.1547811555,0.004964059326801,0.0251293063,5.396591516874332E-4,1.2956883486,0.052013821999541625,0.101702927,0.003886661678098571,0.032165434,5.798137632033238E-4,1.5229209131,0.051381996701179294,0.1809230585,0.00622302884454186,0.0261517895,5.525033936547358E-4,1.3878546707,0.05307844131095034,0.11543446,0.0049834710794786395,0.033540476,6.214885356947464E-4,1.3109574079,0.048280685900264506,0.1854847675,0.006250462942854713,0.0267829285,4.900806056150355E-4,1.1161337515,0.05139845110506736,0.1266512941,0.004240041745077518,0.0571541701,0.0010165977572275083,3.9975028625,0.10139957311054124,0.4651480046,0.017885175621167378,0.0318872044,4.7641368578159044E-4,1.8342484037,0.04855178873120948,0.1739564806,0.005085412765941424,0.0312484214,5.125397545556832E-4,1.2687619948,0.050043029035021454,0.1574054905,0.004727161516174373,0.0258115466,4.83872917200374E-4,1.2617583062,0.05159136325006348,0.1043670853,0.003871696010794236,0.031012968,5.206390304231906E-4,1.2779203614,0.04993748135418926,0.1559781693,0.004726055226084435,0.0255470098,4.932119219970255E-4,1.2701250532,0.052119546765105315,0.1023350626,0.003920197444007126,0.0305275658,5.449440338236579E-4,1.28945543,0.04928462595982645,0.1529342954,0.00475139779433379,0.024951644,5.142022948217948E-4,1.2660423965,0.05260841639889952,0.098918863,0.0039560714098711616,0.0327023388,5.432991809307281E-4,1.467082343,0.04973880729370177,0.1673161865,0.004795785962696834,0.0266652074,5.461410074330621E-4,1.5089034634,0.05323742314387502,0.1093536215,0.004203908895302085,0.0291327618,3.3894394816842504E-4,1.0135337668,0.03732356638907917,0.1741544257,0.006705313788332355,0.0234277524,3.091650044878948E-4,0.9873550981,0.0360517858919638,0.0942314342,0.004081092133240807,0.0293306412,3.300621153661838E-4,1.0217074216,0.03642206463120947,0.1766883971,0.006510439232494225,0.0236871662,3.0370709573534826E-4,0.9901066184,0.03565721659075481,0.0960213065,0.0040021520460872045,0.0292879043,3.3208884353437714E-4,1.0206347254,0.036450313798374906,0.1764126823,0.006520296772386975,0.0236267589,3.050639277266324E-4,0.986908198,0.035678511782303926,0.0957139082,0.004010292632713977,0.0292359718,3.345280257317763E-4,1.01936218,0.03648482154266346,0.1760599049,0.006529590645668379,0.0235526965,3.0677027235375987E-4,0.9830103086,0.035704848690338964,0.0953351941,0.004020691855887491,0.0291710984,3.378327988813401E-4,1.0178512966,0.03652671482627476,0.1756241854,0.006541591702330558,0.0234607937,3.0890937182286975E-4,0.9781928351,0.03573748932143947,0.0948650346,0.004032637226431358,0.0292487209,3.33666000665336E-4,1.0236710262,0.036549876388299866,0.1761950316,0.006550218927638984,0.023495939,3.0681916498158975E-4,0.9908622431,0.035928026706180234,0.094850096,0.004045763092421503,0.0289727387,3.483389154257675E-4,1.0135513893,0.03664304317329553,0.1743452415,0.006581546018983686,0.0231936011,3.1503174443220795E-4,0.9641521169,0.035849311680979316,0.0934843001,0.004065403178037819,0.0288099085,3.568192819901974E-4,1.0104081037,0.036732147827209884,0.1732591956,0.006617668396044032,0.0229838297,3.202264823527248E-4,0.9530181568,0.035949427603231734,0.0923934297,0.004089244428986852,0.028545789,3.6946447731818553E-4,1.0064520257,0.036807122394993064,0.1715051625,0.006673318589727303,0.0226834034,3.2856506205012124E-4,0.9367762662,0.03600723281508869,0.0908281576,0.00412398084379644,0.0280501482,3.8939696968517875E-4,1.003138444,0.03686286387409421,0.1685150547,0.00671343131341939,0.0221596136,3.498485386563734E-4,0.9079437759,0.03629260218005868,0.0881932661,0.004195261493637793,0.0330535629,5.338688977642357E-4,1.4548390635,0.05107444110315844,0.1730879123,0.0048973715399181226,0.0267451503,5.432964200139735E-4,1.4691064126,0.053975240453378245,0.115385823,0.004527654249167001,0.0293642686,3.2857267080510516E-4,1.0226234888,0.03640135648571355,0.176901812,0.006504495137979581,0.0237346016,3.026615271222955E-4,0.9927455613,0.03564501784261021,0.0962542355,0.003996556768019191,0.0293642707,3.2857267080510516E-4,1.0226235228,0.036401334687068826,0.1769018103,0.006504492678141778,0.0237346303,3.026615271222955E-4,0.9927474644,0.035644951816491494,0.0962546832,0.003996535124329573,0.0282723184,3.49060166733473E-4,1.406485048,0.047896878833594156,0.1272097598,0.0040972470025615985,0.0312613146,4.348068536718344E-4,1.4966234714,0.04210256825895541,0.1260681766,0.003421728510563046,0.0282104008,3.468904726278887E-4,1.4163827987,0.04815876867196669,0.1262904782,0.00407220259810339,0.031190633,4.344203033929238E-4,1.4995301309,0.0427176866063695,0.1249569293,0.0034430733364248867,0.028163286,3.4648232278140827E-4,1.4256047211,0.048375288267874954,0.1254922927,0.0040722127891356565,0.0310968701,4.352562463652877E-4,1.5003560604,0.043359391393330234,0.123906057,0.0034694558651177563,0.0281244052,3.4740754165676945E-4,1.4342806917,0.04852159100853969,0.1248399683,0.004080842437536642,0.0309797328,4.372470697443266E-4,1.4993100288,0.04398372967359635,0.1228761639,0.0034937006168245153,0.0280916601,3.4882373772436993E-4,1.4425507809,0.048587496714689885,0.124321451,0.00408868034945262,0.0308386001,4.4013747852233623E-4,1.4961901605,0.04461299412727194,0.1218002037,0.003522079641348276,0.0280638645,3.5039406387665876E-4,1.4505035157,0.048572009223420025,0.1238774505,0.004095503265778212,0.0306767348,4.436766840842552E-4,1.4910865428,0.04524242816206928,0.1206824616,0.0035503178730924927,0.0280398135,3.516916262864386E-4,1.4579580698,0.048475174986790916,0.1234790342,0.0040997449920696285,0.030500727,4.4757904329849937E-4,1.4843711652,0.04584158037197234,0.1195656133,0.003575401935447258,0.0280177417,3.5260175836203655E-4,1.4648360659,0.04830208200481632,0.1231546724,0.004101599078408322,0.0303162838,4.514941860090781E-4,1.4763990432,0.04641277185215294,0.1184744901,0.0035961013611965948,0.0279989546,3.5330440133120333E-4,1.4713028871,0.04806926908119157,0.1228683957,0.0040976947177651,0.0301281913,4.5543495693677266E-4,1.4675790184,0.04694934535219847,0.1174164994,0.0036164674753134444,0.0279836812,3.536523716872262E-4,1.4774297354,0.047786154699870964,0.1226162799,0.004091217911575965,0.0299429896,4.5933538944871205E-4,1.4586835328,0.04742709733896857,0.1164539588,0.00363369522662537,0.0279685674,3.5087889648709284E-4,1.5055541555,0.04601274113764578,0.1218977089,0.004048572464462011,0.0292733874,4.647956540244326E-4,1.4301267142,0.04840145998831027,0.1132696698,0.0036385587806163034,0.0280404953,3.4355057851792365E-4,1.530672927,0.04441561463044275,0.1217020278,0.004024474499857093,0.0290355961,4.6125481027302036E-4,1.4346856331,0.04803994506657975,0.1121422044,0.0036174597440745623,0.0281443828,3.377484270873811E-4,1.5503964829,0.04324848090973832,0.1217309207,0.004021895945943902,0.0290838408,4.6079713540776273E-4,1.4666964927,0.047530286029015226,0.1125646009,0.0036130011071130327,0.0284660957,3.3720468561394574E-4,1.5867737172,0.042828677973993076,0.1229513835,0.0040075362755688185,0.0293606794,4.6246621498224064E-4,1.5186319949,0.047252339645778386,0.1144282851,0.003641633562015816,0.033056045,5.63404827810341E-4,1.630075549,0.047262846687435155,0.1697895104,0.006238914328631224,0.0356927801,4.915241601386447E-4,1.6276552669,0.0571432402388944,0.1670944053,0.0045985893489199495,0.0325134665,5.448825561531586E-4,1.9684027192,0.05953482165086244,0.1615099881,0.006207024246770751,0.0304260488,4.6322240878437647E-4,1.6849108066,0.04452661687126027,0.1237538109,0.003818011000507987,0.0281198762,3.4707347925187255E-4,1.4236867697,0.048302364921399034,0.1252927345,0.004082357774619956,0.0309607008,4.3731567545652873E-4,1.4931377261,0.04306782165375909,0.1237539973,0.003465936669934983,0.0280050183,3.519119207983725E-4,1.450403789,0.048599362063714374,0.1235036244,0.00411006897752337,0.0305716306,4.435143740624423E-4,1.4881310863,0.044642489077111276,0.1207205989,0.003541743920726059,0.0279298741,3.5958726340069386E-4,1.4934686584,0.04759664866353513,0.1217708898,0.004113705628748854,0.0296333147,4.614412205254316E-4,1.4519204429,0.04730226404729482,0.1149395597,0.0036544554997974734,0.0282149889,3.465140689784471E-4,1.4023298211,0.047700656966125736,0.1269311212,0.004096489472707089,0.031118806,4.3337512618977104E-4,1.48953213,0.04204056014136824,0.125461988,0.0034227261064829597,0.0280866273,3.4194297770242333E-4,1.4079120059,0.04777590873023767,0.125681641,0.004071236789969357,0.0308834863,4.3194675597809507E-4,1.4843632464,0.042618308495293425,0.1235691089,0.0034401215094818963,0.0279651305,3.3921232288936675E-4,1.4127220278,0.047791674274919475,0.1245595193,0.004062886535457273,0.0306072437,4.3171055117983856E-4,1.4761918198,0.04323177587145825,0.1216781934,0.003458418713805487,0.0278495645,3.377084541435112E-4,1.4172911915,0.0477437279126798,0.1235410876,0.0040567860431627405,0.0302892267,4.3269273162372394E-4,1.464766704,0.04386241794520681,0.1197536186,0.0034712914023458186,0.027737363,3.374433285753328E-4,1.4216727182,0.04762496812597358,0.1225625355,0.004055981878657744,0.0299349526,4.344168505019114E-4,1.4500226925,0.04445394761998084,0.1177634562,0.003483723582605256,0.0276316159,3.3784019891066843E-4,1.4259191131,0.047402539879209005,0.121642085,0.004053271888240412,0.0295479342,4.369576638531472E-4,1.43232656,0.04500954677621182,0.1156950044,0.003499334222391454,0.0275327601,3.3875064575584205E-4,1.4302000513,0.047075286276346745,0.1207934159,0.004047521216744886,0.0291425506,4.4019768286532356E-4,1.4124296816,0.045507594212394926,0.1136342093,0.0035116694035743174,0.0274469187,3.4046879445846426E-4,1.4349193433,0.04669588416552362,0.1200494226,0.0040444862467314685,0.0287360548,4.4373528144604416E-4,1.391810244,0.045953869945848956,0.1117278998,0.003517519722759206,0.0273767972,3.431559412278913E-4,1.4402759197,0.04630387515100653,0.1193931833,0.0040487100414823484,0.0283535946,4.4700782990905204E-4,1.372587165,0.04625171000082051,0.1100055139,0.0035158415777733786,0.027323162,3.465458122672961E-4,1.4463307213,0.04594499723582536,0.1188312512,0.004055959319322618,0.0280041629,4.4867805830015804E-4,1.355660003,0.04634425505928432,0.1084865189,0.0035081734563729883,0.0272865098,3.685498609415014E-4,1.4889568213,0.0445615567950672,0.1173173982,0.004138421679819494,0.026831973,4.475812775351534E-4,1.3098427251,0.0464224477919896,0.103511656,0.0034956531578519056,0.0276228351,3.948594686720834E-4,1.5457788585,0.04401071486581421,0.1181284013,0.004270678751674024,0.0262022944,4.49513069887851E-4,1.3031906367,0.04568468063804321,0.1007706464,0.00351089176705862,0.0282241619,4.274997076022392E-4,1.604005954,0.04451454762209766,0.1204454391,0.004465469180276581,0.0259693287,4.4550869800712086E-4,1.3285580789,0.0430911307115513,0.0998657295,0.0034589235319677134,0.0294068689,4.5616992447990255E-4,1.7093052862,0.046254012744841935,0.1265564372,0.004647908992224353,0.0263851332,4.3723563441238413E-4,1.412530052,0.04051759087112658,0.1025486182,0.0033574864109926043,0.0311897297,6.565059024867941E-4,1.5809146347,0.04803163103622445,0.1592464533,0.0066829023634944725,0.0288286831,4.4787386617216237E-4,1.2966955196,0.046028605822901046,0.1271189769,0.00348158656362297,0.0368932467,7.095942502585545E-4,2.3485148153,0.07020715556123891,0.1950563806,0.008745770634998382,0.0296246238,5.198894113174454E-4,1.8320689026,0.05089496731504992,0.1290804574,0.003974682880432098,0.0280407208,3.42978133413779E-4,1.4030828592,0.04762215802544022,0.1255685645,0.004084170295176243,0.030811356,4.329399496465994E-4,1.4780168524,0.04230944129860379,0.1236287124,0.0034283519364265973,0.0277433955,3.4038948279874925E-4,1.4107059686,0.047575944499295024,0.1230038675,0.004079184967613015,0.0301880405,4.3204976565206003E-4,1.4559139895,0.0432759873370903,0.1196561652,0.0034520282443803963,0.0272724268,3.601041516006168E-4,1.437051837,0.046694734949456564,0.1185767823,0.004135790371863642,0.0285526142,4.424567775500789E-4,1.3795083682,0.04534880881566791,0.110851242,0.0035145271374681405,0.0268208201,3.025095039829327E-4,1.5081830125,0.04414501155283573,0.1185307103,0.0036926265719674388,0.0281562486,4.645761509160796E-4,1.5574490778,0.046829980824254026,0.10836359,0.0035261708693709102,0.0258438192,3.3921969282457644E-4,1.1362002196,0.037608044644729936,0.1378512138,0.006373432513175298,0.0285440017,3.4810917827601156E-4,1.2199757472,0.03169012421875307,0.1120662592,0.003914683256663302,0.026209559,3.364936849333134E-4,1.1493545347,0.037193178957975616,0.1407372004,0.006334060940660423,0.0289488951,3.460939178893498E-4,1.2334009367,0.031658521380506705,0.114484416,0.0038955425809506948,0.026158522,3.365352878971238E-4,1.1478894777,0.03719020220434409,0.1403603785,0.00634307094395136,0.0288802208,3.4686164388701154E-4,1.2287989818,0.0317118697493541,0.1140711051,0.0039013697594562865,0.0260968922,3.3652340186085127E-4,1.1462860012,0.03717581428832461,0.1399214064,0.006351932855438571,0.0287950671,3.477772275466006E-4,1.2231884156,0.03177294101904953,0.1135445153,0.003909122280000972,0.0260228302,3.364342432036311E-4,1.1446790808,0.03715152159737203,0.1393669426,0.0063640137491994785,0.0286855675,3.488524043202225E-4,1.2160040259,0.03184553227691445,0.1128842149,0.003917311322833558,0.0259575868,3.3348313300675343E-4,1.1443627119,0.037055551581375766,0.1390278103,0.0063275367245082025,0.0286013926,3.4861153165091944E-4,1.2218828046,0.03190752940921625,0.1123491416,0.003921444759269216,0.0258097418,3.366006535941367E-4,1.1422164436,0.037069602708958184,0.137799438,0.006403467029664477,0.0283411559,3.520071022010778E-4,1.1938948608,0.032051259834833326,0.1108415707,0.003941183324840396,0.0256438546,3.3803993846881464E-4,1.1426793772,0.037003382277840495,0.1365800335,0.006441132586742801,0.0280454208,3.5437550705431095E-4,1.1757545418,0.03223405453863972,0.1091465384,0.003960074367988561,0.0254097021,3.436116994515757E-4,1.1486821675,0.03687782370205704,0.1349200883,0.006490871205007845,0.0275695675,3.5712602817492874E-4,1.1475354562,0.03248665268998947,0.1065245709,0.003990694175203107,0.0251235343,3.6352028829213923E-4,1.1783843484,0.03651122104230424,0.1327097347,0.006594460933237833,0.0266171597,3.627106284629663E-4,1.0966539231,0.03274878729052421,0.1014158952,0.004057624058485458,0.0219358123,3.3249962405993783E-4,0.6582811951,0.03293250766340152,0.114353763,0.005512098057908622,0.019089829,2.992590850751235E-4,0.668900173,0.02782216454555612,0.1041100504,0.0056740648568728924,0.0209082397,3.7513730819527935E-4,0.9025702173,0.039483135919022444,0.0900586976,0.0035774567782154965,0.0238374288,3.506493975468944E-4,1.2565870913,0.03467067169813703,0.1152589904,0.004436636225790887,0.021521917,3.7244194178421956E-4,0.9408472027,0.0413899033340258,0.095246367,0.004029869352721004,,,,,,,0.0210528864,3.765992565048423E-4,0.9016172555,0.03953426592210863,0.0911795663,0.0035501491517963015,0.0208558753,3.773738199716562E-4,0.9092411306,0.03951635234937557,0.0895904401,0.003602929780054005,0.0218004824,4.0989144904474405E-4,1.0405874129,0.04101290793152809,0.090696804,0.003692246741484106,0.0190646804,2.988912845835422E-4,0.6663034104,0.027882992898898066,0.1040367971,0.005643087186992595,0.0190324985,3.049409778957233E-4,0.6643218784,0.028016117004324492,0.1039246097,0.005709038272774146,0.0189798344,3.0844448447005826E-4,0.661589004,0.028000671599088478,0.1035293474,0.005757009119325763,0.0189294067,3.0105149061248644E-4,0.6596443133,0.028086096524793186,0.1032048705,0.005659648575662627,0.0189119033,3.0711398535397243E-4,0.6578058536,0.028133958377732773,0.1031572379,0.005710602857842594,0.0188564739,3.038437098246399E-4,0.6556821912,0.028249112304637117,0.1026420163,0.005698744949548102,0.018799924,3.118781813464994E-4,0.6559200594,0.028377695255252848,0.1024044429,0.0058105638280635035,0.0187312178,3.116424232995245E-4,0.6546778651,0.028463596013153365,0.1011331076,0.005794898273481597,0.0186731418,3.175421231899793E-4,0.6592229962,0.028727736579828213,0.100081746,0.005895365976765141
1,GAT,0.162170234,9.3132238574,1.1680979261,0.8785112482,0.0016649339326231538,0.0197590627,4.1294551698741085E-4,0.7647693488,0.03633111231437871,0.1322821897,0.007094742490041482,0.0290674034,4.7510419909741906E-4,1.7571948491,0.04143364795670301,0.0979257014,0.0038604853321829885,0.0239219479,3.897255444540427E-4,0.706997473,0.03534204206041298,0.1641933567,0.0070025081220945395,0.0243230454,3.3857052441108927E-4,0.7255025939,0.033214043400344985,0.1268741327,0.004655872098758728,0.0240408103,4.005059300434889E-4,0.7412993274,0.0350957122737237,0.1593580715,0.007064420783050794,0.0279849202,3.622292092032336E-4,0.8623376158,0.036399804381342486,0.1438037545,0.004943603341693182,0.0980254032,0.0025513478790631433,5.956912516,0.2069537278934593,0.9159084598,0.041966612813044604,0.0594682583,0.0017853075365325717,2.8804309654,0.14016384115384395,0.5082528176,0.026575520390013062,0.0781877166,0.0026983919285381804,4.2470110646,0.1690169140530024,0.7438940479,0.03910582997457029,0.0354307112,8.73014318324734E-4,1.4524983096,0.06789063828688018,0.1979435688,0.010409081131396757,0.0243749829,3.1245639695803954E-4,0.8335326503,0.035646971750767274,0.1214724906,0.003297407921383098,0.0250335216,3.1148354691700814E-4,0.8667010616,0.03517537905979124,0.1175798772,0.0027744967111171712,0.0241561527,3.145822626913348E-4,0.8331105655,0.03569885442139566,0.1197553117,0.0032890041045884996,0.0248110957,3.130559055504304E-4,0.8672844897,0.035170332128087727,0.1157217491,0.0027871449549673587,0.0239554077,3.1678068122914315E-4,0.832775023,0.03574572335259143,0.1182682765,0.0032913111369179304,0.0246076891,3.1479517150045363E-4,0.8679529166,0.03516694056923349,0.1140864912,0.0027994585190711436,0.0237711408,3.1899373034591135E-4,0.8325198628,0.035790129896383444,0.1169251908,0.0032954500451379933,0.0244226827,3.165011848319055E-4,0.8687081088,0.0351655309927207,0.11261693,0.0028059529575529237,0.023599059,3.2073976990700735E-4,0.8323219842,0.03582442729479426,0.1156168698,0.0032796200999506025,0.0242571838,3.181760518958019E-4,0.8695986085,0.0351623962209631,0.1113513869,0.0028105718279382223,0.0234452169,3.2250891460547257E-4,0.8322532739,0.035860858843591574,0.1144153567,0.003265882575966258,0.0241072829,3.197811751807789E-4,0.8705986467,0.0351634397492623,0.1103477099,0.0028177535378382545,0.0233061322,3.2381012955125417E-4,0.8323781958,0.035896548594537614,0.1132559323,0.003231244187615662,0.0239731717,3.2161623093370146E-4,0.8716285815,0.03517463026102762,0.1096128332,0.0028341741301479693,0.0231768504,3.248491957816734E-4,0.8325487401,0.03593275991348285,0.112284116,0.003211064309539751,0.0238527236,3.235428874198906E-4,0.8727267875,0.03518914378043319,0.1088140568,0.0028466411786524834,0.0230621575,3.2618399715498E-4,0.83279338,0.035970609600060995,0.1114868534,0.0031996606070019366,0.0237440565,3.25593304599465E-4,0.8739036334,0.035205203152375075,0.1079109584,0.002859604343261494,0.022962781,3.2799085353100933E-4,0.8331095775,0.03600635971602795,0.1108020357,0.00320018296351943,0.023645313,3.274904578762563E-4,0.8751713312,0.03522525818216241,0.1070811566,0.002870860672342007,0.0226276897,3.365694579132218E-4,0.8360607407,0.03612752542037719,0.1087439715,0.003225417027300501,0.0232937985,3.3565905320726865E-4,0.8831768668,0.03531701245858715,0.1042513938,0.0029086969591210422,0.0224945833,3.445925129772845E-4,0.8417265275,0.0362281792255697,0.1079196495,0.003256115784182129,0.0231055523,3.414557072300886E-4,0.8929418912,0.03540586219822926,0.1027174997,0.0029381351228287647,0.0225127917,3.5291925422113203E-4,0.8538057547,0.03637456527575278,0.1083104951,0.003372860062320997,0.0230585944,3.4630622287218577E-4,0.9081609421,0.035391751991106626,0.1020914652,0.002954948899727371,0.022693002,3.5691595649396234E-4,0.891713217,0.036333815227691135,0.1098380078,0.003375955568427997,0.0232252477,3.520170450418559E-4,0.9479449979,0.03452066663608917,0.1035989407,0.0030026148604174996,0.0289334162,7.756900154056387E-4,0.9179382743,0.03271805036978823,0.1716342302,0.009640040197011628,0.029793229,5.357844715928225E-4,0.9314638829,0.033505766056008926,0.1647542542,0.006402094735319058,0.0446155932,0.0011986250456251946,3.0469866984,0.10986685623517221,0.3775744308,0.018949558754757324,0.028772698,5.969128914674233E-4,1.5642583016,0.061579268183374836,0.1602023528,0.00642345366605847,0.0239318166,3.165090835979277E-4,0.8324567894,0.035724389917813855,0.1180949846,0.003294053733623664,0.0245867241,3.1606012086310414E-4,0.8671217831,0.035192714672215894,0.1138114755,0.0028034277233415523,0.0233918505,3.2210867731248717E-4,0.8317699783,0.0358259430859817,0.1139121054,0.0032425052043134795,0.0240567972,3.2215058590665327E-4,0.8691250411,0.03520975212920421,0.1093905365,0.0028299134262376297,0.0227208362,3.3230407761566813E-4,0.8335303826,0.03602499626648142,0.1093076129,0.0032081320109995475,0.0233954749,3.3407184855955766E-4,0.8765464824,0.035284291759931925,0.1045439871,0.002905355399946795,0.0243585987,3.128034526663668E-4,0.8336215839,0.03565495708874153,0.1212612132,0.0033015257079114196,0.0250073309,3.108729644082933E-4,0.8663266414,0.03517531327507972,0.1172041974,0.002763961649516867,0.0241163487,3.1540608744918034E-4,0.8332870257,0.03572256114838352,0.1192506397,0.0032930368962403077,0.0247477188,3.119278762791168E-4,0.8664753108,0.03517220699643399,0.1149456422,0.0027686113847920223,0.0238865042,3.1829546022524416E-4,0.8330377316,0.0357923139514617,0.1174724057,0.003298623803952188,0.0244971872,3.1322515863193364E-4,0.8666924516,0.0351725056542749,0.1128703688,0.00277697191199335,0.0236679562,3.2124601164839386E-4,0.8328608419,0.03586519737851725,0.1157578241,0.0033004922360157125,0.0242554551,3.149110985659286E-4,0.8669552707,0.03518434421727937,0.1109560497,0.002789728481411767,0.0234614683,3.2398919735077586E-4,0.8327700671,0.03594082130391569,0.1141434143,0.0033030124129345925,0.0240216878,3.169384798348096E-4,0.8672809565,0.035205933079525104,0.1092306235,0.0027980857742392388,0.0232658201,3.268072826605919E-4,0.8328160627,0.036020104608398905,0.1126085662,0.003302687996163125,0.0237966664,3.1920213031870573E-4,0.8676980061,0.03523401890219167,0.1077370375,0.002812848378423551,0.0230850326,3.296573979148655E-4,0.8330338815,0.03610504576925502,0.1112787334,0.0033064208746014173,0.0235796203,3.2173747061851535E-4,0.8681765072,0.035271343949444284,0.1064119007,0.0028319821680229556,0.0229183222,3.329023880959703E-4,0.8333864206,0.03618512361454635,0.110096548,0.0033113118246398962,0.0233681878,3.243454948045371E-4,0.8686984822,0.03531876768801539,0.1049980365,0.002845920237814124,0.0227647885,3.3633911458526495E-4,0.8338996677,0.036265133709942395,0.109092203,0.003317205450375361,0.0231661849,3.269633006929065E-4,0.8694483813,0.035366382992893124,0.1035474772,0.002861048059715181,0.0226276452,3.3994999632298866E-4,0.8346625667,0.03634420949752518,0.1082326807,0.0033288182587819363,0.0229736095,3.295861040760062E-4,0.8703395808,0.035417551326990405,0.1022162675,0.0028775463506258243,0.0221292719,3.5994860744278484E-4,0.8397208007,0.03668253678523338,0.1052467148,0.0033887757376374144,0.0221398597,3.4134586565534965E-4,0.8772069339,0.03565958730832425,0.0969728615,0.0029181350208652103,0.0219287657,3.7991578014080963E-4,0.8482923852,0.03695009907970478,0.1045246606,0.0034881378986502238,0.0215827933,3.531685150179727E-4,0.8899405891,0.0358838119073211,0.093500896,0.0029640932846319128,0.0220468879,4.007330782453577E-4,0.8624138282,0.03724123882203706,0.1050509047,0.0035224139450098705,0.0213080964,3.6573214242119876E-4,0.9099842381,0.03597786893355413,0.0915008238,0.0029959527699882052,0.0225710097,4.29E-4,0.8904695122,0.03741377573835605,0.1079891567,0.003596302128575963,0.0213923054,3.8124663932945034E-4,0.9443910383,0.03567121653378253,0.0912973211,0.0030283832320233185,0.0286308123,9.935245341711498E-4,0.9051848744,0.03309211576795899,0.1720414178,0.012106794621203417,0.0270321157,5.38834854106525E-4,0.9068523718,0.03363804924486555,0.1443711799,0.006186644728768576,0.0486099579,0.0013116969924490945,3.0138877103,0.10642599069306331,0.3949622942,0.0193203597274999,0.0277545435,6.336560581261731E-4,1.4863866831,0.05826753513750174,0.1419961165,0.0060449913151302374,0.0241372782,3.148602864763989E-4,0.8329987672,0.03569604976744625,0.1194141486,0.0032940133575928314,0.0247624878,3.1215861352844326E-4,0.8655964116,0.03517322434750616,0.1150342763,0.002767174913156015,0.0236622806,3.2090808652946096E-4,0.8322902082,0.03582111596530739,0.1156428537,0.00329615199892238,0.0242249785,3.160648667599738E-4,0.8651518655,0.035188641320744396,0.1106168642,0.0027940112741361655,0.0227830578,3.3976462440931076E-4,0.8324490191,0.036160614015804546,0.1091574186,0.0033256572282783447,0.0231071381,3.3058886853613205E-4,0.8654112134,0.035350708055143676,0.102852487,0.0028809427276501004,0.0215955926,3.6353816856005643E-4,0.883267568,0.03514908906358741,0.1051318102,0.003373216565831491,0.0214039458,3.303150011731226E-4,0.901828826,0.03409528559786529,0.0978642974,0.0028948419645984133,0.023322762,4.001437241792004E-4,0.6738218386,0.035849267886527335,0.1557241982,0.00719644968022427,0.0237079062,3.437542727007186E-4,0.6924668841,0.03349547447044152,0.1210386724,0.004841244364830183,0.0238916148,3.8971014870028725E-4,0.706839746,0.035342200638896266,0.1639496768,0.007001540259114419,0.0242869357,3.3863992676587916E-4,0.7252383032,0.03320728882338936,0.1265269425,0.004658442872892186,0.023854474,3.897024505953228E-4,0.7066630664,0.035342276709346275,0.1636503795,0.007000897013954711,0.0242429367,3.3878164058874266E-4,0.7249307501,0.03319909908416191,0.126102048,0.004661907656743107,0.0238081043,3.897319591719417E-4,0.7064608235,0.035341622557545374,0.1632686518,0.006999928499634836,0.0241878492,3.389572244398989E-4,0.7245306967,0.03319007667963423,0.1255815042,0.004665770032909895,0.0237470531,3.8969218621881556E-4,0.7060340675,0.03532488373653903,0.1624801021,0.0069909836933009645,0.0241169486,3.391961084682429E-4,0.7240224989,0.03317851735686814,0.1249293828,0.004670382318397499,0.0236623567,3.8923771656919375E-4,0.7050244298,0.035302515306986276,0.1619077689,0.006996437879378334,0.0240319531,3.390663651853424E-4,0.7220163192,0.03315994695411922,0.124334975,0.00467584719596353,0.0235543515,3.8934817323316157E-4,0.7046051491,0.03525993126765848,0.1607912329,0.006995174479596631,0.0238879051,3.3998823509056897E-4,0.7223947523,0.033147325201288866,0.1229043955,0.004682008650141518,0.0233892184,3.8888687301064816E-4,0.7033761605,0.03521444632533643,0.1593950134,0.007003044409397958,0.0236871908,3.4077265148482793E-4,0.7210710816,0.03312053313278637,0.1212443807,0.004695511367252773,0.0231240877,3.8790978332596873E-4,0.7017495284,0.0351800320068075,0.1572007616,0.007007887841568242,0.0233472224,3.422513696101157E-4,0.7190022559,0.03308286004867173,0.1185785264,0.0047294355900043715,0.0226464585,3.8993589216690475E-4,0.7012723388,0.035179321056552526,0.153632209,0.007048541338461455,0.0226309314,3.4623980129384316E-4,0.7147176923,0.03303293411127749,0.1133895531,0.004799983124970337,0.0223913019,3.671906861563893E-4,0.8825261551,0.03496898631644904,0.1101836498,0.003364052169631143,0.0216897607,3.155170359901348E-4,0.8821838202,0.034316843430012615,0.1011631548,0.002871856542378118,0.0239190846,3.8971784665319084E-4,0.7069783987,0.03534200447060127,0.1641722867,0.007002412084417769,0.0243197909,3.385808618336246E-4,0.7254591987,0.033213540371360595,0.1268438292,0.0046562152012122465,0.0239190916,3.8971784665319084E-4,0.7069785067,0.03534200417350437,0.1641723392,0.007002412227225701,0.0243198208,3.385808618336246E-4,0.7254614659,0.033213548003789055,0.1268450505,0.004656190717743422,0.0243418134,3.0144319531215163E-4,0.8719279576,0.03471574997029446,0.1166129839,0.0031523120086691925,0.0288786847,3.549788726107513E-4,0.9887464344,0.036255625577281105,0.1314282291,0.0028363679239478082,0.0240887543,3.0077732627310853E-4,0.8728301725,0.03472246716464716,0.1147616782,0.0031489758652615933,0.0286085831,3.5232655307257214E-4,0.9894952247,0.036133998408700914,0.1294461543,0.002842916636132688,0.0238549382,3.0022325026553157E-4,0.8739978894,0.034714575526715,0.113119838,0.003141823355951127,0.0283757296,3.505681103580301E-4,0.9906140679,0.03602481333747616,0.1276664336,0.002851280414129764,0.023639304,2.9976490788616333E-4,0.8753918399,0.03470422769634847,0.1116933926,0.0031420950017464464,0.0281750297,3.4968557305099107E-4,0.9921192656,0.0359296811703082,0.1260399501,0.002862312875979843,0.0234395063,2.9935931587308254E-4,0.8769616606,0.034687118214115166,0.1103483857,0.0031434452436777073,0.0279952151,3.4953683639925564E-4,0.9937718872,0.03585248875601246,0.1245419666,0.002876693240510708,0.0232577078,2.992941696725815E-4,0.8788066262,0.034668585895591415,0.1091518144,0.0031453594389195014,0.0278325813,3.4999857142565594E-4,0.9954480926,0.03578995651017195,0.1231408142,0.0028899517297006883,0.0230915703,2.991003176193566E-4,0.8808403939,0.03464192693832143,0.1080905357,0.0031475528589683765,0.0276855012,3.505652578336878E-4,0.9971528284,0.035731758912765546,0.1218761046,0.0028980410625110194,0.0229410881,2.991487924093962E-4,0.8829839355,0.03461713826993791,0.1071872695,0.003153072628405505,0.0275517964,3.5130328777283027E-4,0.998934679,0.03568553436618261,0.1207240635,0.0029066523699954215,0.0228051858,2.991604920439863E-4,0.8853538091,0.034599982499995574,0.1063605807,0.0031580758382280813,0.0274296027,3.522868149675772E-4,1.0007494751,0.03564767962995628,0.1196755004,0.0029164456106706327,0.0226840416,2.9951961538436845E-4,0.887991082,0.03459053178255576,0.1056386944,0.003166907639954156,0.0273153665,3.5338222932117003E-4,1.0025653011,0.035618234080313414,0.1187368901,0.002923170710033884,0.0222360261,3.0257726286024865E-4,0.9030545392,0.034519173208522824,0.104122735,0.0033647815679476133,0.0268584842,3.580907706154963E-4,1.0131111049,0.03553485574756144,0.1159154782,0.0030147198874854028,0.0219789219,3.04891784080844E-4,0.9193279389,0.034348885673337354,0.1043049671,0.003592843163846705,0.0265456551,3.600902664610639E-4,1.0279216539,0.03544855200145698,0.1155028105,0.0031920881880048366,0.0218665971,3.052294219107981E-4,0.9406541581,0.03378370259459433,0.104072491,0.0035644583038661006,0.0263868853,3.554743310001441E-4,1.0526383894,0.03532761443969858,0.1145376445,0.0031875399605338283,0.0219600037,2.999633310923187E-4,0.9845274361,0.03217042599966621,0.1053225892,0.0034471290953487655,0.0265983295,3.557541285775894E-4,1.1082282835,0.03556250809490242,0.1154845658,0.0031478032022348537,0.0284510936,7.763021319048403E-4,0.9382670657,0.03327913341720304,0.1637653047,0.008987316284631359,0.0350846397,5.190520205143219E-4,1.0939393937,0.039197172946527664,0.1795069821,0.0051356872957764865,0.030981567,5.718146552861338E-4,1.9214423076,0.056142496987576174,0.2069716387,0.008155043899330033,0.0278134264,3.687017765077895E-4,1.3422588649,0.03681340401266908,0.1259426869,0.0032490283162816542,0.0238313191,3.002382387371735E-4,0.8739121564,0.034709845620515226,0.1129195217,0.0031356088722925887,0.0284588592,3.544855427235362E-4,0.9914215868,0.036076285063736814,0.1277527819,0.002853911526309111,0.023197005,2.9893310288424066E-4,0.8788984793,0.03465486313636226,0.1086777633,0.0031343035909113847,0.0278963495,3.543374098228975E-4,0.9961114759,0.03582268735033708,0.1228968955,0.0028828544881766057,0.0223686551,2.99776583475094E-4,0.8937308024,0.0345018921075352,0.103350457,0.003130846530892244,0.0270820543,3.577750690028583E-4,1.0054722617,0.03558265304892259,0.1159937456,0.0029145551976245024,0.0243103159,3.0043135655254095E-4,0.8719070222,0.03473256828971909,0.116338098,0.0031462900374885977,0.0287889277,3.538700326391033E-4,0.9863779202,0.03623557190110292,0.1307866343,0.002836347475187058,0.0240206568,2.9898160478531116E-4,0.8727991889,0.03475987350379745,0.114198172,0.0031405378520247135,0.0284160193,3.5015996344528027E-4,0.9846343504,0.03609711419213453,0.1280785181,0.002843536178774591,0.023745265,2.9785231239659696E-4,0.8739127626,0.03478852179958211,0.112241251,0.003136687902868247,0.0280685981,3.472621488155598E-4,0.9832245632,0.03597220973195836,0.1255358895,0.0028482022400103542,0.023481869,2.968063341642156E-4,0.8752224454,0.034800587868597854,0.110440814,0.0031371512555182926,0.0277411377,3.454127965203374E-4,0.9820347885,0.03586142492986022,0.1232088318,0.0028610961186230706,0.0232333071,2.9592397672375246E-4,0.8767750361,0.03480148226728281,0.1087717381,0.0031377772387471995,0.0274252453,3.444749628057169E-4,0.9809785216,0.035775143843176926,0.1209566041,0.0028795780940964254,0.022998379,2.952795285826635E-4,0.8786108005,0.03481205838499068,0.1072762982,0.0031384658672669995,0.0271185477,3.438400791065521E-4,0.9799889791,0.03568476527875726,0.1187850645,0.0028953972093652366,0.02277552,2.948609841942471E-4,0.8807099009,0.03483375607080006,0.1059079632,0.003137266485334008,0.0268208713,3.43343850971588E-4,0.9791779165,0.03560739383892059,0.1167655633,0.002906296440489167,0.0225688597,2.9488980992906484E-4,0.8831297691,0.034885514902320135,0.1046674813,0.003137114119696636,0.0265320875,3.428964858379275E-4,0.9785927762,0.0355335006437587,0.1148575843,0.002912886540873159,0.0223763702,2.951203144481925E-4,0.8858362335,0.03493853696135543,0.1035378398,0.0031351511925264463,0.026253637,3.4270541285483073E-4,0.9782362023,0.035471756060279844,0.1130458351,0.0029243385576912945,0.0221961757,2.956027740059284E-4,0.8888318673,0.034992422093933426,0.1025031789,0.0031342061195779704,0.0259832196,3.426047285137787E-4,0.9783519399,0.03541550749318722,0.1113419568,0.0029359758173391004,0.0214786788,2.9994666192508293E-4,0.9078645857,0.03511508304133709,0.0996539443,0.003280448749790187,0.0247836822,3.403880138900311E-4,0.985022832,0.03523844570919665,0.1048319044,0.0030011997600959523,0.0210481431,3.0799512983162574E-4,0.9324430519,0.03516267004935774,0.0992204688,0.003447196977255579,0.0239084401,3.3691987177962655E-4,1.0047871173,0.034885607075124836,0.1018150971,0.0031415691938902124,0.0210083621,3.2219869645918806E-4,0.9715718371,0.03541362496271738,0.0993952923,0.003452293006104783,0.0234424226,3.3255074800697714E-4,1.0437033332,0.03412550789365632,0.0993659397,0.003148171532810752,0.0214475381,3.474910070778811E-4,1.0333440648,0.03576590372128181,0.1023704383,0.003457255414342423,0.0234271123,3.232615040489665E-4,1.1052708514,0.03312131861807437,0.0985962706,0.0031215047653335402,0.0275636549,9.93499370910722E-4,0.9513812581,0.03425192486561887,0.1604824642,0.011609852367709074,0.0306839087,4.6045629542878445E-4,1.0305958217,0.03646817238360047,0.1500907659,0.004736490895167012,0.0335630465,6.318876482413626E-4,1.9793875849,0.05174552167096202,0.2153472258,0.007545627939409682,0.0260874596,3.7118728426496506E-4,1.412854948,0.03429254115693382,0.1115542325,0.0034066446835559474,0.0240498253,2.985431292125143E-4,0.8725033219,0.03474755427364637,0.1144013552,0.003138155031224557,0.0285022177,3.5279455778115397E-4,0.9845125305,0.03613681943669088,0.1283764314,0.0028527886357036687,0.023480025,2.957228432164144E-4,0.8746812027,0.03477953020096735,0.1103721316,0.0031354779539968067,0.0278101469,3.491790371714774E-4,0.9814828375,0.0358948178711078,0.12327348,0.0028693685716547467,0.0223997363,2.948135003693013E-4,0.8840457978,0.03489711661441386,0.1034916412,0.0031015220457059466,0.0264056481,3.4764205729456845E-4,0.9789203272,0.035434555958837696,0.1133655747,0.0029328804953492396,0.0210756798,3.247706883325526E-4,0.9840728364,0.033106417655795986,0.1028715787,0.0034716812929760704,0.023608503,3.2972867633859206E-4,1.0257511028,0.033327713722966355,0.1042397146,0.0031057639961851575,0.0233839619,4.158894083767943E-4,0.7087574282,0.03608551927020034,0.1507771827,0.007312682271232629,0.0273128403,3.6063277721249906E-4,0.824407051,0.03656864648848792,0.1371549304,0.005135888725430099,0.024003299,4.0015247094076525E-4,0.7410755492,0.03509587854720266,0.1589553996,0.007068853443098109,0.0279518417,3.621021955194417E-4,0.861956275,0.036364540489328336,0.1433799564,0.004948792478979089,0.0239575801,3.997286579668763E-4,0.7408129193,0.035097117175061546,0.1585494086,0.007072953343547517,0.0279121035,3.6206214936112835E-4,0.8614907774,0.03632716991454193,0.142867548,0.004955478584354895,0.0238996922,3.993068995146465E-4,0.7405280633,0.035102540577570736,0.1580707965,0.007078397558769923,0.0278610582,3.61921262155182E-4,0.8609310377,0.03627526624299262,0.1422392386,0.004964372367177949,0.023825516,3.9872045345078547E-4,0.7401389913,0.03511220296421175,0.1574836756,0.007083873446074541,0.0277955335,3.618328343309932E-4,0.8602179456,0.036216244904738536,0.1414408413,0.004976481588431731,0.0237176157,3.981331435587849E-4,0.7385774932,0.035062341336539404,0.1568373855,0.00709409162613509,0.0276422292,3.6214223724939903E-4,0.8544482243,0.03612365965679557,0.1403069694,0.004987741873834291,0.0235890811,3.9734493830927305E-4,0.7392943177,0.03517531736885966,0.1557161966,0.0071028102888927,0.027585207,3.6131980294470435E-4,0.858225686,0.03604249016091979,0.1389714328,0.005018432225307024,0.0233849245,3.9626001564629253E-4,0.7390402842,0.03524530675139599,0.1542729071,0.007117244691592387,0.0273975041,3.606688231605277E-4,0.856440453,0.03590464492234953,0.1369523389,0.005052726887533107,0.0230620276,3.936076726894434E-4,0.7406349939,0.03532182733098615,0.1520087852,0.00712699782517155,0.0270789128,3.59438450920321E-4,0.8535882388,0.03569181599470669,0.133699553,0.005107923746494264,0.0224229753,3.871304689636299E-4,0.7462286451,0.035352540927067744,0.1473918194,0.007131719077473538,0.026396962,3.5544197838747186E-4,0.8484866953,0.03536166155598461,0.1276031449,0.005184406716298404,0.0253359336,3.865022639002261E-4,0.7136338785,0.03664279814642981,0.1665058336,0.007334675998297403,0.0211818724,4.095119045888654E-4,0.649072246,0.03492646059937938,0.141559178,0.007215709528521779,0.0219406824,3.1776406341812785E-4,0.7924000245,0.0342148468212266,0.1082274607,0.003421310275318507,0.023775814,5.930682928634779E-4,1.2856907066,0.0493196654996767,0.1427222103,0.007390008592687833,0.022135639,3.1323154374998695E-4,0.8228435273,0.033533053514405754,0.1139468483,0.003917559444347973,,,,,,,0.0221794952,3.176822311681911E-4,0.7929720423,0.034332250290361105,0.1092148958,0.003360112051703038,0.0216410331,3.2070391329074857E-4,0.7891903466,0.0343798070093478,0.105949295,0.003369811567432221,0.0187349943,3.47936775865961E-4,0.8030817323,0.03508238284381493,0.0897551642,0.0032523137917488836,0.0210526998,4.0452935616590297E-4,0.636786306,0.035509990326667226,0.1381114585,0.007260753679887509,0.0209886646,4.0703808175648627E-4,0.6301511135,0.03554554512171673,0.1372306159,0.007317496634778864,0.020950022,3.9706800425116093E-4,0.6280211888,0.03542057986538334,0.1369067708,0.007222455191969003,0.0209201408,4.099207240430764E-4,0.627993167,0.035551480503630224,0.1370687342,0.007370970153243059,0.020815981,3.9971239660535927E-4,0.6265525276,0.03544482319041809,0.1354508299,0.007232021363353402,0.0208204495,4.023381662233898E-4,0.6275733087,0.03541200200497001,0.1363740136,0.007280668238561622,0.0206762221,3.9878440290462715E-4,0.6225807666,0.035276329826102945,0.1345779712,0.007233272910653931,0.0204663647,4.0432041749088063E-4,0.6213824572,0.0353929232474516,0.1330419505,0.007280829004996615,0.0200388922,4.057252765110895E-4,0.6183432698,0.03525934690262995,0.1305266999,0.007264682649641346
2,GCN,0.162170234,9.3132238574,1.1680979261,0.9006599993,9.362894851486906E-4,0.0166518755,3.5644634939917676E-4,0.5453428472,0.029657342547841335,0.1008230846,0.006262666844084875,0.0256112807,2.5295454137057907E-4,1.512686942,0.03383761308071242,0.0798940214,0.00415943698113098,0.021000017,2.8422878109016334E-4,0.5548045544,0.029250602797207443,0.1246415112,0.005837400877102754,0.024099703,3.375736956577037E-4,0.5965647661,0.03029672736451909,0.114713686,0.005082658949801767,0.0208082168,3.1189581593859194E-4,0.5921502143,0.03008109015644214,0.1230713387,0.005740906635715304,0.0261188549,3.376699572067376E-4,0.6773485338,0.030485644982515953,0.1211566422,0.00500797923318378,0.0885205878,0.001771874149029778,5.2212829301,0.15329871565998196,0.6733303615,0.028479537601583352,0.0427705234,0.0015154032466640685,1.3427758283,0.12357824495840682,0.3527143978,0.025184304020560107,0.0862649685,0.002055999756809324,5.0549352098,0.19451283742982106,0.8000159939,0.030871848065834998,0.0289859813,5.99450581783019E-4,0.9467521911,0.059360808965174996,0.1448218242,0.0062567539507319605,0.0228049253,3.1514599791207884E-4,0.7915458255,0.03543288313135131,0.1083137976,0.0034097854771231576,0.0261783411,3.681385608707678E-4,0.8494764599,0.038891789480557465,0.1160371287,0.003323913205846386,0.0225663287,3.175877831403469E-4,0.7900098492,0.03547515341756819,0.1068077001,0.003393919710305475,0.0259186726,3.7095147930693036E-4,0.8488592493,0.03888354051523601,0.1141270847,0.0033442621009723505,0.0223415903,3.1950273864240976E-4,0.7885643611,0.03550374997095377,0.1053749374,0.0033666609570908684,0.0256782498,3.734487916702905E-4,0.848171956,0.03887443654897135,0.1124427368,0.003347371058009554,0.0221291842,3.2123667287531165E-4,0.7872660635,0.03553141412890852,0.1040133055,0.0033412659277585197,0.0254512493,3.756208194442901E-4,0.8474070518,0.038853826902893365,0.110803636,0.0033590913950055008,0.0219285691,3.2270110009109047E-4,0.7859924169,0.03554576689283831,0.1028204892,0.0033220386812919563,0.0252395481,3.7747052865091333E-4,0.8466668927,0.03882214840783545,0.1093723947,0.003368194323372688,0.0217422641,3.2390276318673174E-4,0.7848538624,0.035547115888634344,0.1017716617,0.003307562546649723,0.0250409108,3.78957781289684E-4,0.8460681835,0.03878505878556845,0.1080544331,0.003374276070507569,0.0215680048,3.249953845826122E-4,0.7837680892,0.03554550967421905,0.1007718338,0.0032934849324082237,0.0248546239,3.801013022866404E-4,0.8456878808,0.03873753551789272,0.1067948557,0.0033733250658660218,0.0214058052,3.2611501038743985E-4,0.7828536633,0.035550845756465485,0.0998507934,0.0032796438831068225,0.0246805999,3.8088712238667247E-4,0.8453836916,0.03868742515340094,0.1056341659,0.0033691662173303354,0.0212557874,3.2709478748521814E-4,0.7820571106,0.03556162106822466,0.0990185863,0.0032661232371115454,0.0245176214,3.813974305104847E-4,0.8451834711,0.038636822346047046,0.1045461757,0.0033640545477147065,0.0211173399,3.280670663141913E-4,0.78143969,0.035575537353636694,0.0982785856,0.003255935656612397,0.0243648667,3.8181540042276973E-4,0.8451762084,0.038588831596719796,0.1035571691,0.003358022781340234,0.0205856024,3.31748398639692E-4,0.7793178179,0.03556244597886934,0.095949165,0.0032260551762175425,0.0237706176,3.8057456562413624E-4,0.8484509545,0.03828241682548269,0.1005759113,0.0032552986038150173,0.0202622769,3.337169459287316E-4,0.7784915477,0.03550650268612779,0.0947455205,0.0032099713394359145,0.0234062044,3.770265242658665E-4,0.8548840307,0.038157613447384255,0.1025960306,0.002977510033568317,0.0200918814,3.338218087543113E-4,0.7791871788,0.03540186824166205,0.0944124499,0.0032159093581753825,0.0231499612,3.7841907985723975E-4,0.8581708699,0.03828991787664215,0.1012570282,0.002994083833161657,0.0200250025,3.329113996245848E-4,0.7841017342,0.03533327298736985,0.094293051,0.0032032978319225954,0.0230089483,3.7906463828745623E-4,0.8627757781,0.038300872770734615,0.1005203735,0.0030024811406568403,0.0285288097,7.607404287928965E-4,0.8811175876,0.032071048735580816,0.1646512401,0.008931151941379119,0.0297782611,3.5213207749365863E-4,0.8965425563,0.03703297614289189,0.1446683188,0.0030130340190578663,0.0368696979,6.439487557251742E-4,2.4668239149,0.06663366393948332,0.2542730435,0.007839131712122204,0.0234886277,3.767890656587582E-4,0.9680962306,0.037595109243091715,0.1072237582,0.003046326804530335,0.0223103489,3.1864086366942957E-4,0.7883542965,0.03550774150801484,0.1050429065,0.0033504119149740377,0.0256411844,3.7495733090579786E-4,0.8464928418,0.03888162940258548,0.1121532052,0.0033591972255287423,0.0216703229,3.2355988626527857E-4,0.784339024,0.03554651257155897,0.1012513263,0.0032958481457737096,0.024945945,3.8201177992308035E-4,0.8430897761,0.03884278151729096,0.1073653156,0.003391269673735782,0.0207614764,3.2973625824285686E-4,0.7797154726,0.03553149732279798,0.0966166074,0.003232644583000117,0.0238865594,3.8884572776359523E-4,0.8387967953,0.03872719144218956,0.1005545364,0.003390238339704157,0.0227931707,3.137451194839531E-4,0.7914857665,0.035420513237388304,0.1081672812,0.0034129997070026243,0.0261310245,3.66968663512295E-4,0.8490830767,0.038871532076829696,0.1155019152,0.0033140986708304265,0.0225362499,3.148983963122073E-4,0.78987815,0.03545021469610586,0.1065197016,0.0033982875099084833,0.0258024187,3.6776079181990025E-4,0.847874835,0.03884060771924147,0.1129253363,0.0033039530868340127,0.0222851004,3.1537279527568636E-4,0.78825831,0.03546679690922201,0.104958263,0.00337987307453993,0.0254735702,3.682987917438774E-4,0.8464409399,0.03881739227459774,0.1104331583,0.003290107141112581,0.0220417283,3.154853403884244E-4,0.7867060591,0.03548061515813952,0.103434998,0.003358343639355568,0.0251467833,3.68857696137684E-4,0.8450516151,0.03880871996085416,0.108063772,0.0032867156859089594,0.021805781,3.1551069712451905E-4,0.7853581906,0.035488805051734275,0.1018083237,0.003330410034815533,0.0248208152,3.690501320958983E-4,0.843757358,0.038810971412733285,0.1058825441,0.0032780931957465762,0.0215805775,3.155122818528623E-4,0.784126173,0.0354964532453596,0.1004154454,0.0033046937830909537,0.0244948544,3.6875330506993425E-4,0.8424999781,0.038793695157847495,0.1037807724,0.003262183777778315,0.021365006,3.154013316395478E-4,0.7830756338,0.035519726153223644,0.0991413157,0.0032800050304839473,0.0241649596,3.681141127422311E-4,0.84147211,0.03878178764574939,0.1017435144,0.003239361511162346,0.0211574834,3.150476154488397E-4,0.7822109201,0.03553511712376927,0.0979583305,0.0032569912496044563,0.0238358079,3.67449316232865E-4,0.8407041105,0.03877746456384172,0.0998254645,0.0032168467479816317,0.0209544509,3.1424194500416394E-4,0.781304439,0.03552639515909262,0.0968676051,0.0032313732374951677,0.0235120608,3.6659378063464196E-4,0.840254825,0.0387743759330824,0.0980570111,0.0031938379733480534,0.0207595239,3.13434203621749E-4,0.7804712995,0.03550682042932033,0.095776777,0.003194069661106345,0.0231937193,3.6526428787933817E-4,0.840116245,0.03877669626205925,0.0963448789,0.003171452979314056,0.0199292414,3.1004354532871667E-4,0.7770883994,0.035269571077630076,0.0921834979,0.003069165195944982,0.0217884263,3.5361985238388413E-4,0.847558705,0.038888728945544106,0.0889933461,0.0030342359829123376,0.0193903123,3.061192578064961E-4,0.7766022593,0.03500419923380622,0.0902871678,0.0029848840848515374,0.0207713048,3.4478834087016343E-4,0.8718001651,0.039040752938436014,0.0876250568,0.002820648861521051,0.0191958807,3.017217260987349E-4,0.7812037288,0.03484302598799364,0.0902508926,0.0029431328546295696,0.0202237725,3.370593419562793E-4,0.9075992988,0.039423595396665685,0.0845050031,0.0028524014443973345,0.01937346,3.002881949061601E-4,0.8000590446,0.03490101441219152,0.091600716,0.002968495241700751,0.0203360471,3.253828514227509E-4,0.9635388547,0.040208421020975195,0.0837131013,0.0029086146186801717,0.0264981095,9.436726127211704E-4,0.8503991547,0.03194056139143456,0.1486506724,0.008110834728928953,0.024693577,4.184531037045848E-4,0.8757532344,0.037514192287719586,0.1129292942,0.0031008371450303544,0.0388695967,6.664082832618454E-4,2.5584034526,0.07033732280233589,0.2728573028,0.009797516981358083,0.0264406933,4.0165034544987013E-4,1.6041199271,0.055951465816366244,0.1168980676,0.004280584189103165,0.0225498048,3.1219705315713663E-4,0.7899399388,0.03543532261741101,0.106501256,0.0033802535407865485,0.0257769511,3.669659384738589E-4,0.8471405254,0.038867534460009165,0.1126916145,0.003302951710213154,0.0220062846,3.1099356906534256E-4,0.7865100212,0.035462031540790216,0.1029454663,0.0033164802125144667,0.0249896576,3.676288889627691E-4,0.8431160965,0.03887919518199933,0.1069584104,0.0032830645744486965,0.020871313,3.055503231875234E-4,0.780894089,0.035380973700563985,0.0960753977,0.0031368932082555825,0.0231906909,3.643789236495437E-4,0.838154223,0.039089058328386474,0.0961425487,0.003216237397954324,0.0200781171,3.401426171475724E-4,0.7821051339,0.035342587200147074,0.0929030626,0.0031931202608107326,0.0229933808,3.730777398880828E-4,0.8430364878,0.03798243415053859,0.1023556552,0.002805163809833572,0.0204405912,2.8784197053244336E-4,0.5216451545,0.031007235994199807,0.1164872289,0.006190644796788134,0.0236440128,3.48974211081564E-4,0.5685450278,0.03207011295583475,0.1108070042,0.005225593937534756,0.0209548471,2.8419711469330577E-4,0.5544964686,0.029254414384841134,0.1243373502,0.005839615826405021,0.0240258502,3.373885001004035E-4,0.596252818,0.030317935005537564,0.1140811479,0.005082240942733825,0.0209000966,2.842076705509547E-4,0.5541266336,0.029259492972367105,0.1239756518,0.005842445891918897,0.0239325676,3.372788164115855E-4,0.5958627992,0.030343602389960225,0.1132205872,0.0050855901329147635,0.0208316696,2.8429034454233583E-4,0.5536737876,0.02926488771548594,0.1235479682,0.005845696793368606,0.0238130291,3.371231229091235E-4,0.595323621,0.030374889612968144,0.1121489058,0.005085518459311695,0.0207436219,2.8448374294500557E-4,0.5530994036,0.029273545224314735,0.122931098,0.0058484220093970645,0.0236567493,3.367328317821118E-4,0.594564875,0.03041530096842706,0.1108406109,0.005077752947909144,0.0207823332,2.8479817415145065E-4,0.5532497778,0.029273695479047398,0.1231108692,0.0058531207915094325,0.0239075789,3.389424729950497E-4,0.5932776833,0.03033354880326402,0.1128659516,0.00510661159674397,0.0204588024,2.85965032827442E-4,0.5512183228,0.02930270426086985,0.1210772688,0.005859551689335969,0.0231421398,3.356903334920444E-4,0.5920456317,0.03052480999121862,0.10699209,0.005089854320115656,0.0202106704,2.885203632328228E-4,0.5497497469,0.02933140008591475,0.1193295741,0.0058571754284808646,0.0226915829,3.349596990684103E-4,0.5900637095,0.03062551723644843,0.1040029664,0.005100312637476256,0.0197972587,2.953760315259178E-4,0.547507412,0.029378584138790624,0.1165311298,0.005895410163847805,0.0219723614,3.3276868843086786E-4,0.588567069,0.030898511145361036,0.0993373285,0.005122941147426935,0.0189984314,3.1707254690370153E-4,0.5435458837,0.029498543760667236,0.1120962342,0.0059910700212900195,0.0206775729,3.2625909948996056E-4,0.5931545201,0.03162550328453288,0.091218107,0.005228363606330379,0.0207038429,3.2969379733322255E-4,0.7892262715,0.03513464412798285,0.0954597598,0.0032724324286377555,0.0231624699,3.2657311585615863E-4,0.842869296,0.03780727221051527,0.1046103113,0.00275866308200186,0.0209975949,2.8423933577181046E-4,0.5547865757,0.029251028973354083,0.1246240163,0.005837646272257338,0.0240976251,3.37585544714225E-4,0.5965250117,0.030297314749000447,0.1146941727,0.0050828494960996045,0.0209975965,2.8423933577181046E-4,0.5547865902,0.029251025657231235,0.1246239721,0.005837645330096716,0.0240976626,3.37585544714225E-4,0.5965290514,0.030297193879961888,0.1146951189,0.005082807098444717,0.0225547629,2.738795355626265E-4,0.8323980255,0.033231375535779435,0.1061327642,0.0031083444146361903,0.0280728583,3.481738071710737E-4,0.9232031075,0.03742427056069363,0.1212120886,0.0029747440226009364,0.0223151215,2.7422071402430565E-4,0.8314042454,0.03318630794469309,0.1046888737,0.003093486382708028,0.0278020141,3.472995824932705E-4,0.922085306,0.03734877785149067,0.1191464814,0.002996162378777225,0.0220895669,2.7416965550549173E-4,0.8305820797,0.033137763955946094,0.103387983,0.0030806276957788974,0.0275581889,3.4664246710407545E-4,0.9212302572,0.037270156720893996,0.1172954687,0.003006189448454638,0.0218761848,2.741532418192424E-4,0.8298304619,0.03309371042962696,0.1021774532,0.0030718636037428484,0.0273401745,3.462138067726358E-4,0.9206795326,0.03719614416844843,0.1156585287,0.0030188878746982306,0.0216752494,2.7410034658861707E-4,0.8291921596,0.0330578946546812,0.1010770015,0.003066316845989664,0.027145568,3.4627878941685127E-4,0.9203770328,0.03712990653098928,0.1142276228,0.0030314463544651423,0.0214883012,2.7404561664073375E-4,0.8287635609,0.033036845142961214,0.1001025942,0.003062688035043726,0.0269706341,3.464173783169661E-4,0.9202895678,0.037070646743751316,0.1129856245,0.003035242329699558,0.0213116262,2.7364027481348573E-4,0.8283864663,0.03300486592913233,0.0991705649,0.0030568469049005384,0.0268133096,3.463827362903642E-4,0.9204213307,0.03700826491474574,0.111922498,0.0030295712567952582,0.0211480282,2.733111779638733E-4,0.8281986049,0.032976468837642395,0.0983826144,0.0030536283336385257,0.0266701867,3.4633654153149937E-4,0.9209864886,0.03694598857792278,0.1109569317,0.0030144203422880493,0.020996189,2.7301282021179886E-4,0.8281748643,0.03295105494517588,0.0976999265,0.0030528601343658046,0.0265372665,3.465775526487542E-4,0.9217363309,0.036894484411629874,0.1100401422,0.0030014053375044163,0.0208560793,2.726059427085184E-4,0.8283797606,0.03292888576918448,0.0971667995,0.0030595386907179326,0.0264153852,3.467794688270919E-4,0.9226033885,0.036842485787470965,0.1092231198,0.002994573425381318,0.0203296975,2.7148664792213997E-4,0.8323660201,0.03291358476374155,0.0973023916,0.0033782803317664446,0.0259159852,3.4600144508368743E-4,0.9292677172,0.036658942933478045,0.1058216011,0.0029702257489961936,0.0200016965,2.714534950963056E-4,0.8376487723,0.03294907073044701,0.0961208138,0.003406989139988562,0.0256073983,3.4247773650268126E-4,0.9452577841,0.03644161721164416,0.1043531902,0.0029063884805717215,0.0198103778,2.704995378923964E-4,0.8460737152,0.03299187060474141,0.0955397302,0.003408123090500107,0.0255084029,3.3875212176457287E-4,0.9755998978,0.03611415337509658,0.1078721295,0.0029044830865405293,0.0197415865,2.7057161713675733E-4,0.8631111438,0.03335504801375648,0.0954949026,0.0034051845764950833,0.0255361424,3.418654706167325E-4,1.0128844814,0.03633704411478732,0.108663462,0.0029002286116787414,0.0283408079,8.447301344216388E-4,0.9019236129,0.03192278297705261,0.1650821299,0.009523503556989938,0.0314440091,3.6522321941519545E-4,0.9691318738,0.03662504798631669,0.1399245056,0.002650131317501078,0.0293655581,5.920945870382536E-4,1.925510757,0.06335692163449863,0.2057471818,0.0078091941965864825,0.0260169805,3.5910583398212844E-4,1.1793715648,0.03885656977912487,0.1137201819,0.0029562503276955423,0.0220734645,2.735817976401208E-4,0.8302680183,0.03317656582589584,0.1031422194,0.003075628065940354,0.0276014691,3.492992985964902E-4,0.9211167565,0.03732658166776058,0.1175548909,0.0030041388117062764,0.0214368086,2.7361469258795296E-4,0.8281728282,0.03309210644549543,0.0995394097,0.0030485581837977112,0.0269884133,3.479051594903416E-4,0.9192558274,0.037073787073888205,0.1131687886,0.003019419646223426,0.0205025833,2.723013037060234E-4,0.8279366777,0.032952350841783655,0.0949026624,0.0030126118236507007,0.0261144941,3.472952634286854E-4,0.9208671266,0.036680916046358494,0.1074020555,0.0029565762293571936,0.022525714,2.730695882005171E-4,0.8325203322,0.03323642635723642,0.1058851866,0.003105360043537625,0.0279778828,3.450144924492303E-4,0.9220596146,0.03740147395491253,0.1207674759,0.002957613057855946,0.0222551359,2.727086357268504E-4,0.8317160252,0.03319961903395881,0.1042129742,0.0030934280337515533,0.0275970408,3.415391632009425E-4,0.9196497718,0.03732144213451565,0.1181461194,0.0029678525906789914,0.0219941294,2.7202021983668785E-4,0.8309780611,0.03315554617254857,0.1026462083,0.0030813300699535583,0.0272362947,3.38604489042895E-4,0.9174600167,0.03724795614527057,0.1157399763,0.002974116507469067,0.0217430082,2.7095202527384804E-4,0.8302631574,0.03310793960668649,0.1012259106,0.0030670912930657935,0.0268865167,3.358898629015172E-4,0.915442315,0.03719304295160588,0.1134405514,0.002976084004190742,0.0215031789,2.6972578667973146E-4,0.829793695,0.03305741146853455,0.0999299612,0.003050656650624583,0.0265515303,3.3336166546260235E-4,0.9137278575,0.03715883218025023,0.1113356834,0.0029663295501343072,0.0212743347,2.6815667062372325E-4,0.8294817462,0.03301710951915689,0.0987605143,0.0030350855012668096,0.0262275929,3.311268639056638E-4,0.9124578363,0.037139779159278796,0.1093422003,0.0029643437722369514,0.0210552301,2.6637567456507736E-4,0.8292201971,0.03297557518831173,0.0976498182,0.003020124335188868,0.0259152167,3.285848444466056E-4,0.9119372728,0.03710649641235346,0.1074706862,0.0029628930119057623,0.0208450246,2.644276838759512E-4,0.8291181582,0.032953479270025496,0.0966113459,0.0030086355711518137,0.0256173641,3.256700784536399E-4,0.9123302794,0.03705513127759771,0.1056808468,0.0029581259270017564,0.0206459752,2.6238140177992797E-4,0.8291470211,0.03292961592548568,0.0957082449,0.003000256322383139,0.0253271855,3.2272898847175165E-4,0.9134787635,0.03700814304987485,0.1039647538,0.0029544701724674768,0.0204580454,2.603075104563831E-4,0.8294813658,0.03291638778784817,0.0949590247,0.0029972559116631997,0.025044777,3.194886539456448E-4,0.9152500385,0.036969037774873176,0.1022721237,0.0029443495037104546,0.0196773315,2.508286267554005E-4,0.8338639974,0.032947711134462744,0.0941694075,0.003249021698911843,0.0237392165,3.026466586632008E-4,0.9319824515,0.036733527042743935,0.0951307896,0.0028242604341667927,0.0191261433,2.43094631779478E-4,0.8423581727,0.0331188658169328,0.0924305967,0.0032226172593095817,0.0228368365,2.852086955196142E-4,0.9752815468,0.036578746643372025,0.0909977694,0.0027121745887755825,0.0189333939,2.432241764298936E-4,0.8691277166,0.03452600873254828,0.0922717997,0.0032077161657478362,0.0224798421,2.6335147616825694E-4,1.0495343778,0.036005350755130824,0.0927816533,0.0027563308945045043,0.019283541,2.8761954036539314E-4,0.935811567,0.03935827412374684,0.0954214531,0.003384785369857297,0.0227005902,2.583892412620928E-4,1.1534992632,0.03749771938398387,0.0935186818,0.0027415572217263677,0.0270229945,9.517982979602348E-4,0.9074517917,0.03324794331985063,0.1528055681,0.008940503956712954,0.0265317801,2.909776623729045E-4,0.9620416421,0.03852472059600173,0.1106895767,0.002486841772208276,0.0315282068,5.805738540444273E-4,2.1190954951,0.06482137813252661,0.2106437753,0.006614765226370472,0.027660104,3.760119678946403E-4,1.6584634815,0.0498904773779526,0.1147686318,0.003609702619330296,0.0222962881,2.713429564223107E-4,0.8319215865,0.03322478100755519,0.1043670207,0.003084986385707399,0.0276471584,3.4310348293189915E-4,0.9202577233,0.03740441432504992,0.1183736286,0.002972170419070885,0.0217685884,2.684585629105542E-4,0.8307727195,0.03315035945506473,0.1011751042,0.0030401830536992344,0.0268969051,3.373247693247562E-4,0.9166706164,0.03734450146942653,0.1133041704,0.0029768523644950885,0.0206943312,2.586387441973843E-4,0.8301696564,0.032956738552229345,0.0955607779,0.0029319288872685844,0.0253787705,3.1927104472532423E-4,0.921109568,0.03713056198066493,0.1036120765,0.0029040311637446316,0.0189934334,3.007656895325662E-4,0.846074546,0.03364236998191417,0.0928929857,0.0035888337938667484,0.0227685824,3.165090835979277E-4,0.9283171276,0.03564704076077003,0.0960238093,0.0028532831966000148,0.0201952325,3.5126770418015944E-4,0.5590215949,0.032214405814790376,0.114589028,0.006220180142085918,0.025536045,3.514029026630258E-4,0.6446636035,0.03238490983467454,0.1165123136,0.005180422569636574,0.0207732088,3.121570117745235E-4,0.5921490244,0.030069964898549517,0.1228176766,0.00574279435466742,0.0260755654,3.374759250672557E-4,0.6775750813,0.030472111823764365,0.1207696486,0.005005719828356357,0.0207302777,3.12488399784696E-4,0.5921505168,0.030059505867528827,0.122498103,0.005744367328087576,0.0260222489,3.371572333496643E-4,0.6778921336,0.03045097829298757,0.1202967559,0.005002495777109662,0.0206762962,3.1294088898704175E-4,0.5921242533,0.030047821168930035,0.1221124034,0.005747889351753389,0.0259537191,3.3668085778671764E-4,0.6782467333,0.03042219185068689,0.1196640512,0.004998458562397012,0.0206066611,3.1345653606201925E-4,0.5920744217,0.030031142086174478,0.12161211,0.005750385030587082,0.0258622148,3.360193446812252E-4,0.6786558978,0.030383417204126333,0.1188068654,0.004994945845552282,0.0205410483,3.120897306865447E-4,0.5906189388,0.03008530998676929,0.1211928718,0.005760676088793745,0.0258213455,3.394112549695428E-4,0.6707833716,0.030547572816837676,0.1187776646,0.005036498486051594,0.0203817854,3.1573564892168894E-4,0.5919498864,0.029997240839783917,0.1200559483,0.005775285793794105,0.0255557552,3.3340665860177415E-4,0.6798376987,0.030280873121493707,0.1160321714,0.004992289955521414,0.0201884032,3.183017436333015E-4,0.5921416719,0.029965640557144776,0.1188593007,0.005794927782121189,0.0252886145,3.309274845037807E-4,0.6816216663,0.030239412295876386,0.1138790504,0.005002134244500041,0.0198676192,3.242576136345915E-4,0.5925244079,0.02994509759543288,0.1170125966,0.005829446886283466,0.0248717091,3.259693237100694E-4,0.6872552763,0.030296862461317672,0.1106119956,0.005019456245451294,0.0192381572,3.415157390223765E-4,0.5952104668,0.029937254132602075,0.1129934712,0.005925641146745219,0.0240465292,3.300924113032591E-4,0.7069929291,0.03144489122258177,0.1042885739,0.005130451539582067,0.0208260905,3.15635866149587E-4,0.519275612,0.02869557014593019,0.1113063485,0.005870499212162455,0.0174295474,3.123059397449879E-4,0.511433944,0.029407717881535792,0.1049155876,0.005885109939499856,0.0189826985,2.976995129320839E-4,0.7258988754,0.034770712963642265,0.0891982224,0.002973939642965203,0.0207306686,3.4636108326427205E-4,1.0766057809,0.039185637624007084,0.1075718839,0.0043957080203307405,0.0197263704,3.3370795615328083E-4,0.7386893077,0.03425298007473219,0.0920995423,0.0028336584127237356,,,,,,,0.0191179308,3.0129719547317396E-4,0.7267092521,0.03470835439775271,0.0892242489,0.003042440303440644,0.0187803786,2.9480841236301247E-4,0.7241171318,0.03473404639543168,0.0884627593,0.003021805751533344,0.0184010803,3.351193817134425E-4,0.7907903936,0.033365415267908774,0.0877347863,0.002922689001587408,0.0174435191,3.085611770783875E-4,0.5117217867,0.02931814267650664,0.1048801185,0.00587519369893453,0.0172621249,3.1489045714343266E-4,0.4977995391,0.03016969109884952,0.1020941262,0.005989753667722905,0.0171647463,3.228095413707594E-4,0.4910470886,0.03055941316517711,0.1003523732,0.0061104350090644115,0.0171985325,3.2508614242997193E-4,0.4835270155,0.030929690331459835,0.1002060177,0.006212847173398039,0.0170093658,3.299227182235258E-4,0.4811108728,0.030959547428862717,0.098146823,0.006230844324808638,0.0170936383,3.271864911636787E-4,0.4827833023,0.030894435162339515,0.0996802167,0.0061724869380177716,0.0170095917,3.256624018826859E-4,0.4820170121,0.030921843072494886,0.0988638407,0.00613425203264424,0.0170250214,3.330630570927974E-4,0.4866220422,0.03122288391548737,0.1000728692,0.006306950530961853,0.0166949436,3.3670610330078664E-4,0.4799197853,0.03098698050794882,0.0971515922,0.006195526773406762
3,APPNP,0.162170234,9.3132238574,1.1680979261,0.9014712507,0.0011311348283913813,0.0181875005,3.023987433836325E-4,0.511706158,0.028318977771099013,0.116497147,0.005914415017565135,0.0271244861,2.577149588207871E-4,1.4920395,0.032688847868959835,0.0828802578,0.004154562070784356,0.0199117163,3.524982269458954E-4,0.5098336799,0.028905135754740886,0.1230409009,0.006026593150362815,0.022484904,3.1112216250212715E-4,0.5731126049,0.029453411924597123,0.1114101242,0.004657147839611708,0.0216312881,3.2206831573441063E-4,0.5720010671,0.028218022946336973,0.1292737644,0.005442215541486758,0.02604532,3.555952755591671E-4,0.6585017546,0.029573252205329057,0.1260450843,0.004727807102663982,0.0758612051,0.0020134552391349553,4.4637637951,0.15006926918926472,0.5483794194,0.026296225052276988,0.0434940347,0.0023033186926693402,1.5948777723,0.22334388859111412,0.3376346979,0.038030639055898076,0.0855983201,0.002590264465262186,5.009062731,0.20289491822862396,0.8205906162,0.03909046218708599,0.0298679227,9.682850819877377E-4,1.0735783971,0.09576540114780493,0.1623898051,0.009259187275349818,0.0219315604,3.2449499225719957E-4,0.7636012036,0.037221986365587746,0.1110698334,0.003408472678488123,0.0248274469,2.873255992771963E-4,0.8534810591,0.039025982921638246,0.1164765522,0.002949944575750534,0.0217445206,3.2762631151969467E-4,0.7625911536,0.0372705100448062,0.1098903216,0.003425880032925847,0.0246039983,2.879027613622349E-4,0.8535034876,0.039011218976084304,0.1150718443,0.0029502577853469008,0.0215640296,3.301469369841253E-4,0.761101798,0.037335713760419796,0.1087040462,0.003425541708985602,0.0243965279,2.890069203323685E-4,0.8535685788,0.0389967868291735,0.1137133981,0.002964664230566423,0.0213985451,3.328633353194671E-4,0.7601530851,0.037376668631647736,0.1077259628,0.003430339487572622,0.0242059154,2.903790626061046E-4,0.8536911607,0.03899342535607766,0.1124860437,0.002980297636143075,0.0212434169,3.35574134879314E-4,0.7592373123,0.03740547367699011,0.1068485373,0.003440335012756752,0.0240300119,2.9200513694111613E-4,0.853819107,0.03899471756533185,0.1112984181,0.0029941666620280174,0.0210994574,3.383991725758206E-4,0.7583998648,0.037443030553094926,0.1061608411,0.0034527209559997753,0.0238668033,2.936647748709402E-4,0.8539565021,0.03898545826330633,0.1101476486,0.003012145746805755,0.0209647401,3.4053046853402117E-4,0.7576227084,0.03748711742719091,0.1055439505,0.0034645685157029295,0.0237147645,2.9568902583626604E-4,0.8542793967,0.038973425818113555,0.1090447524,0.0030331480346333247,0.0208439152,3.427564733159682E-4,0.7571498133,0.03753442069620897,0.1051757743,0.0034985842851073348,0.0235716906,2.9776836635210264E-4,0.8546945973,0.03895966745237952,0.1079806548,0.0030538806459978096,0.0207290817,3.442760520280201E-4,0.7567090749,0.03757523548828404,0.104672912,0.0035012514905387758,0.0234390518,2.998466274614407E-4,0.8552074804,0.038942748426375864,0.1070239,0.0030693784387070943,0.0206274829,3.457296631763031E-4,0.7563840211,0.037604077691122804,0.1042763623,0.0035058967469108384,0.0233153585,3.0190561438966316E-4,0.8557987265,0.03892385706735652,0.1061220145,0.0030841566108095095,0.0202558876,3.481379037105842E-4,0.7553345802,0.037694448384344346,0.1028827362,0.0034974500711232462,0.0228329593,3.0986610011422675E-4,0.8613277091,0.03882526187934861,0.1028445018,0.0031225982770763197,0.0200948315,3.494109328570015E-4,0.7560180865,0.03762307511355232,0.1025756351,0.0035042755314044585,0.0225560397,3.1401751543504706E-4,0.8719611451,0.038712124612322686,0.1019696684,0.003051754577288285,0.0200704328,3.511780175352666E-4,0.7584839406,0.03749421698075584,0.1028508497,0.0035435211301754646,0.0223776613,3.206618156251224E-4,0.8803700263,0.03890181698841328,0.1041604368,0.003057706493435889,0.0200992449,3.514683485038162E-4,0.7634179551,0.037318036363131434,0.1034055485,0.0035837237616758353,0.0222670501,3.2526604495397305E-4,0.8863149404,0.03908444168719825,0.103436239,0.0031037986403760153,0.0283927153,8.741344290210746E-4,0.8532218289,0.032867633623368746,0.1785236836,0.008568726568166358,0.0299022862,5.327269469437415E-4,0.9211860245,0.03743404378370042,0.155863833,0.004074131318453051,0.0363234641,7.53816290617283E-4,2.4014663122,0.05886127034816697,0.237469092,0.007085392085128388,0.0226556797,3.3822182070351403E-4,0.9771264175,0.03946973567177769,0.1065924574,0.0031959391420989234,0.0215412716,3.307763594938429E-4,0.7608612696,0.03733275078265731,0.1085144148,0.003431893354986428,0.024366604,2.889273265027038E-4,0.8512967451,0.038953530237964315,0.1133310947,0.00297040855775767,0.0210539923,3.3994852551526094E-4,0.7578733489,0.037434216994616035,0.1059457583,0.0034747192692360053,0.0237790985,2.934450544820955E-4,0.8496994805,0.03892509595363896,0.1093583844,0.0030240644834394655,0.0203979045,3.491074333210337E-4,0.7554067492,0.037628683779797556,0.103467772,0.003523859673710064,0.0229098508,3.0702280045625277E-4,0.8490805586,0.038910663641217945,0.1031379759,0.003150889239563968,0.0219192468,3.2582664102249223E-4,0.7635445481,0.037215023726984243,0.1109574502,0.0034138495866104,0.0247823565,2.8664961189577774E-4,0.852861713,0.03902381041108108,0.1160898263,0.00294746755707336,0.0217086836,3.2872480892077495E-4,0.761897593,0.037279053206861354,0.1095974792,0.0034193866409050616,0.0245057711,2.86705423736629E-4,0.8522398763,0.039017000192223907,0.1143096966,0.0029539817196455364,0.0215219106,3.3416163753489117E-4,0.7607158807,0.037309932015483493,0.1084783958,0.0034530968709261547,0.0242385703,2.8708012818723627E-4,0.8516374821,0.03901688203842024,0.1125817755,0.0029702964498514286,0.0213328742,3.3688425311967314E-4,0.7594147723,0.03733699394702257,0.1073919732,0.003462793236680469,0.0239788084,2.8805381441668153E-4,0.8511131055,0.0390314828952219,0.1108501721,0.0029854455278902677,0.0211601037,3.4012350697945E-4,0.7584088015,0.03735926035135064,0.1064505701,0.0034791733213509215,0.0237227172,2.8929915312700107E-4,0.8506240075,0.03905110664244996,0.1090991119,0.00300147880219068,0.0209964677,3.430495591018884E-4,0.7576568864,0.037403115191117435,0.105624663,0.003491680397745475,0.0234702842,2.9079202189881344E-4,0.8503666791,0.039074890274957905,0.1073548276,0.0030070764872214342,0.0208419192,3.4579184490094616E-4,0.7570449694,0.03746626718796523,0.1048759792,0.003499470388501666,0.0232206236,2.9281564165870646E-4,0.8504251799,0.03910413213459672,0.1055770846,0.003019796185175417,0.0206988271,3.486172686485855E-4,0.7564775538,0.03752358281134679,0.1042451275,0.0035086313570963823,0.0229776334,2.947202062974305E-4,0.8508661187,0.039140505425965054,0.1039262903,0.0030268729738791487,0.0205630229,3.5114384516889943E-4,0.7558901317,0.03757439706768426,0.1036885684,0.0035181741002969142,0.0227446437,2.9659737018389087E-4,0.8517558392,0.039195213623604605,0.1024183073,0.003038901446246653,0.0204363423,3.53209569519287E-4,0.7553120467,0.03761599460335988,0.1031855473,0.003523251623145869,0.0225205053,2.982834222681509E-4,0.8530646091,0.03926831068431643,0.1009492741,0.0030515274863582667,0.0199743681,3.636798042234405E-4,0.7533956135,0.037606364527829596,0.1017696099,0.003537820374185213,0.0216122322,3.0706513966909365E-4,0.8667628794,0.039686115783734745,0.0944990693,0.0030742390928488305,0.0198011849,3.7307639968242427E-4,0.7545614955,0.037373589859685676,0.1020139387,0.0034989915690095625,0.0212426677,3.1414646265714974E-4,0.8981517916,0.03978182822596267,0.0912543191,0.002999992999991833,0.0199382307,3.8060478189323895E-4,0.7593056502,0.03703116070284592,0.1045583852,0.0033921767347825497,0.0216390114,3.212242207555339E-4,0.9446212471,0.03984885576776327,0.0928991585,0.002897403320216224,0.0204249721,3.829151342007782E-4,0.7719467874,0.03626130158998708,0.1089060954,0.0034112767404595014,0.0230139187,3.2572687945577966E-4,1.0105962517,0.04005870555821793,0.095542854,0.0028049591797386286,0.0292004338,9.436842692341544E-4,0.8385543091,0.03214487408592543,0.1847898704,0.008878590203405043,0.0336936423,7.107460868692842E-4,0.9728067621,0.03823325001879908,0.1739973589,0.006962206474961799,0.0428331177,8.15239228693026E-4,2.4462461855,0.058627532090307195,0.2884865787,0.008836190412162924,0.0372059754,6.046999255829291E-4,1.7011259485,0.04809753556056692,0.1708449893,0.005196433296021416,0.0217391614,3.287369769283644E-4,0.7619670932,0.03725722178316575,0.1096768386,0.0034134217436466887,0.0245160341,2.8697212408176513E-4,0.8514587308,0.03902763857832037,0.1141266459,0.0029528547204358026,0.0213496703,3.3665263997182613E-4,0.7593313712,0.03731576543500079,0.107320857,0.0034487910925424287,0.0239190002,2.8887886734754416E-4,0.8493477966,0.039050343967755266,0.1099077754,0.0029929258260103938,0.0206134405,3.491260517348999E-4,0.7553201294,0.03750512138361906,0.1038811566,0.003473721779302424,0.0226808808,3.022532051112114E-4,0.8500482146,0.03938283963860402,0.1005219844,0.0030589653479567236,0.019099813,3.83275357934736E-4,0.7523446562,0.037469076730018314,0.0971615606,0.0035885887198173045,0.0211449414,3.0282007859453445E-4,0.8489390124,0.038188506412270166,0.1006973999,0.0031022129198364193,0.0193254755,3.894906930852135E-4,0.4763706555,0.030581725229293394,0.1145465695,0.006507543545762871,0.0220697144,3.234625171484325E-4,0.5543578829,0.030466330694719376,0.1083741541,0.004715142945871312,0.0198797145,3.530651497953317E-4,0.5095770893,0.028913118977377725,0.1227574949,0.006032889274634501,0.0224354737,3.111623370525424E-4,0.5728560891,0.029473196128007563,0.1109521024,0.004657748275722937,0.0198417179,3.5387144558440993E-4,0.509282969,0.028923819595620494,0.1224491411,0.006040997930805803,0.0223757565,3.112008997416299E-4,0.5725520494,0.029497075533008354,0.110406443,0.004657516290900119,0.0197942678,3.548929416035208E-4,0.5089257162,0.028937566362774877,0.1220779635,0.006050787799948036,0.0223024758,3.1128764832546763E-4,0.5721740633,0.029527020760652434,0.1097593365,0.004656174824896505,0.0197329915,3.5622324460933205E-4,0.5084658091,0.028955866089619905,0.1216100922,0.006060249499814344,0.0222100041,3.1149478326289833E-4,0.5716680735,0.029567907940874005,0.1089605859,0.004655320504541014,0.0196716305,3.556754138255834E-4,0.5080676014,0.028964662435457453,0.1211751217,0.006045046898081106,0.0222366291,3.1230433874667834E-4,0.5687347245,0.029547722213395737,0.1095356214,0.004652355424943369,0.019542515,3.60568994784632E-4,0.5069221126,0.029014183807234695,0.1202633379,0.0060955316421129335,0.0219308936,3.1173386084928277E-4,0.5704287973,0.029700580112179627,0.1063597954,0.004654468498120919,0.0193847195,3.645723522155787E-4,0.5056183742,0.02906778044502194,0.1192924342,0.006122725291894125,0.0217147994,3.1333368794306173E-4,0.5700713441,0.029877189492989464,0.104207726,0.004684865206171891,0.019144645,3.7314206409891663E-4,0.5040675264,0.029161771928331102,0.1180253264,0.006176064766499781,0.0214311102,3.206072363500238E-4,0.5716687538,0.030341626884529446,0.1010772799,0.004787913115335323,0.018773505,3.964870741903196E-4,0.5016893006,0.029362104744040402,0.1167942745,0.00632249839857631,0.0213462119,3.349835816872224E-4,0.5822691093,0.031395085746020825,0.0967970489,0.004965665615000672,0.0199279,3.8705684337058294E-4,0.7603775735,0.037395913653767036,0.0998954557,0.003629514017055176,0.0220716401,3.0331336930639903E-4,0.8545568599,0.038317559303797,0.1098796502,0.0034550808963032978,0.0199087788,3.524840421919835E-4,0.5098044336,0.028905515425260972,0.1230163728,0.006026345658854958,0.0224821543,3.1114466088943255E-4,0.5730571852,0.029454893192812633,0.1113877588,0.004657298680565807,0.0199087878,3.524840421919835E-4,0.5098044759,0.028905512104095303,0.1230164732,0.006026342423062267,0.0224822186,3.111414469337057E-4,0.5730640722,0.029454765964101633,0.1113885509,0.004657260246110367,0.0235483593,3.13776990870905E-4,0.8282313877,0.03410960751753089,0.1162866605,0.003291048009373306,0.0283590895,3.290455895464943E-4,0.941824915,0.03711584070178123,0.1303449223,0.0028284471004422196,0.0233107338,3.175610177587923E-4,0.827671689,0.03410890125758964,0.1147306456,0.0032720585263714343,0.0281250174,3.268684750782798E-4,0.9410623761,0.03707720809338265,0.1282756758,0.002853589669171095,0.0230765141,3.2125846292354693E-4,0.8271526536,0.03411925516478928,0.1131874014,0.0032665598111775024,0.0279226365,3.252737308790859E-4,0.9412094139,0.03705063945467068,0.126560024,0.0028799225684035326,0.0228505867,3.243007863080199E-4,0.8267816855,0.03412953717822731,0.1116869198,0.003262362794049736,0.027740357,3.242822844374944E-4,0.9417767481,0.0370309860792283,0.1250460999,0.002895946304750832,0.0226336577,3.2662975981989146E-4,0.8265191165,0.03413419761763853,0.1102407075,0.0032567628099080224,0.0275745635,3.2355679563254424E-4,0.9424986182,0.03700858599028069,0.1236493975,0.002900331187985262,0.0224289409,3.28647227281777E-4,0.82650128,0.03413854692279682,0.1089336566,0.0032549024562957335,0.0274238469,3.2288078295246995E-4,0.9434781447,0.03698393789200928,0.1222901761,0.002905518886533006,0.0222380543,3.303407331831786E-4,0.8267339734,0.034148836788388565,0.107678966,0.0032517235429845508,0.0272851881,3.2220024829289007E-4,0.9445901959,0.03696236878231697,0.1210453804,0.002914982332708039,0.0220629953,3.3170468793793074E-4,0.8272231567,0.034160442385894246,0.1065603224,0.0032492653015720337,0.0271577803,3.2195651880339367E-4,0.9457391873,0.036943902108467104,0.1199230579,0.0029271918283570006,0.0218995039,3.3274164151785994E-4,0.8278009385,0.03416228028103511,0.1055390185,0.0032481599406433176,0.0270423222,3.220093166354042E-4,0.9471232358,0.03692476764991217,0.1188963258,0.002940042856830492,0.0217484,3.331351077265799E-4,0.8285152876,0.03415284256105193,0.1045672665,0.003246240748927904,0.0269370118,3.225042635377089E-4,0.9486031181,0.03691716623740235,0.1179878604,0.002948919802232675,0.0211737732,3.312219799469836E-4,0.8350749784,0.034143996470829246,0.1014423606,0.0032683706950099767,0.0265151203,3.2551036849845505E-4,0.9575195685,0.03698216618858338,0.1143789762,0.0029709501847052233,0.0208484923,3.276293637633843E-4,0.845968943,0.03408237647230603,0.1007256797,0.003372445996602466,0.0262336989,3.2631579796264847E-4,0.9729303962,0.036813306140579115,0.1125186525,0.0029456995773500055,0.0206880102,3.2525682160409797E-4,0.8624621671,0.03394868405402483,0.1003268088,0.0033612976660807653,0.0260847313,3.2630966887298943E-4,0.999149645,0.036252112131571035,0.1125454255,0.0028507069298684493,0.0207097458,3.2334192428449485E-4,0.8892563871,0.033791317775428646,0.1009257224,0.0033455256687103746,0.0260577366,3.3115555257310725E-4,1.0365509048,0.036109166343187706,0.114544821,0.0028077387699000774,0.0294089094,8.473600179380662E-4,0.902556892,0.03220931831007915,0.1839827699,0.009235386023334378,0.0327276448,3.923034539740888E-4,1.0182317168,0.038191448427625785,0.1557772095,0.0026250674277054297,0.0310364551,5.234701519666617E-4,1.952698605,0.05318510310227856,0.2075140432,0.007197011046260802,0.0265108213,3.455893516878088E-4,1.2562078861,0.03702501016880347,0.121809197,0.002838576932196836,0.0230372855,3.218431294901291E-4,0.8272055578,0.03413743703033372,0.1129044061,0.0032689926582970476,0.0279714742,3.271650959378155E-4,0.9405496256,0.03698766683639291,0.1269466877,0.002838204714251599,0.0223536283,3.2916105480448323E-4,0.8264939038,0.03415239483550166,0.1083338104,0.003249307464676127,0.0274311973,3.2486304806795125E-4,0.9397632895,0.036879298474889674,0.1223537095,0.0028502978791698245,0.0213634008,3.308972650234511E-4,0.8304116368,0.03409381647747873,0.1020146487,0.0032257923057754352,0.0266675527,3.238487301194803E-4,0.9461631772,0.03674040432548341,0.1159449217,0.0029177004644068585,0.0235256921,3.1363513833752746E-4,0.828252688,0.034103727978037825,0.1161434823,0.0032917527246134393,0.0282529721,3.2642916536363597E-4,0.9405407935,0.03711625383844657,0.1297271057,0.0028285756132725177,0.023263298,3.1731372488438E-4,0.8275859299,0.03411023405079479,0.1144451221,0.003280289773785237,0.0279025133,3.216550947832165E-4,0.9384795365,0.037083276095835976,0.127060581,0.0028521058886373765,0.0229989678,3.205947597825018E-4,0.8268269273,0.034129228104368255,0.1126789445,0.0032757959338151695,0.0275738395,3.177719307931398E-4,0.9372453737,0.037065611758070306,0.124675514,0.002867466477572144,0.0227372452,3.228343228344843E-4,0.8260492848,0.034140197070315806,0.1110106385,0.0032700957172535484,0.0272630104,3.144725743208778E-4,0.9366533969,0.03706503333331834,0.1225100439,0.00287277200626851,0.0224787919,3.244194815358658E-4,0.8252634965,0.03413969933962512,0.1094412092,0.003265780764227752,0.0269681456,3.1170178055314344E-4,0.9364824239,0.037059919913567003,0.1205469744,0.002883732477189935,0.0222326077,3.2553340842377454E-4,0.8248639084,0.034146338676350065,0.1079663785,0.00325937141179093,0.0266877865,3.099725794324395E-4,0.9368183073,0.03708971031162147,0.1185457896,0.0029065866579202483,0.0219968054,3.2590949663978804E-4,0.8245682047,0.034145847609921766,0.1066077417,0.003249496422524573,0.0264157142,3.080892727765769E-4,0.9377595202,0.03712133369101924,0.1165488889,0.002909261246433534,0.0217709194,3.259110308044206E-4,0.8244191201,0.03414368859686955,0.1053475787,0.0032364324494727212,0.0261543621,3.0636416239501643E-4,0.9393194903,0.03716494675093723,0.1146706505,0.0028999468960655126,0.0215562615,3.253275272705954E-4,0.8245124346,0.034147292337753515,0.1041154747,0.0032228408275929484,0.0258983046,3.052163167329034E-4,0.9411472039,0.03720807952582342,0.1128098576,0.002890270402574818,0.0213536227,3.242853681558883E-4,0.8247466702,0.03413935576427886,0.1030244448,0.0032107777873904633,0.0256507544,3.0434191298603613E-4,0.9433461883,0.03724230143264511,0.1111205693,0.0028834146423988346,0.020555208,3.1430240215435834E-4,0.8308031864,0.033974285908610354,0.0994802663,0.0031699137212233396,0.0245925283,2.999183222145656E-4,0.9643099642,0.03713038009501115,0.1046124677,0.0028014965643384255,0.0200865796,3.023888225447495E-4,0.8459947475,0.033662252301353814,0.0986331795,0.0031445481392403584,0.0239551791,2.9552157281660505E-4,1.0045476324,0.03676671585823243,0.1008372572,0.0027273927109970797,0.0199400692,2.947965400068325E-4,0.8742208664,0.03342151199452233,0.0996011021,0.0029312249998933895,0.0238931317,2.917070448240837E-4,1.0721131751,0.03559341488253129,0.0998581141,0.0026695199943060923,0.0202850423,2.9771966680083465E-4,0.9289103284,0.03391753693887573,0.1035444627,0.0027483878911099867,0.0245076212,2.951084546399849E-4,1.17581017,0.03502832274031972,0.1020744418,0.002708819669154815,0.0293937277,9.811467780103035E-4,0.9083009952,0.03133493615758615,0.1850404432,0.009614852520969835,0.0316341308,3.931462832076631E-4,1.0310169824,0.039235606545585604,0.1392913084,0.0026751674713931463,0.0348030547,5.166526879829428E-4,2.0274908685,0.04629280713026593,0.223291973,0.00661084850832327,0.0299660367,4.088031311034689E-4,1.7808928068,0.049275215920379284,0.1269723908,0.0034010990870599464,0.0232871515,3.156833856888892E-4,0.8278989259,0.03410398022225559,0.1145477055,0.0032656111219800804,0.0279857467,3.242067241745612E-4,0.939602444,0.03712394096805995,0.1273293733,0.002842067733183008,0.0227423804,3.2034668719997715E-4,0.8266128218,0.034122421587572005,0.1109693189,0.0032387710632275322,0.027349542,3.188149933739002E-4,0.9380916287,0.03714589204743911,0.1225572029,0.002868257659276795,0.0216048208,3.1937125731662205E-4,0.8258229623,0.034022758647705216,0.1042491146,0.003140571604023701,0.0261476969,3.138741786130232E-4,0.9477678493,0.03721823899649203,0.1133580507,0.0028841931280689233,0.0200166683,3.663236274116099E-4,0.8621222851,0.03433753797231246,0.1012162445,0.003701389333750234,0.0224517931,2.89406288805202E-4,0.9377126084,0.03508362458469763,0.0971782856,0.0028643376197648213,0.0210136563,3.5738214840699584E-4,0.5391675728,0.030244906199226342,0.1209086396,0.005919646780003009,0.0255203861,3.6837345181215216E-4,0.6333106118,0.031133124096370413,0.122350227,0.004817858030286904,0.0215957369,3.2261897030397946E-4,0.5719806513,0.028228067787221995,0.1290255622,0.005444351201015599,0.0260225141,3.5547573756868414E-4,0.6588117487,0.029593658729531905,0.1257083157,0.004726558684709204,0.0215518941,3.232460363252734E-4,0.5719384427,0.028234913989598057,0.1287322897,0.005446608853222342,0.0259957357,3.552731343628448E-4,0.6592339625,0.029617458094846696,0.1253127322,0.004724247664972699,0.0214977002,3.2414811429345075E-4,0.5719025482,0.028247235351446343,0.1283682818,0.005451254167620512,0.0259629553,3.550675991976739E-4,0.6598084569,0.02964548631748179,0.1248179635,0.004722637292869314,0.0214261012,3.252060885038901E-4,0.5717915291,0.028262897179871706,0.1278740472,0.005457019699433015,0.0259218223,3.5472947438858253E-4,0.6606108519,0.029681726735484918,0.1241881025,0.004721905018104452,0.0213600222,3.2418204762139436E-4,0.5707215474,0.02825676439368103,0.1274993395,0.00545984212225958,0.0257133773,3.5685431200981727E-4,0.6499490078,0.029783934310295544,0.1234917684,0.004750521445062637,0.0212020571,3.289726432395253E-4,0.571692156,0.028304711180296472,0.1264333849,0.005475748807240888,0.0257894043,3.5350813286259765E-4,0.6629960634,0.029803784910645156,0.1220188974,0.0047369245296922345,0.0210057702,3.3267100865569876E-4,0.571763106,0.028321246794588688,0.1251520893,0.005492593922729042,0.0256873767,3.5300141642775315E-4,0.6659469511,0.029910002490805648,0.1203404847,0.004762075387895492,0.0206813265,3.396954518388493E-4,0.5721520608,0.02831828658305442,0.1231338918,0.0055236760404643575,0.0255761371,3.535887441647429E-4,0.6737908104,0.030121668745273725,0.1183147718,0.004807772665174592,0.0200692754,3.572100222558152E-4,0.5743269046,0.028218871557877716,0.1194285771,0.005567463066783649,0.0255693455,3.5905292089050047E-4,0.6993087668,0.03132649295723988,0.1153321068,0.0049642139357606255,0.021795861,3.319593348589553E-4,0.50258362,0.02581483641241989,0.1135105013,0.005185222849598655,0.0167594653,3.692993365821282E-4,0.4526802369,0.030174044491913906,0.0964047063,0.0061305114794770596,0.0186086791,3.491418050019218E-4,0.7054755156,0.03730786801734991,0.0876430857,0.0036806169319830067,0.0262857493,4.071682698835949E-4,1.0581616446,0.03927212076015248,0.1278808578,0.004563218929659194,0.028112167,5.383093905924362E-4,0.8036328611,0.033103256199352955,0.1397778091,0.004439007096187164,,,,,,,0.0187204953,3.4962265372827313E-4,0.7000850096,0.03774170527413937,0.0869621599,0.0035945123452284875,0.0186370316,3.0449794744792614E-4,0.7283190721,0.03459570838991449,0.0916033611,0.00329773361568214,0.0295409061,5.017150585740874E-4,0.9201958638,0.039318347167702765,0.1577840246,0.005560004586329044,0.016553416,3.7087059737865444E-4,0.4366692524,0.03068180253831251,0.092149195,0.006116242719186347,0.0166132904,3.65E-4,0.4354711532,0.030633437874322888,0.0924182804,0.006066982775647217,0.0166161254,3.73111243465002E-4,0.4380892188,0.0306095961913907,0.0931535801,0.0062085439516846455,0.0165247285,3.7009323149714583E-4,0.435928826,0.030616539304761405,0.0916881399,0.0061014631032236845,0.0166476746,3.6730505033282624E-4,0.4414903227,0.030521485366869026,0.0931776418,0.006099886556322175,0.0167178757,3.7037548514986786E-4,0.4433438339,0.03034083945773419,0.0942007499,0.006105139228551631,0.0169310813,3.5775829829648957E-4,0.4623016378,0.029394494518531867,0.0974649074,0.005988909082629323,0.0170620558,3.4846664115808845E-4,0.4669720552,0.02906217452290864,0.0979091952,0.005768424308249177,0.0175645709,3.5136732915853176E-4,0.4705350308,0.02923193955248266,0.099693504,0.005917284089850681

==> tables/quantification_acc_comp/neighbor_CiteSeerFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.2676098338,15.2227123997,1.4753646877,0.6276166695,0.005459688452650022,0.1196816667,0.0018252027284660736,11.0598760949,0.1856740981881964,1.4018884998,0.02655970383871025,0.1588340554,0.0011432038313441747,14.8412173184,0.12197731350132286,0.8651790521,0.009992168033014656,0.114953213,0.0019180638675497749,10.4760851511,0.18725137310310971,1.6325732411,0.029751259334690354,0.115753731,0.0015216330043739193,10.6297384922,0.1500982466653092,1.034797949,0.019972162126319724,0.1155815591,0.0019067904971443506,10.6042917273,0.19549143560524587,0.8449320433,0.019269725400223012,0.0984444481,0.001408947124628884,8.8452451074,0.15111110786107024,0.5715268642,0.012604093660394626,0.1617096178,0.0031975609454707814,14.8293331435,0.3225737029222934,1.8041361158,0.052372761088184,0.1334589461,0.0017836549554215916,12.1971161747,0.17728548465116933,1.0924395638,0.024269019263250008,0.1338812092,0.0018510175579934405,12.2683749129,0.17787064706971747,1.1654123173,0.028287539111771457,0.1107485507,0.0018349234316450372,9.9871081362,0.18871380115667216,0.8520161703,0.024573345234216688,0.2105037127,0.0016427355234486165,19.9347840619,0.1573622934727376,1.3877864659,0.01923157377855489,0.2080728538,0.0011346334209778946,19.7703271391,0.11356349695214568,1.2853053128,0.011152690079079576,0.2098975381,0.0016748668603802513,19.8848214237,0.15758977709864305,1.380017001,0.018625181448780573,0.2081377184,0.0011289437541348107,19.7982488368,0.11348460184976639,1.2849841784,0.011101232904502094,0.2098439704,0.0016779192471629855,19.8894500971,0.15646628223997655,1.3783736482,0.018311230242668022,0.2083995764,0.0011165975102963466,19.8356023665,0.11273301096395856,1.2875109547,0.010943541337245453,0.2100113234,0.0016702829101682146,19.9104775278,0.15486314895416534,1.3811681909,0.017946834233368292,0.2087584767,0.0011006093766636736,19.8756788467,0.11152792328381264,1.2939229467,0.010527248738393141,0.2103440895,0.00166020420430741,19.9457059927,0.15265147161426254,1.3840062868,0.017338579872642396,0.2095909513,0.0011263769351331728,19.961062414,0.11410912552464855,1.2999062252,0.01048796791566412,0.2112088234,0.0016394935193528519,20.0179617325,0.14958249693396616,1.3901800319,0.017123045027097255,0.2111858918,0.0012315356267684667,20.1354275075,0.12326002241197265,1.3177718995,0.011485764449961527,0.213148554,0.0016195622865453493,20.1536918414,0.1464900033381118,1.4036359041,0.01720650510708087,0.2120682667,0.0013336746229871813,20.2354008239,0.1336960229027027,1.325151512,0.012275413557188206,0.2151863606,0.0016331760468485937,20.2968751693,0.14833154422441638,1.4280637901,0.017860450946154745,0.2129643244,0.0014500458613437024,20.3370797778,0.1471128835044708,1.3377980448,0.013684470395305768,0.2167560293,0.0016484271291142961,20.3899445998,0.15103473499165682,1.4501434038,0.0187087046852528,0.2139135036,0.0015965334321585629,20.4386187562,0.1639882855206432,1.3535034631,0.015501898077332337,0.2175527494,0.0016998196963207597,20.4617320248,0.15805130783704385,1.4604018746,0.01918562805852339,0.2147792617,0.001716593428858447,20.521709465,0.17618800291733827,1.3660079083,0.016971438241940487,0.2197334749,0.001933451576843858,20.6673932847,0.18139954121772195,1.4859773691,0.022125301918843956,0.2151764869,0.0017507966758021902,20.5457471085,0.17311639193906508,1.3648935905,0.018210653695021495,0.221705018,0.0019071271588438985,20.8801680849,0.17867961056035464,1.4967337071,0.020651370414575397,0.2140015971,0.0016463110277222831,20.4007289347,0.16569324248139997,1.3394583069,0.015768165746211572,0.2231211248,0.0019079184993075569,20.9683508229,0.17236773074157472,1.5175245303,0.020195883788534732,0.2134479444,0.0015926148310247523,20.3665053164,0.16240331003400146,1.330098128,0.015471546690618879,0.2238960121,0.0019018143968326667,21.0214832852,0.1671354938515455,1.5183121681,0.019632701062258347,0.2133936619,0.0015699907643040452,20.3627400526,0.15998387596567348,1.3264722475,0.015061891149520367,0.2119994239,0.0017764647477504303,19.9946890769,0.16860403957794132,1.4067767418,0.01964757980006698,0.2107562672,0.0011960263375026489,20.0021129799,0.12873212103822418,1.3133559083,0.010633454800769127,0.2173304833,0.0018743748291096954,20.3724523776,0.15833248708651046,1.4577202158,0.020577940130149082,0.2139679163,0.0014819514162076974,20.4329408519,0.15038248613119812,1.3426452783,0.015265691795657347,0.2103984708,0.001649892723785398,19.9311542509,0.1572955690888971,1.385631685,0.019245710664976753,0.2081159465,0.0011309509273173615,19.7788735267,0.11409829541671514,1.2846895044,0.011155711586447545,0.2100836165,0.0016860272832905166,19.905605365,0.15692814401820981,1.3830350329,0.019059933971554047,0.2086188602,0.0011111755036896738,19.8342486366,0.11368346118499384,1.2886677349,0.011119189673712738,0.2147197428,0.0016689613536568183,20.1820221679,0.15241417950440175,1.4247584319,0.018978072399482515,0.2115393984,0.00122249703476123,20.1933398369,0.1249039204268625,1.3112639181,0.011564731168514034,0.2106678136,0.00163487063708417,19.9624494788,0.1558818389454012,1.3912450691,0.019090619345636748,0.2086661233,0.0012294673643492942,19.8705129198,0.12376249217755758,1.2936884381,0.011588292497171445,0.2100715967,0.0016753999522502083,19.9056164027,0.15746062295062851,1.3838726768,0.018547146249490783,0.2085837094,0.0012384809243585467,19.8797309732,0.12455114433035129,1.2923901604,0.011717772655244681,0.2101185069,0.001684401080503097,19.9058204337,0.15734567365199464,1.3868513005,0.01802658378617535,0.2086858073,0.001239409133418017,19.8977162921,0.12498613949954611,1.2923257334,0.011817534683680856,0.2103967113,0.00167188247194592,19.9253385857,0.15596571560121797,1.3893710568,0.017779809194701724,0.2089290022,0.001231053207623456,19.9261232399,0.12471872743497665,1.29574297,0.01169090800579664,0.2113150836,0.001666906716046222,19.9666403022,0.154276928573264,1.3956737534,0.017838368142854322,0.2095445696,0.0012135921885048535,19.9891370265,0.12291582051143782,1.2992205859,0.011471589514971323,0.2124754911,0.0016442414664519318,20.0367678039,0.15152335706748316,1.4073064372,0.01800639661342602,0.2105955069,0.0012444553025319953,20.1036123157,0.12388563347700976,1.3060213861,0.011447261812328746,0.2137394465,0.0016123178966940732,20.1323746638,0.14937814551332468,1.4149688409,0.01773819404561806,0.2117512326,0.0013589698304230305,20.2288601845,0.13276892863543036,1.315437794,0.012296796940667109,0.2151478833,0.0016120741298091723,20.2561202497,0.15066271214205593,1.4276301525,0.017833489451030048,0.2128244936,0.0014809915597328704,20.3530432699,0.14438863453194645,1.3282376046,0.013626037648560933,0.2163404546,0.0016656299108745616,20.3873789343,0.15395257361603282,1.4409672746,0.018209581022088344,0.2143687503,0.0016991709743283635,20.5209656881,0.16936785284699102,1.3439352169,0.015366837898539829,0.2177476035,0.0017543602822681548,20.5171011511,0.15815586687821606,1.453356485,0.01933988226437793,0.2151630443,0.0018163234844046916,20.5933137885,0.18137639537712727,1.3600010169,0.017648183617585127,0.2198573575,0.001882559693608678,20.7160268568,0.1763162865874846,1.4908362806,0.023161120827801057,0.2152993224,0.0017899086568872727,20.5481370502,0.17874023243522988,1.3643823077,0.019151863721319655,0.2204489558,0.0017839069482459,20.7644839795,0.16099843463835292,1.4775809591,0.022127605315532903,0.2142984478,0.0016863024639725815,20.4580656596,0.17051896281352405,1.3350776435,0.01585667635414181,0.2211239043,0.0017148166082704003,20.8390256098,0.15058820871834555,1.4770913222,0.019374587634321407,0.2141828349,0.0016633108548915324,20.4503658796,0.16797317971033351,1.3323325679,0.015737054934135547,0.2217049924,0.0017039891431579017,20.8895276741,0.1473168802344117,1.4813360703,0.01879301407438413,0.2142014815,0.0016454582948224484,20.4544237391,0.16556069543221905,1.327796888,0.015201898203842835,0.2112263637,0.00167201704536766,19.9242664932,0.15410071582896687,1.4021407264,0.01922960912239248,0.210289264,0.0013139946727441477,20.0228432439,0.13064583403231808,1.3137792179,0.012791913422158546,0.2122874381,0.0016687815914612674,20.0110555612,0.15380474941626476,1.4069208255,0.018479287648608102,0.2105923895,0.0013402906401225071,20.1137259665,0.13777242646480464,1.3084070781,0.012227389377949816,0.2105527763,0.0016395645763433656,19.9513855618,0.15623934130365502,1.3894614633,0.019084414321639532,0.2086472831,0.0012371770285613938,19.8648970934,0.12462704263120425,1.295064291,0.011722921222971687,0.2099050172,0.001683972386947007,19.8968499363,0.15838221325009952,1.3841156167,0.018771930827701237,0.2085423625,0.0012471178773476065,19.875160901,0.12549917830806703,1.2938014537,0.011770940659097725,0.2107790424,0.0016714750970325582,19.9508518054,0.15597968759425054,1.3943922779,0.017950396485871836,0.2092184236,0.0012557412153783914,19.9620282603,0.1283390542118805,1.2991920775,0.011828978738673935,0.2235461519,0.0017726045808357826,21.0316889555,0.15304471950707743,1.5160896846,0.016980880984212802,0.2145074025,0.001691150791620901,20.5422932035,0.1733398735750087,1.3472305054,0.015032641850320256,0.118477425,0.0017698468860328003,10.8471890967,0.16778810360392063,1.6572754543,0.0292680008712587,0.1174840876,0.0014996069485035072,10.7767085231,0.14178344240425256,1.0629071224,0.01851832176521404,0.1149388567,0.001917552606840292,10.476246359,0.18721352037446443,1.6325275903,0.02975229155880266,0.1156898893,0.0015227750982991547,10.6252487407,0.15006316247833779,1.0343213936,0.019994704023815906,0.1149218281,0.0019168429773979924,10.4764677269,0.1871630717395929,1.6324417112,0.029748751805748087,0.1156297555,0.0015245228761812662,10.6212456767,0.1500683463392597,1.0337866943,0.020027726006713795,0.1149017801,0.0019158415905288202,10.4767831729,0.1870974987673539,1.6323113982,0.029737739843505258,0.1155818293,0.0015271142720831338,10.6186167816,0.15012812911976223,1.0332568991,0.02006257792508231,0.1148766433,0.0019144910550848756,10.4772628662,0.18701063022994174,1.6322048426,0.02972335399984329,0.1155453844,0.0015312661427720525,10.6177243984,0.15029186621703783,1.0327587972,0.02010425524609156,0.1147870976,0.0019075400388982664,10.4694360911,0.18598879349573727,1.6320074135,0.02968817827014652,0.1154668829,0.0015412177003914795,10.6121447554,0.15065608158650617,1.0319734551,0.020471873143413134,0.1148071279,0.0019092027131763667,10.4796441096,0.18670402396841906,1.632140796,0.02967858293450009,0.1155390198,0.0015389619878346573,10.6249358491,0.15056927194152198,1.032030246,0.020218512606025203,0.1150154847,0.001924937401579594,10.5090274225,0.1890071784456876,1.6325890571,0.02965920705278548,0.1155879724,0.0015396899038442773,10.6363326708,0.15039723740481406,1.0321436905,0.020320723067843823,0.1154968252,0.0019474064804246697,10.5729449532,0.19257654457124315,1.6294160343,0.029889892555845697,0.1157298612,0.0015283229370784174,10.6625683393,0.14906469480396758,1.0316702323,0.02033127408698235,0.1160785147,0.0018842834181725422,10.6694855087,0.1877634746642701,1.6239420034,0.030372331207860884,0.1162388773,0.0014887867543741783,10.7395553028,0.14450245073354293,1.0325503545,0.020046618667496022,0.2414390529,0.0019268827156835467,22.8412157311,0.18220062821516286,2.642292707,0.0266634100407281,0.2360077045,0.0019460986614249546,22.7284341464,0.20022272037908187,2.6862613405,0.03080679652284541,0.1149510753,0.0019179230954342252,10.4759825381,0.1872344606956743,1.6325705832,0.029751451241914233,0.1157455132,0.0015218869866057728,10.6290804616,0.15010303799723707,1.0347577317,0.019978010261284783,0.1149512098,0.0019179395193801082,10.4759943435,0.18723657004442268,1.632570506,0.02975144018362809,0.1157463156,0.001521863331577445,10.6291536933,0.15010218650306198,1.034763716,0.019977359385063884,0.2071800496,0.0012976856321929436,19.6664002574,0.1273662367741153,1.2528612276,0.011248788423648123,0.2047523385,0.0010929281769631524,19.4849035631,0.11239326761866121,1.2046340317,0.007921058956982962,0.2067975985,0.00131706150198083,19.6326338562,0.12722812605316483,1.2511445803,0.011555287707365837,0.2049735179,0.0011029968268313377,19.5170886317,0.11317190001497722,1.2069777721,0.008147907338697465,0.2066152071,0.0013390952169282063,19.6177764323,0.1274933013338348,1.2515411611,0.011814347844887588,0.205246555,0.0011091735662194623,19.5588078382,0.1135701873732715,1.2090038193,0.007962130493781172,0.2065968423,0.0013530036954864536,19.6142828286,0.1273192778254731,1.2510232002,0.011995806183829415,0.2055562818,0.0011118754426643301,19.5991950027,0.11417918654027975,1.2118474907,0.00780130283991078,0.2065690176,0.0013701456126996138,19.6077829628,0.12744999120831668,1.2495109107,0.012018625586979569,0.2058525012,0.0011135236863219391,19.6381869942,0.11456972544263166,1.2116804576,0.00767716223613908,0.2067584974,0.001385080864065344,19.6039125195,0.1278922854827452,1.252280607,0.012278771070428832,0.2061153784,0.0011186178972285399,19.6727916672,0.11504478208071846,1.2100433936,0.0076124810016183295,0.208041053,0.0014005923746758012,19.6956542034,0.1271375661242577,1.2633683768,0.01255160635137989,0.2067468252,0.0012398149055403392,19.7427562932,0.12757648588199944,1.2135669059,0.008387281323527906,0.2094098638,0.0014631356738183919,19.8044102056,0.1332277531897915,1.2882504284,0.014098406009191251,0.2068415183,0.001269138684305226,19.7583326507,0.12997323186333407,1.2175548577,0.009282816005932682,0.2100033241,0.001475870251749794,19.8397466984,0.13454491199224147,1.296128657,0.014973841824996016,0.2068383297,0.0012906947741429806,19.7623177309,0.13146950519036724,1.2183308697,0.009292911545904222,0.2104290758,0.0014946230293957068,19.8649271668,0.13506358283045805,1.2970055204,0.014853114892169924,0.2068492706,0.0013164812949677637,19.766939351,0.13339562106006328,1.2195832503,0.009433504279958748,0.2104805596,0.0014949792640702412,19.9329893292,0.13235857064429185,1.2837314564,0.013192120299633413,0.2070407144,0.0014044504263234071,19.7912400135,0.14125021008833935,1.230147265,0.01063136153086706,0.210891568,0.0014427012857830272,20.0056246631,0.12842593713498843,1.2832501617,0.012961278640628016,0.2072483178,0.0014227255532955046,19.8275829105,0.14263837655413777,1.2291993703,0.01119532112089689,0.2114583047,0.0014807079387914419,20.0779685983,0.1327355160573085,1.2825518213,0.012716502506585684,0.2075186385,0.001447291263015154,19.8662925806,0.1441737689595441,1.234805523,0.011636871271952785,0.21197852,0.0014993208462500613,20.1323110079,0.13586624753778992,1.285169283,0.013150199960456877,0.2080381177,0.0014922764489195693,19.9281794014,0.14784457150331898,1.2433622027,0.012149058193950674,0.2070218325,0.0014576539369823005,19.6329217606,0.1406131422378435,1.250776454,0.011795262608352558,0.2057269492,0.0012178021185726357,19.5882449729,0.12831750248504684,1.2080260284,0.008004868393671441,0.2090850992,0.0014974618526025964,19.7551272653,0.12964813486510324,1.2674999561,0.013254562007097782,0.2064940027,0.0011543638940992567,19.7292909516,0.11831015940738142,1.2186825926,0.009035367452406127,0.2070786812,0.0013037284993433257,19.662808555,0.12667516980845142,1.2514341186,0.011234938095067546,0.2047466276,0.0010963580619487412,19.4997697471,0.11223409588890534,1.2035087993,0.007895490548407996,0.2068390592,0.0013435315403815423,19.6425468855,0.12729410738914823,1.2508756785,0.011571074064234486,0.2051457612,0.0011029279214889792,19.5641909509,0.11269566090138519,1.204745074,0.007894292621888297,0.2088141175,0.0014196224850290306,19.7446271059,0.1265648413897003,1.2679870015,0.012781407082164312,0.2060886555,0.0011271707945116392,19.68518087,0.11590357675671618,1.2159037135,0.008828712646813237,0.2071503844,0.0012933634446666566,19.6680804988,0.12660633145700098,1.2579996315,0.011571490267031295,0.2047407984,0.0010973504453910792,19.5035109156,0.11204940422420817,1.2081682582,0.007527603004941214,0.2068221509,0.0013251075428054888,19.6420918776,0.12696664479303216,1.2556643114,0.011816881356770914,0.204985372,0.0011147744166422192,19.5456148769,0.11306694283918708,1.2084131085,0.0075848874085249285,0.2067720174,0.0013528832174286144,19.6372081486,0.12799331066114353,1.2546903031,0.011993712978056462,0.2058136773,0.0012523457988910251,19.6432403009,0.1273352432400394,1.2180109345,0.00910934278639244,0.2072177965,0.0014373569494040093,19.6735378135,0.1361487099351294,1.2579397672,0.012924438788589622,0.2061028927,0.0012650146244213938,19.6809145991,0.1285627560726667,1.2197570791,0.009193222612337851,0.2077558106,0.0014840515489699137,19.6932281059,0.14050359167651197,1.2639737851,0.013903555264751531,0.2063361295,0.0012791950594025917,19.7130475232,0.12982030365470573,1.2194968888,0.009210580437735724,0.207987674,0.0015027631217194545,19.6922869055,0.14103097110209517,1.2704130219,0.014429700204785961,0.2065045404,0.001293708236040878,19.737946515,0.13100101836245395,1.2176780371,0.009285360305340875,0.2085996394,0.0014970267198684197,19.7526007209,0.1382993398538113,1.2752092189,0.014626706806386735,0.2066052776,0.0013088070904453415,19.7542634249,0.13204926031977612,1.2170789181,0.009320586891392623,0.2091450219,0.0015044670152582274,19.8228205482,0.1370376045215327,1.2860800459,0.014985164496928287,0.2066207504,0.0013282910072721264,19.7615124982,0.1333809999550161,1.2170210979,0.009329732096903963,0.2094410696,0.0015095380087960688,19.8722234638,0.13582749124532928,1.2871743918,0.015006172529995782,0.2066055534,0.0013510314578128817,19.7659318179,0.13505876540232403,1.218066683,0.009337226087013208,0.2094431075,0.0014935949919573244,19.8980826128,0.13422045136639946,1.281803762,0.014287110414635984,0.2066116524,0.0013772556044540172,19.7712780369,0.1370736810040498,1.2193461599,0.009411584404339155,0.2095521953,0.0014526169488203006,19.9384147671,0.13145194256457376,1.2765902615,0.013064833829789034,0.2064030736,0.0014898006578062716,19.7853506513,0.14521368946487104,1.2230140954,0.01118012034818946,0.2099527908,0.0014080600129255856,20.0174455368,0.1300833561605788,1.2756847704,0.012881505191552732,0.2068302218,0.0014974912353666716,19.8274396156,0.14683551737914094,1.2273284636,0.011404275338661373,0.2107323328,0.0014014902782395603,20.1048414121,0.13248410215569262,1.2776333681,0.012574756180538849,0.2073404074,0.001507061378975654,19.8728912317,0.14866252954594847,1.2333071175,0.011760465254402141,0.21139007,0.0014172512127354133,20.1634866169,0.13550962060680416,1.2810481261,0.013005353782192931,0.2080795904,0.0015316024288306676,19.9427236308,0.15155542999840024,1.2425733607,0.012192497324174404,0.2068213202,0.0014643435389279388,19.6205726542,0.14016614582701487,1.2519373726,0.01194668330541996,0.2049039841,0.001271670161637836,19.5880929849,0.12881354449746346,1.213451005,0.0098892415786045,0.2079788268,0.0015251554019181128,19.7104466772,0.14278425816944948,1.2718813814,0.015222606445678084,0.2064794865,0.0013267158701093463,19.7438031189,0.13341206556380122,1.2254793705,0.010582238043060646,0.2071047943,0.0012974405574052324,19.6657044018,0.1270225129494768,1.2560049504,0.011433586926244974,0.2046958938,0.0011046691812483954,19.4999375715,0.11258504211927976,1.208818308,0.007692085867955454,0.2067257848,0.0013335666462535721,19.6381745637,0.12753732372917348,1.2550084042,0.011893888136349694,0.2049544984,0.0011247675315370729,19.5464776694,0.1137023968480876,1.2101686467,0.007888330875413378,0.2073670139,0.0014606443783481316,19.6875762863,0.13734602482052402,1.2615068662,0.013396668093223778,0.2061742248,0.0012907063957383956,19.6995416927,0.13018287272525522,1.2262412184,0.01013091343364457,0.2132471297,0.0014922677373715484,20.167716557,0.12986262686007857,1.3257877673,0.013714665945621863,0.2073827305,0.0014107824070351883,19.8410894024,0.1360804640313958,1.2437317221,0.011215065403286777,0.1217358432,0.0018784594752083422,11.2349938623,0.1828601299901102,0.9562554867,0.018260430416613953,0.0986831838,0.0015691695255771441,8.8701426804,0.15976491001468376,0.5957553054,0.014208476097034475,0.1153121085,0.0018999486835175312,10.5792042086,0.19487584705139835,0.8433147449,0.01907061273268376,0.0982837668,0.0014093487857872516,8.8303663007,0.15107638788705532,0.5694473912,0.012580046343316864,0.1150241632,0.0018940411822344308,10.5526966768,0.19432147082605153,0.8414447873,0.018912695973868982,0.0981051597,0.0014103577560321354,8.8140295458,0.15108179994625429,0.5672471719,0.01255222060035594,0.1147348526,0.0018897661230956597,10.5266674797,0.19388624364817633,0.840344772,0.01878190480222919,0.0979069159,0.001412926749693699,8.7960896774,0.1511857758785528,0.5647437855,0.012522010102216019,0.1144762259,0.0018887599106291938,10.5045561512,0.19365557091651145,0.8389690125,0.0187782018042197,0.0976875881,0.0014172741442642633,8.7764898053,0.15140175197797415,0.5621114825,0.012474080928068409,0.1137667054,0.0018843887603146013,10.4471847444,0.19385991772411337,0.8340443539,0.018811218673972188,0.0971794306,0.0014318159797962865,8.7314728144,0.15232905598735916,0.5587671372,0.012418769423739213,0.1142161013,0.0019023890243585826,10.4912885197,0.1941287294503315,0.8400409379,0.01902948898420554,0.0971618829,0.0014365357635645554,8.7322532636,0.15257336474299832,0.5578599039,0.012333051001272962,0.1142063306,0.001924540464630453,10.5021462794,0.19549598530148898,0.8462651327,0.019267104971946357,0.0968399382,0.0014559447104886916,8.7077964698,0.1538474701481958,0.5561375849,0.012250156937770226,0.1141690999,0.001924837655492016,10.5195437443,0.19352063127480748,0.8446986333,0.018511214303767325,0.0964929741,0.0014822931558905613,8.6862706848,0.15549940438149595,0.5560216374,0.012215789086260453,0.1151081498,0.0019409497675107411,10.6605049149,0.19159642400107577,0.8668536163,0.018986018934995297,0.0963724633,0.0015059598268214196,8.6990180352,0.15650608527146798,0.5613917822,0.012549783384584772,0.1052729106,0.001182742998288301,9.6157932754,0.12530963305348874,1.3712246699,0.01721695373752279,0.1014829116,0.0017919416843189958,9.3146187969,0.17340897810378794,1.3603879993,0.02717461074238231,0.1467735199,0.0015982665609966318,13.7153744441,0.17512766143873446,1.3259980351,0.0264913136518369,0.1484846624,0.001424967718932608,13.8643591729,0.15561950443308833,1.3424219422,0.024509342973649866,0.1489184393,0.0016353485866933692,13.9585816902,0.17681376083608424,1.3509784874,0.02661987385394604,,,,,,,0.1470927779,0.0016171224443436558,13.7575694235,0.17710310245729746,1.3292152398,0.026575427108515112,0.1478485257,0.0014385065171906592,13.8142721955,0.1551422545117867,1.3393183599,0.024721656477671557,0.149444089,0.0012649948616496433,14.0175891768,0.1320800894949727,1.3351455361,0.023469812163713626,0.0999782176,0.0017506181765307932,9.1654029735,0.16968075447144854,1.3347413345,0.026397472360057506,0.0993677486,0.0016304855105151962,9.1079193884,0.15886194009264776,1.3241353107,0.024261311794707228,0.0994944655,0.0015763660742352963,9.1205627056,0.15317592936228588,1.3286070189,0.02406423954751116,0.0992060803,0.001599744667126601,9.0945988551,0.15426164881136203,1.3230696975,0.024428972778240184,0.0992932851,0.0016516231410342978,9.1052325941,0.1581981281147157,1.3217438929,0.02533998159036427,0.0999731962,0.0017167737183449658,9.1668861285,0.16261903527262728,1.3312927818,0.0263097771560308,0.1005113104,0.0017871955684815245,9.2234633924,0.16826410002433675,1.3387730352,0.02767830032715159,0.1012229937,0.0018175676053451219,9.3102999936,0.17083086015413024,1.3451033166,0.02832000522598822,0.1039399021,0.0018515396296055885,9.6208802987,0.17308211883091795,1.3822525009,0.029394363626382522
1,GAT,0.2676098338,15.2227123997,1.4753646877,0.8219216669,0.0032296810988083637,0.0577411113,0.0010883652879433447,4.6737706186,0.11958623216741968,0.7945164096,0.016634748329926726,0.0819644931,0.001136536844981279,7.3485796548,0.131480645556675,0.4547533684,0.009566453783926414,0.0596863775,0.0010519933459865608,4.655264741,0.12006838838761849,0.8356559043,0.016822102276469488,0.0655696616,0.0010482337525571288,5.3469657498,0.12193969669881913,0.5105735808,0.01341180356999013,0.0607172419,0.0010683754021878263,4.8322319722,0.11664017803913024,0.7690380325,0.01744472484735715,0.0702209722,0.0011413750479136995,5.8857596169,0.12868628310352273,0.4620902886,0.010304219766678115,0.1446713261,0.0029932535809717156,12.5388045527,0.2720585418765601,1.598773481,0.0491144292647283,0.1095313195,0.0033196278405869537,9.5116634404,0.3198393689416611,1.0393416951,0.0472029488273773,0.1335120985,0.0032493294692905487,11.7546421647,0.29785039304489763,1.4319084081,0.04852325212720186,0.1028214644,0.0025955845199106885,9.1075809368,0.25132171832334743,0.9220861681,0.030211564474551793,0.1999455478,0.0017606635112933987,18.8597423306,0.19439652240459449,1.2755297459,0.02217809908445717,0.1952526427,9.817871459741158E-4,18.4824943561,0.10204398761318571,1.1772603655,0.008644804335553235,0.1999257663,0.0017540558714020486,18.8586146541,0.19353704320103685,1.2754471239,0.022077548686391793,0.1952263348,9.91563916245443E-4,18.4860928302,0.10257367362535087,1.177373622,0.008661214637682177,0.1999951996,0.0017548817623988233,18.8641395577,0.19320547171599464,1.2763531514,0.022043562189446603,0.1953621625,0.0010024016161200061,18.496126126,0.10310634290381945,1.179642745,0.008683256935044592,0.2001271021,0.0017581510174043639,18.8694467523,0.19296181191106182,1.277070346,0.022077097703276125,0.1956034726,0.001021038686828271,18.5140366129,0.10366365762406804,1.1837154867,0.008891311658017619,0.2002731233,0.0017760641880292503,18.876290076,0.19280153157846025,1.2760070463,0.022222715630633442,0.1958390718,0.0010364328246442217,18.5357671904,0.10406214776757204,1.1853018446,0.008993884866952656,0.2006627524,0.001780791397104108,18.8878905182,0.19232940523487302,1.2800420495,0.022159450218811837,0.1962536736,0.0010603937947762615,18.5630485881,0.1045119246928311,1.1913410444,0.009540549722107213,0.2012593066,0.0017920641729581002,18.9109007363,0.1929193201755594,1.2855972095,0.02209315126911505,0.1967848621,0.001068005617962752,18.5935749108,0.10425112712580138,1.1977651268,0.010012733093416602,0.2017259236,0.0017842440976503188,18.9223463454,0.19156698834350347,1.2884965107,0.021839723990929923,0.19760206,0.0010330706655403588,18.6317713867,0.10264726249637639,1.2093589419,0.010195148797344745,0.2024538929,0.001774636864262658,18.9553128892,0.1903379904853469,1.2952376561,0.021755671007808515,0.1980578618,0.0010276706670913596,18.657843007,0.10275363567290453,1.2134527242,0.010264340797148153,0.2027384187,0.0017205772287229655,18.9613315841,0.18555130348504698,1.2963064615,0.02077420359484329,0.1985474364,0.0010368350881408287,18.6859039031,0.10427669176282876,1.2175894539,0.010561617726465961,0.2052223224,0.0015381183309485652,19.1181838582,0.16963821429736875,1.2991884017,0.017761828199822225,0.20080232,0.0011043649759024414,18.8525217458,0.1173143889938485,1.2419000949,0.01119830884553556,0.2083897128,0.001514607209807216,19.3397833578,0.16649984718011004,1.3249030713,0.015931535833057654,0.2026725009,0.001028163411136576,18.9800308849,0.1181731066825274,1.2636290644,0.01020597207521165,0.210804394,0.0013914959575938408,19.5801236365,0.1533864025622871,1.3314303297,0.015342643188186317,0.2046152951,0.0010688180387699302,19.1453320748,0.12285907091867496,1.2870330834,0.011158320079653568,0.2132285458,0.0014617752905286092,19.8094867845,0.15983474933505543,1.3470468361,0.015640677095317836,0.2058251369,0.0011471787131916282,19.2406031485,0.13215983235461523,1.3002570204,0.011749849743720129,0.2012381997,0.0018169642263952254,18.957485716,0.20353058980900143,1.2881566055,0.02219871818371502,0.1973998078,0.001132490618062684,18.6191331165,0.12200527053369457,1.1991707501,0.010146232453477498,0.2021594004,0.0017047498350197898,18.9214510685,0.1828213016499992,1.2884030459,0.019900058793882996,0.1977740129,0.001086427632196457,18.6314289684,0.10719137651882263,1.205276578,0.010435632467656188,0.1998547477,0.0017549584040654639,18.8513030066,0.19369476602892502,1.2745220282,0.022093205448734683,0.1951434002,9.875246832358167E-4,18.4786407026,0.10259096296458085,1.1767827272,0.008693914710876797,0.1999433122,0.0017519414944569352,18.8593476434,0.19318364977399097,1.2759425581,0.02204435192968938,0.1953227086,0.001005910532801004,18.4912615321,0.1036266369472637,1.1813087349,0.008838177979651689,0.2013764891,0.001760035511005389,18.9038508327,0.19162674293010357,1.2880795963,0.021856121705371243,0.1965952219,0.0010671101161548418,18.5767898718,0.10520621770123664,1.1942024212,0.009846537360920336,0.2004998634,0.0017946506623853012,18.9160577986,0.19911771621832147,1.2836456775,0.02213519561693549,0.1952992457,9.85613007219365E-4,18.4931651675,0.10220604130872107,1.178098244,0.008282594641777418,0.2005344698,0.0017911889905869787,18.9192006123,0.19834255925544572,1.2842381475,0.02204075654327682,0.195309454,9.963613802230595E-4,18.4974829825,0.10275468729941228,1.1802040758,0.008344133088583859,0.2006317637,0.001790134352499834,18.9250286485,0.19792141041585168,1.2840861884,0.02198834027388152,0.1954711587,0.0010120869527861724,18.5111856156,0.10324567621939429,1.184524081,0.008408864489335048,0.2009553966,0.0017989894385459855,18.936266338,0.19759600179659506,1.2865567856,0.021975046598357875,0.1956259098,0.0010353690163415169,18.529805505,0.10374016489769043,1.1864920653,0.008661334308292228,0.2012544571,0.001813581263687955,18.9466028511,0.19725313846679346,1.2890806827,0.022121480624045037,0.1957982083,0.001051339146041847,18.5515268597,0.1042102320264186,1.1886398691,0.008933299950186381,0.2016166803,0.0018257992770291044,18.9587084425,0.19677942696836984,1.2906202103,0.022239671760167685,0.1964316942,0.0010634406424431973,18.5889278717,0.10504889833786932,1.1974591695,0.009395255930521531,0.202112848,0.001823936950664688,18.9662286287,0.1959339841426188,1.2947819614,0.021831498711723844,0.1975492778,0.0010855666722960871,18.6621534905,0.11040300129072579,1.2115352057,0.009663780730128349,0.2023836878,0.0018174165730508788,18.9674806994,0.19394720117341213,1.2969609726,0.021717799727412536,0.1980579337,0.0010935904169294827,18.7002198824,0.11254125256100538,1.2151833767,0.010280334187175045,0.2025601001,0.0017954255762910364,18.965004396,0.18993299784397655,1.2959638785,0.021325295097606504,0.1984508933,0.0010871701798706584,18.7275638139,0.11296582151252652,1.220609458,0.010580349568894214,0.202768467,0.0017689002233026035,18.9696303047,0.18709095213024066,1.2964813349,0.020899952679372266,0.1989167934,0.0010707628122044583,18.7616165218,0.11257456956613247,1.2243648037,0.01057226527287317,0.2043297767,0.0016832569619639182,19.1136304137,0.17207013227460483,1.289828903,0.01853438928046997,0.200460655,0.0010115265691023642,18.9099155452,0.10956187925551478,1.2406228246,0.010014155381259071,0.2063324208,0.0016098754610217524,19.2369864288,0.16351972895342018,1.299667242,0.016229590999159528,0.2022242092,0.0010873421724553868,19.0157102702,0.11814126634669192,1.2580241495,0.010149587479301806,0.2079868562,0.0015337522616120246,19.3940608575,0.15462742481203004,1.3013883553,0.015748236885442128,0.2034245543,0.0011330450123450526,19.1113111098,0.1229871536543553,1.2638748581,0.009931161764869204,0.2101902786,0.001476138882354909,19.6536051022,0.15378164424598925,1.2982634731,0.014450439093674628,0.2048636362,0.0012144422588167788,19.2132450921,0.13076823842585017,1.2811657801,0.010944729781954418,0.2011014205,0.0018008867260324842,18.9412740942,0.20001707332875363,1.2891000018,0.0223578995882887,0.1955067377,9.548717191329943E-4,18.4941425895,0.09992647549073269,1.1817666938,0.008215285509341717,0.2009443916,0.001809145101974963,18.945411851,0.19668683609992815,1.2856242108,0.02219890488289907,0.1958179913,0.0010457576201013312,18.5615008585,0.10415689353086525,1.1890569116,0.008915124732722476,0.2004859316,0.0017980792529808023,18.915984852,0.19960913532200875,1.2836591922,0.0221690752400726,0.1952202213,9.87105364183581E-4,18.486468301,0.10243826301241153,1.1774865742,0.00827284564101132,0.2004640763,0.001792793908958863,18.9148643522,0.1985008767461746,1.2833390746,0.02205690034887042,0.1952396881,9.957650325252438E-4,18.4919736098,0.10299463432625992,1.1800338981,0.008431666264742692,0.2006248046,0.0018086174277607745,18.930123008,0.19803476191567984,1.2829628962,0.02216172520360272,0.1954981644,0.0010203416094622427,18.5320739135,0.10345684089512883,1.1869791648,0.008678157465729692,0.209539338,0.0017929612377293603,19.5743595618,0.1897907951798506,1.3578900655,0.01923065266703135,0.2013764971,0.0010104716720423191,18.9241678208,0.11340562879769239,1.2560955774,0.009568845750663975,0.0538759657,0.0010812821093498218,4.1272676088,0.1246448891491344,0.728555421,0.017338880067639895,0.0571003866,0.001096881488584797,4.5601982698,0.12384779466748691,0.4492042329,0.013318786506285022,0.0596763564,0.001052383010125116,4.6552181324,0.12007079148152561,0.8356110578,0.01682219058267977,0.0654495122,0.0010477485385339365,5.3362254047,0.12183718924039573,0.5097203011,0.013421056441279128,0.0596640086,0.0010528499418245697,4.6551714188,0.12007461305371757,0.8355581728,0.01682215565853556,0.0653066162,0.0010473313706750123,5.3235034451,0.1217248405996081,0.5087170664,0.013433101317268475,0.0596484576,0.0010534272637443935,4.6551148779,0.12007902904337626,0.8354880403,0.016821940702546778,0.0651339865,0.0010470042979854475,5.3081859883,0.121603861451847,0.5075243269,0.01344960274506277,0.059628332,0.0010541674440049836,4.6550394019,0.12008444664485073,0.8354030029,0.01682192486013417,0.0649193792,0.0010466733014651707,5.2892674852,0.12146737158595308,0.5060422302,0.013474422251065163,0.0595844416,0.0010557745971560408,4.6546686458,0.12009660529756867,0.8351468353,0.016820010701542376,0.0645547347,0.001048342024341293,5.2607068063,0.12143229047909786,0.5031064863,0.013484307212459972,0.0595627166,0.0010564899431608425,4.6548578959,0.12009971113204228,0.8351535746,0.01682067480810446,0.0642945254,0.0010480710853754147,5.2341529655,0.12123722006463197,0.5020425262,0.013593828967586727,0.0595136253,0.0010589584505541281,4.655846364,0.1200759920467035,0.8349173599,0.01682521256923668,0.0637965846,0.0010509709796183717,5.1911272052,0.12121358504309655,0.4994424055,0.013759083036307325,0.0594271319,0.0010639840224364273,4.6577305707,0.11999946528214198,0.8323671668,0.016852473141945667,0.0630263126,0.001058437527679362,5.1265079206,0.12141587168900118,0.4946451019,0.01392049047268091,0.05914246,0.0010831375720562924,4.6581406441,0.12072495527437564,0.8262800223,0.01698033380119484,0.0616233163,0.0010803763233244237,5.014837969,0.12227011831187537,0.4839593236,0.014209851371495762,0.2126530309,0.0017981537754040947,19.8735159185,0.1952354830377921,1.6046530493,0.02299223851650813,0.2216542657,0.001253507479036324,21.0008956764,0.14296418472470648,2.5114626663,0.025103016950159596,0.059685394,0.0010520437253270418,4.6552549942,0.12006872372937093,0.8356506915,0.016822109201880722,0.0655556315,0.0010482037015771314,5.3457480917,0.12193146846897236,0.5104682815,0.013412601947422432,0.059685403,0.0010520422995298241,4.655255168,0.1200687044903875,0.8356507651,0.016822115740893,0.0655572861,0.0010481831900960824,5.345907313,0.12193027913525008,0.510481371,0.013412447464948372,0.1988175398,0.0015928433695753014,18.828987735,0.1743020280891763,1.2365668956,0.01682642460536403,0.1966093937,9.591824643935063E-4,18.7130279254,0.10217275990204043,1.1809504283,0.008708330437001113,0.1986708006,0.0015799939873303314,18.8242800219,0.17238630643992578,1.2343914139,0.016937904209198964,0.1964804025,9.822830549286697E-4,18.7018303458,0.10366814647711226,1.1789696534,0.008516846423412834,0.1985943115,0.001571411785624634,18.8242873694,0.1710920761198484,1.2332499867,0.016962095890543715,0.1965620942,9.920579620163329E-4,18.7016961543,0.10435369155904356,1.1793507412,0.008578573191387948,0.198483184,0.0015592578362798116,18.8245531269,0.16958394731518664,1.2304405409,0.016812357687130023,0.1967859127,0.0010077142452104167,18.7155326527,0.10526162553846487,1.1814340302,0.008524643687568414,0.1984917263,0.001553867111435209,18.8263981915,0.1685234081604096,1.230172865,0.016692773346571262,0.1970933888,0.0010295484447076786,18.7370212932,0.10606511978968393,1.1852426214,0.008798315065965756,0.198861407,0.0015499229013083199,18.8369078624,0.16766485206804674,1.232846567,0.016647294975460726,0.1974869726,0.001043555940043465,18.7629380537,0.10599137492267943,1.1900869665,0.009187483986380602,0.1994193439,0.0015525891278763998,18.8553029736,0.16768709630439665,1.2388694964,0.016700611006786548,0.1979504607,0.001044607581821997,18.7886388076,0.10510702134015595,1.193570688,0.009607846220667772,0.1999800423,0.0015586994578814738,18.8764020909,0.16756630280280102,1.2427386227,0.016849192117131314,0.198399942,0.0010272424251363452,18.8138793588,0.10376247192988416,1.1973994823,0.009844524721894907,0.2006878166,0.0015329233509866044,18.9101573158,0.1668567121934266,1.2475218898,0.01676417439064626,0.1987172119,0.0010258372190557331,18.8339200802,0.10356927899720071,1.1984544125,0.009779185446651474,0.2014412717,0.0015080964823246555,18.9564842152,0.16655733465386627,1.2562563672,0.01660689757299659,0.1991722847,0.0010474168224732692,18.8742411086,0.10688674443540695,1.2019956881,0.009782673663165913,0.2044887205,0.001423676227237078,19.1905635158,0.1632777331052829,1.2726040467,0.015088406907291439,0.2002380262,0.0010211576763654083,18.9687065732,0.10720919175145384,1.2114591316,0.009403801252685001,0.2072048192,0.0014023177243406718,19.4239184118,0.15759335371772504,1.2839164711,0.014177352573735338,0.2012559882,0.0010485780848367946,19.0738388584,0.10867965990469422,1.2229000833,0.009106563896443048,0.2097258491,0.001345251277642954,19.6196814647,0.1448582021840669,1.2922578818,0.013169241284143898,0.2025681423,0.0011231927706320051,19.2068264717,0.11585600817393978,1.2397623455,0.009914341430473332,0.212031278,0.001386875264758875,19.8419916307,0.14774610096716598,1.2991610967,0.01300010869185331,0.2029610674,0.0011436201292387258,19.245531857,0.1177310173361294,1.2437195888,0.010310676602434973,0.2008209383,0.0017400330456632139,18.9948943011,0.1922464202891695,1.2473384184,0.017751037997818606,0.1980899982,0.0011589909404305107,18.7747735476,0.1256073663643976,1.1957787107,0.009522345456871433,0.2015197148,0.0015144992571804055,18.9711570448,0.1659596639247019,1.2552614164,0.01615084694373642,0.1988144627,9.973509913766567E-4,18.8449628601,0.1037261392995999,1.2016260448,0.009577942994192437,0.1986808667,0.001584882645497767,18.8232318854,0.17304267069425391,1.2359397542,0.016994022743305952,0.1963749705,9.774251889530983E-4,18.7015588384,0.1033134860412715,1.1802069335,0.00878541683700893,0.1984743494,0.0015650773143841808,18.8206275354,0.17048182407517817,1.2324910442,0.016990460764793873,0.1965069438,9.899020153530348E-4,18.7061122207,0.10440349464457595,1.1803454818,0.008454522281004408,0.1997268439,0.0015330110893271452,18.8672508809,0.1668419020600041,1.2410783031,0.01648272070988282,0.19795861,0.0010345129288703936,18.7935631842,0.10540387651789662,1.1928717839,0.009318699480077679,0.1991232017,0.0016220323671246515,18.8680174945,0.17785052748586383,1.2391942533,0.01687461229184244,0.1966717478,9.466857979287532E-4,18.7195018008,0.09992918532140649,1.1807180365,0.008075597996433453,0.1990962248,0.0016099785712859658,18.8687561091,0.17594926688395152,1.239240502,0.01695838801301586,0.1966371785,9.819760689548397E-4,18.7134652645,0.10247406088371828,1.1818899314,0.008343364549149222,0.1990956002,0.0015972839447011293,18.8702993183,0.17401107625090995,1.2394242287,0.01682687989497756,0.1968115767,0.0010067998808104817,18.7235792341,0.10425351281371768,1.1854840179,0.008605486098995222,0.1991417376,0.0015918508095924065,18.8690397453,0.17214578205985762,1.2404140135,0.016818219614453844,0.1969712731,0.0010241537970441745,18.7428765504,0.10531064597181047,1.1867210823,0.008677538533478258,0.199193185,0.001587064585957358,18.8735623095,0.17110109767912068,1.2406976252,0.016722751478150957,0.1973898623,0.0010517152656494056,18.7701898495,0.10594486399066261,1.1908396625,0.00919118833448646,0.1995491678,0.001580937696432089,18.8848104682,0.1701818632845463,1.24163689,0.016576540380911817,0.1982768692,0.0010626824549224477,18.8269048189,0.10878008307590134,1.1995662723,0.009609881112688127,0.1998624925,0.0015744456167171986,18.8894954541,0.16902296487459922,1.2426887845,0.016422769620255896,0.1990506982,0.0010497356810168928,18.8792622794,0.11062851066971842,1.2079548416,0.009684800617462396,0.2001577798,0.0015660028735605819,18.8964073023,0.1678917603040721,1.2427721922,0.016460504579143373,0.1993748585,0.0010268938601432963,18.9049198809,0.10887730448077781,1.2121631939,0.009298236015503156,0.2006757377,0.0015455594456377276,18.9205429765,0.16711310126079285,1.2469416845,0.016491468673226164,0.1995008434,0.0010235711992821995,18.924631558,0.1075191946212396,1.211731034,0.009081482092698306,0.2013029128,0.0015166881683457546,18.9693123618,0.16482289489327628,1.2538648023,0.016399496303240536,0.1996256102,0.001014707346972515,18.9442294358,0.10592868445326789,1.2118513015,0.008969431866065988,0.20319117,0.001512893585153959,19.1518302749,0.16124378845090437,1.2569534695,0.015293859388656612,0.2002245419,0.0010498880892742808,19.009795859,0.10474616239748356,1.2151887877,0.008938699737657598,0.2048368515,0.001437465825680736,19.3201658274,0.15025776822514036,1.2565995031,0.0130234698525393,0.2013209985,0.0011230534270461046,19.1016489865,0.11073459652249606,1.2251968524,0.009505447227774189,0.2066809897,0.0014129355965506708,19.5000983857,0.14357003233613902,1.2582257765,0.012671331461215905,0.2028290939,0.0011991576209990078,19.2466696182,0.11759378507812392,1.245090215,0.01050359490841112,0.209648794,0.001450793920582796,19.7475859658,0.14728527981777406,1.274795518,0.012930715216104637,0.2033671993,0.001219,19.293093654,0.1191463225743875,1.248140245,0.010613062800153403,0.2000327839,0.0016439808393044,18.9145633473,0.18155245974373357,1.2462196656,0.01683780828967951,0.1959699578,0.0010035447174889618,18.6356590307,0.10267830113514734,1.1797417236,0.008215000304321358,0.1992682342,0.0015441224044744639,18.8966112313,0.1674636500796516,1.2423131114,0.016408857821311025,0.1976447511,0.0010239287084558182,18.7871206493,0.10491910760199974,1.1935481658,0.0087793192218987,0.1990958146,0.0016214046379605556,18.867414418,0.1778658375967684,1.2386593598,0.016755049955162773,0.196511916,9.528215992514024E-4,18.7039649306,0.10035570605102632,1.1798019062,0.008004883571920331,0.1990004639,0.001605882934712241,18.8663913678,0.17565172976375723,1.2381420436,0.016819197275732275,0.1964529441,9.81769830459258E-4,18.697235423,0.10270835025449489,1.1806100971,0.008145901730318136,0.1989463719,0.0015856068239005533,18.8672355143,0.17124918699369057,1.2395545027,0.016711701678763895,0.1968210215,0.001019422385471302,18.7396289925,0.10481491637643947,1.1865663411,0.008557550408849486,0.2080455633,0.0016408592261373308,19.595293395,0.17848784893936057,1.3081329463,0.016252862947800917,0.199778815,0.0010655524388785379,18.9682485928,0.11086577388445905,1.2205237624,0.009074724789215375,0.0553974623,0.0010287278551687031,4.3453258937,0.1165592189189684,0.6815802518,0.01667834781985314,0.0585468583,0.0011368166079012041,4.7679638117,0.12398881564883181,0.3989937062,0.010564114160685693,0.0606840231,0.0010686215419876206,4.8300913661,0.11664916409044687,0.768653205,0.01745261673789922,0.0699968444,0.0011397328634377443,5.8644417799,0.12844501151465557,0.4601699462,0.010301279823400586,0.0606428522,0.0010689490165578526,4.8274313875,0.11666413246580973,0.7682104569,0.017463323452309987,0.0697268577,0.0011379556230363293,5.8388104156,0.12817556661080146,0.457923566,0.010299500376231849,0.060591825,0.0010694096502276383,4.8241529433,0.11668615720384316,0.7676967545,0.01747472672175448,0.0693962612,0.001136164160673976,5.8074876015,0.1278814889262711,0.4552036926,0.01029846124428305,0.0605264227,0.0010700584096207085,4.8199860669,0.11671903694770618,0.7670906219,0.017489021098963775,0.0689797936,0.0011344439166393375,5.7681457749,0.12756279889136957,0.4518457532,0.010300287083377822,0.0603547094,0.0010722975333367134,4.8103941786,0.11680949069746002,0.7654024987,0.017526833284994752,0.0682261278,0.0011274985587573937,5.7052387434,0.12698829613787246,0.4454857097,0.010282924243618641,0.0603227,0.0010725735406022284,4.8074756437,0.1168415047746305,0.7654782873,0.017528830052231097,0.0677035952,0.0011326985477169112,5.6480525817,0.12688205155182508,0.4424436408,0.010357537448640966,0.0601551693,0.0010758526850828602,4.7980022857,0.11696947170950205,0.7644052128,0.01756079192405627,0.0666528305,0.0011344756498047899,5.5496138736,0.12660583767741518,0.4355220981,0.010450383055180321,0.0599369978,0.0010832797422642038,4.7892447375,0.11703125151001334,0.7630830691,0.01760762329219932,0.065014414,0.0011417320175943215,5.3970454728,0.1266480127518786,0.4265071744,0.010807417730429411,0.0594249363,0.0011027823901386892,4.7725034595,0.11733631160472022,0.756982017,0.017735989681999707,0.0620887193,0.0011667887555166102,5.1337217987,0.1280708789616125,0.4122142425,0.011234126312268347,0.0660710529,0.0011368438767042728,5.3620711591,0.12992274774264898,0.8916669714,0.01649909867235177,0.0519758829,0.0011291510085015201,4.1182390103,0.1233158154779832,0.7207569858,0.016904024432069422,0.0970245658,0.0016606793790494298,8.7873416909,0.14834010339419343,0.7470212527,0.018728158692193957,0.0983679567,0.0014427227730925993,8.7947173412,0.13605217156664573,0.7607528954,0.01703604352541986,0.0974080463,0.0016509718350111245,8.8016040277,0.14556260243963765,0.7559735509,0.018527498913776787,,,,,,,0.0971282383,0.001686925605947103,8.7893603899,0.14908354674812374,0.7496226336,0.01932876749821364,0.0980475832,0.001504228706015146,8.8084824276,0.13822036294989246,0.7555267727,0.01768081465883289,0.1021298283,0.0015886761784580268,9.1748096656,0.14991450532887068,0.8061359317,0.018860254001470924,0.0508659859,0.0011207127196565586,4.0009678316,0.12208126728945765,0.7044440566,0.016720984271268245,0.050128272,0.0010984907828470842,3.9494987581,0.12180792253379909,0.691188647,0.016419758920276507,0.0493680011,0.0011290633286047333,3.8837380289,0.12341387510729901,0.6806265721,0.016714140091551224,0.0488972537,0.0011759876700033892,3.8406516654,0.12732988077038318,0.6745626757,0.01723791414295825,0.0483316266,0.0011906662000745634,3.7965695293,0.12858705288636177,0.6653071409,0.01746899524872567,0.0478161719,0.0012358940084003969,3.7614867616,0.13233749462265032,0.657278989,0.018107983902135544,0.0474751849,0.0012376202971832678,3.7338001019,0.13133188289596703,0.6532319495,0.018088302905469048,0.0472324971,0.001257782970150256,3.7152083005,0.13372166094541302,0.649910762,0.018442910263838513,0.046471051,0.001261031323956705,3.6649133611,0.13296491716990613,0.6380568491,0.018748896714206945
2,GCN,0.2676098338,15.2227123997,1.4753646877,0.832324999,0.004080820383207279,0.0543411114,0.0013869289815992742,4.5188433036,0.14527287785405782,0.7603123299,0.020751030962340163,0.0782596105,0.0013398123002868723,7.0604420233,0.1530219114146729,0.4401779045,0.010645105307135295,0.0564182171,0.0013280432974869456,4.5289089863,0.14575979488871407,0.790139412,0.020087460192866596,0.0636867936,0.0012529441328327452,5.2673505304,0.14360735590143006,0.5169063374,0.013979936158652513,0.0571559601,0.0014248126192591079,4.5723774951,0.1547966283224541,0.7372763722,0.021861562913021566,0.0653292858,0.0012678371346509772,5.4281767337,0.14649084592219405,0.4570761317,0.010743009168757141,0.1437461981,0.002532579515039952,12.5810778361,0.22237527889808256,1.5902161915,0.045089484250765165,0.0945552668,0.0018776860759988608,8.043157596,0.17652978312171574,0.8162878179,0.02666446746139889,0.1255744156,0.002824063738657469,11.0657115315,0.24294767826015543,1.3323375094,0.04445764538299347,0.0886177802,0.0025317770438962432,7.780803321,0.2361575273117501,0.782704912,0.026101217423714167,0.1987584318,0.0017740552415299812,18.9251011527,0.1905789074740434,1.2592661335,0.02198911369291632,0.1975516439,0.0010522304880585813,18.7742049443,0.10620522104397694,1.1754831152,0.00814736675251581,0.198853326,0.0017444001834441545,18.9253481915,0.1867195274201389,1.2614958577,0.021651401155583443,0.1976543841,0.0010739636865369333,18.7898855188,0.10779265859973952,1.1768062936,0.008237273881570285,0.199035715,0.0017354650673522644,18.9314741023,0.18591342718588133,1.2671626652,0.02149194346726233,0.1978655689,0.0010938537379375727,18.8066807393,0.10950092476321832,1.178138437,0.008313811640878088,0.1990914276,0.001729346119202284,18.9393599193,0.186009600652762,1.2697651915,0.02147595229553279,0.1982135771,0.0011101522418119057,18.828662559,0.11108952955611973,1.1815634211,0.008416619808450421,0.1991544485,0.001715756392964922,18.9414997564,0.18581287476921507,1.2732750729,0.021138508320125145,0.1986258627,0.001118951294739856,18.8568915529,0.11260114087343875,1.1896560372,0.008547017198999893,0.1992608191,0.0017117236926560316,18.9378296985,0.18623541734321106,1.2771673237,0.02084491933301734,0.1990620608,0.0011174479853666567,18.8921426464,0.11329903932072857,1.1964909713,0.008694183802980014,0.1997159907,0.0017133192930682826,18.9432645932,0.18651101402330106,1.2817468419,0.020804987262673342,0.1995210272,0.001114948429300656,18.9292761729,0.11380386016300151,1.2017222543,0.008716599681068301,0.2001771279,0.0016856319289809386,18.9622288167,0.18532074580844962,1.2835534008,0.02068094763302688,0.2000227211,0.0011126401035375275,18.967188528,0.11455392784186844,1.2067156957,0.008705703819910255,0.2011559149,0.0016702032810409636,18.9923003127,0.1843274123753708,1.2934972877,0.02064952946195143,0.2006163415,0.001105383191477055,19.0075716362,0.1152738113536635,1.2141874137,0.008546338631250226,0.2017178823,0.001656820147149352,18.9804210674,0.18180756741126042,1.2969357757,0.019967710033952316,0.2012788363,0.0010887152979544284,19.0490761513,0.11550455294056594,1.2236718727,0.008434503067756867,0.2034939429,0.0014899325488088378,19.1286858972,0.1656463559484482,1.2879827675,0.01625345027986366,0.203328734,0.0011045944957313522,19.2275247619,0.1190926910939542,1.2477677678,0.007991346882722586,0.2054498621,0.0015235438950027007,19.2692562587,0.16617418757436428,1.2835601537,0.013916681069852825,0.2054543699,0.0011292245126634471,19.4498899204,0.12111896723469863,1.2698929155,0.009202087534902067,0.208392104,0.0014157510374356078,19.533245638,0.15473757430566112,1.2962861625,0.013844901660900305,0.2073652513,0.0011386535908694969,19.6313916286,0.12429469769463218,1.2874403703,0.008608775696926944,0.210519976,0.001497004676011401,19.7420488395,0.1588900109226505,1.3071753986,0.013915255333625755,0.2082902733,0.001177540657472174,19.701474837,0.1275593233048843,1.2990682402,0.010034881962434834,0.2002625808,0.0017767073478769653,19.024542268,0.19493004929717736,1.2669783282,0.019527950174045405,0.1999182459,0.0011931533849426066,18.9558125619,0.12723570839980416,1.1999950068,0.008110798419391274,0.2012732941,0.0016683189143566046,18.9786327978,0.18433314806892437,1.293269824,0.019348674192305786,0.2002023288,0.0011056645060776799,18.9586905072,0.11723988748715174,1.2002160854,0.008831833161920577,0.1987155669,0.0017551954307141982,18.9150944299,0.18826445353544574,1.2585249546,0.021719580704976787,0.1974412242,0.0010594885558607983,18.7702426837,0.1068404381308875,1.1743863765,0.00825956584815449,0.1989998574,0.0017319774825326107,18.9288641724,0.18666709106856516,1.2663485206,0.02147389126357866,0.1977221557,0.0010889412289008071,18.7928288771,0.10956981368059363,1.1772104773,0.008493872791606901,0.2001561469,0.0016962888904900604,18.9555997475,0.18594922007096454,1.2811037698,0.02065632019503958,0.1991330485,0.0011037721685202976,18.8903238682,0.1143087510823209,1.193509367,0.008731712260490493,0.1993346088,0.0017954046897566019,18.9870063448,0.19255912481365303,1.2706237698,0.02171384597440076,0.1976185467,0.0010535435444251936,18.7903190376,0.10550626694182673,1.174949235,0.007814263432979463,0.1994539171,0.0017908059638051242,18.9900842706,0.19180882771395064,1.27193788,0.021641423566854376,0.1977114648,0.0010810212763863623,18.8028915292,0.10753201158259804,1.1771171387,0.008042747726989825,0.1995380703,0.0017882989123745505,18.9956720359,0.19132041657387222,1.2769219813,0.021544941587296074,0.1978813815,0.001109026149376109,18.8175518901,0.10951004398684168,1.1797570361,0.00828080750893293,0.1995320502,0.0017872143128343618,19.0023141605,0.19158404640522655,1.2794975356,0.02145176093004954,0.1981400144,0.0011288764325646983,18.8400415179,0.11130196841026667,1.185026148,0.008573298140155864,0.1994867004,0.0017786008546045399,19.0040743381,0.19116244903746132,1.280802549,0.021369569532398165,0.1984788106,0.0011357961965071022,18.8700355748,0.1128175192778143,1.1897013045,0.008779256061876769,0.1992660943,0.0017686070790314055,19.0018249083,0.1910168805891249,1.2752134448,0.02144626442996542,0.1989338194,0.001134037036432232,18.9045284435,0.11394174655498308,1.1969409215,0.009002153520130615,0.2004503856,0.001760691341490609,19.0160695828,0.1898300720433936,1.285640849,0.021181897105783512,0.1994664723,0.0011241894858074416,18.9409888659,0.11467072910730096,1.2028837567,0.008813072449492289,0.2008570222,0.0017069182757238261,19.0145724287,0.18562750444371115,1.2888773496,0.02039041561616634,0.2001148874,0.001104649265604246,18.9849086221,0.11475649301455669,1.2121191171,0.008329194078660911,0.2015706383,0.0016929412275681634,19.0349799407,0.184898594937874,1.2940418353,0.020374843189580626,0.2006826492,0.0010895517426905434,19.034935353,0.11424522663989074,1.2183980142,0.008072598528355042,0.2016271006,0.001633228704131788,19.0201625783,0.17869940264869383,1.2829828945,0.019089111922768957,0.2013358807,0.0010587445395372768,19.1000532796,0.11208483210943397,1.2255264931,0.007835357298809034,0.2028403931,0.001526066839951645,19.1840329499,0.1637694536841349,1.2704116651,0.016558087872698343,0.2035489423,0.0010499266641056412,19.3426586294,0.110871452376164,1.2509309394,0.007722893758171221,0.2040285639,0.0015393401183624105,19.3012116576,0.1600504071972327,1.271406833,0.01320360958223167,0.2051659198,0.0011064732260655926,19.4944986083,0.11788395490481307,1.265805893,0.008537358842171272,0.2056072967,0.0015521968303021368,19.4033128956,0.155646002113771,1.2625776927,0.01328044803461088,0.2068564232,0.0011317839899910229,19.6352199053,0.1229746548277327,1.2810275365,0.008399451351130025,0.2083500033,0.0015447242472363797,19.6416137049,0.15646873157918806,1.2679234683,0.013244585874990581,0.2081388072,0.0012162684736520962,19.7562930511,0.13409381181471425,1.2937833658,0.009900137625306024,0.1995170592,0.0017426766768393958,18.9865405985,0.19037590418957961,1.2675459441,0.021364336287373872,0.1971953645,0.001082470784825161,18.7710391782,0.10476937367857077,1.1720777913,0.007666094181524252,0.199095474,0.0017823756618625603,18.9903300711,0.19321252226499191,1.269561144,0.021601075575072647,0.1987091927,0.0011173598346101402,18.8954741459,0.11423889268983659,1.1877810471,0.008630035689381591,0.1993070886,0.0017979760843793223,18.9851538874,0.19250905378708816,1.270681236,0.02181642537172394,0.1975220569,0.0010548592323149095,18.7828773417,0.10558755238663316,1.1739169124,0.007773265658653382,0.1993735733,0.001793619803637326,18.9871851596,0.19198578762502186,1.2706914188,0.02170728474498826,0.1975548287,0.001085639903467075,18.7921639346,0.10779842134280075,1.1753633696,0.007975669940512834,0.1993545586,0.0017898698276690404,18.9917553493,0.19204673236741104,1.2748712792,0.021610385466252102,0.1980538337,0.001126081702186835,18.8433196015,0.11225002818262451,1.1825872689,0.008400770440858386,0.2078250413,0.0016983459600446546,19.6047414441,0.18519671345895963,1.3354412088,0.016105525356224802,0.2029768417,0.001057421864725711,19.2526950493,0.10940605806352773,1.2592501082,0.00826842167526548,0.0496441012,0.0013450241633517221,3.8936548819,0.14748104698570594,0.6716600729,0.020402158880863563,0.0568091712,0.0012653683258245403,4.6561611381,0.14428846443496446,0.4447466258,0.012763967173257694,0.0564059191,0.0013286034020730188,4.5288387827,0.14575791491373633,0.7900746666,0.020087330111291546,0.0636204184,0.0012528571347124938,5.2617027707,0.14348933741222725,0.5160943814,0.01396608413264076,0.0563908722,0.0013292749903612872,4.5287553073,0.14575562172691658,0.7899990134,0.020087221360855265,0.0635442484,0.001252946128131613,5.2552953674,0.14335786730765773,0.5151445612,0.013955157792013674,0.0563719444,0.0013301278134074184,4.5286501309,0.1457533976928154,0.7899006033,0.020087715723794978,0.0634540249,0.0012532134694456488,5.2478225942,0.1432024644131518,0.5139991629,0.013941218813288886,0.0563476148,0.0013312317604384295,4.5285186277,0.14575051986871262,0.7897719004,0.020089022076746295,0.0633456188,0.0012537144810522052,5.2389373257,0.14302339390463367,0.5126128793,0.013924568431373376,0.0562924105,0.0013343897481620578,4.5281559505,0.14574147032673987,0.7894371353,0.020101054947439946,0.0631122584,0.001261888663868568,5.2123874218,0.14302800764885176,0.5120075367,0.014107345923312435,0.0562676553,0.0013346973439697855,4.5280848332,0.14574020491957598,0.7893371987,0.020094139195297716,0.0630374261,0.0012569383437543785,5.2144306852,0.14260520607607563,0.5089140542,0.013925818755103772,0.056196869,0.001337872564932849,4.5278525454,0.14573939059156243,0.7889163954,0.020103166790334304,0.0628049867,0.0012612557234756162,5.1968789063,0.1423743553664072,0.5063343865,0.013978866835333972,0.0560780933,0.0013442447693779581,4.527771659,0.14584402055278098,0.7865461551,0.020212799806063483,0.0624492429,0.00127126747775596,5.1717401894,0.14218588285761705,0.5028766394,0.014138052942325546,0.0558023417,0.0013561496967518002,4.5271053344,0.14594908414238164,0.7840796229,0.0202870635627732,0.0617704229,0.0013018755700910897,5.1318955768,0.14233741824622226,0.4974521597,0.014690379300753266,0.2102196549,0.0018145591751166452,19.7850670999,0.20053383965804875,1.5736441198,0.02881195015961259,0.22470149,0.001322769443251544,21.467863106,0.1454251036960263,2.5270446188,0.023609773272947797,0.0564167393,0.001328119347046793,4.5289012136,0.145759411116401,0.7901321182,0.020087511144987573,0.0636777645,0.0012529920191286135,5.2664764155,0.14359380190662827,0.5168294135,0.013980647302610848,0.0564167809,0.001328117464684506,4.5289006582,0.14575942769851974,0.79013235,0.02008751532668986,0.0636789933,0.0012529780524813672,5.2666036116,0.14359403880732655,0.5168388553,0.013980392269174712,0.1991077598,0.001730230620466532,18.9370600436,0.18637012045657964,1.2556863808,0.018692823275257273,0.19732683,0.001062782668281714,18.8194896443,0.1061948190261653,1.1839847782,0.008418080600707029,0.1990489661,0.00170256101212262,18.9310478679,0.1835271820412442,1.253539811,0.01835147321061718,0.1974208016,0.0010928568067226374,18.8302272854,0.10936510752063476,1.1820624105,0.008080506110386897,0.1989425828,0.00164697146301932,18.9111574167,0.1777662969462997,1.2538567449,0.01794145936093271,0.1976410685,0.0011070054200409318,18.841708181,0.11141099460555946,1.1821106331,0.008003294259241003,0.1988394844,0.0016564778899822359,18.9033752329,0.17909865041367565,1.2490085446,0.01791022451003895,0.1979968714,0.0011207765165277153,18.8650326276,0.11328276172039592,1.1844733815,0.00815270648312571,0.1983395463,0.0016398512127629142,18.8490225759,0.17716764447268582,1.2412986803,0.01725513775662194,0.1984487322,0.0011250435547124386,18.8962921861,0.11436818965516592,1.1901674145,0.008252028720260249,0.1982456492,0.0016270888113437446,18.8239803642,0.17589903847662158,1.2412106744,0.01674358354713829,0.198789523,0.0011285176117367419,18.9319688988,0.1144207282226433,1.1931102952,0.008409789176905685,0.1988461104,0.0016329657069271235,18.8369992019,0.17537947406695004,1.2457785698,0.016805643427134826,0.199124928,0.0011228005165656097,18.9648801077,0.11392682254851137,1.1949520795,0.008355945906957513,0.1993447538,0.0015799588602238982,18.8615023555,0.1715266660930597,1.2469701248,0.01627296260672899,0.1995828078,0.0011026014692535105,18.9976590113,0.11270650245660185,1.1976757247,0.008262394931253287,0.2002236696,0.0015296355775151153,18.9024931172,0.16838035669281617,1.2477901812,0.01589756025307028,0.2000441203,0.001082253205123459,19.025240258,0.11167842028789626,1.1988807392,0.008220993674733001,0.201178809,0.0014951655426741213,18.939662595,0.16486282383545417,1.2579743353,0.015549795464892777,0.2003093036,0.0010823931817967073,19.0410456187,0.11179170482195895,1.2001591141,0.008301004999396157,0.2039392303,0.0012628459921938226,19.1726567458,0.15065058856838232,1.2664718924,0.012188137757672418,0.201641124,0.001152029947527407,19.1418707355,0.11799434977150389,1.2111939091,0.008982127142275375,0.2072747342,0.0012505582753314618,19.4915543313,0.14949998908026715,1.2845946231,0.011321505421100147,0.2039219638,0.0012398725740978384,19.3530005257,0.12507024647373172,1.2512118557,0.0105410349586746,0.2098829679,0.0012662622161306086,19.7008838437,0.14399098006125247,1.3132292738,0.010606020695812355,0.2048488422,0.0012676517660619574,19.4183673043,0.12452290980377867,1.2619933856,0.011255160505297115,0.2124665674,0.0013925968548004122,19.9717563817,0.14985509168860428,1.3278178398,0.011314549394474356,0.2052784463,0.0012647244759235112,19.4514522473,0.12338953322709345,1.2610311494,0.011225962809487657,0.2007112695,0.0017419319734134282,19.0620386085,0.19255769005936899,1.251060537,0.017369143099185982,0.2005523641,0.0013438660647549666,19.0755603961,0.1435670791442105,1.2093125395,0.00952375671675836,0.2004994933,0.0015084942823888994,18.9162285799,0.16675849466518938,1.2599395825,0.014335372161196234,0.2000846251,0.0011134666586835908,19.0040062761,0.11369517765499115,1.2054507482,0.007967027802135498,0.1989864498,0.0017093788345478014,18.9291094926,0.1840901361263009,1.2536094198,0.018386724613155006,0.1972217233,0.0010691328261726884,18.8187822848,0.10678598962878978,1.1827734488,0.008352561164098112,0.1988657836,0.0016401929764512466,18.910448308,0.17766814494725833,1.2530618907,0.017825474579937557,0.1975693318,0.001091272651540393,18.8411991477,0.11017848370258142,1.1824273414,0.008026405359810829,0.1988409829,0.0015705311203538755,18.8359752178,0.1707350677863221,1.2431714433,0.01534722512378052,0.1991730717,0.0011034024651050947,18.9453273864,0.11325536408930041,1.195027301,0.008016994075088242,0.1996921153,0.001756412821633912,18.9941208077,0.1893682085963745,1.2610443806,0.01851086186540216,0.1972464841,0.0010323802594005757,18.8201491772,0.10270505985588052,1.1792010332,0.00739444365723345,0.1996671171,0.0017389899367161387,18.9914438477,0.18674225229711675,1.2618901847,0.018350071961711758,0.1973656049,0.0010731710022172608,18.837963,0.10628588693707175,1.1810778821,0.0075782561978333775,0.1994784569,0.0017132769770238552,18.9779796172,0.1834530510294119,1.2613123126,0.018192848375117074,0.1976115006,0.0011043038531129011,18.8651144967,0.10948122253610433,1.1832781055,0.007794332813012285,0.198958696,0.0016932253246393406,18.9399832086,0.18049835980141204,1.249208727,0.017751353216022715,0.1979624247,0.001123369930165482,18.8960898561,0.11181961498771135,1.1856446126,0.007988133261282011,0.198413814,0.0016902263162073888,18.8944766016,0.1792928756476397,1.2404857406,0.01725898018424032,0.1984237344,0.001126980478979117,18.9309450492,0.11285534952761433,1.1885342059,0.008102640680667014,0.1979932246,0.001684442934622601,18.8678172009,0.17961163976479919,1.229809255,0.0170640411684923,0.1989676876,0.0011173625195074336,18.9651202076,0.11304852707576513,1.1925527152,0.008098597100732942,0.198817024,0.0016420682080839394,18.8575132774,0.17422334347038573,1.2328187945,0.01615158936451766,0.1997194124,0.0011090121730621355,19.0094248742,0.11414435178316971,1.199597516,0.007836209861916665,0.199783343,0.0016138454077141342,18.8754992046,0.17085518533249144,1.2434376043,0.016417333187823166,0.2006303986,0.0010826504514385056,19.0602025385,0.1148078407122092,1.2095424655,0.007557396443220377,0.2004454369,0.0015401990131148637,18.9044403256,0.16646950045278563,1.2471150226,0.01572248809826231,0.2013833719,0.0010448664986494687,19.1016966907,0.11406292018881509,1.219366041,0.0074160111245871255,0.200799299,0.0014742102970743353,18.9268026277,0.16360554818831788,1.2447324903,0.015055718614533151,0.2016296581,0.0010619449138255714,19.1229976852,0.11482402698912803,1.2203644961,0.007873607686442092,0.2018699504,0.0012624816830354411,19.1253944503,0.14670753999709762,1.2437192006,0.011272997161358642,0.2024061112,0.0011152013271154228,19.2547022525,0.11475124333966931,1.2265991249,0.008789164522296758,0.203057278,0.0012611970504247145,19.2920310335,0.138907986725026,1.240988321,0.00979522924693445,0.2041091732,0.001191485627273783,19.4458617938,0.12240452751430399,1.250276425,0.010830904579027552,0.2052274402,0.001429905591289159,19.4467596829,0.14329501004919884,1.2491265349,0.010035666893634922,0.2049783864,0.0011822089493824686,19.5107305813,0.12132409161415551,1.2575308784,0.011335256106502403,0.2085237254,0.0015241358207194002,19.7274977975,0.1495629711860526,1.2693875182,0.011763537095618818,0.2054999708,0.0011627385776691165,19.547922526,0.1204772452291303,1.2586955124,0.01120610074914553,0.1992414058,0.0017748611213275253,18.9477637165,0.19129812271948723,1.245143671,0.018592042087947198,0.1969780905,0.0010710121381198256,18.7853591507,0.10449863626861358,1.1778975529,0.007362230096920362,0.1981605295,0.0016216661185336518,18.8997660378,0.17467122794839451,1.2375254152,0.01645084244043447,0.1990184522,0.0010974812071283954,18.9646819748,0.11317337902528138,1.1909443088,0.00757963897557133,0.1996445708,0.001756615495775897,18.9923777001,0.1893586733476975,1.2600868577,0.018484984879625948,0.197164416,0.0010348149593043191,18.8136557394,0.10285995857961445,1.178762759,0.007411194235749054,0.1995624304,0.00174073547674539,18.98747067,0.18672765993285514,1.2590673221,0.01830984877053877,0.1972501209,0.001075742999047635,18.8330061862,0.10659971575009007,1.1807464932,0.007599450572245339,0.1984539508,0.0017075494136334678,18.897174326,0.18086474652347262,1.2456854338,0.0175783108687951,0.1981229674,0.0011093439502697078,18.9105783195,0.11210861997634258,1.1849800963,0.007646681698619343,0.2082731401,0.0016102179976636704,19.6023137008,0.18596848102299487,1.3214286711,0.014044250104580167,0.2018511663,0.0011790258690970272,19.2232451499,0.12151929376852057,1.2231099535,0.007946425234028191,0.0505728822,0.001413702939092934,3.969550909,0.15581035767881415,0.6328605451,0.021136927283784652,0.0552756647,0.0011855446005950177,4.512666488,0.13931829381671312,0.3893310329,0.010562432816354383,0.0571245623,0.0014257177139953058,4.5706506005,0.15485863062483796,0.7369799901,0.021868941058039368,0.065162648,0.0012649217367094298,5.4126923538,0.146177558434939,0.4552284981,0.0106931600100251,0.0570857702,0.0014268055228376431,4.5685184262,0.15493331397733673,0.7366347291,0.021877730001076436,0.0649631006,0.0012615213038232847,5.3941475585,0.14580307875350232,0.4530737858,0.010638097856289911,0.0570370861,0.0014281316465928483,4.5658274198,0.1550247921978933,0.7362248314,0.021887893343124642,0.064719024,0.0012575261428694037,5.3714358623,0.1453420769254382,0.4505500571,0.01058193262121811,0.0569743451,0.0014298006854103827,4.5623969806,0.15513902101018945,0.7357322008,0.021899938607219883,0.0644135514,0.001252772525241514,5.343030838,0.14477250197810357,0.4475203566,0.01052450587913751,0.0568181804,0.001434074614516274,4.5545531537,0.1554055404900353,0.7344803092,0.021941065584879873,0.0637800012,0.001246083464299242,5.288533884,0.1440265578912445,0.4418633637,0.010572112939237833,0.0567742775,0.0014348749074396695,4.5517063564,0.1554692783864388,0.7343891225,0.021931517890925834,0.063491481,0.0012402552156713553,5.2580629018,0.14319830823023014,0.4391478691,0.010411195512524006,0.0566115491,0.0014404381277930685,4.5438138342,0.15585358169769473,0.7334636934,0.021961866450736833,0.0627431591,0.001232913622278544,5.1896586167,0.14211001996692563,0.4329820812,0.01034800802087049,0.056364689,0.0014532711378128997,4.5335441273,0.15679640844419876,0.7323553158,0.022020257423563422,0.0615823475,0.0012269046417713156,5.0851529022,0.14091138610488507,0.4239977626,0.010235155250410225,0.0558710774,0.0014743310347408414,4.5142389159,0.15798890812015887,0.7317482411,0.022222555636109902,0.0595283923,0.0012378610584391125,4.9103065843,0.14075546777301406,0.4115115305,0.010455468425661281,0.0608045544,0.001275280361332362,5.0061326568,0.14371266613280823,0.8380127983,0.018976684062290756,0.0554777004,0.001447262588475222,4.5333889949,0.15241637136475858,0.7771768397,0.0215589607588121,0.0974540228,0.0010310620737860549,9.0601354634,0.10168049409793405,0.7509888891,0.012853992259216589,0.0991742063,9.094338898457656E-4,9.1762206239,0.09703562254141516,0.767670349,0.013404387975584712,0.0987282107,0.0012123757668313897,9.216630572,0.11595979279043232,0.768903188,0.014670414990721973,,,,,,,0.0977527908,0.0010350096617906522,9.0776341287,0.10186451945599116,0.7540488672,0.01298432712927397,0.0989491355,9.502278674086548E-4,9.2029974664,0.09343813496640438,0.7673008448,0.013921493741693094,0.1083826691,0.0013157028539909762,10.0844422688,0.14186820965952873,0.875584775,0.017118801944061388,0.053124073,0.0014350111497824676,4.3183756266,0.14896927755077555,0.7433960984,0.02150746144945981,0.0526861292,0.0013919583327097116,4.2850239066,0.14616849655106945,0.7372190351,0.020915135070087403,0.0524778793,0.0013982081390122145,4.2694616155,0.1484864098057462,0.7336146306,0.02091131832286047,0.0521872248,0.0013800423906532727,4.2517426126,0.14893183162104734,0.7288506531,0.020563680336943578,0.0516897576,0.0014213226234743468,4.208792691,0.15398881465548075,0.720122447,0.021017072917035806,0.0513702482,0.00144957338551727,4.1775823673,0.1568413988843507,0.714313735,0.021297037822194897,0.0511533684,0.0014430388075169704,4.1621053422,0.15722287884083538,0.7095830525,0.021255870436187742,0.0512661389,0.0014519152867850107,4.1870393747,0.157212851612074,0.709082706,0.021315215621710234,0.0512838913,0.0014684168345534588,4.2108884976,0.15595874039309243,0.7114377511,0.021510687762133503
3,APPNP,0.2676098338,15.2227123997,1.4753646877,0.8389666641,0.003168622098010427,0.0524461114,0.0010912282071134341,4.2622363127,0.1251130917010686,0.7408226993,0.01730254489952273,0.0737411929,0.0011941076165907325,6.6085266075,0.14047251535798738,0.4077963613,0.009380966208232498,0.0543872568,0.0010230234601415551,4.2804582307,0.12518043694603403,0.7671338486,0.016581936889278046,0.0603081873,9.747568927686534E-4,4.9439490131,0.12263350200903503,0.4749928564,0.012524328125692012,0.0559366608,0.001104889587243902,4.4020203033,0.13834864076672382,0.7075427996,0.017624773558829063,0.0632603192,0.0010419174631418747,5.24269244,0.12995166794235463,0.436500162,0.009295192413285483,0.1398162732,0.002997714129132396,12.1796160544,0.2721930937184116,1.572704523,0.048170526040308095,0.091258468,0.0024534225074373146,7.806803873,0.27581894591380046,0.7866326609,0.03141205733472419,0.1280977089,0.0028349022910851797,11.2216027025,0.2549635316550192,1.3902958306,0.04695784224173849,0.0910566933,0.0020854833972007544,8.0569071628,0.20608287833296585,0.8226220164,0.027924947269422015,0.1982133128,0.0015410084360573761,18.8333360241,0.16980881017191068,1.2398015035,0.017446191074271773,0.1954981136,9.951703371785154E-4,18.5889953037,0.10466056575425149,1.1494639645,0.006285605460096903,0.1983210037,0.0015354908010144508,18.8360264604,0.16998344488508285,1.240191941,0.017428697025308575,0.1955632601,9.956194051945753E-4,18.6071650218,0.1052676491473045,1.1473801185,0.006174510992783153,0.1985068353,0.0015203706784860066,18.8345406297,0.169193699477847,1.2457788485,0.016852026079970325,0.1957630733,9.982354431695962E-4,18.6271085784,0.1057233503252711,1.1484704378,0.006102293667138611,0.1984126028,0.0015402782216210162,18.8242884422,0.17056524301568593,1.2511063279,0.01678366938425564,0.1961153304,0.0010035068509980387,18.6519951816,0.10622895576065879,1.1544597742,0.006187933661570719,0.1978817883,0.0015975916249154538,18.7659240747,0.17470787706339974,1.243777183,0.01718397078675357,0.1965247208,0.001004115033250673,18.6866380652,0.10723460220003615,1.1615718328,0.00625841992838448,0.1979683175,0.0016023357950192586,18.7819842433,0.17445883261675232,1.2479834685,0.01731637548680439,0.1970003107,0.0010131179595683811,18.728812482,0.10855691545912678,1.1669562702,0.006156937144392494,0.1982002147,0.0016249443067379262,18.7797374445,0.17640604144699806,1.2496811528,0.017788562926779668,0.197553771,0.0010286369621980342,18.777372552,0.10975490739370154,1.1728419418,0.006508570887683409,0.1984472922,0.0016192652654830834,18.7949937545,0.17662568030159148,1.2506505619,0.017770163870938275,0.1980842552,0.0010314863062590796,18.8216135935,0.1108819529093892,1.1806344871,0.007040096235137699,0.1993661548,0.0016126344905154422,18.8420584609,0.17591931161188643,1.2608939904,0.017891350563889803,0.1986853063,0.0010214582712964834,18.8615302812,0.11163411760747698,1.1888384893,0.007120740691810087,0.200216235,0.001572358419699529,18.8954383481,0.17124332870217165,1.2680659154,0.017669106853488662,0.199258619,9.998694914837636E-4,18.9003894069,0.11213788903399244,1.1972667494,0.007045222352772125,0.2014355279,0.0012535924377563867,18.9192775886,0.14472117748968186,1.251480287,0.010136036552814911,0.2022935829,0.0010386053148333104,19.0859002056,0.12156455536051616,1.2299059105,0.007840282775512629,0.2038730066,0.0012988937600897157,19.1026105809,0.15015306467401854,1.2489281897,0.011022500170106598,0.2055918362,0.0011145833302180685,19.3719959773,0.13226189272424616,1.2654189535,0.009392152894837264,0.2090995987,0.0011745318216208533,19.505677236,0.13734015405190136,1.2769828273,0.012153238663006664,0.2072713515,0.0011280691468168076,19.4842528392,0.13177482267868926,1.283798656,0.009067428246200793,0.2108798246,0.0013242473333935773,19.6735247342,0.15039872858172704,1.2915890259,0.01314780662315962,0.2080525735,0.001117866271071813,19.5484400555,0.12987201925742126,1.3010513582,0.009258338889887321,0.1988304348,0.0017330386608497804,18.8709654391,0.18383102381807048,1.2536706971,0.01929408176099604,0.1988834029,0.0012358167339860712,18.8794127262,0.132082632427583,1.1899336547,0.009271115898315585,0.1993948382,0.0016023807287907576,18.8396941091,0.1747872478557861,1.2620506661,0.01755808508921175,0.198690873,9.971153393665147E-4,18.8452868827,0.11185570673416712,1.1773000107,0.006157655397957895,0.1982261199,0.0015426905068742726,18.8272178122,0.17019620100930574,1.2393224834,0.01746659978358696,0.1953727917,9.89281557495135E-4,18.5915142901,0.10504511603116062,1.1471286222,0.0063145757577211786,0.1981777868,0.0015602035123662553,18.7958947765,0.1714498315018128,1.2441352208,0.01701572710759079,0.1957339162,9.896868191503815E-4,18.6285067784,0.1061226651521719,1.1482702532,0.006314055907259612,0.1982803292,0.001606778765107381,18.7932249287,0.17495694905033066,1.2490593685,0.01730800089553961,0.1972911084,0.0010011003945658997,18.7543767712,0.10959095492329647,1.1665758129,0.006054251316223997,0.1987696505,0.001565855676619017,18.89417385,0.17301708504075544,1.2509948003,0.017087194474225426,0.1955084162,9.9282677240292E-4,18.5941757273,0.10325252065688276,1.1500709565,0.005655222011557106,0.1988735127,0.0015667341829423394,18.8957978529,0.1731338249649675,1.2518034114,0.017057137333093147,0.1956126191,0.001007870527399229,18.6137303745,0.1042547059177666,1.1524133711,0.005758603216058561,0.1988894671,0.0015826825329168198,18.8855071827,0.17421184870725642,1.2552520419,0.017031236126599854,0.1958399237,0.0010251692543185248,18.638446257,0.10527144601932663,1.1580786839,0.0060258716381947595,0.1984871149,0.001638325364510969,18.8235196761,0.17939807235307742,1.2507853975,0.017407810632012286,0.1961226587,0.0010412449279588352,18.6696927137,0.10655561063594916,1.1635112705,0.00624144895036401,0.1986228266,0.0016389414266531918,18.8368903362,0.1791619948426563,1.2536689683,0.01755219068948375,0.1964871907,0.0010513695829726102,18.7085823862,0.10796023743026874,1.166780411,0.006363978236920677,0.1983831962,0.0016340627282941129,18.8461144541,0.1789027861633239,1.2516434098,0.017475335676318208,0.1969895263,0.0010558745190599119,18.7530990769,0.10933082928433316,1.1705882189,0.0065252108778184326,0.1988350981,0.001658918623682307,18.8361528964,0.1799508323459494,1.2576154842,0.017980719507294473,0.1976188478,0.00105215303069468,18.8020100471,0.11025999171050214,1.1767259549,0.00685521669971125,0.1991547429,0.0016658397281851577,18.8297644593,0.17821998950173912,1.2591829557,0.018308816291612084,0.1982042671,0.0010260969739746824,18.8465145557,0.11020295952468791,1.1828472632,0.006829264821340581,0.1996082905,0.001647841315175706,18.8554333009,0.17611049829297515,1.2663252034,0.018318233593881263,0.1986603601,0.0010065341524260365,18.8863776922,0.1097340941321338,1.1884214145,0.006713168923839173,0.2002484484,0.0015732393333501421,18.903336453,0.17011950006392565,1.2692237118,0.017262123276121047,0.1993394447,9.72047838328958E-4,18.9366400299,0.1081229939929523,1.1975725691,0.006331654602076774,0.2004658411,0.001317844072718772,18.9067618214,0.14676024201397325,1.2360162198,0.009528042978492487,0.20227463,9.78385404633573E-4,19.1553367992,0.10983712283649823,1.2376082895,0.00808609893582808,0.202437226,0.0013576188714068465,18.9960076867,0.1499221505415394,1.2383074517,0.010286303612085344,0.2037611425,0.0011425948538305256,19.2956516825,0.1252674795108451,1.2482403508,0.009705738869349412,0.2046411932,0.0013130281794386592,19.141537825,0.13979196370678823,1.239096844,0.011119913174121459,0.2054997723,0.0011568949822693502,19.450558459,0.12676628562042827,1.2598830854,0.009857575766891169,0.2095141576,0.001300658294864566,19.6078597322,0.13990968205596066,1.2592566273,0.011477233551688316,0.2072669653,0.0010852621803048332,19.6025817523,0.12049246135339754,1.2854742699,0.010109268816289338,0.1981078705,0.001631260862032802,18.806784747,0.1759285434913846,1.2477911797,0.017480104461930428,0.1958991257,0.0010094453922823165,18.6736759363,0.10425426197043458,1.1619946046,0.006529241839601288,0.1981298835,0.0016218754576107254,18.8549159593,0.17792442155589547,1.2522341892,0.017317606243358232,0.1971651913,0.0010263547145115085,18.7770037077,0.10862263796741452,1.1730114482,0.006446767794794536,0.1987140273,0.0015711479879374826,18.8898536071,0.17329638295994523,1.2501988087,0.01713085473641056,0.1954403264,9.916975345335896E-4,18.5908121754,0.10328960207591083,1.1493381542,0.005642805507901189,0.1986000351,0.0015891551214403206,18.8706521879,0.17433137827425102,1.2491328162,0.017196503191056024,0.1955269804,0.0010053292992845677,18.6127919131,0.10427435697236402,1.1509630014,0.005803081422830461,0.1982392686,0.0016404356128784817,18.8316375104,0.17892533102386593,1.2492188264,0.017431189001327476,0.1963797494,0.001032923520886227,18.7032904593,0.1067060093293719,1.16474694,0.006332332034882568,0.2065451808,0.0015236577699732968,19.4082887622,0.17273788544497123,1.2916261466,0.011862703696881248,0.2010828671,9.194471164781583E-4,18.991338889,0.10291358155753787,1.2373822491,0.0076860212073608025,0.0500491922,0.0010017504679310112,3.9195905522,0.12234012867003205,0.6868683751,0.01633996884941951,0.0535103337,0.0010209642501086901,4.3298936412,0.12844243465848815,0.4168057461,0.011584491788593922,0.0543756744,0.0010236517962666798,4.2803864124,0.12518234924301427,0.7670927128,0.016585113234464214,0.0602094617,9.736313470713646E-4,4.9350928442,0.12240275546326562,0.474090213,0.012532856617706914,0.0543616253,0.0010244076337083787,4.2803031512,0.12518431289902102,0.767045393,0.016588692896066282,0.0600921345,9.724967866270818E-4,4.9246091853,0.12214352654152409,0.4729297938,0.012551173172257643,0.0543438957,0.001025367738911265,4.2801974735,0.12518639152879196,0.7669876624,0.01659302353400368,0.0599498914,9.71392814467968E-4,4.9119662887,0.12185005823141817,0.4715129274,0.01257150599570314,0.0543209488,0.0010266192088598382,4.2800623723,0.12518941183263063,0.7669159773,0.016598681995869433,0.0597736009,9.703195349986519E-4,4.8963954448,0.12150617786762943,0.4696183498,0.012572506989459182,0.0542613013,0.001029552329898777,4.2797288773,0.12519143251037587,0.7667046011,0.01661732117400395,0.0594488094,9.699159757422289E-4,4.8664847627,0.12125995802407322,0.4684964575,0.012703255212739765,0.0542469164,0.001030611954132107,4.2796940008,0.1251959108477589,0.7666585909,0.01661696043204051,0.0592530721,9.698432863097006E-4,4.8511306667,0.12070585786116596,0.4638046971,0.012581718841239459,0.0542010371,0.001033180526336032,4.2813548567,0.1251601573784565,0.7664870036,0.016628873022547258,0.0588561271,9.727954564038629E-4,4.8177255799,0.12032580041703442,0.4599800617,0.012621808428272076,0.0541373598,0.0010371007665603183,4.2857683073,0.12507040431293087,0.7648845413,0.016713195535264944,0.0582841741,9.823787456984196E-4,4.7718816293,0.12011926300972713,0.4548924046,0.012739036776773979,0.0541215013,0.001040923147979715,4.3078820032,0.12524996799201188,0.764161536,0.016762931933286613,0.0573602635,0.0010147186802261995,4.7051444854,0.12129199748540709,0.4466451403,0.013133403252774964,0.2075535289,0.0014716748961642308,19.4866671461,0.173557312003845,1.3825584625,0.015046126345342178,0.2240699922,0.001227411096576856,21.3090103387,0.14548823513260445,2.556567933,0.025527887574180515,0.0543857555,0.001023096769616638,4.2804477649,0.12518061786474774,0.7671286016,0.01658237504098855,0.0602960711,9.745947875912328E-4,4.9428295336,0.12260772065004716,0.4749003113,0.01252496347300063,0.054385797,0.0010230948147654743,4.2804480696,0.12518060896161196,0.7671287226,0.016582363070443248,0.0602976694,9.74612230581989E-4,4.9429886679,0.12261070651048382,0.4749121668,0.012524684786452711,0.1982583671,0.0016340428390957196,18.852828152,0.17867754194637891,1.240709439,0.019114617966362813,0.1953994158,0.001011554249657427,18.6690846637,0.10581833904385383,1.1650573324,0.007926431416469835,0.1981303021,0.001613308711933336,18.8487607759,0.17611846332511535,1.2383371809,0.019020333882453274,0.195483993,0.0010280077820717117,18.6830410532,0.10755032724729387,1.1604765001,0.007118693489679128,0.1980191916,0.0015948194255150018,18.8489073374,0.17390533641898398,1.2380800297,0.01885137244340581,0.1956606121,0.0010333411827658859,18.6906590854,0.1083224602887139,1.1600196692,0.006923539701626618,0.197696287,0.001589337597868999,18.8285649526,0.17253592034703963,1.2288837805,0.018797151486328986,0.1960097043,0.001042926651303916,18.7117684415,0.10956814081200794,1.1619742295,0.006984341629674195,0.1973979361,0.001584273019400381,18.8058757294,0.17134869275836334,1.2267352065,0.0187446898880723,0.1965643573,0.001054220090872869,18.7464158768,0.11072780003684711,1.1670773843,0.0072610627321350145,0.1976777143,0.001548181190946331,18.825919511,0.16871216805850134,1.2290981985,0.018564186839180433,0.1972056969,0.001061826727861001,18.7851715861,0.11138096702758511,1.1767510909,0.007787954609523607,0.1982613414,0.001497205396730856,18.8487049391,0.16497804747602027,1.2351890371,0.017980133842660905,0.1976020128,0.0010582551677171248,18.8192239168,0.1108562082970548,1.1816501885,0.007996311149523885,0.1989013558,0.001468792361091247,18.876267474,0.16337609629624525,1.2444091712,0.017548425399448238,0.197958201,0.0010496232657482398,18.8507474114,0.10982628322036579,1.1852919093,0.008080958111511284,0.1996513485,0.0014262580411692689,18.8976833175,0.1596367205563933,1.2497296941,0.01681149633435406,0.1983138772,0.0010344070765419193,18.8768109499,0.1084337050459865,1.1882670141,0.008245690813994908,0.1999894286,0.0014303195447171937,18.8963074605,0.15847732944809487,1.2512091986,0.01694306973366987,0.1984922603,0.0010368524485190745,18.8913150024,0.10793390454347512,1.1893666619,0.008420181945777656,0.203880848,0.001129544598499767,19.1642445419,0.1376337779362319,1.2585043506,0.011919404808965924,0.1997516771,0.0010477948272443417,18.9616903243,0.11049506287160527,1.1995782616,0.00835007323321179,0.2070736705,0.0011184001967095678,19.4169562758,0.1409156795782499,1.2896524709,0.011510181188843206,0.2020174068,0.0012062010611834165,19.1552707347,0.12034933460555568,1.2289083213,0.010026108317787117,0.2104961398,0.0011204360758204814,19.6779097887,0.12619298060906559,1.3013747876,0.011539303835154007,0.2031884959,0.001289284297585292,19.2529872748,0.12139624718252208,1.2414575179,0.0120817730900725,0.2131399355,0.0013073075384162673,19.9121848678,0.14283126402857324,1.3330041204,0.013902029060536452,0.2036533513,0.001277919794040299,19.295075907,0.12081720802518157,1.2444575758,0.012120838089835207,0.1997468726,0.001706625032044239,18.9792642262,0.1877599624653776,1.2510972007,0.01886948173639117,0.1987154138,0.0013146528058768977,18.9126494686,0.14231904393650205,1.1860778638,0.008205621304934806,0.2000295995,0.0014007951313450514,18.9098872703,0.15958099789135297,1.2436953432,0.01640197198509984,0.1984551051,0.0010429923297896298,18.8508971276,0.11200643268134201,1.1869923289,0.008024864048692662,0.1981107659,0.0016217777282969451,18.8440386839,0.17679945851161422,1.2377750748,0.019040328332253095,0.1952664441,0.0010179086403012795,18.6651131557,0.10653564361752361,1.1640611822,0.007870180874668637,0.197749094,0.0016008032358787885,18.8215093093,0.17330235561295754,1.2334467616,0.018967966469814312,0.1955770662,0.0010283943796034671,18.6870503938,0.10840485233143395,1.1601860286,0.007140216033146336,0.1981248119,0.0014521170751699052,18.8015961131,0.16034966550947338,1.2290637965,0.01722775606398001,0.1975188568,0.0010488760651287644,18.7909638767,0.11161767042005491,1.1788332699,0.007766612388937663,0.1987225156,0.0016456776719637415,18.911022698,0.18052592360101635,1.2453066426,0.018963622676060606,0.1951557457,9.673479208640499E-4,18.6424321136,0.10117853909797275,1.1587395353,0.006199988790312447,0.1986332783,0.0016265580223281308,18.9070071174,0.1781224706908143,1.2436893305,0.01885599657933783,0.1952978477,0.0010016341647527804,18.6621835151,0.10344318140892614,1.1598683217,0.006295271876575308,0.1982851434,0.0016180219405187311,18.8793412976,0.176091510192854,1.2385403887,0.01879996191485504,0.1956452885,0.001029320649749144,18.6914451551,0.10560516790384833,1.1614749166,0.00644923956757694,0.1979640895,0.0016115176077226088,18.8547716224,0.17436496785191688,1.2370348993,0.018713354723298548,0.1961050633,0.0010593181769421312,18.7298826023,0.10716004871686088,1.1667457152,0.006718424889808622,0.1979654472,0.0015752682311276388,18.8622782198,0.17070366179727955,1.2395164791,0.01856409469917669,0.1967052217,0.0010794239204316347,18.7721705008,0.10818758160713271,1.1724694964,0.00712212994826688,0.1980399653,0.001518242734216107,18.8714549576,0.16574960485322432,1.2367416771,0.017820096857200297,0.1973231643,0.001084502650988,18.8104358969,0.10838199636932326,1.1784420978,0.007471652963033013,0.1986436542,0.0014873506647727697,18.8878313808,0.16183261670318502,1.2429878776,0.01754015587159932,0.1979653672,0.0010648868484491674,18.846455504,0.10767004159003563,1.1824185349,0.007459307072376093,0.1990855651,0.0014633960502885063,18.8894693079,0.1581778362982627,1.2486964829,0.017113374331206573,0.1988096095,0.0010166321852076098,18.8905805216,0.10684847712064033,1.1882912293,0.007413826205138613,0.1995259704,0.001458413521604898,18.9088000098,0.1586285442377884,1.2506689238,0.017178332747970624,0.1994526415,9.733036525154933E-4,18.92793001,0.10625768081884716,1.195240302,0.007381404066978043,0.199884524,0.001436147276570199,18.9034581365,0.15858818030988311,1.2533212864,0.016988882776686642,0.1996463202,9.741514256007635E-4,18.9530527125,0.1062099787072759,1.1998649643,0.007259547231060626,0.2014453778,0.0011917134722742712,19.0102585292,0.1390497605967015,1.2329554079,0.011826546283678935,0.2004222247,0.0010332642450022163,19.0493248009,0.10636016434267108,1.199503105,0.007651340797533462,0.2039220172,0.0010698775630884124,19.253700483,0.12920736850892056,1.2477184469,0.009805057776474344,0.202296524,0.0011854218658351127,19.2667379013,0.11832324422952575,1.2258272795,0.009898358096169284,0.2081178761,0.001010651275168641,19.6174991498,0.11706801602914436,1.2760157981,0.009230705010994556,0.2035732469,0.0012131492076410057,19.3742972457,0.11809747777577641,1.2442385874,0.011064017082416314,0.2117793936,0.001253971690270558,19.9349783954,0.13064967599653662,1.3004528024,0.010754537925917598,0.2043130451,0.0012043122518682603,19.4234219605,0.11624522865046978,1.2505389555,0.011115643841001744,0.1988190159,0.0017160909066829765,18.921348989,0.18565913378016177,1.2423978804,0.018871737996273688,0.1954358554,0.001018214613919875,18.624090169,0.10101997181745796,1.1672370921,0.007387152902167384,0.1976965018,0.001512599418220171,18.880906736,0.16565526298309993,1.2352453926,0.017926813464751622,0.1974386981,0.0010721623011466128,18.8132338194,0.11018264146860884,1.1741251548,0.006762750475952813,0.1986755647,0.0016470370366206098,18.9076633816,0.18052951335723474,1.2445085455,0.018885177229774678,0.1950968722,9.705977539640198E-4,18.6367676806,0.10148976999678343,1.1587090505,0.006214272926095216,0.1984214654,0.0016357808532930075,18.8903132079,0.1783888089483194,1.2395809385,0.01892697131080406,0.1952277881,0.0010069851041599374,18.6574560695,0.10413751097947367,1.1596377347,0.006345024586240781,0.1976639974,0.0015898286071146161,18.8395726043,0.17170926394926977,1.2342713438,0.018647435614582503,0.196323531,0.0010661266341293607,18.7474399105,0.10880915150390615,1.167629816,0.006669810941848352,0.2083021874,0.001377275934589725,19.6619463555,0.15802517803818478,1.3002897206,0.0133661950457114,0.1992282819,0.0011537824751659213,19.0003526481,0.11775894168597136,1.1978326843,0.007825985497047641,0.0514869141,0.001060355129190216,4.0525228745,0.13440362310592674,0.6202369207,0.016377723101823404,0.0525689455,9.946904040956663E-4,4.2550090664,0.12292941915993909,0.3712276318,0.00915279301634206,0.0558985046,0.001106579866073841,4.3993340795,0.13846215177079982,0.7070794547,0.01765337239736363,0.0630527943,0.001039280039257947,5.2229562989,0.12960159940756905,0.4346881811,0.009274229887165834,0.0558524128,0.0011086730807591569,4.3961200548,0.1386043437847458,0.7065628743,0.017685662045849457,0.0628036886,0.0010362755425078795,5.1993449002,0.1291942792115812,0.4325310973,0.00925066332756738,0.0557958491,0.001111299239629003,4.3922232687,0.13878565388756867,0.7059869822,0.017721976554549438,0.0624976047,0.0010326766192763348,5.1703852432,0.12869679837509557,0.4299151527,0.009228620481957203,0.0557269867,0.0011146560007464187,4.3876074261,0.1390221232070637,0.7053499854,0.017760468490442476,0.0621159106,0.0010284036172631833,5.134352425,0.12809835020795546,0.4267862304,0.009207433572934427,0.0555833179,0.0011206681043020722,4.379888791,0.1393967020413324,0.7040202801,0.017840315412009956,0.0614533479,0.0010213711372463977,5.0760558588,0.1272358160857233,0.4210396822,0.009248906475902976,0.0555419272,0.0011249942222073853,4.3765351081,0.13976909905984228,0.7039835157,0.017844342548830428,0.0609662654,0.0010181330954251511,5.0262794387,0.12652774723356136,0.417990804,0.009178344240656918,0.0554178126,0.0011334998897220944,4.370904501,0.14037427947455333,0.7033249301,0.017884593565412662,0.0600432724,0.0010134100848126586,4.9399747392,0.12558694482707985,0.4114414356,0.009177014438258229,0.0552677319,0.0011454160816052829,4.36750562,0.1411159559830142,0.70284616,0.017908661675289976,0.0586304706,0.0010134865563982583,4.8104671269,0.12479982996783288,0.4017850919,0.009134872358166807,0.0552725799,0.0011544834342683311,4.3931007442,0.14171726698253817,0.7030198194,0.01787200942815329,0.056226228,0.0010305944886326531,4.6001848479,0.12514414524459383,0.3865679925,0.009061949735018397,0.0582485183,0.0010970556047894746,4.6387728164,0.13227209007572233,0.7945548898,0.01706291170931855,0.0505774813,9.257515865500852E-4,4.0228733202,0.10941036750235326,0.7147363331,0.014790822120490802,0.0986006797,9.81913438140043E-4,9.0443822918,0.0933580103901106,0.7809897287,0.016221849493815433,0.0994673738,8.736692738101758E-4,9.0482426309,0.09809240621984966,0.7912745976,0.01606252536184768,0.0989595896,0.001106346238751685,9.0836548285,0.10112272364310605,0.794382309,0.017564523335405376,,,,,,,0.0989982589,0.001008777973589828,9.0615511495,0.09533068413160581,0.7857344617,0.01627094422582783,0.098890409,9.59375317589524E-4,9.0436139073,0.09585034361440756,0.7827419495,0.015967633732021785,0.1095698821,0.0015082844559299814,10.0498715196,0.17166078488402645,0.9296648205,0.022248914265644515,0.0484520745,8.975405283328436E-4,3.8364841213,0.10836849080798348,0.6808496809,0.013826513949654845,0.048238392,9.374555989485582E-4,3.8249223466,0.11410868028331587,0.6785524848,0.014391479249889498,0.0478673383,9.748497320100159E-4,3.7914948487,0.11863014862167205,0.6731494573,0.01494843613894109,0.0474089856,9.963950019946908E-4,3.7525604975,0.12010092074584608,0.6664469857,0.015217974569567397,0.0472626519,0.0010007707030084364,3.7412211531,0.12076887642931848,0.6636251623,0.015239174026173466,0.0472631426,0.0010050795988378234,3.7436733222,0.12093120109797967,0.6627461397,0.015050977642664944,0.0471565022,0.0010208378911462878,3.7436157769,0.12209984060595656,0.660032841,0.015075512760765386,0.0467915453,0.0010337780225947927,3.7192058649,0.12299258514235725,0.6532777898,0.01495802533759052,0.0456592818,0.0011111692040369008,3.6705837968,0.1264583911608874,0.6343915231,0.016097941110589264

==> tables/quantification_acc_comp/neighbor_CoraML.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.1838781094,8.184867031,1.1225232937,0.5655628586,0.005713456046912411,0.1015600001,0.0018734449551561423,5.0318113955,0.15091301286834083,0.7934925294,0.02196356783402915,0.1243068001,0.0013294694430486171,7.2115779282,0.13392416917420097,0.5914819738,0.011778435592216821,0.0701859072,0.0011287196286057933,3.7991642674,0.12397131563793296,0.7601425325,0.02047853673971849,0.0645478198,8.78062640134518E-4,3.5076639581,0.09941422875524408,0.5452470213,0.015353814477191002,0.0724818836,0.0012712505653882716,4.1849544396,0.1376898257388686,0.6544477108,0.019909281202494477,0.0576516189,7.842423094936922E-4,3.0079141424,0.0962486935703545,0.3499585157,0.009474548379738212,0.1126142807,0.002001137676423089,6.8215504591,0.1831634868580526,0.8058973785,0.027074809085199474,0.0892247121,0.0014012298169822108,5.337516201,0.12864146537567114,0.6770567534,0.020062137298902126,0.0837729982,0.0017627200571843505,5.2061259806,0.16366457293195738,0.6629192501,0.02248393181807844,0.0657811954,9.336567891896893E-4,3.7737861452,0.11349469445308887,0.465768631,0.014017278409163456,0.0756832341,8.088324919289531E-4,4.382026804,0.10781465625785763,0.6748844566,0.017492703764712875,0.0709766475,7.668226652883964E-4,4.2648372143,0.1040923908602353,0.5431388963,0.01228452477713322,0.0757560095,8.074249191101301E-4,4.3901506829,0.10753803585243688,0.6758068889,0.0173738092253829,0.0708809601,7.690065019230982E-4,4.2647354896,0.10376392774948336,0.5421450813,0.012452030758073157,0.075935413,8.11700683749866E-4,4.399257204,0.1072614382525239,0.6780928086,0.017250280751338512,0.0707818828,7.727295775366696E-4,4.2596510701,0.10325032129247831,0.5411415708,0.012667435809981434,0.0761245135,8.144937077718895E-4,4.4082468911,0.10689283534456367,0.679944262,0.017089954651783017,0.0707794341,7.74965160507232E-4,4.259726357,0.10267799399092291,0.5408030928,0.012848005098068726,0.0762464906,8.190476176633445E-4,4.4116638467,0.1062770509282225,0.6785460295,0.016755145000864658,0.0708905659,7.747728699431854E-4,4.2682503284,0.10216306930099546,0.5405031163,0.013107652535828069,0.0762782172,8.263177354988818E-4,4.4052038402,0.10584334665910748,0.6777520212,0.016675515254408184,0.0710846345,7.756448929761608E-4,4.2822590667,0.1019782117464314,0.5416919476,0.0133960963343804,0.0764980823,8.364329022701104E-4,4.4103327594,0.10621028957685785,0.6780095449,0.01680481594662673,0.0713453833,7.772058929267071E-4,4.2999111517,0.10216113763559996,0.5436476366,0.013504933802133204,0.0762536447,8.274768878947617E-4,4.3759479426,0.10464654653642423,0.670935804,0.016916553372362822,0.0716457289,7.783675224468194E-4,4.3193718798,0.10248459177847175,0.5453086361,0.013417155510763076,0.0764250233,8.518597302373203E-4,4.3815896412,0.10613199193928285,0.6695384836,0.017419291145164318,0.0719540202,7.799910255893974E-4,4.3377768849,0.10274725239148734,0.5464853871,0.013236698304335564,0.0763381368,8.846926019810496E-4,4.3615840416,0.10827172377403069,0.6632738166,0.01834661284815265,0.0722605146,7.827803012340053E-4,4.3545552055,0.10295837879939641,0.5470447929,0.012806762237193287,0.0776557274,0.0010225610006253905,4.4343962262,0.11226310307042113,0.6635766784,0.018672258727856144,0.0731209385,8.616548032710083E-4,4.4100781944,0.10573636878103958,0.5448243455,0.012701918280322858,0.0795374115,0.0011111417551329802,4.5359959544,0.1126552901554117,0.6804609648,0.018840516553428145,0.074574412,8.507343886313754E-4,4.5026339553,0.1038036059730104,0.5588846078,0.011610742654972592,0.0817699692,0.0012087733451727003,4.7220599203,0.1210346107070205,0.7044394269,0.01955215090469588,0.0766228815,9.457140159688869E-4,4.6588465666,0.109698703141833,0.5786311133,0.012151543811384625,0.084387659,0.0013989449596034864,4.9294991241,0.13575800251550552,0.741210084,0.022467440419415827,0.0787104922,0.0010871453444687145,4.8033159755,0.11927222580718447,0.6014796023,0.014275906976441112,0.0790315702,9.403930029514257E-4,4.425405921,0.10209864891858267,0.6998102237,0.018274138338099554,0.0752093241,7.558690362754649E-4,4.304416991,0.09527517046429253,0.5668760793,0.01010803734658712,0.0851086893,0.001232169631179084,4.9159056618,0.1213863461473324,0.7353824214,0.018432284014738922,0.0783452037,9.891354811146953E-4,4.7019114765,0.11142492676237216,0.5783928539,0.01208764786879565,0.0758896281,8.057263803550185E-4,4.3930208292,0.10753512038399361,0.6765408146,0.01729689307361296,0.0708305106,7.64817625319919E-4,4.2642514822,0.10345238246652419,0.5410870351,0.012363134998858502,0.0763874947,8.171070921244045E-4,4.4150590421,0.10663409245171077,0.6802149869,0.016955038956015408,0.0708516706,7.659627928300434E-4,4.2587736131,0.10212082385096587,0.5410080855,0.01249723325380462,0.077318368,8.60779878946993E-4,4.4301058314,0.10403772423981601,0.682062648,0.01699535092312012,0.0721835261,7.786501139793149E-4,4.3156479612,0.10336959820469459,0.5462115799,0.013000591140405885,0.0757146651,8.014056401099258E-4,4.3848438776,0.10777666880174021,0.6760676228,0.017488303405419292,0.0710529338,7.623601511096969E-4,4.2662140322,0.10411733204899172,0.5437502966,0.012276541532532687,0.0758262946,7.90612420848547E-4,4.3951598377,0.1075727021878692,0.6770988899,0.01733511349833049,0.071049479,7.621305662417694E-4,4.2658677219,0.10380105658421787,0.5435309556,0.012432331116890348,0.0760444734,7.868627580461538E-4,4.4069466317,0.10718854613716897,0.6788792389,0.017143991775546322,0.0710560083,7.633675392627067E-4,4.2605302235,0.10327974301381661,0.5436054049,0.012659245356655347,0.0763109449,7.845113128566088E-4,4.4197933665,0.10696079635081257,0.6811295206,0.016972059185614456,0.0711613998,7.632221170799494E-4,4.2609564423,0.10268427193100217,0.5437841209,0.012871652380327865,0.0765306114,7.857868667774996E-4,4.428908785,0.106416896534338,0.6805719904,0.01664025699921729,0.0713709582,7.610505896456556E-4,4.2685591669,0.10208175964882266,0.5441285527,0.01313209868985152,0.0766112318,7.902322443433955E-4,4.4255418156,0.10583040186071298,0.6801769642,0.016547038435925625,0.0716708791,7.612910087476405E-4,4.2813773648,0.1018239634516355,0.5460768916,0.013378973278992675,0.0768563165,8.009687884056407E-4,4.434621372,0.10611636579246389,0.6799444255,0.016709027051267825,0.0720466509,7.607036216556353E-4,4.2995957866,0.1019434646998031,0.5489462683,0.013569741043955114,0.0770452732,8.138648536458618E-4,4.4383323581,0.10650014195765187,0.6788779235,0.01700210707530099,0.0724518499,7.609467786908622E-4,4.3198388611,0.10223221259955201,0.5512019077,0.013400825011916244,0.0769645797,8.284853649884227E-4,4.4177358502,0.10600145772110872,0.6718900976,0.01737745804195769,0.0728488101,7.610578164633749E-4,4.3397162156,0.10249105542436374,0.5539050325,0.013295297589749544,0.0770101655,8.695780586008366E-4,4.4053234136,0.10786209870941692,0.6653757122,0.01821282246111239,0.0732268375,7.589011793376E-4,4.3577923895,0.10259858671053905,0.5555914648,0.01289181077273476,0.078712742,0.0010554899336327182,4.5309775345,0.11444962748301106,0.6718928821,0.019432321554564702,0.0743130018,8.167563896291231E-4,4.4166733087,0.1039701463209512,0.5497970149,0.012201925053039787,0.0807101519,0.0012664868732047718,4.6789496187,0.11956394617107617,0.6871637411,0.020109292354531027,0.0766269361,8.250593918015842E-4,4.5777393642,0.10225454442713047,0.5755425191,0.011667869042802974,0.0837200267,0.0014202383602761898,4.8949737558,0.12902399931795636,0.7143895951,0.02204491698782284,0.0796112176,9.052220722010704E-4,4.7602525018,0.10853154791580188,0.6000931318,0.012683141803196872,0.0867557699,0.0016009444087787684,5.1186162691,0.14426656057451429,0.7593626686,0.025322306589250516,0.0823033689,0.0010229325490959803,4.9226439912,0.11724844849293316,0.6261691731,0.015807586596315072,0.0779513036,8.878305018414269E-4,4.4096364078,0.10149771074758288,0.6800122515,0.017398035435071398,0.0739390461,6.42393960121046E-4,4.3022391525,0.09378876875191401,0.5542903275,0.009224630507505436,0.0851646248,0.0013126240893721248,4.91694779,0.11979254542332757,0.7309351063,0.020262137004768276,0.0805635122,8.486878106818785E-4,4.70533594,0.10927594721163482,0.5848800916,0.012057597314556495,0.0757777319,7.956833541051365E-4,4.3879770145,0.10781114818514828,0.6758039861,0.01746724033727137,0.0709799506,7.60107229277554E-4,4.2596801011,0.10362044478287091,0.5427639449,0.012260351300023993,0.076034915,7.837231654098276E-4,4.4042731067,0.10723621095973132,0.6761916036,0.017049087600220725,0.0708466149,7.619199433011319E-4,4.2434691906,0.10257528454262264,0.5413273996,0.012562859188894859,0.0764415063,8.08240681975363E-4,4.4072728639,0.10571395852015002,0.6746744882,0.016825143654661614,0.0716023855,7.73005821452853E-4,4.2734667523,0.1044092162550797,0.5407704153,0.013303211191287613,0.077394141,0.0010077628689329648,4.5561675592,0.11793269490688323,0.6524514501,0.017525999229715834,0.0730369042,8.536814394140241E-4,4.5583427815,0.1099083926276788,0.5446565321,0.013997686237375089,0.0662180574,0.0012250077550774933,3.447601111,0.13788957379729622,0.68237091,0.023107933377954852,0.0645214717,7.607660612829676E-4,3.571044972,0.09364224006825125,0.5283522947,0.014755921963740523,0.0701773015,0.0011272568473954816,3.7991385307,0.1239336783162672,0.7597571013,0.020491471665061052,0.0642972615,8.807082377268876E-4,3.4853464647,0.09894633781499951,0.5422491136,0.015367580746493574,0.070168295,0.0011258339131506032,3.7992302937,0.12391599259982547,0.7591151198,0.020536291729521178,0.0640905253,8.842069893412967E-4,3.4681659906,0.09866305760516446,0.5398377771,0.015429886162898285,0.0701638795,0.001124743970866259,3.7999371246,0.12394234952589853,0.7581766806,0.020560596294854874,0.0639801648,8.886810451449946E-4,3.4613488505,0.09871450664922557,0.5371622055,0.015651007539452533,0.0701425977,0.0011220352044387914,3.7993006064,0.12370695914135146,0.7561233173,0.020486465849433377,0.0638990894,8.870343849028627E-4,3.4582601537,0.09846449998349659,0.5345234483,0.015691531282828963,0.0701077073,0.001129622060691097,3.80295126,0.12448872720451439,0.7564117757,0.020733131890768457,0.0637053254,8.782271915626389E-4,3.4576805352,0.09852745844687155,0.5315463265,0.01552400093403759,0.0698798902,0.0011098026851652505,3.7788447708,0.12162495486946748,0.7492990964,0.020294460155421724,0.0638406116,8.656743036500506E-4,3.4680077814,0.09797459444672378,0.5263636654,0.01582031368209872,0.0698994199,0.001124248193238486,3.7820532814,0.12269852040672699,0.7461195683,0.020588341336785727,0.0637609696,8.625618818380511E-4,3.4716911668,0.09937494470438714,0.5182914174,0.01595814738620997,0.0697533709,0.001159624939366173,3.7677346058,0.12718287049756347,0.7332482923,0.021492599796208926,0.0635832957,8.581375181169974E-4,3.4651513712,0.10031629682658745,0.5067007806,0.015479117416700475,0.0685648686,0.001233414366707312,3.63506295,0.1335053879324726,0.6928798445,0.02157300906225184,0.0636519863,8.429009431718534E-4,3.4613130955,0.09855774060417578,0.4980501391,0.015118371307783124,0.0806185227,9.643101160933655E-4,4.7231041923,0.1195835808378391,0.7814092436,0.016985231172992613,0.076548218,7.736032574905564E-4,4.7207671711,0.1081876073725637,0.7012905898,0.013200611879757695,0.0701849625,0.0011287160847617969,3.7992133867,0.12397612725843632,0.7600860999,0.02048375383078014,0.0645256329,8.785937627823225E-4,3.5058678723,0.09941487989229782,0.5449303887,0.015348233807184461,0.0701849778,0.0011287120979240012,3.7992124042,0.12397617323502126,0.7600883788,0.02048343813914061,0.0645268774,8.785618930957568E-4,3.5059852451,0.09941514462092785,0.5449469691,0.015348334404748941,0.0766415135,0.0010512449762067832,4.6678453734,0.11900452159476967,0.5935010273,0.016737440455457938,0.0676434254,9.320938793919848E-4,4.0484186779,0.11609898169665399,0.4318722225,0.011248366548081548,0.0764339121,0.0010629825962827424,4.6728217853,0.11942527674659163,0.5898104356,0.01653833217105038,0.0674700458,9.401659427994613E-4,4.0560817986,0.11654414346504074,0.4341042771,0.011484009317307262,0.0763502275,0.001072723636357473,4.6855134519,0.12008083870043545,0.5895898532,0.016405824575436614,0.0673256617,9.44142997643895E-4,4.0647856808,0.11685163331336025,0.436546869,0.011747885341626381,0.0763560368,0.0010823437531579327,4.7038229271,0.12089430526703894,0.5886758736,0.016308738393879522,0.0672136596,9.428504653443196E-4,4.0736606538,0.11688239284853814,0.4397948927,0.01201082445130225,0.0764443492,0.0010916661577606956,4.7272588711,0.12160907978025325,0.5886094524,0.01632711973986839,0.0671150468,9.38187081556765E-4,4.081993461,0.11672914676292293,0.4420960373,0.012185129461766092,0.0764353496,0.0010935350931725969,4.7384408715,0.12149829930085441,0.5883652265,0.016224253110698195,0.0670543935,9.31959226575927E-4,4.0919516103,0.11655699858867334,0.4436781738,0.012346560330715595,0.0762146365,0.0010817388779183264,4.7269966576,0.1210165865491173,0.5826530778,0.015976749888509865,0.0670862659,9.273877290540348E-4,4.1079865872,0.11656157024937507,0.4461111007,0.012452672765314279,0.0762085719,0.00108450311202873,4.7360290234,0.12141914246938165,0.584359207,0.016202184945247354,0.067189054,9.235648325916269E-4,4.1277007345,0.11651570791528497,0.4485489273,0.012482756666698265,0.076152413,0.001100763825713763,4.7387112007,0.12328999475221013,0.582371547,0.016966086290008075,0.0673315491,9.205042096590325E-4,4.1490234851,0.11641781990314025,0.4506234056,0.012473594870766005,0.076116241,0.0011267750440970903,4.7428296165,0.12592499751439346,0.580920479,0.017579917861014028,0.0673899689,9.093596648191518E-4,4.1600284986,0.11599928200208827,0.4481616319,0.01234675961538087,0.0762764495,0.0011554414740695437,4.7965989307,0.125656703935763,0.5707969196,0.016359609805860285,0.0678285824,9.10283472331559E-4,4.2369308837,0.1152170342353942,0.4523436061,0.012556100389850345,0.0772204241,0.0011486740181618107,4.9398111173,0.12315451055889101,0.5833226095,0.01619201120923525,0.0690325295,9.28248350389054E-4,4.3732434676,0.11402623343336392,0.4593958724,0.012564383629927893,0.0779574858,0.0011537603737345116,5.0288115659,0.12463479401034046,0.5906328369,0.01617770496702174,0.0705568711,9.64846619935003E-4,4.5343139826,0.11497852898258874,0.4736591064,0.012948325065428347,0.0782935717,0.001158227525143484,5.0817459927,0.12631441667521565,0.590675292,0.016394973772470636,0.0715475253,0.0010174684270285736,4.6356638158,0.11916023524649487,0.485149513,0.013089146343440432,0.0791693106,9.69500386797241E-4,4.7770429803,0.11391615528536767,0.584667952,0.016364887014580942,0.0715002548,8.128160923603813E-4,4.0985167825,0.11247227142278224,0.4560024074,0.008933263177585221,0.0780625948,0.001122298088744697,5.066681536,0.12552460240526556,0.5928737378,0.016365568306661398,0.0705379224,0.0010132882117147126,4.5146418459,0.12033262486125697,0.4662200144,0.012775878404242895,0.0762542964,0.0010762011893693483,4.673595477,0.12001073629055027,0.589624076,0.016775812647976254,0.0671479007,9.341118776677663E-4,4.0415051508,0.11580220521648109,0.4289705414,0.011284894018111113,0.0760198761,0.0011057553979067884,4.7021919354,0.12121860210792731,0.5874888008,0.016571074648314154,0.066686721,9.25646800891139E-4,4.0521724482,0.11553571350452638,0.4308219802,0.011589797452932472,0.0766016662,0.0011448392900315746,4.8015665148,0.12319998359171969,0.5896605572,0.016688186809836473,0.0667029785,9.135491229266218E-4,4.1048758734,0.11576135763284742,0.4441157384,0.011771961773638241,0.0766863977,0.0010477566511361309,4.664419717,0.11898433025402967,0.5944215764,0.016656792608422545,0.0675719145,9.269099201109027E-4,4.0430338138,0.11596019263954334,0.4329832799,0.01133031358789332,0.0765206991,0.0010569541144250304,4.6662101212,0.11942811573913406,0.5911410558,0.016430618886700527,0.0673157906,9.278167922601962E-4,4.0430430187,0.11620385528888445,0.4349779972,0.011511467543280482,0.0764574494,0.001066106467478741,4.6758759054,0.12012609132906972,0.5907776458,0.016286478010914453,0.067137079,9.245604360992309E-4,4.0453189399,0.11624254529646191,0.4373787086,0.011745611393197035,0.0764948125,0.0010741261564639417,4.6922843566,0.12101710668744316,0.5900861981,0.01615163768786311,0.0670326612,9.17899231942156E-4,4.0497659,0.11598416209120968,0.4408148031,0.011987648017855712,0.0766150461,0.0010804091817455089,4.7148201167,0.12174633027734347,0.5900907443,0.016102366534146463,0.0669981009,9.081437110942299E-4,4.0560292454,0.1154841247055196,0.44417684,0.012123793300778432,0.0766409429,0.0010819939925896076,4.7263179894,0.12175931923676316,0.5909240656,0.01605519140340594,0.0670038135,9.007507979458026E-4,4.0645976098,0.11500005474781305,0.4496676125,0.012044801575783637,0.0766716303,0.0010837818046082893,4.7363077208,0.12179300426132857,0.5896497312,0.015944082601391654,0.0670161982,9.041797387687914E-4,4.0756336406,0.11514541259207854,0.454135552,0.01209712808893086,0.0764974991,0.0010764715509478176,4.724152018,0.12187357714041219,0.588849142,0.016110206764656996,0.0670653668,9.12607253970732E-4,4.0889609511,0.11534024829173899,0.4579308364,0.01229085859490703,0.0764990391,0.0010941837140078443,4.7284220737,0.1238450702894548,0.5881570898,0.016901518274995298,0.0671189024,9.215823349001434E-4,4.1024184775,0.11537141556295476,0.4610144386,0.012396350551674472,0.0765446723,0.0011259107424658492,4.735834582,0.126619717489023,0.5877651648,0.01748893593103937,0.0670962217,9.237829831729961E-4,4.1077860508,0.11509216398174117,0.4583143475,0.01232047206887788,0.0771691355,0.0011669108792020065,4.8277008022,0.12688942946124393,0.5824110982,0.0168151152538423,0.0675147976,9.520288861163825E-4,4.1877033257,0.11392128831785567,0.456086794,0.012464860408363986,0.0792203959,0.0012268887480126305,5.0354625507,0.12453076427935388,0.5965801103,0.01685046664042275,0.0687819665,9.649943005013035E-4,4.3251426094,0.11130597570211584,0.4617450224,0.012350778477488777,0.0812362645,0.0013131747789232018,5.2025932019,0.12801868093758817,0.6054922823,0.016798472013846974,0.0705555759,9.793737795142363E-4,4.4964672944,0.11062369626350405,0.4751312371,0.012702746632126454,0.0825732163,0.0013507608966800897,5.3168353588,0.130149058137199,0.6080042778,0.01684561981643893,0.0720576057,0.001011629378774658,4.6265783647,0.11466088740717124,0.4880398663,0.0128633014424758,0.0779297967,0.0011307652276224274,4.8067451425,0.1238684922165439,0.576846316,0.016648592943549312,0.0678902532,7.993497357227311E-4,4.056763615,0.11097050871740653,0.4397000485,0.009121096918682533,0.0831988998,0.0013451245295510747,5.3469925345,0.12980275228592034,0.61534494,0.01692746286364262,0.0704925326,9.923981056007716E-4,4.4503237332,0.11726271061594985,0.4616930247,0.012166699141509172,0.0766025933,0.001053835376138038,4.6629604273,0.11951740705437013,0.593325614,0.016585621845441913,0.0673733286,9.239107099714778E-4,4.0326827141,0.11577942310704437,0.4325127549,0.011317868394711082,0.0764913337,0.0010709327709991882,4.6784169105,0.12043696109168481,0.5915427908,0.016249992861536895,0.0669919143,9.117773851110807E-4,4.0271626701,0.11546173043913728,0.4340384724,0.011558915649834979,0.0767212628,0.0011098648566379601,4.7474549311,0.12249867956431203,0.5933114361,0.016296426356720052,0.0665170797,9.189434150153099E-4,4.0407299074,0.11598102963416043,0.4449567332,0.011713425075527653,0.0778185587,0.0012230645935517879,4.994682198,0.13185230825814162,0.5941060972,0.016791291492913817,0.067441174,0.0010188684900417717,4.4550213369,0.12202779705870298,0.4454773425,0.012283712264620985,0.0707833013,0.0011387418495866393,4.0595780811,0.1359639239908881,0.6197972854,0.018227901058542093,0.0577277046,7.082873710578214E-4,3.066383082,0.09743175088748021,0.356044618,0.009965050827768015,0.0724899904,0.0012725097249137235,4.1891828941,0.13860492069547892,0.6547521435,0.019949533102305926,0.0574623028,7.830932256123788E-4,2.992597279,0.09657824965280744,0.3488692429,0.009491875209883451,0.072563874,0.001269864559707058,4.2014488291,0.13920512141799957,0.6555855198,0.019901963018757723,0.0572845501,7.80885394920407E-4,2.9772080137,0.0969601490201,0.3482319164,0.00954839347743902,0.0726825628,0.0012706817068015106,4.2191454257,0.13974357391307837,0.6560707301,0.019847637365691666,0.0571267718,7.783469663331386E-4,2.9629794952,0.09738228187920017,0.3478998625,0.009639697972447063,0.0728336508,0.001275572420523429,4.2405483774,0.14021162617985714,0.6564651164,0.019735876747689726,0.0569680769,7.760734501321379E-4,2.9496438593,0.09781786714092676,0.347808475,0.009732435717743015,0.0724056052,0.0012592736001362055,4.2183852794,0.13958207623473726,0.653945957,0.01979728125273771,0.0564254927,7.731603973303341E-4,2.9299534915,0.09795363350075381,0.3466312,0.009919090331275342,0.0731320108,0.0013015279482208595,4.2873235755,0.1412485711219763,0.6546224918,0.019534190308277435,0.0565508017,7.783829391758276E-4,2.9218999975,0.09953542362897744,0.3491787893,0.009972191835298797,0.0735042383,0.0013393901597368856,4.3374518787,0.14388442052911773,0.6563360028,0.019979150307257814,0.0562571663,7.872718717190397E-4,2.910666049,0.10130383166988305,0.3474114696,0.010014906240200155,0.0741082859,0.0014199285193276455,4.4150365926,0.15057746992495258,0.6575202646,0.021046810827296376,0.0559948014,8.024873830783884E-4,2.9153747083,0.10395096401669396,0.3453970779,0.010190053238330013,0.0728272739,0.0014515825846296172,4.3157183476,0.15575885439357853,0.6189860419,0.020120866507186017,0.0559911902,8.334062634753833E-4,2.9721794335,0.10784908344997653,0.3473096943,0.010691994902729799,0.0686669409,0.001001913169890485,4.0529641094,0.12330736861599147,0.7059034517,0.01985830171489999,0.0547488189,9.880242911993612E-4,2.8831327715,0.10921747047977261,0.5331639496,0.017852398718379556,0.060697215,0.0010857356952776306,3.5109234432,0.1220171777414967,0.564288244,0.016909389078260634,0.0702334679,0.0013433875092466806,4.2452507545,0.14782695390895395,0.6471080165,0.02218546760832415,0.058744271,9.540560780163817E-4,3.3603358709,0.11222544788059435,0.5269629877,0.016031708143551017,,,,,,,0.0603481932,0.001104886872037133,3.474302087,0.12229540856058334,0.5592256831,0.01723881074784453,0.0613239829,0.001150123036896488,3.5504120888,0.12379071865854888,0.5641644546,0.01719545311993842,0.0685014655,0.001471775798143182,4.1445584858,0.15188100113246555,0.6362914331,0.023541275092908626,0.0545399947,9.906104178737472E-4,2.8651612596,0.11041649497697344,0.5305433045,0.017984043399636246,0.0545857182,9.871144817091887E-4,2.8685743838,0.10907441250357482,0.530656776,0.017785879033660384,0.0547834133,9.94230355601759E-4,2.8900587959,0.1090073652603346,0.53312097,0.01783628063807026,0.0546323437,9.847426059636092E-4,2.8762776056,0.1080146756834459,0.5297298986,0.017699669064702876,0.054488792,9.881295461628499E-4,2.8641433717,0.1075454376298688,0.5271562902,0.01777331004624631,0.0544652416,9.960356419325565E-4,2.8611389852,0.1081717915817243,0.5270760929,0.017974614961105563,0.0543677698,0.00100433261422698,2.8606676098,0.10875004450573802,0.5245017156,0.017872873803616473,0.0547457723,0.001000324447366953,2.9042796673,0.10939076254876369,0.5296199905,0.017840573225095656,0.0551834787,0.0010583369028811193,2.9719031728,0.1106321123363375,0.5385471127,0.01849277131746348
1,GAT,0.1838781094,8.184867031,1.1225232937,0.7659571427,0.0031185087782464233,0.0473824492,0.0010644594872516286,2.7143850633,0.11292120516979971,0.4595318033,0.019472085815340892,0.0740961533,0.0012201483516359804,4.8398224085,0.12231092519476745,0.3079053314,0.008932682016057663,0.0561616175,9.33743540807646E-4,2.5622174918,0.10751802118249758,0.5545837079,0.019401664155427493,0.0561259287,9.626022023660656E-4,2.5331257772,0.10410193941997431,0.3453880898,0.01100738461215924,0.0568064905,9.577567540873831E-4,2.7157736488,0.10818486402450206,0.5212846483,0.018040204904601276,0.0577011848,7.303834609299419E-4,2.5476159744,0.08252489566791345,0.3470100778,0.009686408674013294,0.1080630923,0.0022741029000465218,6.1634855104,0.16737187263097705,0.813394586,0.029196173379400253,0.0887537626,0.0027120018436571905,4.7256185125,0.20268383953093053,0.7132408691,0.035699323677067046,0.0935342764,0.0022582800977735246,5.30025766,0.15450701797653077,0.756963909,0.028924917372397108,0.0735638889,0.0015754450164953394,3.7250636073,0.15386476228818605,0.5523174635,0.022280621871931673,0.0628595356,9.857697499923602E-4,3.3940676484,0.11791525275807198,0.5124645822,0.01649452384884147,0.0640517235,9.658736977472779E-4,3.484118029,0.11425798930052988,0.4027738145,0.010915376951805191,0.0623949111,9.831439365626988E-4,3.393645064,0.117937107451387,0.5086242286,0.01648680557294226,0.0635964216,9.656417555180596E-4,3.4886262032,0.11444292802965153,0.3995702355,0.010847268319719947,0.0619722431,9.82561448460095E-4,3.3931576292,0.1179607813258288,0.5052383442,0.016475449796591293,0.0631840155,9.660051759695701E-4,3.4925213249,0.11463036877721365,0.3974670771,0.010876832121532445,0.0615852599,9.835105490029073E-4,3.3924810552,0.11799179969387703,0.5022818949,0.016477096558556666,0.0628044639,9.66080741967254E-4,3.4953516601,0.11474057907732556,0.3960055932,0.010957719196986206,0.0612212236,9.849243625781627E-4,3.3907114966,0.11788827869215837,0.4990250396,0.01647779563533909,0.0624503463,9.662432405973146E-4,3.4973683433,0.11475714525902081,0.3956083272,0.011082616252492008,0.0608794937,9.8587625998398E-4,3.388275428,0.11759770089589337,0.4964614781,0.016495895883522058,0.0621149955,9.652600685825557E-4,3.4982048075,0.11458293911835217,0.3938880281,0.01115301232851466,0.0605581119,9.860588217748473E-4,3.3846007855,0.11706208353689934,0.493074369,0.016418667972768072,0.0616117985,9.557698467727468E-4,3.4794624963,0.11380295119635518,0.3877334616,0.011137856212036498,0.0601287917,9.72238653829398E-4,3.3676050356,0.11501787729305388,0.4870310366,0.016324124509449197,0.0611278606,9.472639547665687E-4,3.4597885976,0.11308055934598131,0.3856016963,0.011137639696093602,0.0596897669,9.498210357746348E-4,3.3467812727,0.11206390577255462,0.4796922806,0.01607766780350931,0.060879357,9.45541114917802E-4,3.460701891,0.11272152675509678,0.386401816,0.011181582311998603,0.059384379,9.493318703172247E-4,3.3366341204,0.11136326784896355,0.4748015264,0.015869967359764797,0.0606606947,9.43780694865073E-4,3.4619980953,0.11235846025555886,0.3857571595,0.011249383583112454,0.0583315919,9.217309802756985E-4,3.3147598723,0.10657570136761944,0.450779526,0.0143225443968591,0.0598063362,9.24026514771086E-4,3.4590406947,0.10925423075103316,0.3810969327,0.010844884554480053,0.0580607025,9.196461275947396E-4,3.3462752734,0.10456100880825508,0.4478722406,0.013404006789016484,0.0597388055,9.419654983065993E-4,3.5150055222,0.10806112999131556,0.3810023352,0.010879730924981556,0.0588339254,9.494135031691933E-4,3.4331058682,0.10580255420829877,0.4586646464,0.0133010474399575,0.060736374,0.0010227125695912807,3.6400874606,0.11731535259717715,0.3947572096,0.011262132613319735,0.0606080907,0.0010851585137665373,3.6144665903,0.11879929743900004,0.4742369293,0.013781726270681768,0.0617597281,0.0011562305133493063,3.7452131542,0.13118063568225305,0.4103470675,0.013531130071062061,0.0643481268,0.0012030423932680012,3.3844902379,0.11314789255660045,0.5168847054,0.01660786127109689,0.0682099815,0.0011855707486270062,3.5067096041,0.11448995094330332,0.4396698662,0.012517372048477268,0.0631508465,0.0013926560953803346,3.8645106412,0.14867952586351627,0.4925215599,0.015740756748009288,0.0622486961,0.0012695514956077992,3.798277667,0.14228010689832926,0.4094239916,0.014461653467014068,0.062027867,9.904438399020916E-4,3.3925776134,0.11801129783202963,0.5056751696,0.016517504744966778,0.0631301543,9.646102840007461E-4,3.4784826849,0.11408285484243458,0.3952274092,0.01081033366737586,0.0608827779,9.964281208396319E-4,3.3916488733,0.11809167701832336,0.4967834063,0.01656739886041258,0.0619239726,9.665060786151321E-4,3.4775824957,0.11413376748797878,0.3874961532,0.010812234181703613,0.0593571001,0.0010094924467275621,3.3894118072,0.11664899043283658,0.4848735477,0.016430556868225737,0.0602193679,9.738429031419801E-4,3.4693449014,0.1133169025388534,0.3806113889,0.01103594209843455,0.0628674165,9.844805737037172E-4,3.3940652888,0.11791363936373095,0.5127465393,0.0164658568559307,0.0641273259,9.682768199228978E-4,3.4858283113,0.11438419934588868,0.4033220609,0.010917562869065605,0.0624035908,9.806171526135978E-4,3.3936681554,0.11791932094868932,0.5088974445,0.016428953862008377,0.0636950364,9.69969587152092E-4,3.4891718341,0.11464489112472478,0.4002580204,0.010846803768852832,0.0619777309,9.78921345154962E-4,3.3932205658,0.11792387187927643,0.5055466399,0.01641867464200445,0.0632869697,9.729717364857008E-4,3.4922075921,0.11491865412977999,0.3981474171,0.010862465926298687,0.0615796805,9.784595035053827E-4,3.3925300465,0.11789384413106564,0.5024775635,0.016397448582020312,0.0628908933,9.765812818193886E-4,3.4945051607,0.11515979828047633,0.3967526053,0.010978946033203735,0.0611921892,9.786056406949635E-4,3.3906626929,0.11772453013709588,0.4990956135,0.01635950216235201,0.0624977347,9.799647952860348E-4,3.4957722546,0.1152929699287862,0.3957674291,0.011087733717942545,0.0608146961,9.786577542736786E-4,3.3879398891,0.11740403127661332,0.4956445084,0.016438367193854747,0.0621145095,9.830844317758266E-4,3.4964464204,0.11524883995511626,0.3944892169,0.01124097375675257,0.0604453794,9.78216233764294E-4,3.3835649573,0.11686617795581407,0.4916631255,0.01640135973021749,0.0615482037,9.763892666349831E-4,3.476987175,0.11448391908910177,0.3889642866,0.011259558872353748,0.0599630117,9.637530804101225E-4,3.3657034168,0.11483550994357103,0.4850420892,0.01631676260782144,0.0609596321,9.688358994174401E-4,3.4546762681,0.11369698557129823,0.3863843352,0.01124939425035855,0.0594571741,9.409638675315859E-4,3.343431857,0.1118898141208573,0.4766867054,0.016054740546019422,0.060595546,9.694513912517739E-4,3.4533560839,0.11336169183194118,0.3858898087,0.011269719517361557,0.0590612651,9.393199667844819E-4,3.3299263138,0.11122741092015044,0.469436553,0.015868529862592816,0.0601993467,9.717221825192631E-4,3.4476672934,0.11305442973187739,0.3828202013,0.011295359976556747,0.0575163414,9.352079982549337E-4,3.2806489274,0.1060106586244987,0.4419781831,0.014975297325929792,0.0585020336,9.908218810664206E-4,3.4116937159,0.11067589404653572,0.3713927288,0.0112735465582043,0.0575356131,9.205221344432735E-4,3.3458856254,0.10246363722316322,0.4392396016,0.013428943480408278,0.0581461904,9.936956274433334E-4,3.4628137067,0.10619719114929546,0.3689412155,0.011369929639184229,0.059021788,9.577129006127044E-4,3.4978814421,0.10412830862450421,0.4568448457,0.01340250674314324,0.0587802506,9.602489260603211E-4,3.5650817814,0.10191549795296101,0.3784620428,0.010649119212404377,0.0608377805,0.0010150610819059118,3.6548852985,0.10935371933318044,0.4773171932,0.013856708375368228,0.0598523699,0.0010227722131540336,3.6795694849,0.10966911766308692,0.3891836624,0.011144584379868098,0.0608251785,0.0010962308151114893,3.3551323217,0.11114900518673121,0.4845616474,0.01592301086478308,0.0628926394,0.0010972205794643117,3.4575685518,0.11304896306468272,0.3968477103,0.01184509489197955,0.0589307489,9.961199726940526E-4,3.4524748287,0.10242465212535505,0.4600682157,0.013616715720025884,0.0583225359,9.845105382879351E-4,3.5167348817,0.10438515515148693,0.3742060317,0.011060047513460328,0.0626169084,9.875732884196493E-4,3.3933683919,0.11794569798428428,0.5107703733,0.01647931709750134,0.0638140449,9.701572037561747E-4,3.4806507071,0.11432368159309776,0.4005739786,0.010877076997061298,0.0618554644,9.860238333833518E-4,3.391686723,0.11795015411605023,0.5046085198,0.01646415385010721,0.0629819695,9.733730014747687E-4,3.4762375626,0.11439733850050883,0.3946431555,0.010781847615320854,0.0602100061,9.794263627246308E-4,3.3802583429,0.1165309467780984,0.4896368766,0.01634749109190765,0.0610870025,9.817336706052207E-4,3.4555138372,0.11371108631967246,0.385764358,0.011161146088104035,0.0563320607,9.29456830627437E-4,3.3532793514,0.1032024594183685,0.4304353292,0.01378587784655007,0.0564371312,0.0010223331159656328,3.438046879,0.1126742664586728,0.3527026837,0.010860652374512315,0.0507107313,8.507855193878184E-4,2.1392201509,0.09376075739348526,0.4659292488,0.0176073313139726,0.0508537769,8.793008586371335E-4,2.1431640478,0.09622200080023278,0.2970042278,0.010245589831727601,0.0560452409,9.342146434305127E-4,2.5581613667,0.1075749860051118,0.5535850416,0.019422278651074903,0.0559368019,9.631972798964915E-4,2.5220606282,0.10402475214101689,0.3441322951,0.011030462637623138,0.0559061535,9.354726078298606E-4,2.5534505698,0.10771074218015582,0.5521590487,0.019449138721290463,0.0557183303,9.640420115326925E-4,2.5098165005,0.10395805554645586,0.3426798399,0.011053585300706735,0.0557393789,9.376219920628995E-4,2.548209886,0.10791680765756556,0.5504591413,0.019469706957219463,0.055462687,9.655428524928348E-4,2.4962080057,0.10394486579913412,0.3411666958,0.011080258209987707,0.0555381658,9.399404236439669E-4,2.5428634819,0.10806153018998019,0.5483020911,0.019483878412677492,0.0551522162,9.679183849891478E-4,2.4805252959,0.10398722810999435,0.3394925753,0.011185320782168029,0.0551464523,9.450783036341487E-4,2.5383630977,0.10825629977973568,0.5445861019,0.01950310936748292,0.0545174216,9.545077265271351E-4,2.4600414195,0.10366697151455713,0.3322712824,0.010786671822207257,0.0549445496,9.454374648806763E-4,2.5310169201,0.10822457281504973,0.5434192557,0.019510282776013268,0.0542364768,9.727080754265381E-4,2.4378525217,0.10401375591237921,0.3349102635,0.011434848840277689,0.0544783598,9.471066465821048E-4,2.5261992124,0.10810272639485093,0.5378342666,0.019422669589940513,0.0535114137,9.752717569990428E-4,2.4081584185,0.10398725566145113,0.3300598689,0.011418261951803349,0.0533822766,9.384103579991005E-4,2.4892192876,0.1062784596802193,0.5228072501,0.019040806469264898,0.0521319736,9.83701174137756E-4,2.3409860253,0.1047027450929535,0.3164886685,0.011421561845912318,0.0509029811,9.483190391424186E-4,2.3839111699,0.10425328373245611,0.4854750205,0.0189962272570108,0.0499742469,9.885039200731578E-4,2.264826903,0.1043628313241836,0.3003052502,0.011302750373249867,0.0609388942,9.056340320460579E-4,3.4368588768,0.1049191128060088,0.5151911175,0.015496662253530597,0.0621203532,9.940558334419652E-4,3.5883349177,0.11380713883583929,0.5007395854,0.01433638891074039,0.0561490502,9.337660306522185E-4,2.5618445495,0.10752233412645021,0.5544697926,0.01940341085994934,0.0561053112,9.62490519433828E-4,2.532073605,0.1040967600744615,0.3452166137,0.011004609488755156,0.0561493714,9.337665661181064E-4,2.5618643383,0.10752215169442993,0.5544728188,0.019403311933791096,0.0561060511,9.625040259656061E-4,2.5321305091,0.10409745003120874,0.3452224724,0.011004795681883422,0.0634755655,9.478006119432505E-4,3.5500251741,0.11380810866981315,0.4840341943,0.014745712122512088,0.0679404254,8.69603932833793E-4,3.6432519339,0.10400171870214453,0.4233076767,0.010303059011769271,0.0629637679,9.463139014090409E-4,3.5484285564,0.11399258766691805,0.4799621377,0.014771514072700876,0.0673318826,8.650387274567538E-4,3.6433993878,0.1040427420342236,0.4178685918,0.01014024279788211,0.0625037904,9.467507591758244E-4,3.5466674946,0.11415650029674175,0.4765167733,0.014797268937205947,0.0667527056,8.597778782918295E-4,3.6419018508,0.10411775312596791,0.4127167576,0.010017723194418978,0.0620851272,9.493218632265876E-4,3.545125998,0.11430903114365024,0.473932122,0.014881333508795508,0.0661897914,8.54904088187675E-4,3.6382860204,0.1042031587141196,0.4078477011,0.009957956316433609,0.0616737177,9.509894846947573E-4,3.5415167945,0.11414956550508636,0.4713366895,0.015019953928025213,0.0656489668,8.510041127985223E-4,3.632725908,0.10430212847300864,0.4034970907,0.00994074016358943,0.0612921776,9.518791940157111E-4,3.5385244588,0.1136833782001573,0.4677676615,0.015082484178675606,0.0650144956,8.462133300769966E-4,3.6137931765,0.1043526329088059,0.3970639646,0.009942596894172066,0.0608645391,9.442452012057038E-4,3.52804002,0.11222847677840059,0.4637267044,0.015131740613690152,0.0642463546,8.372586219323154E-4,3.5776236583,0.10409155910063025,0.3904143609,0.009841304080252779,0.0604099404,9.352823103213275E-4,3.5121325498,0.11070528022637403,0.4548286159,0.015079953348734207,0.0637943096,8.393229414236216E-4,3.5701220858,0.1044560524479075,0.3909884567,0.009954168875400899,0.0600282991,9.402201869774973E-4,3.501325003,0.11061257158659679,0.4502340075,0.01514083696497654,0.0633741518,8.42033847300689E-4,3.5626980279,0.10482441971697244,0.3907002116,0.010236154453699886,0.0598094606,9.480226790536184E-4,3.504843241,0.11067144834147603,0.4497717939,0.01523427786276724,0.0629807683,8.397059008962602E-4,3.554606392,0.10488282476173112,0.3890427032,0.010219371262460327,0.0586954092,9.203396112305501E-4,3.4919144411,0.10593677672555457,0.4353606122,0.013747997526912782,0.0614445897,8.409565981666355E-4,3.518708605,0.10475083921859528,0.3754574635,0.010127134540431463,0.0581849018,9.040669223016624E-4,3.5201482927,0.10183203216571886,0.4282950935,0.013270872654049545,0.0605813672,8.835977591642025E-4,3.5159811696,0.10540966942363494,0.3634765907,0.009992458356180425,0.0587303401,9.479715185594977E-4,3.6338554334,0.10389721476536318,0.4361922473,0.013148536040183333,0.0610875898,9.770204706146131E-4,3.6004043082,0.11486818651393431,0.3696901451,0.01038507337480097,0.0598572214,0.0010682771176057269,3.7850833432,0.11724217173014154,0.4475281914,0.013699631381902215,0.061614998,0.0010708851479033594,3.6672236036,0.12394746224913199,0.3775740805,0.011064827472672133,0.0651209097,0.0011138994568631409,3.5343170211,0.11031122871222132,0.4862788362,0.015319864196526025,0.0708706102,0.0010717742299570373,3.5990890081,0.11204881830255954,0.4430063491,0.01236804600573591,0.061185478,0.001323416034359566,3.9092498704,0.13886215470746519,0.4578933596,0.016028062921014503,0.0612579599,0.0010862228132386099,3.6115254156,0.12218767891649306,0.3688114039,0.011014414555481376,0.0625619394,9.503573012293851E-4,3.5464492342,0.11393625550719139,0.4762913422,0.01471202820823832,0.066734593,8.62990150581106E-4,3.6268473272,0.10390248390197417,0.413964852,0.01016425422743843,0.0612956214,9.585332545092006E-4,3.5433223195,0.11418021219983784,0.4664570911,0.014883365009298133,0.0650235746,8.543453634216084E-4,3.6059556446,0.10399658994409383,0.4003176963,0.009952809301900645,0.0597197674,9.822611669001275E-4,3.5613953999,0.1130723230591819,0.4552213916,0.01523011693980056,0.0620872568,8.561506876712768E-4,3.5308193262,0.10483953187610101,0.3764371054,0.010027643491867867,0.0634868075,9.461749309720692E-4,3.5502862299,0.11380525580130295,0.4842388205,0.014737455784496862,0.0679407217,8.687985957631377E-4,3.6447536324,0.10428762449591034,0.4234724219,0.010278472989700367,0.0629791495,9.428928889327779E-4,3.5491008549,0.11396840163834887,0.4802929484,0.014740669794822758,0.0672807477,8.633892517283268E-4,3.6426032044,0.10456656538779496,0.4178137628,0.010116571899611054,0.0625140625,9.422218422431099E-4,3.5479892331,0.11410758774945687,0.4769521143,0.01478254714181558,0.0666210033,8.592223228012643E-4,3.638755689,0.10489603746090698,0.4121613137,0.009971715499351153,0.062079668,9.437600330592518E-4,3.5471632195,0.11423311725152212,0.4748441278,0.014917309207762639,0.0659584798,8.56520869564776E-4,3.6328838439,0.10521466997049414,0.4072327277,0.00992573302078995,0.0616482749,9.442732655328118E-4,3.5441475183,0.11398710336700377,0.4720348798,0.015023516099768389,0.0653111899,8.543763807596742E-4,3.6253996477,0.10554645634506163,0.4022878491,0.009864759449677423,0.0612371746,9.448730073401399E-4,3.5419833595,0.1134871058578903,0.46799917,0.015114274742772145,0.0645690764,8.514417184986886E-4,3.6056713361,0.10578246473778156,0.3956310197,0.009821942526812096,0.0607490462,9.377936873321338E-4,3.5308278542,0.11203519213622119,0.4632103421,0.015213418945128671,0.0636725333,8.429679709217901E-4,3.5680966633,0.10557451859231942,0.3898097838,0.009743281736663474,0.0602044147,9.268392525136168E-4,3.5125134523,0.11049264053320475,0.4540083616,0.015157145608590028,0.0630511995,8.472071765512849E-4,3.5558762916,0.10601622048064155,0.3881820995,0.009900597961739484,0.0596420396,9.23996212113448E-4,3.4905341901,0.1099400743041408,0.4483035395,0.015218599475641642,0.062433885,8.553110545292865E-4,3.5413729938,0.10654979913167363,0.3864024674,0.010199810782558666,0.0593155941,9.266250590179396E-4,3.4901230284,0.10960705301667407,0.4445735298,0.015187661274863883,0.0617826353,8.636642866299382E-4,3.5204436372,0.10697801089476286,0.3829854721,0.010286069317285394,0.0581511916,9.145999125300637E-4,3.5101137153,0.10542719091866197,0.4273375644,0.01452126726563491,0.0593748129,9.083204280428796E-4,3.4639748576,0.10669408669649878,0.3632742391,0.010513286070491948,0.0574081118,8.878243069436655E-4,3.5462676578,0.09954712885864664,0.420977071,0.013292696566159931,0.0582981782,9.315283141161089E-4,3.4810386031,0.10265775910275851,0.3486307998,0.010150896561388062,0.0580287801,9.127338056629655E-4,3.659316128,0.09898819022489501,0.4323819873,0.012920463497878084,0.0582097774,9.368553783802492E-4,3.5256584264,0.10102428444685961,0.3505247217,0.010065451554699371,0.0588134238,9.412645749203568E-4,3.762275506,0.10080830954341016,0.443012164,0.013143231832391909,0.058518183,9.70553450357063E-4,3.5701603874,0.1047320265296151,0.3542442149,0.010459955066825096,0.0610794146,0.001033749486094189,3.5112690146,0.1079906044153842,0.4532336174,0.014552384134567092,0.0653388616,9.825075063326489E-4,3.531104254,0.10824190336002042,0.4004489381,0.01142829479843778,0.0580942171,9.451576588061909E-4,3.6857194141,0.1009249035719133,0.4346225431,0.013714503162710634,0.0579093983,8.950994358170493E-4,3.4895050541,0.0990938840897863,0.3485713006,0.009593099238515153,0.0631998855,9.47449734814465E-4,3.5485269157,0.11384770322672302,0.4818608671,0.01471447596756337,0.0675410762,8.685867832289413E-4,3.6364336018,0.10431046716413458,0.4205728228,0.010263121942177244,0.0623582019,9.45940272955962E-4,3.5457508622,0.11404455764743884,0.4754693181,0.014799284171878044,0.0663296323,8.635432820652361E-4,3.6202791461,0.10449973443028455,0.410459052,0.010054001541674837,0.0606199867,9.409022265889267E-4,3.5439666244,0.11265315335577607,0.4610225197,0.01508909834947072,0.0632782872,8.480795953210996E-4,3.5427557431,0.10433275852291073,0.3845457563,0.009672203678583284,0.0552261094,9.02390159520814E-4,3.4767389148,0.1009170045433375,0.4023278542,0.013545337758800997,0.0572181265,9.803642180332777E-4,3.5121812833,0.1111583314736237,0.3364780557,0.010272676525618822,0.0509805014,8.236431266027782E-4,2.2674087752,0.09251111799670352,0.427890885,0.015556553731466362,0.0517239137,6.287074041237306E-4,2.1031340702,0.07521148636345382,0.2896419212,0.008895951326305692,0.0566599026,9.59457138177626E-4,2.7101263397,0.10832183193613372,0.5197363451,0.018066799854982617,0.0574194803,7.264117289801975E-4,2.5280319827,0.0820687257729764,0.3448489008,0.009662368239722599,0.0564760636,9.618799301368129E-4,2.7027176829,0.10855557122045834,0.5185075299,0.018104511316243806,0.0570980035,7.222485721688897E-4,2.5062823801,0.08158860079692506,0.3423816657,0.009634366611251619,0.0562718965,9.652750903239968E-4,2.696089149,0.10888250946777447,0.5161530376,0.018128961249889636,0.056720843,7.180905235414265E-4,2.481689526,0.0810989167806821,0.3395432022,0.009606809095636281,0.0560082765,9.694359184598021E-4,2.6873904073,0.10927850725096862,0.5135673302,0.018146603759381534,0.0562748156,7.140448165206439E-4,2.4537281507,0.08061360717645626,0.3363266411,0.00958400286936518,0.0555688591,9.687435161073337E-4,2.6808290192,0.10934128743983217,0.5100885826,0.01809630144532302,0.0554292159,6.793651448227234E-4,2.4239882632,0.07946859993733374,0.3294416596,0.009319865235077168,0.0554549303,9.796499374776686E-4,2.6884561784,0.10994856425620118,0.5090015725,0.018177003796005547,0.055037298,7.062860610262672E-4,2.3832376462,0.07973742157857877,0.3274886866,0.009547809486997528,0.0549456606,9.768029483984988E-4,2.687352484,0.10890844974105544,0.4988906743,0.017832932933199746,0.0538882704,7.0634835598308E-4,2.3144594933,0.08011872052148611,0.316385207,0.009556044369926292,0.0536922194,9.77614443428492E-4,2.6482613225,0.10754918325584811,0.4867593148,0.017758843993909063,0.0523855296,7.051467932281902E-4,2.2410013863,0.08028786944489186,0.3065671157,0.009736865101253073,0.0506137169,9.88194818848996E-4,2.5135450896,0.10756774263225942,0.4460669465,0.017903571403493773,0.0501879261,6.898644794450574E-4,2.1789383533,0.07946322019651607,0.2969327598,0.010296256358502346,0.0526834157,9.103894770920851E-4,2.2348709314,0.09956483769885832,0.4647855086,0.01690223304773662,0.0448586742,6.768035165393277E-4,1.7351636943,0.08138391163491714,0.3790946641,0.013724572197340069,0.0469731294,8.542499634182023E-4,2.1195439586,0.09866251075763276,0.3613168761,0.012100364829210728,0.042721744,8.743729181533472E-4,2.3063193814,0.09458227069593962,0.3381492641,0.012016974619262539,0.0451811034,8.615880686267656E-4,2.0883379884,0.09522096477141996,0.3377580468,0.011643742954909301,,,,,,,0.0477677712,8.552175161910565E-4,2.1607885861,0.09998676299890902,0.3702675846,0.012371143479888996,0.0453522215,8.231281795686502E-4,2.0583909747,0.09689460846197791,0.3399306584,0.011683494511489275,0.0443374044,9.372859755698898E-4,2.4202082985,0.10636442019773341,0.3686360057,0.013630998092582948,0.0444624051,6.883371267046403E-4,1.7010862351,0.08182763717106831,0.3728883121,0.013739811898275755,0.0442813511,6.952625403399784E-4,1.6910966629,0.08080908066547966,0.3704812432,0.01374664639102934,0.0439886337,6.992667588267013E-4,1.6748044912,0.0808643942968721,0.3651560185,0.013548728169093955,0.0434888078,6.92120654221502E-4,1.6406936827,0.08002404562379985,0.3578462156,0.013322046389350249,0.0429653667,6.931111022051227E-4,1.607710401,0.07929845514258144,0.3512425254,0.013341239185323078,0.0425896007,6.970179337721519E-4,1.5900079584,0.07840988461284712,0.3467806374,0.013233226023914198,0.0424020645,6.889782289738915E-4,1.6042627577,0.07594723906107449,0.3453541716,0.01284463841452923,0.0417866949,6.896223604263423E-4,1.5892270028,0.07603161987620677,0.3402813093,0.012809246972402398,0.0404787726,6.746080343429065E-4,1.5681513091,0.07143338732693558,0.3280438385,0.012324119765727693
2,GCN,0.1838781094,8.184867031,1.1225232937,0.8163271433,0.0025608283815984232,0.0359236738,9.338870381368403E-4,2.0376943329,0.09643887593185645,0.3476983681,0.016274054104616957,0.05392253,0.0010294959931927857,3.4885447343,0.11052060987435781,0.2180440889,0.00762639836357897,0.0460003117,0.001003436096620009,2.0334366265,0.09392474648355459,0.4313800035,0.017640688677032994,0.0487522042,9.412438578816863E-4,2.0928316972,0.09435231154031151,0.2865697781,0.011850244681018194,0.0477431063,0.001073743917328522,2.2513826678,0.10516186409055328,0.4228734737,0.018402463775266616,0.0474438031,7.452201017149228E-4,2.0196894657,0.07443897542282538,0.264596482,0.009181985732944698,0.0923837485,0.001782264290165743,5.1689891825,0.13778680778289334,0.6635604779,0.024434251533451974,0.0671812947,0.0020874477238963375,3.240123943,0.12300651844109727,0.5320717832,0.033902580993192835,0.0906495706,0.0019164741062691142,5.1727576582,0.13644511459557648,0.7541059394,0.02742697518867146,0.0591882639,0.0010627196243600662,2.849299359,0.1057751518930604,0.4380462972,0.01700454336346613,0.0545608496,0.0011233761613991995,3.0368494314,0.10823259735403194,0.4234026232,0.015019232903181174,0.058200487,0.001057976842846761,3.2019445713,0.10691684957947462,0.3435463142,0.010734934885689806,0.0541035664,0.0011216207023766992,3.0346916364,0.10827686418621477,0.4201556514,0.015024131489041222,0.057749984,0.0010652173487133976,3.2052558868,0.10735428663076291,0.3412570563,0.01077180978294734,0.0537043862,0.0011215417959220245,3.0330999423,0.10832516556183978,0.4176883169,0.015054270590101667,0.0573585451,0.0010726956697964245,3.2090140056,0.10782391219947457,0.339899582,0.010875863597894192,0.0533550713,0.0011229519134851678,3.0320128764,0.10838691901701053,0.4156373448,0.015093462227070368,0.0570040803,0.0010791607850547573,3.2127476968,0.10822111221014133,0.3401996764,0.011146026511721564,0.0530541273,0.0011256558088510004,3.031620818,0.10844143374651591,0.4140032464,0.01513770246767983,0.0566777492,0.0010836886084111062,3.2160223757,0.10843464606388495,0.3402848244,0.01133801539071102,0.0527964977,0.0011283806981688405,3.0322021141,0.10844313194942315,0.4123702089,0.015157888276405787,0.056392675,0.0010874709191514042,3.220036143,0.10858765030610064,0.3411686819,0.011578041026011265,0.0525423478,0.001123190989992352,3.0301652335,0.10764079092054277,0.4101246248,0.015073124626300945,0.0561062766,0.0010888383718440492,3.2210945416,0.10852111882947024,0.3381845809,0.011600420078600602,0.0521956787,0.0011013623381975616,3.0164090408,0.10510164442576529,0.4058938368,0.014718255942875841,0.0556059378,0.0010780315394273027,3.1978577673,0.10732301054759878,0.3364664795,0.01154548132387732,0.0518165324,0.0010750213951359294,2.9971268933,0.10203466973534045,0.3967760951,0.014199580205062403,0.0552252563,0.001070748803408157,3.1840228006,0.10636253107650269,0.333960018,0.011432627913126535,0.0515052568,0.0010581668110463491,2.9831546401,0.10039014575644364,0.3929866875,0.014078625145943761,0.0550042114,0.0010678792066521382,3.1838359312,0.1058999230169692,0.3319477838,0.011300806918092177,0.0518186093,0.0010766197100183519,3.0725146054,0.10276189193957067,0.3930091182,0.015011461787580848,0.0545428068,0.0010412535714224465,3.2168140163,0.10156225331293117,0.3251374677,0.010703342001449827,0.052604646,0.001069489130379547,3.1589149271,0.10140991843503278,0.3988303318,0.015482302703409464,0.0546938852,0.0010570260167091442,3.3046872199,0.09846998799634334,0.3249350476,0.011184832274111222,0.0536781129,0.0010418291606592706,3.2522928022,0.09685459668492766,0.4088654841,0.014938832049393955,0.0555866219,0.0010575783658906795,3.4268377486,0.09879066385544738,0.3469244854,0.011360876550689212,0.0551911353,0.0011161178253213235,3.4011894808,0.1036042620310574,0.4314103735,0.016272363012174967,0.0561410856,0.0010386134988531585,3.502737506,0.09861756349149983,0.3595520633,0.011926088042606427,0.0561096334,0.0012592517619602523,3.064937819,0.10598631180487413,0.4342346796,0.016108972748130154,0.06094812,0.0011241374471122293,3.2299912502,0.10638818096010479,0.3638048022,0.01104554222299657,0.0552515563,0.001208101816901208,3.4205107366,0.10902641232747227,0.4296663316,0.017107368149426143,0.054819326,0.0010747790470603713,3.3838205745,0.10036858890110989,0.3309827984,0.011145812532067817,0.0537338199,0.001124847545225574,3.0331288321,0.1083165618038165,0.4174306845,0.015045237984159639,0.0573013999,0.0010716585277036712,3.1964488822,0.10705202311960293,0.3370220508,0.01075278959154321,0.0527005277,0.0011295074147609657,3.0295355347,0.10843058681940258,0.4110670119,0.01512376609842932,0.0561045489,0.0010860994429609104,3.1934964771,0.10750663682768614,0.3297513021,0.01084927463013081,0.0515387039,0.0011403771306019777,3.0301111702,0.10805102559901965,0.4044832081,0.015276386876483588,0.054535835,0.0011026817310538885,3.1904697644,0.1080793504190324,0.3268328549,0.011224376196475242,0.0545529194,0.0011251199936006826,3.0367836534,0.10826284507623102,0.4235472133,0.015037597946480682,0.0582623811,0.0010576554259303925,3.2044871525,0.107011915271151,0.3438961926,0.010736705919414948,0.0540831621,0.0011255167701993605,3.0346853531,0.10833093605706542,0.4203127967,0.015055107837541383,0.0578314247,0.0010647873027041597,3.2075672195,0.10745066308776322,0.3416457952,0.010787884639724323,0.0536646957,0.0011273726092113467,3.0330351712,0.10840279989003974,0.417858183,0.01509703411269909,0.0574391777,0.00107269613591175,3.2113513663,0.10793627423623627,0.3402616815,0.010921218063934078,0.0532936078,0.001130585688924108,3.0320151788,0.10849777596798932,0.4159343898,0.015143145743206727,0.0570653766,0.0010809944495694694,3.215710489,0.1083990663889685,0.3404520751,0.011246844579703232,0.0529704084,0.0011341759122816882,3.0315763358,0.10858223990598094,0.4142994639,0.015183949255710781,0.0567090409,0.0010890078052980152,3.2206551699,0.10875935964780227,0.3408196847,0.011523464149291219,0.0526868159,0.0011374801097162096,3.0321821003,0.10861492836622413,0.412600749,0.01521632255178629,0.0563816599,0.0010967032415380197,3.2270489269,0.10909951543430428,0.3434537009,0.011971310705181785,0.052400562,0.001132190796641626,3.0301609143,0.10785399848406178,0.4102613505,0.015118259588987087,0.0559862353,0.001098811630808484,3.2253671774,0.10890213995601739,0.3405462472,0.01198170480357449,0.0520242691,0.001108624372815247,3.0170105356,0.10540236492603,0.4059787942,0.014738414025939154,0.0553661526,0.0010905521537276427,3.2001452404,0.10764870196151927,0.3356205943,0.011810932859008217,0.0516548114,0.001085062671001081,3.0025129423,0.10288132977367663,0.3970142829,0.014233039239740751,0.0548752084,0.0010865178323433075,3.1868111302,0.10677620569677497,0.3323051024,0.011726077050744636,0.051355255,0.0010763201196670067,2.9914826903,0.10193214988412636,0.3902134568,0.01403527744649175,0.0545287031,0.001087,3.1866400306,0.10641021290740846,0.3295049676,0.011612485651229026,0.0511095632,0.0010723250440048482,3.0311325457,0.10284459001814339,0.385033449,0.014767947013718596,0.0531017216,0.0010757420694571724,3.1909736947,0.10282698111390803,0.3154756318,0.010947508255306318,0.0514838606,9.967256392809406E-4,3.108239801,0.09963394628840112,0.3866463824,0.014519256592539439,0.0528448775,0.0010745873626653163,3.2783479229,0.10003158316251923,0.3136976557,0.011035345803372,0.052942548,9.654744947433879E-4,3.2398720152,0.09482104353992314,0.3992488108,0.013741334323856618,0.0531130927,0.0010744189127151478,3.4223388895,0.09932604523487282,0.3293882214,0.01108587281182677,0.0548223995,0.0010365857417502906,3.40089909,0.10088883845599571,0.4252091474,0.0140211258463791,0.0534224035,0.001049774737741388,3.5075885028,0.09873723297723103,0.3428104629,0.011333723130551584,0.0533324442,0.0012702491881516791,3.0493655131,0.10641694499937498,0.4156791334,0.015999760998214943,0.055338581,0.001174668463865443,3.2091826153,0.10719345284577786,0.3267928343,0.011234195787861275,0.0531768939,0.0010182774670982363,3.2373817245,0.09744003470340104,0.4109774788,0.014346913117461889,0.0520354403,0.001058500826641151,3.3661385125,0.09869750653385323,0.314080329,0.010178720597403193,0.0543084287,0.001128325750836167,3.0356838291,0.10831396632937047,0.4217590994,0.015047011796366746,0.0579748591,0.0010626142291537415,3.2017288883,0.10697599879412205,0.3416381617,0.010736894895639055,0.0535533314,0.0011307603636491687,3.0325224636,0.10842891752664507,0.4167486066,0.015078456154394588,0.057150458,0.0010742620723082428,3.2002494246,0.10732868151617256,0.3365139303,0.010806515257010468,0.0521805598,0.001132486203006465,3.0281363598,0.10823329722409827,0.4080267004,0.01502830219951675,0.0552943585,0.0011030145057976345,3.2007310241,0.1080608319003699,0.3288087084,0.011253098995387893,0.0507874672,9.6282656797577E-4,3.1784397167,0.09597519310217616,0.3912079255,0.013544079924454078,0.053273033,9.896645896464115E-4,3.294338363,0.0955928397632375,0.3219503078,0.010143745215648902,0.0424336749,0.0010745515343621264,1.807504781,0.0974682673899562,0.3754471617,0.018732011584450828,0.0447032192,8.683777979658393E-4,1.8121192562,0.08312208661962234,0.2445375593,0.010179613499539164,0.0459155527,0.0010037031433646107,2.0329205277,0.0939292455521708,0.4307747487,0.01763438303428844,0.0485329809,9.418657016793849E-4,2.084508627,0.09417106165908931,0.2848107361,0.011878727415005364,0.0458121425,0.001004017430127585,2.0323121615,0.09393678293405625,0.4300344981,0.01762617661320798,0.0482797649,9.430265107620251E-4,2.0756634608,0.0939878675840664,0.2828487069,0.011922220221082984,0.0456831044,0.0010044077857125561,2.0315440392,0.09394840965657694,0.4291105752,0.01761685295391887,0.0479829149,9.446824863413104E-4,2.0664443206,0.09379033843099192,0.2806704404,0.011994260835916483,0.045520355,0.0010051601862389895,2.0308985123,0.09399549400370211,0.427914679,0.017608511152280876,0.0476205205,9.47688767475905E-4,2.0564277216,0.09362363647071181,0.2783077968,0.012142573450467573,0.0451703375,9.976251801152574E-4,2.0291431427,0.09401325199140811,0.4258294599,0.017567560388397702,0.0474582612,9.326371212856584E-4,2.0370213666,0.09310777791355565,0.2767677888,0.011851255039024348,0.0449901846,0.0010059582496306694,2.0276675772,0.09415886578012715,0.4234741085,0.01757389379164447,0.0465795977,9.575980367565505E-4,2.0350222226,0.09339927506142646,0.2731300268,0.01269637672723994,0.0445933829,0.0010089955401288947,2.0316485807,0.09452944160419018,0.4202306686,0.017555609132126403,0.045721159,9.657618754123606E-4,2.0202160294,0.09335400491141234,0.268219913,0.012834037946024626,0.0437625056,0.0010119441684203728,2.0199420618,0.09484368504544728,0.4069520458,0.017054390959515383,0.044339278,9.750820478298224E-4,1.9992180298,0.09336448945396746,0.2570639278,0.012742633401302888,0.04170905,9.95872983868927E-4,1.9531912171,0.09260010647402085,0.3808631679,0.01622325022922349,0.0415047007,9.88287407589513E-4,1.9427136507,0.09343512265203059,0.233377676,0.012448696678769229,0.0553499807,9.768868921221125E-4,3.2527063788,0.09770922712313306,0.4715618897,0.015430537255714721,0.058593625,9.777274671400001E-4,3.4691449974,0.09878478356508152,0.4638264933,0.013588595218049582,0.0459907985,0.0010033598556848883,2.0333764016,0.09392388647197261,0.4313173804,0.017639906122199178,0.0487358692,9.411094516579887E-4,2.0920401166,0.09433347129730783,0.286438217,0.011849265251482895,0.0459909176,0.0010033603540104622,2.0333771341,0.09392388661570601,0.43131819,0.01763989920606124,0.0487363013,9.411190147903718E-4,2.0920752983,0.09433446116345819,0.2864419753,0.011849281455008147,0.0562697891,0.0011859565759335374,3.240573223,0.11551455732071175,0.4154578992,0.015363531429980544,0.0590541991,0.0010598735773666593,3.2738630546,0.10279309644134668,0.3546750169,0.011801232986429851,0.0558585721,0.001181852359645654,3.2406869233,0.11540937627420053,0.412376161,0.015311796138925048,0.0585322515,0.0010532834376368026,3.2740674699,0.10293694860933075,0.3517358254,0.011723281707781317,0.0555077148,0.0011782834972959607,3.241842149,0.11527874038173734,0.4098315107,0.015251383314309558,0.0580652899,0.001047640682677033,3.2738569007,0.10310872703607586,0.3487351468,0.01166565124628711,0.0551985212,0.0011748387123345912,3.2433737514,0.11511914796418535,0.4078326417,0.015201085684910798,0.057633227,0.0010434471716383154,3.2725424313,0.10329056109345133,0.3452265276,0.011674473392834471,0.0549303142,0.0011718425662178345,3.2451773144,0.11493864286653119,0.4063500146,0.01516973579203013,0.0572226834,0.0010410470690607606,3.2694641699,0.10347933332796458,0.3405717888,0.011682519120463702,0.0545704564,0.0011535271995059327,3.2345354928,0.11319329987238644,0.4021079117,0.014750292200495554,0.0568246345,0.0010404225103293374,3.2642104572,0.10372895866632423,0.3360542258,0.011756766562282335,0.0542005831,0.0011311843351107724,3.2204970425,0.110983587250548,0.3983988758,0.014359891677864426,0.0562963331,0.0010364747946766482,3.2426618568,0.10362595744792903,0.3269001364,0.011681737413587072,0.0539646434,0.0011217169874794622,3.2181037931,0.11000024791790244,0.3953734716,0.014310535210117055,0.0556772442,0.0010319467040501656,3.2088581372,0.10338658372825751,0.3236577112,0.01175293231495868,0.0536935822,0.001122511024444749,3.2099644408,0.11029359458282244,0.392233916,0.014395863329442942,0.055341092,0.00102938573916681,3.2004862516,0.10300540704254317,0.3263645407,0.011924913794237676,0.0534554065,0.0011251675430796963,3.2029299088,0.11077453015923833,0.390167663,0.014378633905903578,0.0550554241,0.0010205924749869559,3.194026706,0.10210404537039657,0.3278600231,0.012097651838270102,0.0533616005,0.0011267257874034834,3.2461623348,0.11067833347137099,0.3995031737,0.015437698306418609,0.0546206437,0.0010062599067835307,3.2280996092,0.1012756881536729,0.3306326253,0.012078670870588368,0.0539675549,0.0010708496626511117,3.3341316838,0.1051803883335672,0.4063112133,0.015379965247034858,0.0537519921,0.0010419505746435385,3.2108693959,0.1014447471730301,0.3090642159,0.011396992234795986,0.0552328532,0.001050695483953367,3.4584303948,0.10101455414938978,0.4175920025,0.014871603679496035,0.0537669183,0.0010234852221698172,3.2305174618,0.10045394572141007,0.308806538,0.011207538400558796,0.0563465842,0.0011225680380270943,3.5805555598,0.10790515358406196,0.434012083,0.015808135405543565,0.05413694,0.001009496409107036,3.2764968357,0.09970138608865978,0.3117653708,0.011068669116022938,0.0575123267,0.001264817773436158,3.2657416245,0.11331848144940877,0.4198975612,0.015484656825386864,0.0620674005,0.0012099326427533062,3.2689798725,0.11143629614268415,0.3677350481,0.013198177753008179,0.0569891098,0.0014321756177229103,3.6547810304,0.13446964100866785,0.4357063871,0.01792552771887065,0.0539917203,0.0010437456586736061,3.2382880449,0.10267780898032447,0.309508929,0.011722454051946631,0.0554906921,0.0011841507505381229,3.2379683501,0.11555405107567628,0.4099239186,0.015304735280298055,0.0580859267,0.0010492783234204355,3.2638577765,0.10234937482466612,0.3478392152,0.011738133582473834,0.0545280593,0.0011805714717881336,3.2370612817,0.11545216213220089,0.4034736148,0.015204341945641712,0.0567376127,0.0010321467918857278,3.2496905456,0.10188500667909876,0.3371166596,0.011613367125859753,0.0533089975,0.00114920624780759,3.2303327901,0.11218549764118355,0.3926387175,0.014461221628894289,0.0545525156,0.001019197233120263,3.1929496242,0.10153001032699642,0.3198612032,0.011706016487259874,0.0562907822,0.001188382093436282,3.241218258,0.11559253199060915,0.4156421429,0.015371562542565411,0.0591182643,0.001056907753779865,3.2761412871,0.10301502914623673,0.3560759298,0.011808323970826682,0.0558982871,0.0011867329101360592,3.2421487831,0.11556945949514517,0.4127038891,0.01532316155367423,0.0585953985,0.0010467998853649154,3.2744705709,0.10328609971336898,0.3532211143,0.011732851188010526,0.0555573328,0.0011855416483616255,3.2441207678,0.11553326327512782,0.4102982908,0.015275167625921491,0.0581040659,0.0010377157606975044,3.2726669388,0.10359670725944913,0.3499484847,0.011671028403701192,0.0552614074,0.0011842022631290653,3.2465815528,0.11547823443835639,0.4085745042,0.015226304443298118,0.0576388322,0.0010307487569723283,3.2704045208,0.10394659405194573,0.3460750809,0.011673790044368623,0.0550084972,0.0011821188603520375,3.2494528747,0.11540997874967311,0.4073819834,0.015193700306376982,0.0571858836,0.0010284600138070513,3.2668665886,0.10440315931043466,0.3408327824,0.011695612510681089,0.0546622534,0.0011628963840342784,3.2401952854,0.11379315584867132,0.4034985819,0.014747086186769235,0.0567542562,0.0010318294432705437,3.2622623481,0.10504146476987077,0.3364887136,0.01180014042289328,0.0543001828,0.0011406748002827098,3.2281605786,0.11176058143639017,0.3998521995,0.014338089970424931,0.0562080878,0.001034735231834695,3.2432503459,0.10533781792404853,0.3288191126,0.011771847943292505,0.0540310694,0.0011305755171592917,3.2228707543,0.1108044609796916,0.3969279613,0.014318086324645483,0.0555109292,0.0010358045182369115,3.2063505987,0.10522043704052934,0.3273803753,0.011927037771383136,0.0537687313,0.0011356790919973827,3.2146659121,0.11127209189639602,0.395492381,0.01464799191015615,0.0550277618,0.0010423886031610285,3.1894902323,0.10534463717721941,0.3256441495,0.012083237190422109,0.0535268744,0.0011409167366639864,3.2077515357,0.11183161529281423,0.3936416047,0.014669633567339028,0.0546105544,0.0010460329822715917,3.1780047655,0.10509096872234074,0.3264093597,0.012337724344464826,0.052841998,0.0011223506582169406,3.2069385059,0.11026572351823571,0.3930311911,0.015409753307564661,0.0537988993,0.0010804189002419386,3.2172508554,0.10563046905604462,0.325859092,0.012413858868216603,0.0532639158,0.0010495937309263998,3.2974159172,0.10458007479438901,0.3971660881,0.01498574342500231,0.0529644072,0.0010972948555424836,3.2430117857,0.10547644121319225,0.3066510697,0.011153780793972957,0.0547101331,0.0010487721392180476,3.4463300389,0.10129623574940975,0.4113263295,0.014625835805177085,0.0523434366,0.0010929817015851637,3.2648128069,0.10429990605460775,0.2990439644,0.010737861332686319,0.0556457468,0.0010647459790954837,3.5483194104,0.10319999255813926,0.4303707409,0.014694607582375245,0.0523769733,0.0010735380757104054,3.3089222267,0.1027019664855547,0.2996746906,0.01051943724730558,0.0544551256,0.001273307111422849,3.2595781854,0.11407591167726866,0.4023078803,0.01545600494953337,0.0570239255,0.0012165114056185418,3.2670114959,0.111367253328795,0.3369541902,0.013791096149327652,0.0543416225,0.0010548473823259932,3.4339962446,0.10086473986483087,0.4190729392,0.014874281495252132,0.0516958276,0.001080894999525856,3.2771970447,0.10489727615624725,0.2962378193,0.011033678489062476,0.0560617308,0.0011902856799945129,3.2411264407,0.11565523155482418,0.4140736053,0.015364872469369866,0.0588216314,0.0010544671640217158,3.2716080632,0.10288437093650328,0.3533643329,0.011802000211828503,0.0554093406,0.0011890996594062248,3.2423279045,0.11567893530371033,0.4094559486,0.0152966861770777,0.0578912124,0.0010404004036908096,3.2615587808,0.10292465837203445,0.346963427,0.011711463059754746,0.054025872,0.0011451074185420335,3.2269077083,0.11218530220577026,0.3975819845,0.014389356135699749,0.0557365557,0.0010288333198336843,3.2263367014,0.10318826679424362,0.3290999803,0.011665872534877105,0.0512860751,9.957364109040104E-4,3.3293013715,0.0992967566136981,0.3929918126,0.014285171507545857,0.0497839796,0.0010626650460046196,3.2215452996,0.10434090368115469,0.2963770982,0.01169923390654277,0.0440418594,0.0011604124266828583,2.0140581026,0.10977301471673263,0.3663078565,0.018824959574989798,0.0423475443,6.681377103561811E-4,1.6656501866,0.063190035646453,0.2124621838,0.007666244191258194,0.0476254407,0.0010736447270861995,2.247999877,0.10508813195599206,0.4219930888,0.018397603621124137,0.0471670254,7.425207067819725E-4,2.0029147484,0.07401699951362525,0.2623851965,0.009159408932895179,0.0475035811,0.0010741661882595261,2.2459633161,0.1050726807785925,0.4211172025,0.018396410709700956,0.0468506598,7.404363578323258E-4,1.9845822855,0.07360899676669966,0.2598874952,0.009136471693164708,0.0473675333,0.0010751623133276203,2.2450576906,0.10510174504735875,0.420140181,0.01839567946557017,0.0464813934,7.388930910490367E-4,1.9643490693,0.07321255624549658,0.2568913098,0.009106632308378328,0.0472121256,0.0010771680463140373,2.2456637689,0.10521830283748165,0.4189703756,0.018392746505076395,0.0460375144,7.382966883306467E-4,1.9414343009,0.07285241275345657,0.2534128246,0.009082829955470927,0.0468176478,0.0010652450422320677,2.2397071849,0.10474064603581552,0.4155849707,0.018286832339145017,0.0453422806,7.064538201467949E-4,1.907078064,0.07060202342001254,0.2484968634,0.008901237722923706,0.0467148083,0.0010822961701863311,2.2474038432,0.10574786587917508,0.4145706931,0.01835648593821813,0.0447959357,7.410998583187019E-4,1.8857967262,0.07235214263586116,0.2443721243,0.009039074731409183,0.0462427407,0.0010961505371070161,2.2452403356,0.10672663255720195,0.4092031924,0.018406391933238845,0.0438570186,7.469625157931287E-4,1.8523739962,0.07238663279915705,0.2379482037,0.009042613615542799,0.0450996135,0.0010931161877860925,2.2065661403,0.10543613596390945,0.3944921624,0.017755516748323603,0.0424185293,7.490407198544015E-4,1.8091080354,0.07240273492071966,0.224215849,0.00889074749388374,0.0427706131,0.0010498076014203747,2.1241249255,0.10081630926095242,0.3614459467,0.016181143377400745,0.0402118605,7.499353305452411E-4,1.7855497023,0.07193185607920874,0.212426708,0.00957911561679887,0.044414574,7.82512619706545E-4,1.9128508632,0.07888808344737498,0.3752920725,0.012778521784619691,0.0355250098,5.667080377054838E-4,1.3398072575,0.059913229582455325,0.279685772,0.010219321993165692,0.0396503614,7.666244191258194E-4,1.9290113566,0.08419317428984371,0.3029336202,0.01055647701650508,0.0400132705,8.966972733314182E-4,2.3820959681,0.09329163762095723,0.3451281125,0.013687206727451735,0.0400235435,8.817579032818475E-4,2.089543476,0.08972480034527801,0.3253363596,0.012607279920744204,,,,,,,0.0400589279,7.761398069935596E-4,1.9330660494,0.08475780124566706,0.3061392756,0.010486035714224894,0.0394256534,8.063820434508695E-4,1.9914171183,0.08974258830120736,0.3076130628,0.011654781164826733,0.0399970598,8.978752697340539E-4,2.4076073693,0.09312138018736621,0.3559237016,0.013703113989163193,0.0350021013,5.404729410433052E-4,1.2921610959,0.05849572908341258,0.2706172203,0.009567659954241685,0.0350155576,5.334285331700958E-4,1.2996483459,0.05935949184418613,0.2725732045,0.009653698824802853,0.0348705017,5.39662857717668E-4,1.2926368245,0.059765761946117615,0.2712400852,0.009660687760195958,0.0347592278,5.190963301738898E-4,1.2900965739,0.05835038424038012,0.2702494643,0.00935267940218203,0.0347113771,5.176166535187986E-4,1.2998247169,0.058924998837505294,0.2715567225,0.009503479678517758,0.0347454053,5.205410646625298E-4,1.3113866139,0.06042209734029431,0.2741607708,0.009710004376930013,0.0348524967,5.102597377806718E-4,1.347410352,0.060492815027902276,0.2798076231,0.009657875025076685,0.0346144787,5.027931980446832E-4,1.3668254326,0.06004816908949015,0.281080169,0.009725016092531673,0.0339895591,4.619166591496782E-4,1.3756000537,0.054601811252008844,0.2803278692,0.009062940196205644
3,APPNP,0.1838781094,8.184867031,1.1225232937,0.8401142877,0.0030135377880491226,0.0320840819,9.637214327802407E-4,1.6903672562,0.0982149195030979,0.2974504104,0.016349550360789743,0.0469421016,8.653201719594892E-4,3.0742135045,0.09487035240790455,0.1871225763,0.006963492442733029,0.0418476835,9.751999794913862E-4,1.7245802522,0.09544127532152952,0.3705499553,0.017274430699736533,0.0456819856,8.058194586878627E-4,1.880549177,0.08179214508741044,0.2681927766,0.011833289060950046,0.0439577692,0.0010060442336199736,1.8951733836,0.09721707331019587,0.3601012168,0.016137873992567917,0.0458911868,6.286596853624383E-4,1.9102750394,0.06337940314487034,0.240755744,0.008084705993417448,0.0819267289,0.0018059017138260876,4.6329997771,0.14349949518726537,0.5896990331,0.0246023062740061,0.0572981189,0.0012767352897135726,2.5945939099,0.09433679128526685,0.4124049529,0.01964981900680004,0.0823332181,0.002258530274315578,4.6028417871,0.16907220731391662,0.6361333787,0.029107036554757684,0.0539727424,9.005620467241555E-4,2.5305718327,0.09184150454995824,0.3865901785,0.01594430396724799,0.0525218201,9.476191217994706E-4,2.9513014774,0.09960007123993436,0.4000190644,0.01273564752967041,0.0556574804,9.763508590665549E-4,3.046671673,0.1009521314534765,0.3243740627,0.010224312935351695,0.0520451442,9.498336696495866E-4,2.9490307834,0.09962603331960979,0.3965958139,0.012743517332353732,0.0551247317,9.810958159119831E-4,3.0466542232,0.10130664616401039,0.3208490892,0.010155456513618676,0.0516222148,9.528829938665082E-4,2.9472085473,0.09966866507584016,0.393903496,0.012764834859879701,0.0546598709,9.867051231244317E-4,3.047427695,0.10176515874797229,0.3183968323,0.010158925582954136,0.051241524,9.55932005950214E-4,2.94561387,0.09971291022731209,0.3916602916,0.012780921641258896,0.0542473541,9.93601026569518E-4,3.0486220872,0.10230097354864225,0.3168269489,0.010232564732265317,0.050898744,9.5822074700979E-4,2.9444637464,0.09975147187385257,0.389813763,0.012803661429450561,0.0538746293,0.0010002959562049624,3.0501509676,0.10282738176186342,0.3165922519,0.010429627078663935,0.0505527032,9.560873391066321E-4,2.9399044047,0.09930571013290222,0.387431001,0.012769370266383539,0.0535459654,0.001005579932178442,3.0523310173,0.10323408806687837,0.3161061516,0.010520607491965471,0.0499152783,9.175390999843003E-4,2.9033763061,0.09465780737477496,0.3793975735,0.01226630955096112,0.0532521123,0.0010106532540886612,3.0549571803,0.10358976106739508,0.3147911351,0.010485993229065143,0.0496851843,9.176399075890281E-4,2.905065849,0.09464896161078579,0.3765968994,0.012235701246761462,0.0526041859,9.879357266543204E-4,3.0195284785,0.10097398161902897,0.3061935986,0.009911147965800934,0.0494070653,9.127984443457384E-4,2.8992933502,0.09418453375156666,0.3723718082,0.012165812549928592,0.0521440156,9.754855201385616E-4,3.0005450626,0.09940620984626665,0.3052359724,0.009809927267824162,0.0491153076,9.057703903307946E-4,2.8892289272,0.09353659575267853,0.3695431523,0.012117810899663356,0.0520156614,9.814183613525884E-4,3.0124524135,0.09975328179062581,0.3045598912,0.00983145355479036,0.0488334753,8.77635459630022E-4,2.9255335728,0.09046743516868376,0.3675596152,0.012018869289579615,0.0520719779,9.750435887692406E-4,3.1097574781,0.09893217123868252,0.3103733787,0.009861002890172986,0.0490206045,8.426108235715941E-4,2.9744981452,0.08648904922011803,0.3726641841,0.011005317532901992,0.0518248043,9.819348247210708E-4,3.1641997326,0.09480007543773371,0.302453241,0.010015219418465079,0.0495499025,8.913276614130182E-4,3.0372663839,0.09084518311391088,0.3756856945,0.01105634383510209,0.0524914124,9.425762568620111E-4,3.257421326,0.09136302112999548,0.3157083522,0.009177787587430862,0.0501917604,9.01275207691857E-4,3.1156836028,0.09268420006128338,0.3789680219,0.011389235663555302,0.0530604199,9.512339354753908E-4,3.3274863741,0.09286653101090833,0.3257170672,0.010195872203985297,0.0535738608,9.560842013128342E-4,2.9275308277,0.09433923058834008,0.4039431913,0.01302972509303247,0.0575870585,0.0010250317068266719,3.0609467581,0.10120069604503716,0.339604193,0.010188878839205029,0.0504976832,9.145774980831312E-4,3.1504184851,0.09250365951679965,0.3864017342,0.011169865173761052,0.0522935963,9.659870599547387E-4,3.2562044399,0.09352012987587219,0.321952926,0.008903380200800143,0.0516916274,9.499889473041253E-4,2.9476457592,0.09965114106722511,0.394221619,0.012749379749619195,0.0546732001,9.83352429193115E-4,3.0397080517,0.10087444843467547,0.3174994937,0.010137674190858573,0.0505635304,9.559116067921761E-4,2.9425516232,0.0997164183021031,0.3875213158,0.012766425537322497,0.0533434422,9.959156590796231E-4,3.0317750487,0.10137734371150192,0.3095745163,0.010119533635499217,0.0490765834,9.509290194331016E-4,2.9318510136,0.09825004695164273,0.3769309169,0.012566095256681767,0.0515180487,0.0010200480380844815,3.0173525791,0.10238618673922767,0.3032094882,0.010205339974738716,0.0524977471,9.498752549677246E-4,2.9511278381,0.09960390689124599,0.4000228953,0.01274595575074698,0.0557285714,9.76620704265479E-4,3.0487436589,0.10101379021202996,0.3247523651,0.010237026863303621,0.0519996892,9.556856177634986E-4,2.9488341749,0.0996533396178974,0.3967040046,0.012767220566748269,0.0552174795,9.812497133757543E-4,3.0480528455,0.10136115765420203,0.3211887826,0.01017300216258701,0.0515468373,9.616647024821073E-4,2.9468079702,0.09971177913366104,0.3940509118,0.012794754667440874,0.054748458,9.870075987549437E-4,3.0483910627,0.1017785287130837,0.3184212236,0.010220950004769616,0.0511419111,9.670392959957729E-4,2.9450580208,0.09977355829076158,0.3918447481,0.012811026110347288,0.0543094681,9.93736383554512E-4,3.0495147532,0.10227162927224734,0.3163362277,0.010325470158786959,0.0507742339,9.721517371274918E-4,2.9437188,0.09984940230166628,0.3897545618,0.012839654395660344,0.0539064546,0.0010006238054333905,3.0517695561,0.10281207209272654,0.3158719938,0.010528016099911702,0.0504217415,9.731567191362346E-4,2.9405289092,0.09946348839146955,0.3873957693,0.012825585951526738,0.0535406115,0.001007,3.0556471359,0.10329643020937365,0.3151810572,0.010639934962207241,0.049797244,9.376113267233924E-4,2.9061781696,0.09494493455155993,0.3794971052,0.01234597760406198,0.0532014595,0.0010132906789268319,3.0611951026,0.10376416591000961,0.3136083759,0.01062184395479429,0.0495553729,9.416660766959804E-4,2.907375898,0.0950784452281378,0.3770617248,0.012350133238147676,0.0524949632,9.892436504724202E-4,3.0299509733,0.10115031988085851,0.3047339695,0.010024544628061665,0.0492397425,9.40042020337389E-4,2.8995001528,0.09472208158608002,0.3731432689,0.012342035448012618,0.0519455814,9.759364733423995E-4,3.0148927532,0.09961805540161883,0.3053211356,0.009990467606673874,0.0488925425,9.363866722673919E-4,2.8868620776,0.09426682840214791,0.3700033751,0.012400482974465148,0.0516232764,9.81072882104077E-4,3.021755018,0.09992281558282873,0.3054767582,0.010065123496510115,0.0486468198,9.191354633567351E-4,2.9348020721,0.09233605926722235,0.3684114175,0.012237687812654807,0.0503858177,9.91959172546935E-4,3.0647282305,0.09924800423182321,0.2963539987,0.009912560970808705,0.0485637491,8.619883989938611E-4,2.9626195875,0.08706327787305047,0.3720765455,0.01098013720315006,0.049953908,9.613298081303835E-4,3.1434976497,0.09465835699503769,0.2931636101,0.00949275771312004,0.0491611629,8.975065459371313E-4,3.0288731499,0.09111537273149906,0.3779901203,0.010960849328405168,0.0500015801,9.458308516854375E-4,3.2545026611,0.09094986291358553,0.3004427733,0.00886674900964271,0.0500806093,9.165767834720667E-4,3.0975975622,0.09234497116789847,0.3846076343,0.011233854058158313,0.0503445087,9.505766670816194E-4,3.3339422872,0.09187978904525194,0.3082391325,0.009833666050868313,0.050245849,9.522814709947894E-4,2.9092500181,0.0942725553435357,0.3841402387,0.012911767501004656,0.0517862186,0.0010719514914397947,3.0303562756,0.10122536386202817,0.3057059547,0.010761476060466799,0.0495273081,8.575214283036897E-4,3.0595982404,0.08737138077196674,0.388273449,0.010942857853412882,0.0493608436,9.394391944133479E-4,3.2484907822,0.09199590464254373,0.3034445939,0.007891155175257928,0.0522573336,9.518734159540333E-4,2.9501201405,0.09962785374080885,0.3984431651,0.012743377024949078,0.0554184,9.797785464072991E-4,3.0449967708,0.10092051867682805,0.3224104835,0.010223935445805592,0.0514758551,9.595723005589522E-4,2.9466462909,0.09970468237750924,0.3934734528,0.012761401098625494,0.054488228,9.886192391411368E-4,3.0389249622,0.10121166275187854,0.3156197304,0.010176930578519244,0.0498778867,9.614494266470807E-4,2.9298769936,0.09839618327455593,0.3817918136,0.012596603510470589,0.0523695493,0.0010082425303467415,3.0254292168,0.1016135550357333,0.3032738215,0.010151435514251173,0.0468290865,8.355411420151613E-4,3.0064565706,0.08909948972917858,0.3625620786,0.0107662287269034,0.0494448061,9.473399600988021E-4,3.135622737,0.09449756652422325,0.295307245,0.008612519085610202,0.0386523736,8.974993036208998E-4,1.5316714347,0.08427468847168763,0.3217243634,0.015532181302057994,0.041946457,7.989593231197693E-4,1.6403483471,0.07718695667663028,0.2150116255,0.009377627258534006,0.0417597548,9.744398390870521E-4,1.7240365398,0.09544478146027681,0.3699569133,0.017271080249943834,0.0454683598,8.074472118968522E-4,1.8729911591,0.08183754524055568,0.2663181651,0.011843199609902723,0.041652222,9.734757315927296E-4,1.7233735645,0.09544772127714732,0.36924176,0.017265708934185123,0.0452215795,8.098777685552308E-4,1.8652974135,0.08191182884052828,0.2641730261,0.01185656421565708,0.0415204023,9.722725955204127E-4,1.7227829513,0.09544913878605715,0.368340242,0.017261707273615784,0.0449281362,8.133910498647007E-4,1.857227932,0.08204510310798567,0.2616626217,0.01187851152291397,0.041352083,9.707847341197739E-4,1.7222748997,0.0954528642786585,0.3671797302,0.017260252112874828,0.0445595448,8.188595728206394E-4,1.8479621096,0.08229691584743623,0.2585947892,0.01191293305613693,0.0410064447,9.645558563401085E-4,1.7208016576,0.09546570091923068,0.3650839063,0.017220663372820456,0.0444484197,8.061166168737622E-4,1.8349691481,0.08185200463030823,0.2586164293,0.011811597351755604,0.0408338994,9.682148521893268E-4,1.722130865,0.09565654767447966,0.3637841583,0.017251022636354054,0.043458035,8.382189451450021E-4,1.8251784439,0.08341876345283476,0.2501461044,0.012024203466342375,0.0403947627,9.674688625480409E-4,1.7234172521,0.09605983918370882,0.3603987288,0.017271851522057503,0.0425579971,8.534119755428793E-4,1.8103879055,0.08442458043129382,0.2441274508,0.012196017095757123,0.0392748675,9.854892186117513E-4,1.6876133621,0.09762608080835776,0.3474237828,0.017295984187088054,0.0411596638,8.712915700269342E-4,1.7939791307,0.0857275716324684,0.2378363685,0.013095813529521563,0.0376351163,9.515613485214708E-4,1.6743386764,0.096232122667018,0.3316302884,0.016738515525577532,0.0380068181,8.867023175790171E-4,1.7293659429,0.08733314837448608,0.2125883022,0.013071060362495461,0.0512182816,8.505216046638675E-4,3.0740914212,0.09032522415693194,0.4184705845,0.01339018920702766,0.0554027749,9.543002672115313E-4,3.3255773483,0.09767423034250129,0.4524168415,0.012593927901969266,0.0418379139,9.750897394599125E-4,1.7245203953,0.09544183734610309,0.3704841139,0.017273989869164563,0.0456666815,8.058039463790185E-4,1.8798908537,0.08179285252392167,0.2680700067,0.011832716171699547,0.0418380216,9.750902522330946E-4,1.7245207241,0.09544175596666273,0.3704847264,0.01727398711936535,0.0456670336,8.058020848818896E-4,1.8799181911,0.0817926929682597,0.2680732791,0.01183269263523734,0.0543813448,0.0010829095068379444,3.1041730928,0.10936127213049418,0.3958092102,0.013422799633459482,0.0575455251,0.0010538178210677594,3.1583017776,0.10082565525202403,0.3323450112,0.011561463877900583,0.0538852022,0.0010826153518216893,3.1027180998,0.10918140467130838,0.392601411,0.013431355590557493,0.0568947581,0.0010495913490497148,3.1515204239,0.10091657956450963,0.3283164783,0.011508255819193455,0.0534394675,0.0010810393147337428,3.1006052921,0.10894772770461988,0.3896842026,0.013468593987495503,0.0563148441,0.0010463479344845097,3.1454060601,0.10115873743280904,0.324960387,0.011520813339343712,0.0530325538,0.0010785666414274084,3.0976244389,0.10868937548353105,0.3874072069,0.013488352271497063,0.055783508,0.0010438572699368433,3.1391571096,0.10153612796438517,0.3223865994,0.011646985618605356,0.052664314,0.001076119417165214,3.0950183271,0.1084440025773671,0.3856858427,0.013510642138699404,0.0552497432,0.0010414619532176871,3.1287008258,0.10190786821928914,0.3209419156,0.01200394222745178,0.0523030929,0.00106968266322307,3.0898157249,0.1077610767253186,0.3835371519,0.013382568662256136,0.0547250328,0.0010387040001848457,3.1153915891,0.10220435631615708,0.3178465263,0.012068943201457202,0.0516616176,0.0010188935174982713,3.0537402057,0.10211691730070978,0.3767294431,0.012677751456784441,0.0541524804,0.0010323400602514658,3.0941839156,0.10241130041650677,0.3097417388,0.011900686996976266,0.0514298275,0.0010155097242271981,3.0564286356,0.10177449300291307,0.373143838,0.012606840484435425,0.0534731925,0.0010253574986315748,3.058898441,0.10289224122838417,0.3059782233,0.011891521391310701,0.0511219112,0.0010110390694725896,3.0487297198,0.10162354812739025,0.371138464,0.012613203122125641,0.0531880912,0.0010271971573169389,3.0602545967,0.10335230177407759,0.3053571293,0.011940216329698553,0.0508611608,0.001010244524855245,3.0431491226,0.10171943806864055,0.370892827,0.012644298042991553,0.053122989,0.0010203161274820662,3.0809274317,0.1029115880792829,0.3076035533,0.01181466114621998,0.0503014198,9.937821692906348E-4,3.0635662886,0.09894493614127,0.3702585635,0.012961009682891222,0.0520288696,9.53743676256886E-4,3.0709279282,0.09681284457136874,0.3051296748,0.010679284198859022,0.05036905,9.422711923857165E-4,3.1145196117,0.09206476352003518,0.371324457,0.012023517538557509,0.0511129868,9.627242595883829E-4,3.0594755703,0.09443707290042401,0.2904223613,0.010234149402857084,0.0504094059,9.633135522767236E-4,3.157814149,0.0928143685158715,0.3681447608,0.01149786888949426,0.0513233828,9.161806590405628E-4,3.1062629306,0.09125057192149537,0.291244067,0.009980663454901182,0.0507549764,9.637608624549972E-4,3.2248603674,0.09357543545183213,0.3669250858,0.01099152764632833,0.0515294374,9.002716256774952E-4,3.1398277899,0.09024683099145366,0.2945127262,0.00993458061520465,0.0550546379,0.0010297917265156096,3.0738604743,0.10264500340006814,0.3925127897,0.012120387576311247,0.0609048495,0.0010927140522570395,3.1682720095,0.10736585719398882,0.3489895922,0.011880326342319053,0.051545067,0.0011261087869295753,3.3206108069,0.10871061786688548,0.3756136461,0.01241963236170862,0.0511174976,9.820366591935354E-4,3.1041896977,0.09877068627381304,0.2913672662,0.010613779958148746,0.0535084504,0.001082037892127628,3.1010141133,0.10921281148748072,0.3893061454,0.013395875708590311,0.0564787798,0.0010461108927833607,3.1457944249,0.1003266213574443,0.3250640907,0.011416952088889574,0.0523424948,0.0010790518986591887,3.0962336853,0.1087857846411929,0.3818161485,0.013388668044282822,0.0548930881,0.00103150375665821,3.12057178,0.10002381099518254,0.3153476234,0.011312740295790406,0.0507298853,0.00104496459270159,3.0804359202,0.10465049869924176,0.3708247272,0.012745614775286438,0.0522381007,0.0010092536846601056,3.0485075212,0.10040309952386929,0.3000753347,0.011238808166349312,0.0543812035,0.001085606742794093,3.104202604,0.10939235006160167,0.3959409937,0.013452127415394192,0.0575888354,0.0010484464697827925,3.1584412948,0.10083577753952215,0.3329215506,0.011522701159016492,0.053880907,0.001088087772194872,3.1025496071,0.10924173171457875,0.3928913481,0.013480777574012563,0.0569512745,0.0010417259716451346,3.1494726111,0.10097994270646028,0.3292670731,0.011451469774662115,0.0534185987,0.0010891537999750082,3.0999242836,0.10904025891843801,0.3899542779,0.013530160309471576,0.056361949,0.001035800173778707,3.141102705,0.10124385333441237,0.3261900699,0.011440201222006544,0.0529963179,0.0010891423231148443,3.0969248822,0.10882711683675167,0.387788186,0.013554337977193869,0.0558052279,0.0010307235322820566,3.1330414176,0.10164626092483678,0.3237216157,0.011524321021214222,0.0526080506,0.0010878584466740148,3.0940424013,0.10862706439004968,0.3863320025,0.013583992417547942,0.0552441521,0.0010283311723370055,3.121461685,0.10211211462407387,0.3225381018,0.011883074055142466,0.0522632839,0.001083351281902597,3.0931874357,0.10803759762693727,0.3844598916,0.013460550211636968,0.0546705082,0.0010258240589886747,3.1082091908,0.10249789409056168,0.3193156356,0.01195131762610299,0.0516365156,0.0010351589249965438,3.0612101224,0.10254534471149823,0.3777732417,0.012753333407388047,0.0540386945,0.0010205111464359417,3.0878319677,0.10281247737993672,0.3110853395,0.01177254254611127,0.0513292113,0.0010317703232793625,3.0591400135,0.10219648906395953,0.3743396724,0.012707953021631769,0.0533262028,0.0010136241907136984,3.0575821288,0.1032096087387216,0.3074284626,0.011779255409405128,0.0509474951,0.0010262845609284007,3.0470859224,0.10197924935985751,0.3721376227,0.012729343659435077,0.0529906586,0.0010191687789566555,3.062896655,0.10402402137487284,0.3097072596,0.011963823510901521,0.0506143902,0.0010238955024805998,3.0375204168,0.10193618443908914,0.3713605202,0.012792483066238546,0.0525875127,0.0010178049911451603,3.0588408347,0.10407374212067134,0.3101552185,0.011910771763408113,0.0501053892,0.0010127645333442518,3.0796279379,0.09971912687142823,0.3691766667,0.01295258425952134,0.0511595397,9.743130913623197E-4,3.0638054342,0.09836704597577382,0.2988411941,0.010624636229066857,0.0497615883,9.267194829073143E-4,3.1161947907,0.0922669558292675,0.3681625654,0.011371671381111925,0.0502774333,9.549937172568206E-4,3.0856813689,0.09584927178127124,0.2910181085,0.00934690809840345,0.0499788098,9.170054525464938E-4,3.1722557636,0.09234020493804419,0.3703842418,0.010887004179295607,0.0496649398,9.566357718588616E-4,3.1342558486,0.09324663377838366,0.2807585058,0.009440312971506824,0.0505801521,8.92592852312856E-4,3.2430343763,0.09088549147691286,0.3719552076,0.010124006815485654,0.0496696968,9.497136410518699E-4,3.1815677199,0.0918658276564251,0.2819272309,0.009268582523773524,0.0514629923,0.0010420019193840288,3.0570669979,0.10240352078419959,0.3747708574,0.012523266866117643,0.0551203441,0.001101313306920424,3.1374764379,0.10571423917807857,0.3131196439,0.01188179102660874,0.0503144591,9.33333809523688E-4,3.2135061524,0.09383081159192859,0.3796910887,0.01150872238782394,0.048984055,0.0010222724685718578,3.1601188125,0.09934995952691676,0.2793900441,0.010104929490105313,0.0541286636,0.0010857711545256671,3.1039332889,0.10932651346768542,0.3943057362,0.013449999776951672,0.0572804646,0.0010459211251332482,3.1534459967,0.1006354358315201,0.3305784532,0.011481485052030508,0.0533190629,0.0010861100312583435,3.1005589692,0.10905159882367613,0.3891992158,0.013488064872323235,0.0562154111,0.001036420281546053,3.1354546857,0.10059568776543058,0.3239708934,0.011367662952427821,0.0515615696,0.0010451483148338325,3.0752327181,0.1047843532403574,0.3759980762,0.012780535630402977,0.0537060295,0.0010242231202233234,3.0808514907,0.10108553577540162,0.3078767648,0.01127345616924996,0.0474717294,9.248578269117908E-4,3.1340252357,0.09301395852236373,0.3588111996,0.011557888518237231,0.0468582152,0.0010035427245513766,3.097869453,0.09806605863396367,0.274264726,0.01058990103825338,0.040372513,9.31628144701522E-4,1.678633044,0.08697124941611452,0.3092312127,0.014346306737275626,0.0406718435,5.339297706627717E-4,1.5497351835,0.05385219620405467,0.1922974742,0.0062482167856117155,0.0437942177,0.001000468390305261,1.8880100544,0.09665685807018558,0.3588683575,0.016087951485506163,0.0456165912,6.230858688816494E-4,1.8940851653,0.06286168103861048,0.2386024679,0.008047512659200978,0.0436168699,9.9570176257753E-4,1.8815219032,0.09623424309464901,0.3576549636,0.016051929915122356,0.04529748,6.172454941107306E-4,1.8759541693,0.06228607596405476,0.2361149645,0.00800907091990076,0.043416483,9.911427747807075E-4,1.8755722801,0.09590116926294485,0.3563085295,0.016017718064693234,0.0449174461,6.111775519437866E-4,1.8551982996,0.061643907038733355,0.2331835964,0.007966558416279893,0.0431973462,9.87609234464725E-4,1.871781511,0.09578830019892827,0.3548151373,0.01598857185617277,0.0444528,6.045171627009444E-4,1.8310390659,0.060905418141574234,0.2296068113,0.00791050895960557,0.0427566161,9.730852994470731E-4,1.8663006519,0.09503476444964758,0.3519671963,0.015889478405536162,0.0437643486,5.653635998187362E-4,1.7994770214,0.0579451853565074,0.2246810484,0.007629135468714657,0.0425420112,9.778645100421632E-4,1.8637293688,0.09553529068883393,0.3506398421,0.015903241336281106,0.0431155519,5.892987357868673E-4,1.7683181801,0.059145915353471364,0.2200836235,0.007778221454805719,0.0420556513,9.728160154931661E-4,1.8651107206,0.09523995901931079,0.3468200972,0.015840822769035704,0.0420768853,5.808743409722967E-4,1.7260468328,0.058191525568591175,0.2132542458,0.007701037202870792,0.0408566081,9.667936698179193E-4,1.8274566767,0.09378274922393776,0.3335518623,0.015446472607038799,0.0404166662,5.686791714139001E-4,1.6646123163,0.057331636475858594,0.1980507431,0.00725755502907143,0.0387063207,9.273791026327906E-4,1.7757266744,0.09112830729252025,0.3103273321,0.01412159782036013,0.0377578616,5.713982849116717E-4,1.6151558872,0.057147905779652154,0.1853398309,0.007677926868628015,0.0429633323,6.478418016769217E-4,1.6639601324,0.06919831630899699,0.3409261683,0.011765955932264916,0.0333987058,4.7431845842218703E-4,1.1432361285,0.05312318219007593,0.2452449109,0.00974260001231704,0.0378954482,6.941109421410961E-4,1.7915915801,0.08414860731467871,0.2714786929,0.009750303995260865,0.0354854198,7.953250907647765E-4,1.9925890926,0.08224861761756243,0.2819269196,0.009505538753800334,0.0371935133,7.897759175867545E-4,1.7861083039,0.09151778335930127,0.2683420245,0.009785248387240868,,,,,,,0.0383160729,7.224354642457692E-4,1.7897494946,0.08559492223257172,0.2729944712,0.009936310029382134,0.0371511269,7.114429000278238E-4,1.8034063088,0.08616685836213364,0.2712135978,0.0100169861734955,0.036844695,8.645536420604566E-4,2.1544425557,0.08949059078472998,0.310957507,0.01144679811126238,0.0331103566,4.7831997658471256E-4,1.1172908031,0.05300698045540794,0.2408214887,0.0097342291939321,0.0328353816,4.71671495852781E-4,1.0961515805,0.05349442312989271,0.236712125,0.009522354015683307,0.0326260801,4.684100767489956E-4,1.0901155685,0.05466229819537411,0.2334807789,0.009387637562241098,0.0323024024,4.6135235991593234E-4,1.0799769317,0.054781916459722364,0.2297874761,0.009229607683970105,0.0320860938,4.543115670990559E-4,1.0734962667,0.05429652206173062,0.2273720989,0.009111747582105202,0.0320043194,4.608025607567736E-4,1.0817043405,0.054082156059092175,0.228498531,0.009299765642208411,0.0318785032,4.6203895939628297E-4,1.0959324433,0.05387564707732057,0.2296417109,0.009323948466181052,0.0316030023,4.4927163275684345E-4,1.1054813556,0.05143187139313521,0.2299733174,0.009103344934692961,0.0303529545,4.4091609179071697E-4,1.0711799414,0.04699885223066623,0.2196941973,0.008568328658495774

==> tables/quantification_acc_comp/neighbor_PubMedFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.3034062297,5.0670915588,0.5128891221,0.8351811117,0.003969325257521737,0.0517696299,0.0023482076143305558,7.4461820356,0.5680102949788851,0.2480726749,0.018523514299397942,0.0800034516,0.0014258653512867194,10.4480656033,0.35832778577023583,0.1151644883,0.005211472824451837,0.0812900402,0.0023720954871168237,7.5804744595,0.5687140330763784,0.3721164563,0.020245324275002363,0.0816048576,0.001347198574821099,7.6634053337,0.3734489811125477,0.2417480111,0.009805143599152437,0.1046661796,0.0022448590156176843,8.9507827363,0.5212786705026401,0.3473213867,0.016646620047324923,0.0877995775,0.0013076639476562776,6.7870718426,0.33160602046705967,0.2365377551,0.008548197412320331,0.090129803,0.0019451668308913762,7.6116699157,0.5677719696559527,0.4161316001,0.017742532936421453,0.0912583319,0.0016082443844142593,7.7020588396,0.41432648835187935,0.3111856021,0.009681926357910393,0.0851873227,0.0022295746231063896,7.4350023439,0.549216467921347,0.3859713073,0.019213474880926666,0.0819411515,0.00149817822704777,7.2226121539,0.4076734399773917,0.2796119449,0.010803887309667757,0.0800482711,0.002384494286006993,7.5750699453,0.5688236303785208,0.3670792973,0.020295276125246484,0.0803673689,0.0013348977488931502,7.6792930839,0.37352753662481164,0.2368518708,0.009854781073164436,0.0787706693,0.002393015252772117,7.5694816171,0.5689158427904781,0.3609794123,0.020325603508875204,0.0791148214,0.0013211968059301386,7.6959174114,0.3736704372331319,0.2322517353,0.009938808681124714,0.0774504007,0.0023972888853869907,7.5636128971,0.568998636005395,0.3543290291,0.02033424291681399,0.0778641919,0.0013085243597273993,7.7149131209,0.37385617575613217,0.2270786175,0.010128921759002782,0.076109072,0.002398633777799354,7.5575460974,0.5690856611653469,0.3483327249,0.020338217006414302,0.0765742417,0.0012974771674291615,7.736105557,0.374118624120746,0.2205444697,0.010399890191727988,0.0747602463,0.0023995337047018114,7.5513217017,0.569191361882803,0.3423375572,0.020387863767447535,0.0752787207,0.001288762972776608,7.7586814972,0.37435336811627595,0.2150880244,0.010591211262173935,0.0734416662,0.002396938881156547,7.5451689241,0.5692963172162631,0.3372202115,0.02042770430077741,0.0740290741,0.0012787458699835554,7.7837882347,0.3746435606586613,0.2115963205,0.010742572271109,0.0721817963,0.0023890493925408907,7.5392051637,0.5693956242086867,0.3327539209,0.020440318466207908,0.0728447485,0.0012629366571606036,7.8108941312,0.3748014122892282,0.2089767073,0.010926831333922932,0.0710012112,0.002373853407436946,7.5334094803,0.5694808724645631,0.3287967334,0.020405833063121926,0.0717345357,0.0012451144525705258,7.8402626422,0.3747180858525513,0.2070104251,0.011024555002357238,0.0699142553,0.002353305547522463,7.527806211,0.5695597718562996,0.3251862454,0.02037952499446442,0.0707238872,0.001225350970130599,7.8727165294,0.3743494842323147,0.20664226,0.0111439166364434,0.0689097715,0.0023310141569711667,7.522257782,0.569623174017701,0.3215088936,0.020353349331252584,0.0698136688,0.0012070157414052229,7.9087209583,0.37351124598731966,0.2061237711,0.011267421577273125,0.0653849967,0.0022777124489276514,7.5607144554,0.5770227149194389,0.3084576915,0.02051770194246909,0.0677128465,0.0012377507826699201,8.2856853822,0.36690732252027897,0.2090074782,0.011791171909526211,0.0676292563,0.002691838962493856,8.7493021028,0.7230817763718015,0.3224905351,0.0247284346856003,0.0708974595,0.0015878501188714255,9.7164696795,0.43010780209500965,0.2477210366,0.014889748117412867,0.0706452085,0.00314893505807916,9.9179470509,0.8605348328754624,0.3516493396,0.02914677512178663,0.0748076924,0.002037022091190962,11.1117186333,0.5583704678087837,0.2706804555,0.020445842902653832,0.0738711699,0.0029952996511200675,10.3710484267,0.8562220608773171,0.3911506665,0.027760852868743063,0.0783114972,0.001980395667537172,12.2652768504,0.5660445055541128,0.283754061,0.01943817833543051,0.0896689582,0.002252511709181553,7.6076321237,0.569352928758604,0.4197922083,0.020582728779245964,0.0905912745,0.001305012260478805,8.1690883438,0.3588922399523289,0.2853392644,0.009915206099723798,0.0629078936,0.0023145526565623866,7.6508536589,0.5748691164204248,0.3003708367,0.02064476473588401,0.0654504456,0.0013817116196949348,8.4110003508,0.36288767682300815,0.1989826337,0.011496165317182942,0.0783772867,0.002391139059109696,7.5676611142,0.5689215490179643,0.3591943473,0.02030557622920364,0.078623076,0.0013263415849621846,7.6674326787,0.3734670333617145,0.2303522793,0.00993789102375348,0.0750186937,0.002394540248147857,7.552273618,0.5691347847294171,0.3439887672,0.020340811389912648,0.0751967059,0.001311834212086268,7.6710729443,0.3735039955569418,0.2136875179,0.010408508490653211,0.0685241629,0.002331377275346056,7.5192754675,0.5697093487533796,0.3211599163,0.020428787041819198,0.0685253909,0.0012560796153110677,7.6963732907,0.3732741237281256,0.1963700668,0.01097869887554987,0.0800370649,0.0023838724798109483,7.5751674251,0.5687940186851476,0.3670824591,0.020262627914463614,0.0803711053,0.001339019417334939,7.6808291304,0.3735670097974392,0.2368843057,0.009852899420982638,0.0787387319,0.0023911626878989223,7.5696062822,0.5688688295591524,0.3611398908,0.020270909106401717,0.0791019073,0.0013280384030591886,7.6970240722,0.3737278871010297,0.232379911,0.009901165789946152,0.0773911517,0.002394371316233136,7.5637353884,0.5689278937747736,0.3548147537,0.020241716552703726,0.0777949811,0.0013185385849492613,7.715123293,0.37392517821751453,0.2273574973,0.010016941649026414,0.0760019494,0.002395518524244803,7.5575402347,0.5689886247536061,0.3483528768,0.02026475608044666,0.076387063,0.0013121440469704537,7.735282088,0.37419602127361,0.2196848434,0.010235724986536127,0.0745756402,0.0023955663213528445,7.5510445157,0.5690618641597766,0.3422304435,0.02030891641619513,0.0749380186,0.001306924634399398,7.7570123533,0.3744530023314007,0.2140865591,0.010393237416705153,0.0731294418,0.0023905227461791696,7.5443370504,0.569132924848844,0.3363036638,0.020327014660298744,0.0735086427,0.0012988972245716749,7.7812671722,0.3747758834223462,0.2099104283,0.010508745833828126,0.0716906243,0.002375468585353214,7.5374046811,0.569180088278745,0.3309354495,0.020256845435555854,0.072131676,0.0012860524872648083,7.8074935896,0.37495624068416306,0.2065673773,0.010616669958136591,0.070307966,0.0023499455312836507,7.5305069046,0.5692008024607836,0.3262223949,0.020187324637009233,0.0707974017,0.0012723997013517412,7.8358376469,0.3748731887332035,0.2037990124,0.010637414723512475,0.0690191472,0.0023218139460344364,7.5237606562,0.5692227452184251,0.3218511132,0.020151612019885655,0.0696091321,0.0012747082019034788,7.867542495,0.37454193507002653,0.2026969452,0.010841406458573536,0.0678438937,0.00230023172745704,7.5170663847,0.5692536865888529,0.3177759734,0.020132428442689174,0.0686524183,0.0013022568871002371,7.9030274892,0.37369526873911585,0.2003465249,0.01104677224351077,0.0641498115,0.002339851491013906,7.5415657613,0.5758396020473062,0.3032358911,0.019995361562122352,0.0663051712,0.001482557587414398,8.2608221505,0.36721791974929546,0.1969009623,0.011673707037612346,0.0666015421,0.002749859632781281,8.7097789486,0.7200011981156698,0.3160972244,0.0237867063293765,0.0701215124,0.0017964798913430676,9.659599224,0.4320085645204271,0.2372917091,0.014569882086001932,0.071078021,0.003185961079486063,9.8783929019,0.8591327884500742,0.351097579,0.02792589472156622,0.0750352259,0.002180744139049788,11.0507189103,0.5613202068792821,0.2674517958,0.019716917989381605,0.0736109125,0.003207774306275303,10.2392302243,0.8661230572828551,0.373145518,0.0280785842057608,0.0796376343,0.0020887082132265387,12.1990273058,0.5710959937234721,0.2848071692,0.018595269855530464,0.0729163272,0.0023259954858081736,7.5407712223,0.5688655674577254,0.3421065641,0.019932240541394235,0.0747318074,0.0013429906924472708,8.1173658068,0.3598880740730373,0.2137150954,0.01010277130296435,0.0626539513,0.002338641272192039,7.6309145028,0.5708906134199441,0.300327874,0.019969041313994018,0.0649340069,0.0014423966167458936,8.3480302086,0.3638621383711144,0.1950436095,0.011167034566078857,0.079931551,0.002382753239427029,7.5746519441,0.5687915874158126,0.3666033878,0.020249556340818927,0.0802571556,0.0013385970267410577,7.6753682046,0.3734220151597921,0.2363746614,0.009849326068315538,0.0784098785,0.0023887291600346826,7.568018875,0.5688667596845504,0.3596089939,0.02022712315184737,0.0787676683,0.0013269408426904343,7.6862417462,0.37338369589739717,0.2311215429,0.009904428252049685,0.0746800296,0.0023868785054962476,7.5511405811,0.5690241682951612,0.3433325039,0.02023832989651073,0.0750447125,0.0013104510673809992,7.7220829898,0.37289944575582307,0.2139894792,0.010317357219753517,0.0641752247,0.0027715149286987434,8.8251922497,0.7064732460157285,0.318102815,0.024074140420791767,0.0655355696,0.0019001099968159738,9.3234453993,0.4709477068167972,0.2113848782,0.015723447363730384,0.0850504343,0.002889133087969469,8.5550685896,0.6986580104757978,0.3905659325,0.024929733452245334,0.0844961214,0.0016592314485929923,8.8025003371,0.42483310905460275,0.2717297711,0.012091060540746622,0.0812367448,0.002372731758964759,7.5802395724,0.5687183788862463,0.3718884185,0.020250515376157716,0.0815631404,0.001346059434051855,7.6665175335,0.3732036355583906,0.2415382466,0.009807105179409468,0.0811703859,0.0023734748787379236,7.5799457639,0.568723910227977,0.3716153839,0.020256045616062382,0.0815106231,0.0013446776565407786,7.6703040945,0.3729063189877586,0.2412731085,0.009810068807098143,0.081085715,0.0023744597280223557,7.5795707702,0.5687309444104479,0.3712755701,0.02026180386836276,0.0814437585,0.0013430815314045533,7.6749971791,0.37254726534763344,0.2409585657,0.009814210003866841,0.0809733482,0.0023758087044204548,7.5790711939,0.5687407828932263,0.3708091314,0.02027371115508949,0.0813551871,0.0013410257268225692,7.681117726,0.3720866427366078,0.2405420002,0.009817890201056436,0.0805434184,0.002382881658832431,7.5770664976,0.5687861735327258,0.3689501233,0.020333269363287353,0.0807971307,0.00134743274414718,7.6608249424,0.37264920363258525,0.2385059866,0.009853703770664104,0.0805895545,0.002380511499657164,7.5773640331,0.5687745163727012,0.3692525774,0.02030783196207808,0.0810483563,0.001335079398387976,7.7010224049,0.3707127068742047,0.2392084558,0.009821916106340962,0.0802184675,0.0023852842597895958,7.5757012946,0.5688085629374791,0.3677668607,0.02034475979214304,0.0807482673,0.0013304788611624011,7.7191350706,0.36962535112868,0.2379129571,0.009823453822358,0.0795115329,0.0023945763717200586,7.5725256028,0.5688727016732302,0.3647461214,0.020395540983263964,0.0801724183,0.0013243670186168183,7.7515556444,0.36806364612523196,0.2356230352,0.009826938943536792,0.0775892697,0.002417372126917989,7.5638132015,0.5690133108407922,0.3557196382,0.020481450534569078,0.0785664787,0.0013190746756723062,7.827169915,0.3657799527885584,0.2294589749,0.009926135249934891,0.0670391205,0.002845567957368089,8.842756608,0.706300392648199,0.329415887,0.02370426105154936,0.068893743,0.00198784657355642,9.345322639,0.4712042247805085,0.2235712708,0.015397326099034209,0.0812874553,0.002372129844675455,7.5804629558,0.5687142427836673,0.372106344,0.02024552953123232,0.081602018,0.001347198574821099,7.6633959043,0.37344623387309717,0.2417362442,0.009805336404223977,0.0812874851,0.0023721290015511383,7.5804631031,0.5687142376061989,0.3721064609,0.020245522937182927,0.0816020555,0.0013471982036805127,7.663396262,0.37344625993842806,0.2417364386,0.009805328296390692,0.1029843966,0.0022883605485150282,8.9013902051,0.5294651409564184,0.3378792936,0.016610295843241325,0.085976774,0.001331399263932499,6.7151721101,0.33349792581663834,0.2295272438,0.008503223271207219,0.1013720075,0.0023024784472389748,8.897637655,0.5338500642746051,0.3290837037,0.016494434697800348,0.084315567,0.0013254478488420433,6.697764334,0.3313077834552035,0.2237969558,0.008384383221203573,0.0996927286,0.0023117476073308695,8.893136595,0.5388763032106719,0.3203086803,0.01653515070992702,0.0826138849,0.0013218808569610198,6.6828405359,0.32921378269598617,0.2163172214,0.00837043463626591,0.0979351695,0.0023249187082562696,8.8877967268,0.5446265999875511,0.3102125055,0.01672497919281217,0.0808602737,0.0013190955234553712,6.669982757,0.3271329903479623,0.2070950529,0.00855938116922012,0.0961303804,0.0023430524962108723,8.8799185123,0.5511436575730506,0.3014805504,0.016964003301107908,0.0790876951,0.0013155930221766911,6.657793904,0.32491026637365583,0.1985084093,0.008776475545456729,0.0943274694,0.002361939669000883,8.8676158991,0.5585005566425157,0.2942528478,0.017214877780571083,0.0773730748,0.0013101847198009906,6.6470600079,0.32278220768809424,0.1909998797,0.008777876280741259,0.0925409991,0.0023826162091281087,8.8494398099,0.5668903681233259,0.2892184717,0.01752609445940538,0.0757153589,0.0012973627094995447,6.6358100674,0.32066421844664866,0.1832482193,0.00883076491590621,0.0908034784,0.0024039180518478577,8.8249106425,0.576362325867158,0.28950355,0.018488725726777386,0.0741564962,0.00128153228597644,6.6299564738,0.31828332048978,0.1769054862,0.008968433921259608,0.0891377198,0.0024106200447187856,8.8053735185,0.5827780427212406,0.2889003399,0.019244775888536608,0.0727636174,0.0012561902722119766,6.633915391,0.31571984340075937,0.1715363749,0.008984468042126924,0.0876002525,0.0024056435729342784,8.8022085208,0.5887797071401154,0.2844661421,0.01911000340136024,0.071474526,0.001219996311469834,6.6522743914,0.3136398941190358,0.1659029937,0.008753879025894749,0.0819307523,0.002290855517050344,8.8580646076,0.6340293282270151,0.2970689748,0.01947138515873999,0.0687068964,0.0011547562513361856,7.0855181907,0.33689271392833653,0.1697337851,0.00877519897210314,0.0815639493,0.0023363246777791825,9.6474741652,0.6779775006163552,0.3059675644,0.019697272222315456,0.0688840963,0.001152516811157217,7.7508249315,0.34786718074719264,0.1780833825,0.00920993284448915,0.0816151089,0.0025085727017569175,10.1571476791,0.7221784447468645,0.3202137038,0.01934634322036079,0.0715620687,0.0013005494992502208,8.8168961487,0.37757604868026257,0.1879166489,0.009614606336194946,0.0813426316,0.0024946645065018263,10.3762290659,0.7154808843651939,0.3058668772,0.01847773373549906,0.0756471808,0.0015375207315675454,10.2017914696,0.45883049921403435,0.216914371,0.011425957727910602,0.1100789999,0.002150460880834618,9.0400284445,0.5709610385630529,0.3906514198,0.015611090352694779,0.0957820911,0.001256827354890082,7.0647889872,0.3368402251275818,0.2757332167,0.006914060818361377,0.078193375,0.0021982879702168233,9.2259141543,0.5724568602803184,0.2429182512,0.016277293540389325,0.0658632471,0.0011923506195746284,7.2050649587,0.2967053940965685,0.1476586177,0.008038312198465545,0.1009100833,0.002284693852576314,8.8939981208,0.5279671115391564,0.3259494551,0.01637711189434816,0.0840077981,0.0013183827213673577,6.7136212275,0.33295801932225627,0.2225998793,0.008351714075565566,0.0965370325,0.0022858337647344348,8.878988216,0.530342400262321,0.301063389,0.016445622578668162,0.0797408368,0.0013076291523211007,6.6911394867,0.3299938105692287,0.2008776715,0.008662515454531668,0.0870534549,0.0022839975919426887,8.8303237878,0.5350267275987247,0.263590288,0.01645920074001165,0.0706514259,0.0012301341390271224,6.6423992245,0.32147109231313475,0.1633181282,0.008514285290028753,0.1029993034,0.0022964762136804292,8.9018858161,0.529611966460351,0.3377708742,0.016730238223049903,0.0859963179,0.00133615380851158,6.7103784881,0.33341882181874494,0.2295386063,0.008502298689178121,0.101391255,0.0023187024388653236,8.9013266029,0.5342787827520386,0.3282868868,0.01664586116726918,0.0843715607,0.0013329103495734436,6.691175987,0.3311200359174902,0.2240214165,0.008387274646749085,0.0996710758,0.0023400423073098487,8.8994507634,0.5396202121214513,0.318279919,0.0166855393679677,0.0826686007,0.0013339621433908835,6.6741789468,0.32895801749919396,0.2164241502,0.008416211618061893,0.0978341049,0.0023670002112378442,8.8961551255,0.5457088255791728,0.3075791721,0.016813074466021972,0.0808397811,0.0013397048182342258,6.6589515375,0.3268742849261777,0.2050252908,0.008732586787430172,0.0959389671,0.0023970325404549684,8.8900220461,0.5525720749721252,0.2989567948,0.016989102654348758,0.0789694702,0.0013403607723295994,6.6451103239,0.3247181797051098,0.195995388,0.008914585912985527,0.0939126868,0.0024310440144102697,8.8784197039,0.5603011500318378,0.2903039274,0.017243808599030554,0.0770894061,0.001335548202050379,6.6324901881,0.3226482615186389,0.1876542068,0.008823496472487537,0.0918288619,0.0024633797920742954,8.8602260759,0.5690418833671208,0.2848895643,0.01753004284079192,0.0751884844,0.0013260471334006194,6.6174859138,0.3204784643716329,0.1806006573,0.00881383889119832,0.0897154647,0.0024930762122325903,8.8352721998,0.5788107947066986,0.2847635332,0.018520452883231554,0.0734139836,0.0013084039895995426,6.606868083,0.31800536045639227,0.1744284783,0.008899160522206575,0.0876363501,0.002503765164706946,8.8156366015,0.585463320549631,0.282696441,0.019345088627349318,0.0719135985,0.0012972081560027287,6.6069220143,0.31546525802059405,0.1692491812,0.00875034405037882,0.0856368082,0.002495692088379494,8.8117529947,0.5916650102980571,0.2756393396,0.01933819513294868,0.0707602568,0.001307672741935076,6.6230104634,0.31352875029572647,0.1635774456,0.008691227588781691,0.0791934493,0.002521795193904533,8.8457740682,0.636382539086358,0.2754697298,0.019626136884267367,0.0687625613,0.0014005184754225842,7.0906538944,0.3406339121813916,0.1608260952,0.00887543503159141,0.0786314459,0.002514919084185414,9.6206773695,0.6789210778868189,0.2843637111,0.019685890658032213,0.0697331767,0.0014193135664820513,7.7327266619,0.3468059911088619,0.1696057896,0.009211778818447609,0.0795773022,0.0025906354432841377,10.1200108202,0.7219251981749909,0.301467343,0.018719299612966294,0.0729402385,0.0015492301313878452,8.7691300405,0.3823151479486524,0.1896091871,0.009813840430738621,0.080852033,0.002501641061383507,10.3381454367,0.7154589981766949,0.2949210498,0.01790435067239245,0.0772463134,0.0016537052337100466,10.0685692999,0.46287939071533524,0.2118005219,0.010671569659614279,0.0917215699,0.0023171070324868467,8.9249403102,0.5670586574147335,0.2957570978,0.0161163652539895,0.0785415728,0.0014518801603438211,6.9642751688,0.3339045296323487,0.2017021326,0.00855132808398789,0.0773607454,0.002378043733828291,9.1477730069,0.5652899846415113,0.2358920537,0.01660267255594713,0.0666901979,0.00128873659061889,7.2197311977,0.29664277762992985,0.146029406,0.007896504733108187,0.1028736786,0.0022901674611259326,8.8992291456,0.5279204655011965,0.3370460282,0.016699609246925512,0.0859091608,0.001331573505293643,6.711956992,0.33280462000398975,0.2292192112,0.008486370896914652,0.1009813437,0.002304758555684304,8.8942204953,0.5304978772360922,0.3256563855,0.016590546736018074,0.0840687272,0.0013220983321977227,6.6925561792,0.32950152522105264,0.2227972868,0.008354227432862958,0.0960304485,0.0023352496654533536,8.8669324384,0.5351918570494136,0.2976633509,0.01659483302115451,0.0793547942,0.0013106193192533061,6.6530545725,0.32041523106275704,0.1974443144,0.008806085679801214,0.0797908907,0.002876734607154438,10.027352998,0.7199807070213756,0.3687365529,0.023127702112401914,0.0644123016,0.0015339944589208919,8.1141561617,0.3971575290826047,0.1883514082,0.011346007183145972,0.1091716653,0.0024992416849916694,9.670002031,0.6000786392573894,0.3906194932,0.015999579963236536,0.0898478381,0.0012008617738940648,7.5980457608,0.3326940167736715,0.2575911687,0.008007940996286123,0.1045888206,0.0022443480122298323,8.9465456785,0.5207711961792818,0.3467834768,0.016637214550518965,0.0877368734,0.0013062227987598442,6.7854476699,0.3309977919760191,0.2362711015,0.008542136559432891,0.1044925187,0.0022437421866159223,8.9414058274,0.5201256468046928,0.3461028964,0.016627259094631322,0.0876590713,0.0013042783445261982,6.7836210037,0.33025099590160206,0.2359376352,0.00853239028643205,0.1043715161,0.0022431763194185163,8.9356613883,0.5193987481771591,0.3452338297,0.016615808436546205,0.0875595416,0.001301959292758418,6.7810168669,0.32929692124585674,0.2355332742,0.008521800748668089,0.1042109239,0.0022422348226713456,8.9278673536,0.5184500181097499,0.3441646356,0.016601287781374072,0.0874309465,0.0012988017554653982,6.7787446129,0.32806305536131314,0.2349837935,0.008507389787708096,0.1037763334,0.002249871996358904,8.9401704691,0.5202032924165321,0.3419414328,0.0165606029781527,0.0867811859,0.0013078111484461355,6.779680036,0.33036896140678834,0.2324962409,0.008498260469060713,0.1036607559,0.002239523833318145,8.9033535338,0.515542871117427,0.3406742733,0.016532737220436307,0.0870053191,0.0012886450248225847,6.7751303975,0.32419934052215466,0.2332665897,0.008455921002469217,0.1031379634,0.00223695909663096,8.884430396,0.5132561219167289,0.3372125261,0.016429367729769762,0.0866124587,0.0012799183567712435,6.7765136118,0.3209492022610432,0.2318239493,0.008413058837307629,0.1021581142,0.002233218753279669,8.8581710297,0.5101444928351182,0.3310290643,0.016239694578408796,0.0858707817,0.0012647296153723926,6.7831338947,0.31544463587292143,0.2290513504,0.008319185116344028,0.0996359018,0.0022285401050912233,8.8403057771,0.5086485161956142,0.3166726842,0.016023801047192268,0.0840354313,0.0012220724201126543,6.8334426989,0.3027839406920387,0.2231266343,0.008107274202837843,0.0796519067,0.001797398954044427,7.573336248,0.5549331238221412,0.3308591485,0.01718124398872212,0.0771708436,0.0019674064145468267,7.2176732997,0.5918274566704387,0.3295053395,0.018301037238364386,0.0745439123,0.0019543131785873013,7.2085873309,0.5915484632361071,0.3215681373,0.01812110956867708,0.0649160692,0.002206315480614683,8.6485056055,0.6251727117869109,0.3247950545,0.02020017324183137,0.0737230978,0.0018231055921147299,7.738156991,0.547489056379212,0.3286706269,0.016805857699028634,,,,,,,0.0747839909,0.001953126211999624,7.2100230415,0.591483576091509,0.3229783183,0.018069633615544062,0.070689225,0.0019352607059515265,7.1934290005,0.5914253358184784,0.3106809395,0.01825758502650337,0.0680153064,0.002450728055088936,10.5498836447,0.7310630650559499,0.4029237487,0.022810686267624655,0.0771348669,0.001967620898445633,7.2176690402,0.5918142396901244,0.3294289979,0.01829740290314448,0.0770899173,0.001967899895828037,7.2176592579,0.5917983711146897,0.3293366004,0.01829291748191086,0.0770320575,0.001968259129281508,7.217637644,0.5917788719158534,0.3292212855,0.01828704341877057,0.0769550232,0.001968776015701126,7.2175959877,0.5917546321694491,0.3290751979,0.018279080802928796,0.0768478646,0.001969532431822335,7.2175188036,0.5917232398461294,0.3288869039,0.018267863613460663,0.0766890417,0.00197072068036036,7.2173670893,0.5916816780474109,0.3286449187,0.018251259463390464,0.0764293483,0.0019728091646178045,7.2170274341,0.5916258341367455,0.3281584016,0.01822907460624373,0.0759251186,0.0019771446583393944,7.216160023,0.5915542173072558,0.3270157797,0.01820470796250245,0.0743160927,0.0019680851099482463,7.146431407,0.5877824532341877,0.3209818123,0.018010429506261087
1,GAT,0.3034062297,5.0670915588,0.5128891221,0.862298888,0.0028390040507191958,0.0580800002,0.001973723638202674,6.1096706908,0.3899977803616323,0.2458019688,0.015295686843028658,0.0650236677,0.0012863471537652657,9.9218398952,0.30817815175803753,0.1113484002,0.004570618229517753,0.0921813873,0.002163358037866132,6.3224475238,0.3911602991754148,0.4109328545,0.016915699985516414,0.0930317041,0.0018502221488242972,6.906101444,0.35302386121337465,0.3167652939,0.01375345774705401,0.1069971884,0.002242558583404233,9.0839659684,0.5300152358640268,0.4434828941,0.016861012988548463,0.1011042197,0.001727989293948316,8.0964928762,0.4093705023581939,0.3442425384,0.01388564186489051,0.0906852722,0.0021807406998540653,6.3058766175,0.39152092558252877,0.4111704826,0.018472708843047355,0.09712998,0.0023537274693557876,7.7207543104,0.43350593929264686,0.3456018391,0.018390564945101603,0.0924167356,0.00236615912398131,6.6191448409,0.3915312757979878,0.4040071872,0.018024484930227548,0.1016397624,0.0025758262751979216,6.9444720344,0.44047343461439303,0.358280652,0.01746159480116292,0.0907994194,0.002188606405912219,6.3172226983,0.39122598829832356,0.4012074484,0.0169294960645614,0.0915377335,0.0018934642853774665,6.8743667454,0.3563974645027655,0.3074218444,0.013954520665361458,0.0894088434,0.002208801258601597,6.3118560633,0.3912792358393172,0.3927483555,0.01688739680945527,0.0900647562,0.0019218197105868176,6.8646432726,0.35732750455009754,0.2982598224,0.014145507590751207,0.0880134647,0.0022259038613561006,6.3063403184,0.3913317362864913,0.3851756808,0.016935391433326837,0.0885496286,0.0019414551243848001,6.8576039689,0.3577610002571549,0.2884162623,0.014332090740711907,0.0866269618,0.002241280437607039,6.3007503493,0.39138632365860715,0.3785259447,0.017018976937524768,0.0869759943,0.0019523729151983233,6.8517132235,0.3578646817415767,0.2781674513,0.014332559750442347,0.0852461001,0.0022537304630323475,6.2950256808,0.39143983456720394,0.3724353035,0.01714652816170084,0.0853867151,0.001956999233520545,6.8463135055,0.35764741700031893,0.2696804606,0.01438309097516942,0.0838492351,0.00226645097012929,6.2890526162,0.3915108922150187,0.3656579704,0.017315044498932133,0.0838636595,0.0019575116857888744,6.8449241804,0.35671226014954965,0.2630672373,0.014499509853784714,0.0824653222,0.002278492264634664,6.2830385613,0.39158780282843336,0.3594102327,0.017433589188689747,0.0824023633,0.001956072340175588,6.841282501,0.3553900402895388,0.2580300885,0.014782173013464564,0.0811260017,0.002287360706141469,6.2771011099,0.3916466325311632,0.3538525359,0.017447186048185535,0.0809818763,0.0019543044798597787,6.8335846854,0.35362299208479075,0.2509028222,0.014794551023941213,0.0798498671,0.002292160116571266,6.2713454402,0.3916890402768502,0.3491024075,0.017441209591080545,0.0795989558,0.001956374708485059,6.8213964402,0.3521189309437935,0.2448416829,0.01484966750469518,0.0786309096,0.002293183812955254,6.2657999901,0.3917166658389709,0.3443419503,0.017428502833003182,0.0782723577,0.001962824750200588,6.8026948782,0.35063796147736204,0.2398939183,0.014904183238272401,0.0739098334,0.0022079474631430886,6.3933637801,0.3831543527104971,0.3248709916,0.016661138796612913,0.0738841987,0.0020079213131992996,6.8038248038,0.3414538576762606,0.2208593556,0.014760793440733461,0.0694451226,0.0022930713028599873,6.437469931,0.42845417688593024,0.2878962221,0.016520564518199735,0.0737390511,0.001749717119993972,7.337096301,0.2902835448384906,0.232834806,0.013310481283559961,0.0698191393,0.002617089604885549,7.0760569196,0.5087335918189402,0.3081373449,0.018321205964673834,0.0757824282,0.0018765457628312718,8.2360721614,0.3253063383766139,0.2582069817,0.014488935054033474,0.0713079255,0.002640071400549614,7.6595396724,0.5194770014957352,0.3188461744,0.019427147629026757,0.0783852876,0.001984136588040249,9.2787383756,0.3812208835662076,0.2815626187,0.016046053564661936,0.1004226211,0.002076928260677292,6.3575271872,0.38896232482851084,0.4774845661,0.015433046296826819,0.1036294352,0.0017301288969322488,6.9950253669,0.34276626897931484,0.3642318438,0.012029613460124145,0.0681680364,0.002198093037157436,6.496916042,0.3933997379625462,0.3033465693,0.016360791270595684,0.0700769616,0.002005811307177223,6.8954491188,0.3540842014987396,0.2203294108,0.01480781276894059,0.0890140085,0.0022107304222812874,6.3103629749,0.39127052948567437,0.3908720409,0.016849439782972014,0.0897388716,0.0019154208414862777,6.868429873,0.3558214645535033,0.2952657037,0.013954237277615713,0.085514737,0.002246371073531708,6.2962364737,0.3913872644466092,0.3737150154,0.016994655542257982,0.0858729692,0.0019411563564020289,6.8492608771,0.3561050317294042,0.2696908193,0.013788927985887807,0.0780841068,0.0022914159377991593,6.2630162218,0.39168833987878676,0.3426393405,0.017375344572122878,0.0778461618,0.0019279610991926159,6.8103370096,0.3554307774616599,0.2365681929,0.013976680292544435,0.0908097428,0.0021851899230959306,6.3172874608,0.3912241901033217,0.4013959766,0.016941405313609614,0.0915543924,0.00189674563397415,6.8744790076,0.3565108759659374,0.3077652473,0.013949580387954328,0.0894026693,0.0021997793071124204,6.3119321396,0.39126406562448335,0.3930291859,0.01685412341238784,0.0900821571,0.0019304794741203544,6.8650183725,0.35755438369568343,0.2984109037,0.014092791703562499,0.0879739059,0.002211465803488718,6.3063463617,0.39129839875470995,0.3853238974,0.016821740902772223,0.088522713,0.001959473398645667,6.8581533744,0.3581977879272846,0.2883281082,0.014255095018974795,0.0865222133,0.0022226785642552997,6.3004414983,0.39134554251198517,0.3778877057,0.01684830436572179,0.0868837748,0.0019802265021961504,6.8524234546,0.3585137938601526,0.2776976392,0.014223973846995079,0.0850390093,0.0022323975900363268,6.2941836665,0.3913901924780436,0.3706742452,0.01683505696456059,0.0852177286,0.0019933153287927125,6.8473700031,0.3584718567767908,0.2690554873,0.014290145870494115,0.0835103153,0.0022424352833471024,6.287473829,0.39145296963492304,0.3632947208,0.01685429574322226,0.0835729596,0.002002034465237799,6.846247343,0.3577368900435067,0.2616918082,0.01440792184876084,0.081982537,0.002250207323781522,6.2806090607,0.3915132478780252,0.356189181,0.016883574562277976,0.0819393563,0.0020093085875494588,6.8423530511,0.35662684816906315,0.2553549944,0.014698731237763347,0.0804374055,0.002252132100921258,6.2735910917,0.39153620669485983,0.348383712,0.016852896664965342,0.0803228518,0.0020254754997283972,6.8337545818,0.35504888440889376,0.2469745197,0.014747092391383462,0.0788973021,0.0022474687984486014,6.2664822256,0.39153591647893554,0.3404556142,0.016729569151654803,0.0788102697,0.002049520919629756,6.8202404655,0.3536975270580783,0.2402417237,0.01473112259809143,0.0774283171,0.002235563910962959,6.2596618409,0.3914909850430786,0.3334945499,0.016570134670545075,0.0774111917,0.0020757140939927153,6.7999770924,0.35234424349774757,0.23449793,0.014716106040661708,0.0730172683,0.0021560104359673216,6.3819329236,0.38222756219561144,0.3125154254,0.015791470989113078,0.072947658,0.002119200556813819,6.7821510318,0.34233117763651033,0.2081515435,0.014165404830078101,0.0711576999,0.0022552906686278823,6.4939677486,0.42040651517667993,0.2896822418,0.01599201244371702,0.0724013105,0.001830566305819049,7.2709460447,0.287704374115167,0.2126124404,0.011404765144447297,0.071119109,0.002646955043063633,7.0959040733,0.5014815537774047,0.2966652763,0.017975638291866023,0.0746743602,0.00198565354480584,8.2033265383,0.3276121133581602,0.2426931807,0.013365811385770789,0.0729550084,0.002784612540372538,7.5282326741,0.5203915608952551,0.3026497764,0.01903029366562692,0.0776414942,0.002118578296877413,9.2871870006,0.3860525645569525,0.2708566722,0.015507430863943903,0.0834349884,0.002313590499634713,6.2972014873,0.3896329470206543,0.3752866186,0.017147232867142148,0.085126493,0.0019930893105929797,6.9204819754,0.3427378211286289,0.2698227707,0.013352631313714912,0.0713146085,0.002196188516498527,6.5142356288,0.3930458713063909,0.3056766107,0.015555386334000195,0.0705358117,0.0020672418823156615,6.8422139197,0.35305150384044537,0.2091348044,0.013409946159474316,0.0907163548,0.0021850471390796127,6.3168836545,0.3912232260551513,0.4009563597,0.016939484614355894,0.0914552167,0.001893060220912161,6.8742079977,0.35581817633308166,0.3069501055,0.013908476408291456,0.0890959802,0.00219939787214592,6.3106470551,0.3912629185138812,0.3915368974,0.016827747056572962,0.08974803,0.0019250192206832636,6.8625764052,0.35620117200537116,0.295685505,0.013970850654129834,0.0852371318,0.002223612376292235,6.2949191001,0.3913619038256023,0.3720950888,0.01680058317440201,0.0854178968,0.0019666118071444603,6.8378178204,0.35572604739180963,0.2686774663,0.013878834064862941,0.0697340266,0.0024673266909754775,8.0490483863,0.49192556995139014,0.3307228467,0.01789264932870479,0.0704731274,0.0020319899113922786,8.2060458086,0.3428746809958414,0.2487382092,0.014380718723346201,0.0972367457,0.0024969349210582164,7.288559566,0.4513682966148597,0.4591822982,0.021267467432677545,0.0945869982,0.001862540200908426,7.728753741,0.3831847700940109,0.342793488,0.014813367814241297,0.0921228666,0.002163903186374104,6.322233183,0.3911603617840131,0.4105670183,0.01690642641127923,0.0929755909,0.0018510262018674938,6.9050976702,0.35286633762091846,0.3163118617,0.013753439896985773,0.0920498933,0.002164566700288998,6.32196546,0.39116037370878964,0.4101087394,0.01689474595843335,0.0929055092,0.0018520488654460497,6.9039078709,0.35267558646297026,0.3157888965,0.013752990947426673,0.0919563074,0.0021654179735099643,6.3216221754,0.3911603572756319,0.4095012785,0.01687991430665452,0.0928159778,0.0018533647779107058,6.9024205488,0.35244388814249566,0.3151200961,0.013750818775622054,0.091832861,0.002166508712191114,6.3211702315,0.3911601712470225,0.408696838,0.01686225266682954,0.0926987062,0.0018551043097357087,6.9007613042,0.35215461590897823,0.3142148975,0.013747573494984488,0.0913142086,0.0021784707939286217,6.3192290403,0.39118023856018086,0.4054196904,0.01685650263251544,0.0921950302,0.0018657628466662102,6.8980689073,0.3524347285867271,0.3109682152,0.013748114888958414,0.0914090146,0.0021703589564862308,6.3196137358,0.3911597655242676,0.4061145182,0.016810511503223213,0.0922897837,0.0018605136387567815,6.8955095698,0.3512443023751417,0.3110455338,0.013680771469474957,0.0909980145,0.002174199622849751,6.3180963078,0.39115966443640376,0.4036509328,0.016776970078056407,0.0918917451,0.0018653779777835914,6.8915835006,0.35033184263066924,0.3082738113,0.013641275746791427,0.0902006151,0.0021815595339114632,6.3151229192,0.3911614294354698,0.398596039,0.016741047159601456,0.0911259287,0.0018751831910509436,6.8868098639,0.3487312539463591,0.3027238953,0.013646650651350317,0.0880216546,0.0021999579541436697,6.3067799001,0.3911789688186214,0.3863457188,0.0166458776578467,0.0890509456,0.0019067606037465742,6.880864474,0.3461587787533345,0.2888607017,0.01368168951555326,0.0743575801,0.0024475522466333582,8.0343091482,0.49097316546833797,0.3575737014,0.018358494164827353,0.0751671199,0.0019612345601686706,8.2349846069,0.3420704591279405,0.2637136787,0.013670272528373382,0.0921783528,0.0021634107330786726,6.3224363337,0.3911603723615162,0.4109126645,0.016915230001392237,0.0930287471,0.0018502810597311966,6.9060731448,0.353021875938305,0.3167429747,0.013753737310273162,0.0921783908,0.002163409808612321,6.3224364734,0.3911603717147227,0.4109129137,0.016915236504406315,0.0930287805,0.0018502802490433714,6.9060736913,0.3530219193435445,0.3167432369,0.01375373323865197,0.105462649,0.002286525092799115,9.0445171806,0.5313961575002213,0.4337422194,0.016964556846555113,0.0994193757,0.0017586713735089907,8.0581496989,0.4115786188579285,0.3332802777,0.014342450453112955,0.1039434582,0.00231593393688162,9.0269492301,0.5306449547748475,0.4237105216,0.016992014506820547,0.0977759369,0.001773890357378381,8.0441958426,0.4123487695337528,0.3234602529,0.01477509583725263,0.1023936117,0.002341347048175473,9.0079604405,0.5299132469083973,0.4145088654,0.01710653722995978,0.0961476184,0.0017856867026441116,8.0305163898,0.41315637747952044,0.3151683192,0.01508302204466996,0.1008195638,0.00236378150428503,8.9872928407,0.5292047574927874,0.4040307994,0.01714208651244066,0.0945153991,0.0017941014464070864,8.0172632782,0.41386855161149894,0.3052120049,0.015292345667032248,0.0992419911,0.002383050985606477,8.9644682942,0.5285710036721651,0.3953724395,0.01719053666992395,0.0929095386,0.0018004538316768915,8.0040653777,0.4141643047125138,0.2961024462,0.015408717597516025,0.0977018234,0.002400883170835266,8.9382340729,0.528020563653538,0.3884628152,0.01724295951975762,0.091293801,0.0018031322746820322,7.9874837337,0.4140945651068123,0.2869541735,0.015438075883995388,0.0962013766,0.0024190066142943884,8.9086055575,0.5275397704353673,0.3823971248,0.017303292143404387,0.0897147849,0.0018033726736312713,7.968753426,0.41336423314916837,0.2790213872,0.015404134087964828,0.0947277804,0.002438928863251243,8.8749371008,0.5272217675817265,0.3760083819,0.017421248175719214,0.0881866418,0.0017980261399657125,7.9462853677,0.41140528593833114,0.2715386724,0.0153156080519188,0.0932948688,0.002457357523845482,8.8413944459,0.5270091180492041,0.3698246905,0.017543349509144483,0.0867063029,0.0017902860106698035,7.9138294787,0.4081267093207696,0.265284507,0.015288037218688343,0.0919471227,0.002467565399335953,8.8197706658,0.5260370120552355,0.3638534565,0.01761152463587409,0.0853097437,0.0017861842010274303,7.8729360447,0.4036485802427652,0.2593354034,0.015389938044059826,0.0869181821,0.002466315673225956,8.9034131019,0.5223665972131066,0.3533778894,0.01731723771275315,0.0815946541,0.001757280000455249,7.9563991417,0.36675791825807935,0.2449113704,0.01511207275657446,0.0824434106,0.0026563721501325823,8.8269959902,0.570957509365627,0.3315996486,0.017063237676361424,0.0828047359,0.0017157770834231353,8.6820391533,0.386672093285771,0.2775377166,0.013944362803656537,0.0828955977,0.0030173175172659573,9.6538577105,0.6781045810087113,0.356735388,0.020609353483309466,0.0848758905,0.0018515933678861566,9.3718603657,0.41197946382677864,0.3078802095,0.013751712402461012,0.0839867985,0.002988982268264568,10.2131150714,0.6908251810631978,0.3721193456,0.021988683316651773,0.0875163959,0.0020524733859419468,10.4075926051,0.4864613561795017,0.3247735329,0.014255574734117177,0.1134308479,0.0024066638734979175,9.4756030127,0.6003000461410943,0.5131973663,0.0180613984231565,0.1110633029,0.0015888461221905664,8.1016664119,0.3921529253798829,0.38122566,0.011409035235286111,0.0803120088,0.002483796489247861,8.982620435,0.5350784904964878,0.3203958615,0.01717674992540789,0.0790194887,0.0018107904351415158,8.1317857765,0.37789521958209527,0.2468044721,0.014187907245256435,0.1034996403,0.002320024137805467,9.0374241859,0.5309816464455245,0.4211925345,0.01691467188567369,0.0973868179,0.0017709935064816019,8.0518107921,0.4106851017543734,0.3207233318,0.014382906729865143,0.0996021924,0.00237807253884317,9.0100628005,0.5295279291623813,0.3974844441,0.017068785574843925,0.0933754668,0.0017927969767935243,8.0308876834,0.4102939369366796,0.2990767926,0.014791669310797886,0.091620307,0.0024766570210669058,8.9397384744,0.5253581510379371,0.3612321823,0.017422286302319796,0.085013192,0.0017783019990991406,7.9777617509,0.40756362826802883,0.2606892226,0.015032432338114812,0.1054987436,0.0022900349342313536,9.0444913401,0.5314416082487332,0.4333314631,0.016874421738240396,0.0994602112,0.0017689022019320344,8.056429446,0.41166125140338383,0.3334797547,0.014363223245497509,0.1040040119,0.0023211695328002216,9.0269451563,0.5307193876230639,0.423267076,0.016777534532820965,0.0978884144,0.001797551668242112,8.0418756856,0.41255643971825234,0.323812312,0.014817505019401883,0.1024579698,0.0023498651025112057,9.0078268533,0.5300211131700322,0.4140565229,0.01680381578689793,0.0963005723,0.001826601489104835,8.0262847824,0.41344061833835344,0.3157319693,0.015087302243940101,0.1008333134,0.0023764608138995267,8.9867055846,0.5293523285686009,0.4031734616,0.01685272144195115,0.094695961,0.0018528944924091064,8.0094423306,0.41412317536573584,0.3072516112,0.015303943053997555,0.0991579301,0.002400632208398446,8.9631977835,0.5287603726831276,0.3941504111,0.016857637705206506,0.09305341,0.0018740477581961458,7.9916519343,0.41433363985440524,0.2970360327,0.01545701834119375,0.0974836821,0.002426838066291198,8.9362095665,0.5282656686535667,0.3867367429,0.01694519601539032,0.0913658311,0.0018890971388470206,7.970492894,0.41409447510924363,0.2877146332,0.01548465873049839,0.0958106477,0.0024550973504119953,8.9055803675,0.5278476223722145,0.3796817007,0.01708154006522831,0.0896871164,0.0019001826228023453,7.9469030553,0.41315623107246,0.2780408255,0.015396380353836416,0.0941107052,0.0024824185787251916,8.8706021779,0.5275771412011707,0.3723274959,0.017164928837603725,0.0881335028,0.0019189452832220099,7.9199515053,0.41104780479160813,0.2696232416,0.015348891523494458,0.0924035511,0.002504961875957397,8.8354223297,0.52739528351797,0.3650942807,0.017226488760046257,0.0866975587,0.0019551066467075394,7.8829351967,0.4076986806846449,0.2617906763,0.01537956290016072,0.0907815607,0.0025166199554163913,8.8122015868,0.5264277061981065,0.3578637734,0.017295625371752246,0.0853989937,0.0019948375873739695,7.8384669044,0.403214399589102,0.2552917761,0.0154402525238417,0.0855162612,0.002510065935388949,8.8879691843,0.5222443266795724,0.3380570138,0.016655631029774885,0.0818114336,0.0020175683383717143,7.8753596474,0.3652689238643222,0.2351534162,0.014505847269291099,0.0826763543,0.0026715929704953186,8.8574626193,0.5670596714359081,0.3217108059,0.01654016934617055,0.0814366833,0.0019033861930780101,8.4068667814,0.36053544996990244,0.2531411937,0.012323184815622949,0.0832275101,0.0030184770994658877,9.663280765,0.6727571885591412,0.3470323074,0.01982973378540418,0.0833244314,0.002011361230609758,9.3399718768,0.41159325885150255,0.2937390991,0.012369514905605635,0.0841376123,0.0030536073748928497,9.9439720801,0.6839168476379274,0.3566142899,0.021354357049557824,0.0860027045,0.0021497527764838447,10.3729249325,0.4871265513970677,0.3179284403,0.013084957279257736,0.0972263246,0.002675909751841418,9.4195403894,0.6014849319068599,0.4116480961,0.019396855827685064,0.0922071451,0.0018896518197805648,8.0231307089,0.39199968598839463,0.2905165715,0.013870396677817113,0.0831971189,0.002523694315879005,8.9813409993,0.5361569187915045,0.3213386747,0.01692806202729657,0.0787061079,0.0020003719654104334,7.942000094,0.37869616200722184,0.238144273,0.014107232825752894,0.1053835228,0.0022880574730543813,9.0439416176,0.5309516253294645,0.4326249862,0.016851583723792845,0.0993366114,0.0017643673086973697,8.0558246912,0.41068243629597795,0.3325032212,0.014255208697174518,0.1036462292,0.0023189415689059524,9.0243838391,0.52950030080728,0.4211984427,0.016752246714993185,0.0975055326,0.0017912286286233816,8.038885734,0.4103239928958578,0.3214497871,0.014671570979278258,0.0993393053,0.002377033445284269,8.969484392,0.5252197199163413,0.3949421406,0.016759829593405776,0.0931484326,0.0018409826180602576,7.9828473374,0.4071733100155264,0.2989009432,0.015131000396536906,0.082969989,0.0028756800934735425,10.4427880329,0.6860326645328194,0.3837721594,0.020274343910469703,0.0752016683,0.0020295262994107764,8.9534946399,0.3775410891307064,0.2777955312,0.01487061787552891,0.1108715747,0.0025231864774526674,9.6601650136,0.5705936893815072,0.4806496547,0.020139713131025475,0.1023812841,0.0017832293739168835,8.930060832,0.4360302648280277,0.3879911348,0.014320124266220598,0.1069256303,0.0022432197841495602,9.081534814,0.5297462380734761,0.4429381367,0.016843138335832786,0.1010300227,0.001727387912427316,8.0912413498,0.4086789661690457,0.3438712572,0.013889477959952275,0.1068377755,0.002244079321236217,9.0786349553,0.5294207707419496,0.4423384638,0.01682598092237121,0.1009372659,0.0017266681788925167,8.0845614312,0.4078368462142674,0.3433826435,0.01388897584417224,0.1067249422,0.002245126277072183,9.0749922053,0.5289946901954687,0.4415495558,0.01680853670014139,0.1008186193,0.001725753748366203,8.0761823399,0.40675936106867905,0.3426008291,0.013889399843045774,0.1065759559,0.0022464721231299535,9.0701054603,0.5284237029297607,0.4405785309,0.016787511876391926,0.1006617312,0.0017247428793881134,8.0652718931,0.4053836830337402,0.3416814371,0.013906087623771107,0.1060712539,0.0022644772023581957,9.0791541968,0.5299727823916998,0.4373321002,0.01681535991288917,0.1000585229,0.0017417083567578125,8.0796703865,0.4080062364339545,0.3379104252,0.013953408257483186,0.106067611,0.0022514888407451634,9.0548140542,0.5266216389515341,0.437234211,0.016743354860959018,0.1001249983,0.0017208079497724317,8.0329409965,0.4011250064331567,0.3377577695,0.013773918578240545,0.1055774741,0.0022566703348074566,9.0412997237,0.5249502420620453,0.4340650451,0.01670187136221567,0.0996114037,0.0017181743217729683,8.0062388309,0.3974825511252035,0.3345833163,0.013729400205398631,0.1046497298,0.0022671764377745285,9.0209551725,0.5220525679823824,0.4285375931,0.01661121199672077,0.0986374682,0.001715631953537821,7.9631753765,0.3914335130159399,0.3285722454,0.013742517454964355,0.1022491735,0.0022971693450853812,9.0014916868,0.5164112847701917,0.414029264,0.016380393462917794,0.0961727387,0.0017379663402954614,7.8915331685,0.38115196082140257,0.3143407726,0.01398444532328687,0.0928110899,0.00185861023348092,7.1197763433,0.4303310891825038,0.401705118,0.016773080367064364,0.0854649492,0.0020480805648216086,5.6593788519,0.4165807047607942,0.3513653112,0.017369382084576297,0.0818786967,0.0021550661242755406,5.5152494969,0.4337013903078938,0.3321508489,0.01813874218351427,0.0682568034,0.002366687981124677,6.2342410128,0.4351099959044839,0.2848656771,0.017303323669168303,0.0844579153,0.002066739703010517,7.1238400329,0.4197552358232116,0.3765445042,0.01637491520588733,,,,,,,0.0823787904,0.002174513738747125,5.5832422096,0.4311079395777814,0.3353677227,0.018214170774427257,0.0785019042,0.0021833419338252997,5.7070549008,0.42523273918878823,0.3187001111,0.01797445211960576,0.0680362483,0.002352195782667761,7.6778757709,0.5074436628316488,0.3320655239,0.018385646929058547,0.084967457,0.0020740043394361545,5.5256447464,0.42257878022328565,0.3468854194,0.01757374186108354,0.085345614,0.0021192241504852665,5.6589765723,0.43791249272200494,0.350841193,0.018093463626403874,0.0857052367,0.0021407365554873864,5.7922464667,0.4422640539123658,0.3547234443,0.018348671041794825,0.0855923822,0.002134940514393785,5.7918663714,0.4422275806493756,0.3542375893,0.018291687647672097,0.0856582355,0.0021100917041683284,5.8581127687,0.4388969059904615,0.3556748255,0.018122497068560943,0.0854264972,0.0021321826844808585,5.8573111469,0.4390930939379484,0.3546690978,0.018255686703052283,0.0856924774,0.002111958806416451,6.0688953688,0.427259718830362,0.3591854491,0.017920979632821413,0.0856338821,0.0021012548631710527,6.2740655147,0.4253316148454051,0.3627446419,0.017810066535529842,0.0850222813,0.002202618668766793,6.6690854232,0.45172253496919984,0.3679494227,0.018459617926706934
2,GCN,0.3034062297,5.0670915588,0.5128891221,0.8800566667,0.0027515384787423925,0.0469229631,0.0018499018892903483,4.8662369099,0.4373778044185599,0.1973645477,0.015210603472577936,0.0573373834,0.0013966782020207805,9.5526770011,0.35453033877934903,0.1022129024,0.004425289708030424,0.0793950254,0.002049802673429811,5.0679717061,0.4373482635783524,0.3369682029,0.016020069850034988,0.088838042,0.00153175977228807,6.7127350125,0.2908764980588841,0.2893594568,0.014111046949110475,0.0971223066,0.002018911587960206,7.8753043402,0.4170492343153264,0.3859041697,0.015894553972980806,0.0977394826,0.0016627940341485473,7.9943609123,0.38595191654919914,0.340039437,0.013807135075749783,0.0828511608,0.0021159891304068645,5.063375024,0.438301884340006,0.3525601657,0.018113159829251217,0.0902318934,0.0017213881026659852,6.8503902422,0.3116067801781598,0.2950149768,0.01176111916443329,0.078362291,0.002102050427558768,5.7125313743,0.40832681427748535,0.3336722634,0.017466668944020207,0.0846274685,0.0016272676485446394,5.9616238291,0.29771794664245554,0.2818926158,0.013623961648507384,0.0780585958,0.002071337490608423,5.0626318429,0.43736163145045087,0.3299943481,0.016055189846277122,0.0875343476,0.0015685582552140039,6.7135342968,0.2935794671532735,0.282942605,0.014250064385819454,0.0766894088,0.0020894374841090605,5.0569962186,0.4373827816672714,0.3228444184,0.01607814855634815,0.0862227068,0.001597094236418127,6.724118498,0.2956813111459701,0.278171932,0.014761671754919901,0.0753113595,0.0021080189752466652,5.0512410917,0.43742071508674574,0.3162847658,0.016159509893558032,0.0848662268,0.0016202175779814266,6.7334745825,0.2977923414965536,0.2718209741,0.014851412727414184,0.0739457005,0.002127616976807621,5.0454612732,0.4374691759484318,0.3104673042,0.01624751017848581,0.083490679,0.0016404980950918534,6.7440511988,0.3001696732416518,0.2647789982,0.01494532147529788,0.0726123979,0.0021465290587364522,5.0396866545,0.4375267040284513,0.3053107392,0.016314564658611027,0.0821033175,0.0016606260867516203,6.7561968431,0.30280801458514933,0.2555952807,0.014937480041827671,0.0713342112,0.0021609305865760704,5.0340317621,0.43757531068148714,0.3004327981,0.01630747347077407,0.0807467585,0.0016782553440999376,6.7698242708,0.3054034791026454,0.2470151306,0.014919076982172859,0.0700998424,0.002170373930916053,5.0283590437,0.437618350675563,0.2955272874,0.016236551573533094,0.0794155254,0.0016930091553207856,6.7839673005,0.30771550489697463,0.2383115304,0.014835424361979,0.068944805,0.002179948393884589,5.0228334563,0.43767044969702945,0.2910651974,0.016208648401393622,0.0780976763,0.0017076027055495083,6.7984064386,0.3095531308547856,0.2299360546,0.014830686228222888,0.0678768011,0.0021923786169364087,5.0175123431,0.4377388233650289,0.2868930141,0.016243545610487877,0.0768543275,0.001725361991003627,6.8142711139,0.31027122914153676,0.222726439,0.014864335471187401,0.0668639506,0.0022053385227669697,5.0123140054,0.43780487319581085,0.2827212881,0.016279888758833704,0.0757455903,0.0017487947278054107,6.8284610345,0.31001250007701303,0.2175798886,0.014929672836335029,0.0628815293,0.002247457674796124,5.0547882867,0.435789658895206,0.2677469381,0.016032414446988327,0.0718690702,0.0018976129742389516,6.9451716675,0.3065570680868409,0.187831105,0.012665053770118784,0.0613231371,0.002104203412220406,5.4007804256,0.41001449492426484,0.2605762913,0.015419841309170469,0.0717438701,0.0019126975714942496,7.677434722,0.3235288883623841,0.1736098217,0.01094324992860896,0.0605563103,0.0020173715572496804,5.6344035926,0.40928820882844896,0.2716737091,0.013989520399213121,0.0740809616,0.0020132031690815507,8.8436627196,0.3861175103902955,0.1866915558,0.012796762403045545,0.0611750966,0.001923578176212238,6.0670626603,0.41733056185834266,0.2744159047,0.013936040972959286,0.0784937782,0.0020403058594240225,10.4085847709,0.48591724942113346,0.2341607696,0.015525858591395195,0.0893029126,0.002013629310474001,5.1012275995,0.4369767918871665,0.3972668982,0.016793888590793973,0.099470448,0.0013207399441222333,6.9738497148,0.2957338039707331,0.3256037327,0.00998955769791636,0.0579153261,0.002217376377613868,5.0191863826,0.4352137666457715,0.251462461,0.015599923717762212,0.0666021704,0.0018256960316547768,6.9514853147,0.28931856708652487,0.1762878366,0.014487148373644829,0.0763201799,0.0020910449540839622,5.0554898023,0.43738611660751187,0.3211360228,0.01605108712829134,0.0857624004,0.0016007407660205322,6.707046407,0.2932385271481222,0.2736135805,0.014104051403763387,0.0728975823,0.002138715034781399,5.0409430492,0.4375131430802965,0.3063415371,0.01623016336947968,0.0822029747,0.0016515289885436464,6.709251973,0.29500300073050106,0.2573832615,0.01449070184635651,0.0662776786,0.0022052818413980557,5.0094844843,0.43785634628265924,0.2804643062,0.01623624442412715,0.0745898445,0.0017041455336912982,6.7072757509,0.2984222699782977,0.2245403961,0.014885911762468566,0.0780535366,0.002069146684022184,5.0626183578,0.43736487549070513,0.3301366519,0.01602037212426728,0.0875365727,0.0015653919636947162,6.7132647393,0.2936227022370716,0.282840311,0.0142199851265745,0.0766873704,0.0020820259364378725,5.0570393198,0.4373782702684257,0.323589835,0.015992093108783478,0.0862166339,0.0015925796683368778,6.7242840245,0.2958123317240172,0.276855013,0.014568658963679532,0.0752881899,0.0020952164565982197,5.0512376851,0.4374032203425119,0.3167629492,0.016028234899701215,0.0848107922,0.0016169226945033583,6.7340443705,0.2979848685906719,0.269378363,0.014553296396349523,0.0738454865,0.0021102350579970943,5.0451637539,0.43744321009017845,0.3099573773,0.01609633663291123,0.0833415242,0.0016399759144572826,6.7447847266,0.3004348234459514,0.261261433,0.014528138215201561,0.0723771141,0.0021241007509061336,5.0388305478,0.4374931224853712,0.3037716254,0.016155507110579972,0.0818118584,0.0016652168027016783,6.756931934,0.30316223329926834,0.2516754405,0.014538521623603964,0.070925394,0.002134780316566555,5.0323263097,0.4375487388440287,0.2980203061,0.01613354263638337,0.0801962244,0.0016893679291379957,6.7698650586,0.30583734765721465,0.2411970782,0.014576631606787625,0.0695820109,0.0021487484729488466,5.0259487929,0.43761864190639777,0.2919890226,0.015936948359080542,0.078525409,0.0017091755322376926,6.7829974795,0.3082616237938158,0.2309565284,0.014443989095814217,0.0683620131,0.0021650258658962944,5.0196947971,0.43766695603506556,0.2857205323,0.015708537042003624,0.0770264338,0.0017455216985188123,6.7972571901,0.31030668440431636,0.222265827,0.014413319187473786,0.0672300395,0.002185636749325011,5.0136470349,0.4376959125591648,0.2794436053,0.015576252180803957,0.075684529,0.0017934146202147456,6.8137358554,0.3112708974478661,0.2156282042,0.014442218146808336,0.0661411523,0.0022084650778312074,5.007073066,0.43769681561898527,0.2738723001,0.015524295797233445,0.0744159348,0.0018421254028974249,6.8282900398,0.3112495933941119,0.2095125438,0.014481125094411691,0.0619813856,0.0022208946395540696,5.0401781996,0.43484665484283075,0.2549610778,0.015151965681059339,0.0691408335,0.0019702098872962748,6.9164884164,0.3071578094286388,0.1721134312,0.011796575180958243,0.0606459473,0.0020118267818080163,5.3802721479,0.40847299958626393,0.2468340904,0.01455824281979113,0.0680725157,0.0018063255520531175,7.6795075431,0.32578716235296934,0.1482512555,0.009198875094271038,0.0608587142,0.0018787354789857992,5.6564427233,0.4022237781024389,0.2626936688,0.013335343190184496,0.0703752427,0.001757301624650703,8.8313595359,0.38963585070806817,0.1617186413,0.010597659552939035,0.0623651765,0.0017373862552696796,6.0460194011,0.39612896126766595,0.2617133382,0.01306842584246473,0.075160837,0.0018130981771542322,10.3659623803,0.492085350949406,0.2088541309,0.013727575423212943,0.07104246,0.0020949028617098216,5.0348283324,0.43674902298459695,0.3043707974,0.01588415386477983,0.0788024765,0.0015943923607443684,6.8977304671,0.29570774949940015,0.2257587949,0.010665476641950888,0.0600103191,0.002171933700645579,5.0322619998,0.4348076652026733,0.2506179729,0.015019111558278005,0.0656645382,0.0018469187854369775,6.9342520892,0.2901225823337439,0.1658225415,0.013161893404825918,0.077965047,0.0020674469763454634,5.0622310829,0.4373624985626911,0.3297031557,0.016007456856103032,0.0874108588,0.0015636118444166379,6.7117997583,0.29315515278091225,0.281804535,0.01410133897897643,0.0763900101,0.0020787135444788924,5.0557544871,0.43737353795011424,0.3222580758,0.0159720064174793,0.0858202155,0.0015911345009143635,6.7207175019,0.294915076623763,0.2731772382,0.014149053360560911,0.0725650162,0.0021091887065883886,5.0395757306,0.43745952204746896,0.3046955416,0.01610876038061278,0.0816688166,0.0016462514996196662,6.7321869841,0.2982773687107354,0.2533284096,0.01451946135364532,0.0595790526,0.002030769558566407,5.7745786233,0.41117552924633055,0.2920232452,0.016061802140482244,0.071289683,0.0019117172908147272,7.7248907816,0.32261802817418617,0.2105691,0.011814848454381462,0.0813097428,0.0020785814874572516,4.9584107096,0.3790203995868824,0.353999533,0.017837065818121545,0.0916395022,0.002016368269934835,7.395415145,0.32241103735139093,0.3141517633,0.019112420150258314,0.0793390363,0.0020502787615346357,5.0677575607,0.43734887623840996,0.3366554454,0.01602290432474712,0.088765197,0.001533371774880443,6.7112966047,0.2907436017197971,0.2888709966,0.014101545340848287,0.0792693774,0.0020508634766848817,5.0674911105,0.43734955149056687,0.3362877574,0.01602490892329813,0.0886748202,0.001535361520945474,6.7096165268,0.2905863583394788,0.288287886,0.014090476677529402,0.0791805684,0.0020515579445874784,5.067150353,0.4373499183857246,0.3358220855,0.016022906353093374,0.0885593899,0.0015378676796135614,6.7074375726,0.29038471699970714,0.2875524294,0.014074845434320051,0.0790626756,0.0020525208890532637,5.0666969239,0.43735066633995195,0.3352125293,0.016023241245141383,0.0884071356,0.001541213482941283,6.7047330736,0.2901333165977324,0.2866357566,0.014060707379075919,0.0785933345,0.002060877240400311,5.0648198313,0.437358296583019,0.3328078978,0.01600973825519955,0.0881496927,0.001548884760077392,6.7062706545,0.2905834692786223,0.2855968669,0.014062862653101608,0.0786587012,0.0020558606470283923,5.0651345591,0.4373534509558602,0.3332100766,0.016020650486169404,0.0878850794,0.0015523192326322573,6.6963915803,0.2893522822218619,0.2832943702,0.01400018914157948,0.0782663337,0.0020590274403222506,5.0636073362,0.4373557461175056,0.3313714483,0.016011821320511918,0.087382689,0.0015613103471123222,6.6919151441,0.28849691711524406,0.2799963418,0.013940637933753247,0.0775129213,0.002064863191594058,5.0606400079,0.43735975787559606,0.3277564715,0.01598215517381808,0.0864337464,0.0015709984086561004,6.6926632641,0.28663161714821345,0.2742549689,0.013711778878030377,0.0754459068,0.0020776623883586092,5.0522800577,0.43737673709857955,0.3177680059,0.015850594909971046,0.084044656,0.0016025685632758432,6.7265322331,0.2825721571138954,0.2581296304,0.013217224822178067,0.064775748,0.0020997549857066657,5.8130656891,0.41029952921250107,0.3156073084,0.015746188268911304,0.0762148259,0.0018265070489872192,7.7609912319,0.322431185055044,0.2318449013,0.011620627521782117,0.079392229,0.002049846335704216,5.0679610083,0.437348357275982,0.3369507786,0.01601998533082974,0.0888356419,0.0015318227704274408,6.7127120598,0.29087548290290816,0.289346028,0.014110963432735555,0.0793922626,0.0020498456039419162,5.0679611364,0.4373483578041651,0.3369509523,0.01601998554930684,0.0888356621,0.0015318217912015746,6.7127123407,0.2908754966115228,0.2893461578,0.014110962865800478,0.0955933827,0.002071965250673862,7.8432311514,0.41977498402358376,0.3783360014,0.015966751829974687,0.0961300134,0.0016989576216021398,7.9703898236,0.3862045571908752,0.3291686722,0.013885053690929683,0.0941182823,0.002114863825403423,7.8307828746,0.4209463122299565,0.3710284462,0.016063930838994545,0.0945046909,0.0017285300113101885,7.9638662199,0.3860950456662194,0.3190747395,0.013915329999680209,0.0926361241,0.0021517783343086246,7.8181362831,0.42216516957228956,0.3630788624,0.016154181594868866,0.0928724517,0.0017509988577951727,7.9588815703,0.386197581696209,0.3094584557,0.013814684144054833,0.0911468767,0.0021857515869832967,7.8049806928,0.4235642939141589,0.3554224213,0.01627695211026929,0.0912313036,0.0017667170118612658,7.9529686811,0.386522182353096,0.2992972065,0.013767880773742922,0.0896919672,0.0022205161562123344,7.7911443016,0.4251646298800031,0.3490236408,0.016432485265473386,0.0895760637,0.0017778970723863628,7.9466176393,0.38696528106149264,0.2902114893,0.013835728712286896,0.0882640848,0.0022565218811259067,7.7760168846,0.42699485960723227,0.3427666385,0.016678280936595354,0.0879433227,0.0017884373067010206,7.9392862168,0.38734043331932183,0.2816195256,0.013859499305530485,0.0868492135,0.002296779049016252,7.7592072762,0.4291330799880149,0.3364166703,0.016970243339445665,0.0863939136,0.00180034218969617,7.9293726345,0.38757393336626755,0.2726794695,0.013874420276177307,0.085485725,0.0023373536317810363,7.7403169345,0.43151866658349786,0.3304874256,0.01715328700278754,0.0849580165,0.0018108920453743231,7.9177128008,0.38730653555807704,0.2636969426,0.013947390365226034,0.0842122536,0.002375813123964088,7.7221931612,0.4342000993758523,0.3254507697,0.017193610964541448,0.0836060986,0.0018191049997182682,7.9017190981,0.38601930245002,0.2557153169,0.014002904127358724,0.0830535173,0.0024125069948085125,7.7141577192,0.4367561817650667,0.3199441675,0.017245584217416354,0.0823858146,0.0018288283134291201,7.8823675315,0.3839785890762661,0.2503016749,0.014069851349605653,0.0791720414,0.002484696158486989,7.9180536225,0.4411337472717316,0.3046568082,0.01690310628257422,0.078959215,0.0018400252715655835,8.0713426356,0.3860399279025422,0.2365735944,0.014228750999297162,0.0775748501,0.0026327024138705843,8.3410103429,0.4746391460741518,0.315973163,0.016567500777123868,0.0798674124,0.0018769754926476797,9.0445625752,0.4557214379014882,0.2356220478,0.013822532040114792,0.0765026537,0.002799415653310526,8.5519260405,0.5265979214932395,0.3213863785,0.019029953100310047,0.0820653401,0.002047996582028398,9.9885553791,0.522308904903985,0.2580754775,0.01358906339671723,0.0769018447,0.002751471242808109,8.9765737728,0.5460909036973606,0.3092028469,0.01762488192868253,0.0854886387,0.0023553297009123795,11.0837038276,0.6374808168611821,0.2760713335,0.015879702358671588,0.1063975308,0.0018041346956366646,7.9514551505,0.41817262838091157,0.4489901143,0.01584132620710779,0.1082209215,0.0014944500660778197,7.9570676496,0.37113243052446926,0.3753737728,0.012427276411185196,0.0737248476,0.002633828582121471,7.956614556,0.46510542334077337,0.2777967808,0.016522563481494026,0.0745715675,0.0017548900250443046,8.0179841745,0.355744818802748,0.2232220788,0.013450379213985009,0.0937409661,0.0021146155678988085,7.837892306,0.4193641425837455,0.3693556989,0.016023633857524328,0.0941045703,0.0017393840863938017,7.9641124385,0.38570265226077977,0.3179088366,0.013855309992923292,0.0900608225,0.002191043815171207,7.8180419983,0.42002161038332303,0.3508515673,0.016238297139786546,0.0900423744,0.0017881297492072547,7.9472834424,0.38461913984876,0.2965182452,0.013689320618642841,0.0825824973,0.0023654204700221905,7.769611227,0.42219723636234285,0.318064757,0.016960405036437073,0.0817516992,0.001844290378438276,7.8978131354,0.38032007277686514,0.2584644165,0.013840160475948247,0.0956084636,0.0020738972973606963,7.8434214488,0.41982222209406683,0.3785352254,0.01598375431492864,0.096181567,0.0017025906730626713,7.9703725666,0.38630863693036943,0.3294732157,0.01386006987716873,0.0941488969,0.0021200650933402964,7.8315299623,0.4210946173486429,0.3717531245,0.016052449875330558,0.094628738,0.0017379300906538214,7.9652888173,0.38634195326161513,0.3194684289,0.013909544277222026,0.092644904,0.0021620765481360736,7.8193124199,0.4224273615167464,0.3637002588,0.016095688522085656,0.0930311013,0.0017679660630227042,7.9609152079,0.38659087153087307,0.309825425,0.013826740324458256,0.0910981418,0.0022014542920533236,7.8064571962,0.423947310136531,0.3555128915,0.01610365048676852,0.0913515386,0.001792922474620696,7.9546999537,0.3870098202319936,0.298825773,0.013803112945998812,0.0895203866,0.002241834962703544,7.7927210699,0.42568158802442935,0.3477560037,0.016209828808472965,0.0896404074,0.0018174556390734824,7.9481137692,0.38749382348238787,0.2901785345,0.013831086761350317,0.087959998,0.0022867929508374823,7.7775677944,0.4276487268635322,0.3406999275,0.01638659680958801,0.0879977926,0.0018468191573621927,7.9419032007,0.38792254884706046,0.2817534315,0.013871105471446751,0.086458416,0.002335651943248394,7.760679057,0.42989305625818147,0.3335754176,0.01647361250606557,0.0865412987,0.0018845575077455184,7.9330443985,0.38826646644154067,0.2717254688,0.013917864275814734,0.0850843577,0.00239526804345568,7.7415478635,0.4324017547848297,0.3256664853,0.016603461295766012,0.0851312384,0.0019301445541720444,7.9210017546,0.38814137219575034,0.2611788723,0.014059285757107293,0.0837630615,0.0024566171862950075,7.7226446174,0.4351587478323284,0.3184777567,0.016596209838393824,0.0838407791,0.001978117539480402,7.9034672885,0.38695994718187565,0.2537010283,0.014156043479729779,0.0825501951,0.002512312281544633,7.7134800683,0.4376703015604326,0.311401117,0.016546684048473276,0.0826531733,0.002021284739961196,7.8800059722,0.3848587947585452,0.2473895829,0.014292196717090064,0.0781916784,0.0025318062722096257,7.9046394088,0.4409552863159711,0.2884374929,0.015962039907229903,0.0783034878,0.002040619023727849,7.9714834139,0.3778167418511255,0.2265655928,0.014174065330736979,0.0763661221,0.0025540481592953566,8.3401099741,0.4695666197718914,0.3025840444,0.015884275148712327,0.0784254573,0.0018975752949487933,8.8273329313,0.4257842347057956,0.2185631189,0.013046314000513709,0.0760833312,0.0026737325969513107,8.5961197626,0.5150136681360991,0.3108313965,0.018216139794149582,0.0804561016,0.0019186427494455552,9.8720716783,0.5095366593926289,0.2420120923,0.01203006230241556,0.0776754908,0.0025859574629138815,8.9975418509,0.5299689522613565,0.2951867357,0.016603392785813388,0.0840198919,0.0021590132005154575,10.9941594189,0.6314007656480946,0.2613534019,0.01419149153542361,0.0870898984,0.0021068920238113773,7.8789924279,0.4186015214508901,0.3411306535,0.015734150215375473,0.0877443099,0.0017391630170860925,7.8756274689,0.370564299554072,0.2773705632,0.01355684399113599,0.0759640598,0.0025592979506106747,7.9642259927,0.4643956006757601,0.276328437,0.01577804604505894,0.074118297,0.001973232373543471,7.7297851618,0.3527183038034743,0.2113108845,0.013324707088713058,0.0955113723,0.0020714371822481126,7.8446076231,0.41930944568301826,0.3779964037,0.015968931648673308,0.0960657883,0.0017008312673513501,7.9710254019,0.38567731944463624,0.3287827212,0.013848876741454522,0.0938339707,0.0021179100547473683,7.8330882759,0.4200329961276852,0.3702741597,0.01601364689881727,0.0942495983,0.0017371916992663763,7.9628662631,0.3847208885711822,0.3177121443,0.013881975940045423,0.0897111541,0.0022080989561158713,7.8024828099,0.42167551624205074,0.3485263868,0.016074496819496402,0.0896967264,0.0017914544370427063,7.9247120806,0.38047545719007947,0.2926861334,0.013747632632566233,0.0748020153,0.002522971066025134,8.805466382,0.5299134832668442,0.3213157179,0.017507173329809698,0.0744406282,0.0020529841694470028,9.1278283186,0.4663194494078067,0.2513568479,0.013400398949285054,0.0988392647,0.0022360122987139406,7.7529819654,0.3977540753694423,0.4060454136,0.01771792674101572,0.1011169895,0.002111097581827993,8.9019691634,0.42899559928162434,0.3701151882,0.018666632127944238,0.0970557713,0.00202047717136324,7.8738508718,0.41701904681680907,0.3855650966,0.015895980749862527,0.0976613308,0.0016630670461529806,7.9889952449,0.3852641245963605,0.3395265649,0.01381346969446851,0.0969737324,0.002022368413519159,7.8721720767,0.4169874973245601,0.3851528078,0.015896142582400297,0.0975632106,0.0016633330995323818,7.9823292385,0.3844135757267165,0.3389010183,0.01382141186709954,0.0968685947,0.002024791100336032,7.8700202519,0.41694357518134273,0.3846373527,0.015897117977797106,0.0974369429,0.0016635005259993158,7.973931086,0.38334233808046825,0.3381150215,0.01382927326362452,0.0967304331,0.00202793096529443,7.8672288172,0.4168871904016721,0.3839809084,0.01589995591188856,0.0972670502,0.001663327688701177,7.96284993,0.3819448175090218,0.3370919456,0.013834535373477492,0.0962307053,0.0020386696642663814,7.870777556,0.41703892393276676,0.3815623538,0.015865277621270924,0.0967830644,0.0016796603823392396,7.9800550568,0.38461026299229195,0.3342513717,0.01384374631376926,0.0962559614,0.002038553899213852,7.8579401599,0.41670627028759716,0.3817907104,0.015903532594992848,0.0966830974,0.0016627537400348855,7.9262643422,0.37734362994490844,0.3334392372,0.013805008149218891,0.0957997089,0.002048527031796261,7.8498134893,0.41655648578074017,0.3797487347,0.015902963025801197,0.096118324,0.0016627669710455521,7.8924587988,0.3731545903054122,0.3294981265,0.013599721578032397,0.0949309022,0.002066276602974539,7.8361809352,0.4162864334229498,0.3756565042,0.015867028801889786,0.0950707633,0.0016691237221967698,7.8342592952,0.36596247972162393,0.3227666857,0.013421995641483423,0.0926117422,0.0021071964787366176,7.8123992171,0.41564006109854235,0.3636818164,0.015851247395709905,0.0923846932,0.001711033897969295,7.7233784277,0.3528099346262801,0.3069041343,0.013374241137350562,0.0736480391,0.0015814199315804767,4.9935765957,0.37231028940253585,0.2773777061,0.014023346854442415,0.0715564797,0.002004978553501259,4.8760586823,0.44369226460352,0.2716040977,0.017068531483405362,0.0709044195,0.0019502797235268587,5.3356550286,0.42836645460283185,0.2783460205,0.01688132548113447,0.0591154341,0.0016386268641762223,5.4771511353,0.3242643761716664,0.2411458005,0.013563686150895706,0.0735575053,0.0013093506023979977,6.9374636992,0.30767489056795,0.3259712514,0.012301301313275764,,,,,,,0.0713852507,0.0019232389347140413,5.4037682411,0.4255338944432041,0.2812182109,0.016715338106062946,0.0701298101,0.0017223626215173158,5.9272621823,0.39807222824507615,0.2860446304,0.01550650034662883,0.0687363293,0.002007097157588541,9.9866532184,0.7280825946367623,0.3890518141,0.02160917691630109,0.0712931685,0.002026322037584352,4.8091079529,0.4455550194555101,0.2693543495,0.017196211908440766,0.0712420846,0.0020259155954777583,4.8088926879,0.4455495286912556,0.2691933152,0.017197943627073557,0.0711766734,0.002025424399971522,4.8086173943,0.4455426973848859,0.2689844496,0.01720068998616044,0.0715346829,0.002038768746081811,4.9418098769,0.4421810526956125,0.2729617854,0.017166676993524404,0.0714148135,0.0020379467608355227,4.9413076953,0.4421690603038616,0.2725909721,0.017171750085532924,0.0716821915,0.00204789208700068,5.0741238653,0.43835696046943295,0.2762851578,0.017126342049603005,0.0720606365,0.0020620400093111675,5.2732580752,0.431804130292891,0.2817669347,0.0170177940403567,0.0719527132,0.002075309133599137,5.4045240365,0.4269571046229352,0.2843488135,0.016895262620036423,0.0715553184,0.001998099597117221,5.7320745255,0.411539760337929,0.2902951088,0.016440394247097603
3,APPNP,0.3034062297,5.0670915588,0.5128891221,0.8748955536,0.002035828578245231,0.0539170378,0.0014368601184527325,6.4654560259,0.35061952174258637,0.2496224737,0.012029018289120688,0.0568568583,0.0014051295313955935,9.8670389966,0.3924215419329066,0.1055353315,0.004596008485631854,0.0863146339,0.0015620470543488759,6.6693127722,0.3496871265445727,0.3960309032,0.012524287484723432,0.0926618875,0.0015176050210776188,7.4494307463,0.34745223771332945,0.3090788942,0.014722419264509484,0.1013902634,0.002182166354795161,8.8687192957,0.5720673755004737,0.4229975216,0.015774965039580913,0.1017466665,0.0017925671535538076,8.6733430771,0.471781044217548,0.3683575703,0.013957201152093496,0.0892218055,0.0016222798772098483,6.6644687201,0.350367422301218,0.4140705461,0.014841587853056693,0.0962328074,0.0020172853045615537,8.4584592074,0.4259323560308609,0.343748394,0.014013300824573773,0.0870590379,0.0017147784113406607,7.4192381692,0.3897214615901978,0.3893455621,0.01387943496688536,0.0885449681,0.0016069001213516664,7.1618842781,0.3326355402403658,0.2974665441,0.012254635286290652,0.0849530646,0.001592613575227839,6.6640630267,0.3497436570018104,0.3885398749,0.0125944378199267,0.0911957323,0.0015498348299093035,7.4120544109,0.3462336900461883,0.3001109577,0.014733195240680142,0.0835464155,0.0016170621509391653,6.6584512938,0.34978067686909176,0.381419743,0.012534605458489709,0.0897799058,0.0015744678466072274,7.3895957509,0.34468134082946816,0.2933306312,0.014866506280898683,0.0821564852,0.0016403021063206619,6.6527758274,0.34981801567672294,0.3756947532,0.012557967391262012,0.0883195664,0.0015956340432567865,7.370991646,0.3435363731921265,0.2849254929,0.01478865642984514,0.0807579943,0.0016637520848972662,6.6469086828,0.34987666952370516,0.3691305455,0.012646017159564508,0.0868793726,0.0016132172823274612,7.3568525968,0.3427850801829041,0.2779319526,0.01472560915548148,0.079367484,0.001685433178740706,6.6408702834,0.34995692454072114,0.3624336544,0.012791991987176976,0.085423986,0.0016324665387076084,7.3444103827,0.34252960722833875,0.266491274,0.014744749845283914,0.0779767691,0.0017069487397107154,6.6344616216,0.3500765503643453,0.356083786,0.012924189181530887,0.0839568674,0.0016524309365295725,7.3330286378,0.34257591959301514,0.2563710874,0.01475680585357143,0.0766374776,0.0017245956047723188,6.6281660518,0.3501947717056895,0.3507397045,0.012959627077967946,0.0824868113,0.001669943412214917,7.3236573006,0.34285214833510963,0.2467037938,0.01475878501096889,0.0753646014,0.0017420080367208414,6.6220431827,0.3503166913237221,0.3460594401,0.01304347699043472,0.0810242994,0.0016859567016978816,7.3164429845,0.34316970217226345,0.2382353538,0.014818909406565654,0.0741595127,0.0017578805420164364,6.6161178355,0.3504330424260817,0.3420823428,0.013226238769960263,0.0796236131,0.0017016262809442032,7.3150456852,0.3430110158799568,0.2316216832,0.01491460291124105,0.0730087766,0.0017721142739676808,6.6103222871,0.35054781037827065,0.337246554,0.013318966438879557,0.078389077,0.0017134482775969632,7.3263747975,0.34151275505755274,0.2262469943,0.014908284207111159,0.068502178,0.0018533016484102095,6.5850484587,0.3507807175815113,0.3171125188,0.013095088544946919,0.0744073559,0.0018041543725524154,7.5247624055,0.3305968033632509,0.2005305959,0.013498422315218916,0.0665572504,0.0019219622785060066,6.9015640272,0.382746278234028,0.3088969469,0.0127143069413948,0.0738912177,0.0018618402187083616,8.2274521975,0.3377387987868732,0.194324371,0.011335215701520638,0.0669148512,0.0021108583562143624,7.5936452083,0.42734388088166186,0.3165393125,0.012498061249649884,0.0755280431,0.0019990922940174623,9.2781190649,0.38796788297486684,0.2088229391,0.012257541392954787,0.0679612816,0.002151371887889214,8.2046056198,0.4721597322072267,0.3253550983,0.013768739521103593,0.0799467667,0.002109621767047354,10.945142922,0.5090885811084354,0.2421495239,0.016561677028610357,0.0953953544,0.0014538789495690484,6.7139033589,0.3467230951003985,0.4559109984,0.012522433269935998,0.102766392,0.0012913156082073815,7.5360590676,0.3382523579178717,0.3382916943,0.010123937820828415,0.0632250414,0.0019426726435506317,6.7153095438,0.38545466369470743,0.2994165364,0.012839163640985344,0.0693033046,0.0018059485042492215,7.7483870506,0.3155450559983471,0.1834281104,0.014206058320308275,0.083180844,0.0016194854120985466,6.6569983448,0.34978110172792354,0.3799141706,0.012504800638154933,0.0894215802,0.0015793653788784912,7.411095143,0.3461473071742723,0.2913077332,0.014765602392046185,0.0796896461,0.0016743724197441857,6.6423356645,0.34991601700693836,0.3645304403,0.012661089289630653,0.0857206271,0.0016193094207099519,7.3831987015,0.3441195565889855,0.272458208,0.014706795538117745,0.0724252059,0.001768974279066827,6.6074875981,0.35054510808596373,0.3350787988,0.013197874146998068,0.0775224792,0.0016748886530154772,7.3258053113,0.3396126461485202,0.2344494094,0.01481584925004301,0.084973113,0.0015935043143964185,6.6641985316,0.34975565100795725,0.3888827114,0.012550303980382309,0.0912033411,0.0015491239459772094,7.4122222492,0.34624266987475705,0.3000281247,0.014644995288493608,0.0835873581,0.0016159900989795699,6.658719516,0.34979357243094106,0.3814350364,0.012406160405218048,0.0897398453,0.0015710397830736177,7.3901167316,0.34470776513011714,0.2913266616,0.014519285003057141,0.0821861942,0.0016375057251808312,6.6530186793,0.34983595467304385,0.3753597962,0.01238487004372674,0.088206329,0.0015910304836803098,7.3714952635,0.34357423719481645,0.2826559997,0.014351862666567012,0.0807743903,0.0016590235079708786,6.6470783291,0.3498801077097696,0.3693203122,0.012418696026556089,0.0866438038,0.0016098484400713007,7.3571967905,0.3428312987768182,0.2741679602,0.014300893153925737,0.0792947935,0.0016808346141128816,6.640576599,0.34996646989533153,0.3615537211,0.012607742938369262,0.0850286663,0.0016303346282282051,7.3446772334,0.34258366208708785,0.2624937127,0.014251925483947775,0.0777875002,0.001701869266424422,6.6335867476,0.3500989781033358,0.3539333959,0.012690599631223105,0.0833341289,0.0016522224426511098,7.3333257424,0.34265209556925225,0.2507646183,0.014306915320920858,0.0763016956,0.0017217334288443145,6.6264496104,0.3502360576339906,0.3468205029,0.01266852209217792,0.081539562,0.0016794123972389868,7.3235468387,0.343004428267333,0.2397295006,0.014369638791563272,0.0748671421,0.0017401761405099196,6.619352726,0.3503392338933794,0.3399194684,0.012602555058399864,0.07982466,0.0017179310230623346,7.3161951179,0.34346313369559767,0.2303332025,0.014412370797339346,0.0736124115,0.0017727165594081868,6.6125015627,0.35043883876077436,0.3336056278,0.012576945575138663,0.0782804584,0.0017610076660821213,7.3148037221,0.3434905749187305,0.2236769846,0.014455913910922408,0.0725178879,0.0018084753246865163,6.6061603251,0.35049889323220407,0.3272136798,0.01252477097595002,0.0768589974,0.001800960021766169,7.324767507,0.3421467735080955,0.2167160767,0.01446605156910482,0.0679424753,0.0019076886538426545,6.5719661068,0.3502008094079738,0.3062627677,0.01238173501573992,0.0714133891,0.0019291181923355553,7.5100153242,0.33164599004209294,0.1840136767,0.012793248375608128,0.0663805533,0.0019072299284564511,6.8800860194,0.38131305702794915,0.2976582515,0.01215946409180931,0.0701110351,0.0017721910167924901,8.19208524,0.3370627583418257,0.1698709955,0.009594980510662853,0.0675895213,0.0019904165393203506,7.5717340267,0.42557157797249573,0.3075883607,0.01154095316687491,0.0722673819,0.0017079221293724136,9.2303528675,0.38683665028407016,0.1854010405,0.009876609894088154,0.0694765008,0.002010933862661823,8.180685488,0.4703966416684966,0.3176249458,0.012735643446642185,0.0776250984,0.0017829988782946556,10.9037466841,0.5088683933926336,0.2200705419,0.014287257889462205,0.0778984401,0.0016589562983996896,6.6513793156,0.34679412657800307,0.364284063,0.013222451625927773,0.0814099414,0.001590662754954676,7.4627897426,0.3387730849152571,0.2338172787,0.011048819755973938,0.0664542722,0.0019510069195161764,6.735858615,0.3852461210226522,0.3018286267,0.012142202477310283,0.0686416237,0.0017964501106348598,7.7404304201,0.3156624864519064,0.1757099684,0.01301668244984105,0.0848909495,0.001593064028845043,6.6638459611,0.3497548495718108,0.3884177065,0.012541524070064211,0.0910923836,0.0015478972834138576,7.4168233751,0.34610151621164564,0.2993477799,0.0146245387961467,0.0833045464,0.0016154435923299828,6.6575127499,0.34979224198801206,0.3800374788,0.012380908690399102,0.0893653333,0.001570183747209224,7.3962101676,0.3440499180307997,0.2888702112,0.014433585763766396,0.0795271896,0.0016654425838196884,6.6415316882,0.34992736113084955,0.3630164012,0.012528812433746464,0.0849872061,0.0016145683633714616,7.3551605257,0.33951697257721886,0.2659234131,0.014290080335673413,0.0610268085,0.0018641089023981405,6.9968548838,0.40044793852759436,0.2956713243,0.013519141984608343,0.0727774616,0.0018438937062640027,8.1340739866,0.3408047758262786,0.2275401149,0.01079445459483711,0.0876611643,0.001849202260435564,6.9560505246,0.32400922483935546,0.411833292,0.015473250046451134,0.0961210037,0.0019664826467579114,8.3562328441,0.37593964381267375,0.3554355456,0.019167197160774446,0.0862594923,0.0015629245023352854,6.6691078018,0.34968823074275746,0.3957246931,0.012520785398688054,0.0925776455,0.001518124830177018,7.4456568654,0.34690082956660684,0.3083908103,0.014703287523543841,0.0861903335,0.0015640172633318342,6.6688504719,0.349689629174215,0.3953016841,0.012511669832600282,0.0924727216,0.0015187498148148035,7.44095881,0.3462212529698314,0.3075632854,0.014682701182003263,0.0861020169,0.0015654200714185313,6.6685211345,0.3496914500999417,0.3947741945,0.012503177236206803,0.0923392967,0.001519577243841194,7.4349744566,0.3453559837703699,0.3065562323,0.014661586544436452,0.085985153,0.0015672919319641761,6.6680853382,0.34969404890561123,0.394058406,0.012493847645941582,0.0921654177,0.0015209707426508902,7.4276898342,0.34429622742632543,0.3053325268,0.014638311514652226,0.0854972355,0.0015785534517399151,6.6662044836,0.3497060438739943,0.391063485,0.012470290413619084,0.0919311436,0.001531667065651018,7.4384691374,0.34628195831720715,0.3040594035,0.014624579481133807,0.0855795029,0.0015734757703886005,6.6665616862,0.34970528686738495,0.3915543359,0.012480712439600554,0.0915833203,0.001526962344001973,7.4070454748,0.34124923026286813,0.3013075663,0.014576551718427784,0.0851850096,0.0015793207400651712,6.6650716727,0.3497168510809852,0.3894831549,0.012466544870171526,0.0910482569,0.0015351622064133808,7.3960612879,0.3394955853512679,0.2975521773,0.014457440921546248,0.0844316573,0.001590630378183442,6.6622055312,0.3497389191053807,0.3859386611,0.012457558067293928,0.0900316724,0.001550396078426413,7.3777483729,0.3364938452349463,0.2911638334,0.014292383391163281,0.0823668951,0.0016176087289576549,6.6541464293,0.34978235344139363,0.3758550559,0.012363284110623683,0.087408115,0.0015764098451862066,7.3724298981,0.3283831400072178,0.2726126658,0.013792438036837431,0.0650228196,0.0019073743733205603,7.0211032761,0.4013454487906895,0.3119149678,0.014027550427640601,0.0772316877,0.0017730259445366274,8.1703372316,0.34076317548262164,0.2496221673,0.010376807360648072,0.0863118014,0.001562109471195921,6.6693020734,0.34968719266653164,0.396016347,0.012524332357455226,0.0926593419,0.0015176554286134914,7.4493936341,0.34744832904332695,0.3090594834,0.014721961384272137,0.0863118372,0.0015621081908753951,6.6693022076,0.3496871929725194,0.3960165378,0.012524332157843786,0.0926593625,0.0015176547697022533,7.4493939776,0.3474483773296401,0.3090595511,0.014721964746595475,0.0999400327,0.002227718788357274,8.8609681556,0.5729418713342568,0.4150464651,0.01587762343677416,0.100205275,0.0018294767011361472,8.662013224,0.47143176208015514,0.3572965644,0.014143067913292362,0.0984841625,0.002269345941014723,8.8543493958,0.5727190122992252,0.4068970636,0.016050594381517465,0.0986291176,0.0018659557872575652,8.6678984165,0.47069309585758745,0.3473877801,0.014374894051783476,0.0970349981,0.0023095356676180604,8.8451967312,0.5721922725430675,0.3994415362,0.016212713591499728,0.0970405981,0.001900542027948869,8.6729920454,0.469863581458491,0.3387965112,0.014464136165011722,0.0955509562,0.0023420595637173706,8.8346670998,0.5712887634953098,0.3903560093,0.016147413322263104,0.0954553708,0.0019228044622373853,8.6757831921,0.46864896907493564,0.3267614448,0.014175166595140955,0.0940753222,0.0023693509659820345,8.8219774974,0.5699792163123143,0.3835987998,0.016163701927466988,0.0938639286,0.001935239520059468,8.6705782797,0.4663019720728189,0.3120795027,0.013828100664950339,0.0926352313,0.0023937042423825042,8.8070180889,0.5683435733972894,0.3778198718,0.01618966055851697,0.0922492992,0.001944152257411955,8.6605522137,0.46378951687592074,0.2995333287,0.013809057426196763,0.0911795635,0.00242038798542713,8.788303711,0.5662565412849551,0.3708761481,0.016361019894859857,0.0906725941,0.0019498953818089832,8.6468023196,0.4609513055562377,0.2900786517,0.013813051509351582,0.0897376334,0.0024487362046574147,8.7671089313,0.5637596155135627,0.3651163962,0.016616242776271654,0.08914876,0.0019543827670136676,8.6269979543,0.45750762745882173,0.2825669262,0.013801569693335609,0.0883283613,0.0024702192210409183,8.7466352772,0.5605990962702312,0.3599029178,0.016826760739964183,0.0876703125,0.001957488186426677,8.5994391475,0.45321478596246173,0.2737450922,0.013825504945570704,0.0870088679,0.0024845911132417744,8.7381407279,0.5566782835408617,0.3537851476,0.016958777491316995,0.0863216536,0.001958576013332135,8.5648608941,0.447828605626081,0.2657951163,0.013801537595500003,0.082393958,0.0024447208429593755,8.8977245026,0.5337242884261498,0.341834459,0.016072185850095188,0.0818988463,0.0018857438850490807,8.5933179414,0.4134593617842024,0.2480540951,0.013827639711823561,0.0791215972,0.0025065027428670407,8.9084902794,0.525135982250312,0.3501004361,0.017609755023849708,0.082199037,0.0018337120820892249,9.4794114818,0.45082941119563175,0.260375868,0.013278132135206367,0.0785819324,0.002604082563975267,9.3445585097,0.5132034983084196,0.3587159744,0.017208293930544072,0.0832828055,0.0019752911177849204,10.2641054245,0.5091204280973216,0.2868207148,0.012702263459714572,0.0793464916,0.0026550022598860437,9.9005359828,0.5575945754972873,0.3648380617,0.017602283573445805,0.0872214524,0.0023238237885003245,11.6016023769,0.6554726209804648,0.3060970339,0.014179676300959764,0.1069481595,0.0018595028905597324,8.6102395986,0.49106294657915295,0.468091738,0.014093407323993726,0.1104881321,0.0015888149672003975,8.6200577874,0.43168334587171653,0.3908572444,0.0113980757586533,0.0753437069,0.0025286174087829102,8.6476194142,0.5343213916773313,0.3059808405,0.0156298767429561,0.0768784332,0.0018114430711452128,8.5651568779,0.39524608670042516,0.2322821229,0.013103343695408436,0.0980545514,0.002271750646527915,8.8507918675,0.5724251721718744,0.4049931476,0.016062161187088118,0.0981414905,0.0018715076809887796,8.6536860846,0.47095209293196694,0.3455345024,0.014337078607582508,0.0943541036,0.002354806786129172,8.8303064775,0.5714026880379545,0.3849550488,0.01611352584011333,0.0941010029,0.0019400345357750723,8.6482677893,0.469306878345076,0.3249639675,0.014210194755878612,0.0864520634,0.002514637747270966,8.7624937697,0.5668896935374642,0.3518442626,0.016891889296345747,0.0857037935,0.0019983187933860806,8.6176172815,0.4622027961598675,0.2808070023,0.013776525432778759,0.0999381445,0.0022288209887741097,8.8609221346,0.5729446843867215,0.415179968,0.015895030449797825,0.1002566326,0.0018320554030923845,8.6621397785,0.47148605206516975,0.3585320524,0.014046522772558339,0.0984659763,0.0022711171259976884,8.854186572,0.5727267676824613,0.4074469321,0.01603852870434193,0.0987069233,0.0018693913447964821,8.6681930098,0.47079362058018587,0.3480638221,0.01425890840843015,0.0969552929,0.0023152740658505203,8.8447436632,0.5722273236013813,0.3996651007,0.016236650516655213,0.0971017455,0.0019059157903748003,8.6734656833,0.4699459840790216,0.3395079929,0.01438238443374394,0.0953962286,0.0023512430754815635,8.8338593902,0.571342231583663,0.3917432254,0.01617298936498754,0.095470213,0.0019332358883488584,8.676236727,0.46868181880674653,0.327620573,0.014155172270233945,0.0938183493,0.002380079410439912,8.8207334814,0.5700367735199194,0.3837195929,0.016059564439921774,0.0937727966,0.0019542522866815328,8.6701005016,0.4662894560195416,0.3114735067,0.013778186745722384,0.0922099173,0.002409246562724538,8.8049603333,0.5684393623114078,0.3760375752,0.016103833798198488,0.0920528613,0.0019730605667338244,8.659058912,0.4637236463768049,0.2991063274,0.01371030995273265,0.0905363398,0.002440399762334032,8.7850942254,0.56638428121197,0.3679065655,0.016217556289404394,0.0903457493,0.001993447516239141,8.642811922,0.46084402111668976,0.2885190328,0.013758692924838464,0.0888815303,0.0024764135357407493,8.7626774303,0.5639275517440161,0.360505368,0.016348745334122738,0.088723355,0.002013319150060417,8.618800285,0.4573810291988508,0.2778626802,0.01376529066166058,0.0873422132,0.002510444382972863,8.7409939744,0.5607953361432315,0.3518906005,0.01636723339480439,0.0871881267,0.0020385146553311803,8.5861598859,0.45312088169714715,0.268286867,0.013799943912929501,0.0860582231,0.002546851782102759,8.7313882886,0.5568981164584775,0.3439665143,0.016477707061360206,0.0857822796,0.0020788352508075286,8.5466157059,0.4478615110288,0.2604461374,0.013898267266101915,0.0811928083,0.0025539696552621762,8.8794874338,0.5335856712965594,0.3250488444,0.015331687219611546,0.0807397043,0.002029491808310642,8.5019345257,0.4106954060724322,0.2341644307,0.013837470036101253,0.0777562511,0.0025128977297136468,8.8945594061,0.5218053374401224,0.3333370409,0.01668745343064663,0.0803135528,0.0018400108695331124,9.3599758129,0.43825399120144926,0.2397113659,0.011975951026953978,0.0774783588,0.002469848375912983,9.38855673,0.4999819060076074,0.34607511,0.015948612039923725,0.0815444556,0.0018357578816390794,10.1177562504,0.49314257678079265,0.2695137984,0.010354337158891438,0.0789101022,0.002506209887459548,9.945505058,0.5450191684271297,0.3498916773,0.016595688536484406,0.085883651,0.0020992763038723606,11.3665348069,0.623318248831205,0.2939313043,0.011506076742313168,0.0897553358,0.0020281109437109202,8.5481864995,0.4919535812767298,0.3744403232,0.015483879197410448,0.090581202,0.0018272471097254472,8.5485222943,0.43256346052458017,0.2922674273,0.013112702353062087,0.078200998,0.002533538434679845,8.660495451,0.534012478163198,0.30544084,0.015251168512609124,0.0768156245,0.001974740489279541,8.3386616576,0.39962908760999866,0.2203635554,0.012734226949446125,0.0998323914,0.0022268816762459564,8.8572794065,0.5722594928587904,0.4145227059,0.015892375058498966,0.1001292477,0.0018299445346785788,8.6609416307,0.47084169557824845,0.3576621396,0.014032675368581715,0.098124141,0.0022703537169348744,8.8445498116,0.5711431542319316,0.4055586352,0.01605107622559933,0.0983141469,0.0018682127823136207,8.6640013889,0.46919326089576346,0.3460961555,0.014259991129029499,0.0939487534,0.0023566656529936526,8.7946081867,0.5661376195634767,0.3840308174,0.0160346140895252,0.0938178729,0.0019355273183295555,8.6455947333,0.46230248808977875,0.3181445236,0.013931013459185229,0.0726218208,0.002281276397107549,8.661853932,0.48580134444029693,0.3535220608,0.01619797515123418,0.0761101164,0.001954024053076113,9.5482036552,0.446432689300414,0.2674829754,0.011963566525079385,0.1044212963,0.0023048750508433205,9.4879798675,0.528838380088851,0.4665401154,0.016185062279768958,0.105744463,0.002165719049184358,9.7715484141,0.4965604973867736,0.4071903074,0.017845744927012713,0.1013142614,0.002182562942964074,8.8651294365,0.5716634955959669,0.4225736884,0.015775308079400543,0.1016707887,0.0017922890391898288,8.6693114564,0.47118339532394393,0.3679753842,0.013955720117571863,0.1012201156,0.002183014658677307,8.8608909029,0.5711704402575469,0.4220648449,0.015776435370513833,0.1015767768,0.0017919737721294917,8.6643399238,0.4704445664018238,0.3675068485,0.013954166331243153,0.1011008112,0.0021835459692894034,8.8556124764,0.570540573621193,0.4214424235,0.01577720425170442,0.1014568878,0.0017915395613828907,8.657974846,0.4694953539589077,0.3669193817,0.013952022935760965,0.1009438443,0.0021842238896230396,8.8487733972,0.5697087601669821,0.4206195715,0.015775118985288192,0.1012980874,0.001791026242130472,8.6497430921,0.4682626791972642,0.3661403233,0.013950978711187256,0.10047115,0.0021991850763407794,8.8625114847,0.571104718705773,0.4181442745,0.01576933949155766,0.1008173663,0.0018082226079772369,8.6644091296,0.470966464163851,0.3633071935,0.013954760191418555,0.1004031663,0.002186905805013101,8.8246448487,0.5668087989851605,0.4179083324,0.015764151832559848,0.1007511867,0.0017890966994547836,8.6220010303,0.4640812990285215,0.3629509192,0.0138716291761278,0.0998823287,0.0021888729976862523,8.8027041182,0.5639636011410665,0.4152856647,0.015753190565723503,0.1002016406,0.00178648509649535,8.5964646986,0.46012958113448865,0.3587666586,0.01376952802386487,0.0988993504,0.0021910298948211544,8.7637790485,0.5582854724475642,0.4106140963,0.015734934953789925,0.0991312458,0.0017820864176576847,8.5494240564,0.45270192067628784,0.3517497668,0.013711939687732003,0.0963283455,0.0021866149638196477,8.6770850627,0.5423244495014031,0.3978468042,0.01553888541691456,0.0962231599,0.0017707218866891549,8.4397087796,0.4336428551123609,0.3323445178,0.013468784986033447,0.0805540708,0.001642981740616736,6.5402515354,0.3831864535523144,0.3164423256,0.01467486320208812,0.0735319939,0.001661514369483454,5.2776110724,0.4291947945537084,0.2874092063,0.015552400618554037,0.0750452601,0.00169302362653331,6.4700658492,0.47008700207727505,0.3168614938,0.016555208334539315,0.0654032065,0.0017337615176257661,7.0763693693,0.4216092421069538,0.2947197789,0.014318575173528964,0.0734897887,0.0012752733040411377,6.4719449559,0.359585242212469,0.3186826291,0.012241004493096144,,,,,,,0.0752705461,0.0016905555299959834,6.4711042756,0.47005985022760666,0.317496933,0.01653584606241846,0.0708802033,0.0015579342091372151,6.0599105956,0.4326579351635655,0.2922470621,0.015707755027374218,0.0632252069,0.0015248986851591156,7.7432586124,0.5125694472595884,0.3235127295,0.01614075270859448,0.073045483,0.001657391022058464,5.1439062633,0.4336999768734142,0.283028473,0.015557954203557742,0.0729930674,0.0016568992123843864,5.1437183395,0.4336946464380209,0.2828599717,0.015560306455851054,0.072925825,0.0016562457547115404,5.1434713569,0.4336872395551891,0.2826431666,0.015562764632288185,0.0728367204,0.0016553011810543723,5.1431384953,0.43367646729906845,0.2823559717,0.015565619068960927,0.0736018679,0.001655540999190295,5.4097782338,0.4239871232525818,0.290450753,0.015321312280610953,0.0745296564,0.0016473551529648971,5.7429669466,0.40906786856950766,0.3004900536,0.01492515061900549,0.0744523569,0.0016414971824526537,5.8085939358,0.4056433038027375,0.3016787299,0.014828448469074572,0.0743216357,0.001637942306676276,5.9399512089,0.41998996668253874,0.3041320878,0.015049919534668615,0.0745559433,0.0016251529158820717,6.4684070177,0.4693194731193241,0.3161597172,0.01580864326879445

==> tables/quantification_acc_comp/ppr_AmazonComputers.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.1157627797,4.4661910849,1.168330102,0.6195259994,0.0023066714113631356,0.0629020001,4.133848086226682E-4,1.4900931927,0.02788480573717522,0.6454823051,0.009183386194645198,0.0718211288,2.4239224410034244E-4,3.2243077866,0.023989640076499688,0.4531037684,0.003239046001525758,0.0580176571,5.979949832565488E-4,1.6085159781,0.04186975097848088,0.5945086961,0.012622107153720412,0.0470686631,4.263367213834624E-4,1.8373499396,0.031683138054807644,0.3736997137,0.00814062798560406,0.059276569,4.7000957437056534E-4,2.2275691738,0.047157880804802925,0.5968911062,0.008975616079133511,0.0434107211,3.4635530889535966E-4,1.8589115012,0.0336872350898675,0.3152742773,0.004797861607007855,0.0861802247,6.936317466783077E-4,3.7909706224,0.04707750475545619,0.6894257615,0.013567935620425091,0.0613364272,7.425308074416845E-4,2.4474429214,0.05672812775863487,0.4398879677,0.010085251955206672,0.077706322,0.0011605227270501857,3.2649743329,0.0974521724385865,0.7393919752,0.022728498960556107,0.0470098778,4.7774365511223696E-4,1.6025252185,0.03230949522973084,0.334293907,0.007306520923120662,0.0586736891,6.143215770262347E-4,1.7316317766,0.042966296966343284,0.5578481751,0.011712623105009399,0.0477571594,4.3819173885412306E-4,1.9647623988,0.03451273750371013,0.3503774669,0.0066672448582604195,0.0585741825,6.196547425784781E-4,1.7330900778,0.042986416726682394,0.5565709421,0.011761892577302346,0.0476309971,4.372825173729222E-4,1.9694541717,0.03445293332939882,0.3479997108,0.006668057363280553,0.058511723,6.240216342403523E-4,1.7369489922,0.043228028442204025,0.5559698564,0.011713172627431049,0.047513123,4.3631296107266856E-4,1.9733373294,0.034411346805959225,0.3457314731,0.006678281365740739,0.0584911523,6.292638556281458E-4,1.7408106467,0.04340081402462401,0.5570300526,0.011745887365371762,0.0474017571,4.3533090862009783E-4,1.9764001993,0.03438571902694489,0.343433515,0.006683981074180267,0.0583741095,6.355651028808929E-4,1.7441656497,0.04360594399849635,0.5548029437,0.011768591589480874,0.0473002384,4.34028800887683E-4,1.9790028661,0.034355785116920265,0.3415003298,0.00669716253349133,0.0583105049,6.408681611688944E-4,1.7482686227,0.04370580129685303,0.5535932414,0.011796067098825778,0.0472083722,4.3260952370469146E-4,1.9811859579,0.03430167599403854,0.3397301497,0.00670160428554238,0.0581870223,6.571795797192727E-4,1.7534756504,0.043988646921677414,0.5506873096,0.011975865772460879,0.0471274093,4.3141511331894715E-4,1.9828966188,0.03425084388741393,0.3381640767,0.0067126944664568184,0.0581144556,6.601105967942039E-4,1.7577561279,0.044035418733106194,0.5498713799,0.011983114161185313,0.0470573016,4.3034288654513625E-4,1.9844230382,0.03421271836612811,0.3367468414,0.006724781557790558,0.0581176146,6.608191885833825E-4,1.7623755476,0.04402874128339351,0.5496187968,0.011919464375549766,0.0469986953,4.293960875462188E-4,1.9860833012,0.034176374398113094,0.335473282,0.0067335068129467275,0.0581161787,6.590644884986597E-4,1.7658820474,0.04391967479387797,0.5490763781,0.011832992182875809,0.0469517659,4.287761653823589E-4,1.9877868865,0.034165866987389625,0.3343686365,0.006745596415440224,0.0582041779,6.696439352372274E-4,1.792610961,0.044613749293239184,0.5486717919,0.011784228570424115,0.0468299106,4.2746110934212484E-4,1.9961654925,0.034286801133964075,0.3305722975,0.006808998971948813,0.058261004,6.560746908698734E-4,1.8209481211,0.044573143382534736,0.5462176162,0.011104373102521365,0.0468331732,4.283538257095412E-4,2.0067221945,0.034615899396086766,0.3291353557,0.0068440003652834504,0.0583051133,6.449720924195093E-4,1.8555500193,0.04425250079938986,0.543828295,0.01085432738588624,0.0469331975,4.3027316904496846E-4,2.0228309399,0.03510056731735258,0.3293284708,0.006876875962237504,0.0584813053,6.33491120695468E-4,1.8950376345,0.0438252293319727,0.5430343931,0.010526789016599506,0.0470966739,4.3317317553144953E-4,2.0462500649,0.03568425273142202,0.3302889393,0.006901295385650436,0.0714822671,9.86368592362916E-4,2.9096548848,0.09477210163333932,0.7416771914,0.01923663377516971,0.055108593,4.0177232358638143E-4,1.8791407068,0.03945899869484779,0.4460631674,0.005671347899750111,0.0677590791,6.666730833024535E-4,3.1985000243,0.04837526682096958,0.6767582928,0.011590584109526146,0.0481444419,4.6182572470575956E-4,2.1997485529,0.039732072108059,0.3425751267,0.007531854950807271,0.0585236388,6.250455983366333E-4,1.738923182,0.043394504398598675,0.5563666521,0.011686627571716316,0.0474543418,4.359736230553404E-4,1.9699708107,0.03445731611719056,0.3448332273,0.006680241612396965,0.0583442568,6.377060451336494E-4,1.7540438962,0.043717980946059255,0.5546958119,0.011693316851945815,0.0471048822,4.315819736736E-4,1.9761592472,0.0343240107504936,0.3381497191,0.006705186872861934,0.0581559619,6.604801283914604E-4,1.7830667368,0.044275166448021396,0.547966918,0.011655633873796827,0.046771541,4.2711825060514567E-4,1.9850150544,0.034306300208562276,0.330429875,0.006762406672184098,0.0587007389,6.207906249292108E-4,1.7329220581,0.043137757672368646,0.5586748316,0.011746267109171322,0.0477429968,4.3770652268386407E-4,1.9630099971,0.03451496839054036,0.3500889071,0.006629681440310688,0.0585098961,6.233153295082674E-4,1.7346860395,0.043446689321512175,0.556422413,0.01170848333474494,0.0475911817,4.368500887032072E-4,1.9655266808,0.03451671470461811,0.3469761066,0.0065933530923195675,0.0584139207,6.321447619018922E-4,1.7355790118,0.0436838525430164,0.5567032044,0.011856219338389451,0.0474351192,4.3562024746331525E-4,1.9668135323,0.03453021566686197,0.3438301299,0.0065655197814034495,0.0582922217,6.366199808362914E-4,1.7393636426,0.043933680792758535,0.5555579462,0.011838408550138823,0.0472748548,4.3431209976237134E-4,1.9671236275,0.034571429345631635,0.340780609,0.006551231487285425,0.0581080513,6.555997254422854E-4,1.7410232422,0.044268621166690975,0.552722909,0.012170158010477924,0.0471128633,4.3348471714698317E-4,1.9665478841,0.03464258163012682,0.3377730807,0.006540611209971129,0.0579065378,6.615678347682873E-4,1.7409923003,0.044230710428389004,0.5488635532,0.012117023520650605,0.046948355,4.32551731010292E-4,1.9653725652,0.03471716151991692,0.3346102815,0.0065179495241985425,0.0577312163,6.733654282779893E-4,1.7444919708,0.04451712395247474,0.5456005982,0.012306536758974883,0.0467820844,4.318437217327583E-4,1.9636680335,0.03478995554754274,0.3315800119,0.006507411620606153,0.0576083517,6.796528525651901E-4,1.7464923668,0.044521199354914054,0.5437569293,0.012414143828714084,0.0466142022,4.315367886982522E-4,1.9614570128,0.03490009985659067,0.328818387,0.006511682655043933,0.0575429276,6.88308070561431E-4,1.750770808,0.04466432671607174,0.5428016075,0.012557868847857903,0.0464481459,4.314382922272895E-4,1.9588876936,0.03501147427629976,0.3262174783,0.00654419047705673,0.0574686312,6.959533030311732E-4,1.7556107003,0.044937823167127265,0.5409580421,0.012633815496515691,0.0462788885,4.3174297909751816E-4,1.9559198664,0.03513878959213023,0.3237836859,0.006589291312425032,0.0571485331,7.192704637339143E-4,1.7770805084,0.04549378692744758,0.537557592,0.012765284994860083,0.0455166663,4.421345948916461E-4,1.9401559421,0.036091803764843895,0.313644428,0.006811547548098009,0.0570431369,7.234687277277436E-4,1.8097541566,0.045613051914994686,0.5363330316,0.01258976798833084,0.0448695381,4.6182464204500825E-4,1.9235835188,0.03696944665531254,0.3062936676,0.007134548338892939,0.0569849679,7.327427925268184E-4,1.8479601245,0.045809351239675944,0.5328316268,0.012483633765855196,0.0444306545,4.831014386234013E-4,1.9072766338,0.03777520627342754,0.3018319418,0.007228722777918656,0.0570430329,7.378102737154044E-4,1.8878194803,0.04576795657444191,0.5327512112,0.012460479605536859,0.0442374463,4.920477619093496E-4,1.8976984249,0.03841984432555655,0.3004365002,0.0071896299626614995,0.0637131546,8.728590951579757E-4,2.3611084098,0.06926818716409432,0.6282188134,0.01599095106614988,0.0489107402,4.1222202755311367E-4,1.6875395892,0.04068975442295025,0.3727257234,0.005936684596641462,0.0677064709,7.091466703017085E-4,3.3218737594,0.052961299143808774,0.6757298022,0.012305337297286898,0.0461369859,5.38759686687859E-4,1.9907236084,0.04369506631188468,0.3304411502,0.008075540353437657,0.0585382347,6.244877901128252E-4,1.7342233073,0.043362787975405825,0.5571192448,0.011714539726340083,0.0475483568,4.3683063079413283E-4,1.9607590528,0.03457312728117027,0.3465621864,0.006606064410827372,0.0582258706,6.355863434656223E-4,1.7379832616,0.04387776766199484,0.5548941121,0.011882675877090985,0.047142482,4.345100689282125E-4,1.9577303803,0.03468637294385217,0.3393061854,0.006587641231882623,0.0574941285,6.725875407707164E-4,1.7512153009,0.04476186727561753,0.5427590546,0.012298320657715833,0.0461375177,4.3426374474505696E-4,1.9395791115,0.03526637337464685,0.3237361628,0.00664261861015669,0.0584947629,6.740986574678814E-4,1.8307807403,0.03974619701304768,0.5802135787,0.01271789168848359,0.0468535543,4.044972187790665E-4,2.1889105304,0.03147660945845343,0.3301924999,0.006644220420786775,0.0578616168,5.954502498110148E-4,1.6139484056,0.04129029470711005,0.5921693612,0.0126024875322295,0.0467819312,4.127577982303908E-4,1.8447925213,0.0306698560805231,0.3699049794,0.008132259034241347,0.0579845803,5.997157660091987E-4,1.6085592717,0.04197793518028251,0.5940406256,0.0126508034527456,0.0470224827,4.254233185898488E-4,1.8350090621,0.03167051453639489,0.3731420961,0.008141354924089723,0.057944445,5.995806868137098E-4,1.6074772455,0.04192293250716128,0.593722826,0.012617080684532378,0.0469666197,4.2443727451768414E-4,1.8322637594,0.031665639011395304,0.372457903,0.008142839431058431,0.0578901327,6.014316253739905E-4,1.6065862908,0.041981923538589795,0.5931027391,0.012614968727666351,0.046897708,4.230236400013597E-4,1.8288683756,0.03164457771878146,0.3716267609,0.008145575670264195,0.0578241335,6.031608409039831E-4,1.6062774529,0.042196768928438114,0.5921835984,0.01260115252665406,0.0468116793,4.2137275659444334E-4,1.824868016,0.03162914859745675,0.3705941611,0.00814804326203537,0.0578531817,5.956475467925642E-4,1.6101288427,0.041571900473757514,0.5924681747,0.012591196765994883,0.0468199384,4.203510437717504E-4,1.8423144497,0.03138548244013464,0.3702238727,0.008144069805692974,0.0576070895,6.060957020141291E-4,1.6021353039,0.04235096466433793,0.589788047,0.012561841783751299,0.0465404918,4.160781176654211E-4,1.8131880339,0.0315559722398154,0.367402011,0.008157160412790717,0.0574705021,6.127813639463915E-4,1.6019476159,0.0425436729491002,0.5882276542,0.012623794199843405,0.0463081206,4.1209100936564976E-4,1.8045093767,0.031509069027821184,0.3645548999,0.008195251368933109,0.0571882983,6.193391639481553E-4,1.6005006456,0.04285004494746768,0.5843545871,0.01272940634908007,0.0459136612,4.0688573334537055E-4,1.7911871221,0.03147562768238308,0.3599162935,0.008262685882931773,0.0566842788,6.270183410395584E-4,1.6035825823,0.04286726453833974,0.5761934693,0.012656299538174655,0.0450139084,4.008628194282927E-4,1.7645958845,0.03138880195228865,0.3512230001,0.00851010875371167,0.0589653736,6.50532858509084E-4,1.802704473,0.03560071059684062,0.5904210814,0.012737522639822862,0.0467572876,3.834605585976216E-4,2.0966481307,0.03114979365902766,0.3366037793,0.0062884649160188525,0.0580144384,5.976604387108118E-4,1.6093932035,0.04191702383280568,0.5944045045,0.012619206076453462,0.0470656257,4.2624758063829524E-4,1.837387476,0.03167955664146833,0.3736571575,0.008140408282144084,0.0580149625,5.976478896474077E-4,1.6091327516,0.041931032052645686,0.5944566163,0.012619817589806915,0.0470656365,4.2624758063829524E-4,1.8373870707,0.03167952517005266,0.3736573453,0.008140371613139047,0.0595313769,5.296262833357122E-4,2.3364849214,0.04709778611569762,0.5433937947,0.008959470129421717,0.0434511529,3.842772436666007E-4,1.9417191408,0.037378415442605374,0.2849062378,0.004136539133140166,0.059239256,5.293222081114678E-4,2.3436960683,0.047152678046957205,0.5373493801,0.00889628945122628,0.0431515528,3.801565467014872E-4,1.9294998369,0.037191085289353956,0.2823691687,0.004158706168990543,0.0589620553,5.285073320210421E-4,2.3496719126,0.04720028074069051,0.5317413176,0.008850341349349188,0.0428801425,3.7606781303376656E-4,1.9184553951,0.03701047576024929,0.2800075526,0.004180010765536376,0.0586958343,5.280596557208285E-4,2.3551865587,0.04722324553649399,0.5262740521,0.008848130706539094,0.0426278849,3.7266338698616476E-4,1.9080522598,0.036832472941685575,0.2777867284,0.00420614966447938,0.058441127,5.263230946861442E-4,2.36034971,0.04720169556276554,0.5208771224,0.008757795327592442,0.0423908973,3.6994729354328297E-4,1.8981722962,0.03669500775309906,0.2758486267,0.0042377499926258035,0.0581808786,5.268491245128912E-4,2.3644321012,0.047164629946603,0.5156072865,0.008681323459012456,0.0421732116,3.679538014479535E-4,1.8893747333,0.036573001804609914,0.273985233,0.004261733332811897,0.057939318,5.270227699065762E-4,2.368543701,0.04711215040729939,0.5108536859,0.008581262028396522,0.0419709428,3.665637734419483E-4,1.8809761315,0.03646316143726432,0.2722676756,0.00428615585344257,0.0577089917,5.261862788024788E-4,2.3719620884,0.046945584829672746,0.5059963124,0.008576636345327928,0.0417842658,3.6548187369553635E-4,1.8733242508,0.036338589598387004,0.2707669569,0.004310941080553062,0.0574862768,5.283161932025177E-4,2.3752749707,0.046935660440650034,0.5013436545,0.008599467716085689,0.0416213441,3.646669713588002E-4,1.8669848798,0.03622650049342332,0.2694696242,0.004336928175563898,0.0572892522,5.308662731799789E-4,2.3785140843,0.04695433344218614,0.4975981011,0.008647194458319993,0.0414765354,3.636715551153265E-4,1.86143852,0.03609806823086244,0.2682970023,0.004357964662546038,0.0564692927,5.384264109421082E-4,2.3857702245,0.046858265332809755,0.4825614699,0.008773545178546697,0.0410065877,3.6149273851628056E-4,1.8455124063,0.03566471098999682,0.2645735564,0.004479205621536034,0.0559294755,5.30879459011177E-4,2.3788743642,0.046645270242544425,0.4747708823,0.008529370375355966,0.0408068436,3.6277265608091245E-4,1.8432624305,0.03600716730041396,0.2633511533,0.004632970213588687,0.0555101066,5.258079497306977E-4,2.3606329493,0.046098399147909676,0.467813426,0.00820447390147595,0.0407476994,3.657649518474945E-4,1.849971442,0.03650145825854085,0.2637243701,0.004811442403271601,0.055165648,5.191964945952544E-4,2.3348376897,0.045470998790437846,0.4623891094,0.007969304486591035,0.0407750713,3.691815271651603E-4,1.8631406016,0.03697098287846835,0.2645860105,0.0049103717781854355,0.0740255512,9.392832373677282E-4,3.2755817161,0.09286922292126709,0.7665885947,0.0164207034867572,0.0551585633,4.908604689725991E-4,1.8061910587,0.04166870515146829,0.4343082243,0.005475176709477056,0.054895666,4.718707450139286E-4,2.3888579689,0.044634673954225317,0.4619800032,0.007103503431406224,0.0410052526,3.818821807835501E-4,1.9178156999,0.03861439018034598,0.2680379512,0.005020281565808834,0.0589236708,5.270559742570043E-4,2.3500797517,0.0472000210381309,0.5309990668,0.008799109216278658,0.0428283609,3.757060020814147E-4,1.915008584,0.037080313253800866,0.2794949341,0.004177970679648195,0.0580667955,5.251980578791205E-4,2.3675840035,0.04732525311078642,0.5131181036,0.008542877032943878,0.0420548949,3.68028531502654E-4,1.883575137,0.036679923091522425,0.2729065213,0.0042681821657469116,0.056725029,5.376755527267351E-4,2.3912009967,0.04736333121730354,0.4865549878,0.008787302316410879,0.0410985333,3.6254930699147666E-4,1.846834795,0.03591960943551586,0.265134647,0.0044172552563781055,0.0595109484,5.243882149705502E-4,2.3323155844,0.04672319294526007,0.5436184826,0.00886786507565378,0.0433884786,3.8528820381631204E-4,1.9353614175,0.03736596836695123,0.2842987076,0.004142651445632374,0.0591917396,5.21824683203085E-4,2.3346986135,0.04661040862296747,0.5370754044,0.008735075843975254,0.0430174691,3.821609608528846E-4,1.916871967,0.037186161081778794,0.2810282383,0.004172500569203077,0.0588857789,5.180106176518006E-4,2.3372075329,0.04644020907575675,0.5311359991,0.008652859411778282,0.0426570353,3.791437722025775E-4,1.8987793482,0.03701063961889878,0.2777030987,0.004202772537266322,0.058587188,5.140651709657054E-4,2.3389882741,0.04616481065703617,0.5251862415,0.008607580844813483,0.0423007518,3.7687000411282403E-4,1.8806969726,0.03685733571488856,0.2744396489,0.004235019716601093,0.0582870078,5.109657522769995E-4,2.3401687833,0.04591864781327952,0.5194823404,0.00857054963231647,0.0419433552,3.758497040041405E-4,1.8630681355,0.036771013611267236,0.2712018645,0.004266327694868269,0.0579888875,5.090186637049765E-4,2.3400925783,0.0456772716676467,0.513633258,0.008482594237613869,0.0415896936,3.7519994669509216E-4,1.8457042234,0.03669041787715152,0.2680800969,0.004297061670490662,0.0576880629,5.056362328789344E-4,2.3396665269,0.04536637262334294,0.5074952304,0.008359932296376568,0.0412387495,3.747545863628623E-4,1.8289460224,0.03661628185657304,0.2650218306,0.004324334977774039,0.0573908689,5.033249447424596E-4,2.3389651951,0.04507414540509892,0.5022687062,0.008305915361957404,0.0408962283,3.749666651850535E-4,1.8131760418,0.03658005482499992,0.2620192026,0.004360979133176401,0.0570782023,5.017459516528259E-4,2.3375356061,0.04479551813518848,0.496691496,0.008256363909130943,0.0405640714,3.752745661512381E-4,1.7981844782,0.03652576890361105,0.2591064186,0.004403988533136752,0.0567703546,5.01067859675713E-4,2.335754141,0.04455980797759344,0.4915375251,0.008231090936200378,0.0402384111,3.7552629734813515E-4,1.7842530409,0.03648582320573294,0.2562342478,0.004441801098653563,0.0554773656,5.074869456449102E-4,2.3302385969,0.04362178158901812,0.4718019136,0.008496579723629973,0.0388009645,3.792347557911854E-4,1.7274009471,0.03640304937776505,0.2427385465,0.00464592025329751,0.0546925107,5.178764331382536E-4,2.336403512,0.04319666245209229,0.4626261482,0.008566290504063004,0.0378163422,3.8607123694986656E-4,1.6979879062,0.03681194670212375,0.2320075266,0.004825209011017036,0.0544232574,5.114459893282965E-4,2.3500003814,0.042884466290254795,0.4587794033,0.008388085001953665,0.0371742401,3.9641770898888966E-4,1.6879407528,0.037486048391368224,0.224956669,0.004942545902669999,0.0544105971,5.061146115258875E-4,2.3629544071,0.04262447606716122,0.4581435385,0.00800173518682042,0.0367226703,4.1287528383278165E-4,1.6885959627,0.038214893824266995,0.2207472221,0.004940830901781603,0.0636481309,7.94808152952648E-4,2.5948549292,0.05673162587128982,0.6032631056,0.011634907520045012,0.0458573224,4.512881562815492E-4,1.5826145783,0.043046133810134446,0.3234991133,0.0045283980611249275,0.0551559169,4.888026186509233E-4,2.5195980444,0.04529660874723405,0.4710505399,0.007281673983363991,0.0374368776,4.707132885313522E-4,1.7676601057,0.04387664686367909,0.228585181,0.005518624919307345,0.0592020789,5.19933649613102E-4,2.3312293536,0.04660423644906115,0.5379043086,0.008716427077650567,0.0430142025,3.8297388944939835E-4,1.9149627205,0.03739280659431704,0.2808954503,0.004164427091449675,0.0585437834,5.124909755303014E-4,2.3327777878,0.04628819085900852,0.5257154298,0.008561230051809143,0.0421996403,3.774387367507474E-4,1.873723631,0.03720458283598944,0.2733475308,0.004220529350685764,0.0570728902,4.998069627366149E-4,2.3324788795,0.04510255249983087,0.4976181165,0.008220498099263816,0.0403288253,3.7585103432077985E-4,1.7893200067,0.037080583881594964,0.2564403945,0.004356599132350829,0.0551738166,6.10458024765012E-4,2.3773583886,0.04800494488070994,0.484873287,0.009071442167593861,0.0370000148,3.4160064402749595E-4,1.8965584263,0.03478727780381788,0.2240628405,0.004184149614915795,0.0589220441,4.6075481549301254E-4,2.228811288,0.04731862751602164,0.5895081048,0.008851333571841025,0.0427582787,3.362380109386802E-4,1.8413625393,0.03322956308770851,0.3107065596,0.004957476071550926,0.0592298112,4.690351799172425E-4,2.2256776706,0.047151163591156474,0.5962597848,0.008954679447082402,0.0433527515,3.455256864547121E-4,1.8549804153,0.033687538586248775,0.3146429091,0.004790479307960739,0.0591696334,4.6814848071952554E-4,2.2234095593,0.04715353151143613,0.5952714793,0.008936603549447631,0.0432813461,3.444125433255879E-4,1.850196078,0.033687798161945816,0.3138772798,0.00478036923260118,0.0590988714,4.674494625090503E-4,2.2209244053,0.04719044640602587,0.5940750644,0.008923812750164585,0.0431946072,3.4290377659045983E-4,1.8444893665,0.03368351939747389,0.3129231275,0.004772593634492675,0.0590168423,4.6599570813474233E-4,2.2184047692,0.047188691208805526,0.5927307235,0.008914456685631492,0.0430820283,3.409369443166874E-4,1.8373565985,0.03367281302475337,0.3116410844,0.004756586381008969,0.0589598732,4.638652821671396E-4,2.2277824272,0.04736372694372773,0.5904009511,0.008876197778328286,0.0428294381,3.399088113009135E-4,1.8407888356,0.033393787131740536,0.3085633743,0.0047016203589826345,0.0587806944,4.611485660825587E-4,2.2125709483,0.047139414198736074,0.5886438934,0.008831653242740004,0.0427250158,3.3461171527607937E-4,1.8167217315,0.03364310458325747,0.3077858176,0.004722177569723527,0.0585780858,4.5907080063972705E-4,2.2098440043,0.04705395826070321,0.5849753412,0.008769630836015847,0.0424104418,3.293038110924318E-4,1.8004675746,0.03358890255724352,0.3044638068,0.004685710405050658,0.0582363289,4.5822920029173176E-4,2.2080554811,0.04685941879707857,0.5782634092,0.008622157734581292,0.0418660775,3.212491245124257E-4,1.7765787058,0.03341856026222554,0.2989827492,0.004628584556859688,0.0574060128,4.691801359819062E-4,2.2082821772,0.046382831414220504,0.5602872294,0.00894052336275679,0.0406424173,3.0977572532398336E-4,1.735227475,0.032911697768422704,0.2879564581,0.004594649279324811,0.0438012008,3.613322570709679E-4,1.1854358171,0.027642781625588985,0.3590908695,0.00843768664978737,0.0457267104,4.4857329389967035E-4,1.2349160675,0.035494755316807014,0.4296237847,0.009296299640179419,0.0450903689,4.7728712532395E-4,1.319935394,0.03719874484441646,0.3643237753,0.006882578441252958,0.0418579458,5.085361344093456E-4,1.6201142456,0.04574979958426048,0.3050427993,0.006052692458732725,0.0425022105,3.9985872505173627E-4,1.2431110841,0.03252596183051317,0.3225617893,0.005156248733333178,,,,,,,0.0456626544,4.7278324843420583E-4,1.3334488162,0.03744516874043966,0.3719806013,0.007008078909373096,0.0448266479,4.788120716941042E-4,1.3208627407,0.03723312836708729,0.3601736887,0.006803185356875116,0.0377209272,4.891472171033992E-4,1.2062754119,0.03827526653075064,0.2748733595,0.005882067323654159,0.0455849642,4.4083443604146897E-4,1.2311741149,0.035214113846581456,0.4270875133,0.009167441300602912,0.0455130495,4.436270956557996E-4,1.227688323,0.03539736820725518,0.4260843471,0.009255703106733707,0.0455487908,4.5034764349333504E-4,1.2312724273,0.03548582987616324,0.4275976146,0.009424931352535148,0.045427978,4.3891001355630976E-4,1.2234535591,0.03513789054567733,0.4250954446,0.009167196518020108,0.0453476442,4.42163996725197E-4,1.2217934783,0.03511543263296068,0.4252617398,0.009209844461227345,0.04515745,4.399784085611475E-4,1.215505084,0.03481300563008026,0.4224814419,0.00918819356565805,0.045000333,4.3818603355196066E-4,1.2105080735,0.03441228691906424,0.4205238443,0.00910503163091705,0.0445592691,4.3286371989345563E-4,1.1951462833,0.03444970835870748,0.4143047069,0.009071539891330468,0.0437618471,4.1875768649661825E-4,1.1705737203,0.03393888909496008,0.4025411143,0.00878962450847589
1,GAT,0.1157627797,4.4661910849,1.168330102,0.7537470007,0.004188135742785804,0.0386826001,8.273765768983311E-4,0.9072743508,0.04701834332470679,0.3969288479,0.017106394418462356,0.0499811226,5.876929470395234E-4,2.1952690898,0.03425601917911653,0.2548120618,0.005659687712232893,0.0481872263,8.034923770640266E-4,1.0650185632,0.043272313377031274,0.4959364256,0.017439437519599078,0.0382114761,3.297104790570054E-4,0.9639439802,0.023049561666114174,0.2655521467,0.005739139918141045,0.0459996635,6.874838179913764E-4,1.1277187102,0.04087400866076143,0.429271872,0.013829362422035226,0.0393952266,3.2250116278860144E-4,1.1911327202,0.025368251141929355,0.2789510701,0.0057806183060292084,0.0913513628,0.0011191385079604758,3.9726033336,0.09412642864254439,0.8965390097,0.020958251740066488,0.0699751051,0.0012531951164922405,2.4100579575,0.09845414109116996,0.7515563201,0.022832616144454407,0.0844096208,0.0010125369129073765,3.3412392191,0.08595808437837595,0.8634455477,0.02007871400264469,0.0503179047,8.781896150604378E-4,1.4273257347,0.05152373836398132,0.4041309405,0.015491668212300443,0.0474083968,8.366689907006236E-4,1.2244023968,0.05665520249721114,0.4309398551,0.016288747956795205,0.0384166175,4.015308207348472E-4,1.1023975613,0.03062247372437439,0.2538343046,0.005626723380440876,0.0470130836,8.325010510503876E-4,1.2214842081,0.05646539306513326,0.425034505,0.01603362220460492,0.0381752029,4.015744015746024E-4,1.1064318622,0.03068884540024274,0.2509980117,0.005641080304338877,0.0465999695,8.277771439222033E-4,1.2193715742,0.05642389053406367,0.418376602,0.01591995854265959,0.0379552747,4.0162171256046404E-4,1.1105704346,0.03075001843901886,0.2483986293,0.005641884614204725,0.0461616116,8.180543991691507E-4,1.2144040235,0.05544148154586059,0.4111372641,0.015601102396946185,0.03775626,4.0175863400803227E-4,1.114790069,0.03081868464097714,0.2459693642,0.005643182524072741,0.0458874286,8.225113980973151E-4,1.2163664273,0.05601202798506764,0.4059485563,0.015792199150213373,0.0375773954,4.023642628266084E-4,1.1190959125,0.030896872641094277,0.2439326464,0.005654721390130552,0.0455329245,8.143254877504449E-4,1.2147901306,0.055511227107676156,0.3990916822,0.015514231402167494,0.0374193618,4.0307567527698816E-4,1.1235307622,0.030977608735988645,0.2421721428,0.0056592938605447935,0.045244481,8.109482104302345E-4,1.2141440389,0.05520329440350458,0.3936396639,0.015255000557194353,0.0372818457,4.039814352170159E-4,1.1280085952,0.03105826336098012,0.2405804239,0.005668720755161609,0.0449849915,7.946175180550704E-4,1.214721177,0.054481740959701354,0.3886031373,0.014662433120052073,0.0371631452,4.0503826979681806E-4,1.1326785867,0.031135028488825895,0.2392085785,0.005681557532930561,0.0446856167,7.955840621832491E-4,1.2157672228,0.0548711199266062,0.3833050004,0.014745427257288952,0.037061203,4.0614283201849074E-4,1.1374563684,0.031215069902212296,0.2380329809,0.005688663727097955,0.0444577738,7.860502528464704E-4,1.2165089131,0.0541782233005107,0.3794502915,0.014410687075916957,0.0369753284,4.072112473888706E-4,1.1422656754,0.03128690357002431,0.2370878946,0.005693464059779424,0.0437334153,7.7983267436034E-4,1.2257253674,0.05451043249690833,0.3663571485,0.013976807646955724,0.0367315833,4.130520548308651E-4,1.1659903322,0.03161847308141239,0.2344519339,0.005735433549436346,0.0431875803,7.653241143463337E-4,1.2319871666,0.053611709737705626,0.3551572099,0.013481965546610776,0.0367041222,4.180071769718793E-4,1.1891173391,0.031833254373375024,0.2342280791,0.00579271602963584,0.0430192913,7.477767046384904E-4,1.2468135162,0.05333008708037143,0.3497637212,0.012889807640147312,0.0367990255,4.224476298903806E-4,1.2126393781,0.03205251355198216,0.2353367708,0.005864747053368968,0.0429423768,7.050517711487575E-4,1.2579006116,0.05082121170338228,0.3456464925,0.010929490564523124,0.0369559057,4.25159969893686E-4,1.2350942403,0.03229871717266802,0.2373317533,0.005923607515695145,0.0533333835,8.751097074081626E-4,1.4613290723,0.0678318288711133,0.5325445652,0.016666346780263512,0.0459276368,5.436901691220837E-4,1.1407279481,0.030391178391105535,0.3605405744,0.008435559376828545,0.0501390778,8.710533852755525E-4,2.14312432,0.08029349573906967,0.4605406655,0.013611249281384866,0.0385449696,4.5084587166791267E-4,1.4126201656,0.036578719892855736,0.2620462449,0.006481255125359593,0.0466608727,8.277040533910656E-4,1.2194688729,0.056014708746899684,0.4203698919,0.015885799035616686,0.0379116467,4.0127920454466614E-4,1.1097438238,0.030714450475305594,0.2479882968,0.00564067956898812,0.0456146588,8.103931144821012E-4,1.2156689941,0.05474557401288254,0.4010488865,0.015055656046815098,0.0373328734,4.0306575145998205E-4,1.1232861266,0.030969289271793113,0.2412797859,0.005659265146642274,0.04406979,7.80299942329871E-4,1.2212353591,0.05393565409819371,0.3742085803,0.01405211557026201,0.0367558393,4.105204014418772E-4,1.1552227725,0.03149678669324857,0.2348394225,0.0057176349131437204,0.0474612383,8.331914545889197E-4,1.2240982023,0.05672059630328299,0.432024364,0.01629398171104902,0.0384172517,4.0354677547962145E-4,1.1013370116,0.03057967825206799,0.2537502753,0.0056504707768468285,0.047089332,8.376693858557802E-4,1.2231090298,0.05671916529710218,0.4261396898,0.016331938709167382,0.0381696871,4.055021578240984E-4,1.104433867,0.030609640050154135,0.25074623,0.005672661368352601,0.0466729704,8.245720101968051E-4,1.2175482132,0.05536607906471254,0.4194643475,0.015758662474969123,0.0379314958,4.0746042752640404E-4,1.1075099178,0.030644948376526922,0.2478805043,0.005703126773972327,0.0463124094,8.288160230111385E-4,1.2180734896,0.056339702191261186,0.4151613808,0.015986460490052198,0.0377052997,4.0983655278659564E-4,1.1107473194,0.030714394329043836,0.2450660623,0.005732523964188898,0.0459096935,8.191550524778566E-4,1.2173407886,0.05554700665202401,0.4083216061,0.015547776464819656,0.0374918188,4.1249969696958565E-4,1.11405828,0.030798173874436126,0.242487003,0.005768151523668566,0.0455790597,8.198054647292856E-4,1.2168215306,0.0556448989935286,0.4019456493,0.015626937703849722,0.0372903497,4.151602100394497E-4,1.1174199195,0.0308789031055185,0.2400513084,0.005794551406278142,0.0452542733,8.111393221882416E-4,1.2163552476,0.05491568857803751,0.3964338651,0.015225442029708039,0.0371030593,4.177894206415476E-4,1.1210835079,0.030968397552989402,0.2378601831,0.005818238565064172,0.0448966982,8.009893881943755E-4,1.2146462061,0.05427578403855627,0.3907411704,0.014893609636350754,0.0369274162,4.2064830916099024E-4,1.1248538399,0.031069173114197938,0.2357445925,0.005839431136677613,0.0446890299,7.988178766151895E-4,1.2146711404,0.054059685570672714,0.3869335166,0.014675895509303682,0.0367593119,4.237074462409175E-4,1.1285557819,0.031181974472441608,0.23371057,0.005858549991252102,0.0444140763,7.93170851708508E-4,1.2159620744,0.05387146272378354,0.3822391739,0.014551280149869976,0.0366010373,4.269754091279731E-4,1.1322784407,0.03129444434720003,0.2318139657,0.00587418794387786,0.0432409621,7.788485090182814E-4,1.2207938917,0.052861929174028446,0.3626038359,0.013826795073334962,0.035888609,4.426601405141421E-4,1.1514744252,0.03184518883599217,0.2237526455,0.005966409892054015,0.0425118707,7.841402935699709E-4,1.2296158831,0.053200955780887994,0.3488675029,0.013842572629392268,0.0352873349,4.5511976445766447E-4,1.1706169077,0.03238528599534054,0.216802534,0.006002023742039013,0.041990872,7.50085328479367E-4,1.2375978044,0.05161924090879291,0.3374729015,0.012808220368185425,0.0348378993,4.6370033426772515E-4,1.1915280098,0.032879640767502306,0.212034194,0.006022737168430979,0.0418477832,7.290432085960337E-4,1.2525640254,0.05074756958712407,0.3356634336,0.012221153014343613,0.034592722,4.687141986328129E-4,1.2152035578,0.033433754500504426,0.2095430599,0.006068370456720651,0.0465958694,7.57751938301711E-4,1.2863709041,0.05723589498732417,0.4365258638,0.014552200795755947,0.0390112105,5.004827669360854E-4,1.0818485335,0.03102096183228367,0.2743687735,0.007042498278310049,0.0498645979,8.268687924937063E-4,2.1344275168,0.07378595414440339,0.4507216349,0.012527624355798668,0.0369567493,4.7942986974113325E-4,1.4477937246,0.038098017153127536,0.2398148377,0.00677194499386993,0.047142576,8.332238594759514E-4,1.2232035248,0.05655286944090459,0.4268779076,0.016243841602281154,0.0381556416,4.0546886440268135E-4,1.1016949595,0.030587236668257564,0.2506300228,0.005669877864645763,0.04640995,8.314234781385476E-4,1.2189267444,0.05553121380809175,0.4174315683,0.015822335162674315,0.0376154445,4.0997438944402365E-4,1.1055775385,0.030686390110275272,0.2441189446,0.005722557033354932,0.0447887926,8.061284016830073E-4,1.2139259879,0.05407152009144925,0.389925631,0.014803765061632125,0.0365293184,4.2313591197155556E-4,1.1170729082,0.031161543013785438,0.2311074963,0.005824675870810323,0.041332428,7.750825762459121E-4,1.1966568749,0.0526298821203316,0.3539922188,0.013885488720243158,0.0326712603,4.239870281034551E-4,1.0869190077,0.03197475180513525,0.1960230789,0.005382118077485852,0.0475248569,7.822192787192093E-4,1.0575288864,0.042754554564396995,0.4866936133,0.01711806966337034,0.0376987009,3.365739146160914E-4,0.956156965,0.02378071630544379,0.2602921522,0.005787260405407726,0.0481280889,7.999062445061921E-4,1.0640599551,0.04319717124997886,0.4946812616,0.01734381085574909,0.0381816735,3.297832621586487E-4,0.9637337351,0.02304986915364163,0.2651872029,0.005739626642909798,0.0480462717,7.967057173134883E-4,1.0628762154,0.043112228010159716,0.4933910256,0.017288640258852055,0.0381448697,3.2988028131429744E-4,0.9634638407,0.023052013209262222,0.2647252373,0.005741029524397171,0.0479544281,7.920561848757953E-4,1.0617258819,0.0430742815610429,0.4918903088,0.017217065080901567,0.0380984494,3.300469663547902E-4,0.9631700278,0.023057387145988595,0.2641513717,0.005743158712764257,0.0478685356,7.881027851746243E-4,1.0605174766,0.04296813883565356,0.4911132964,0.017148960376652575,0.0380382061,3.303483010399781E-4,0.9628549548,0.02307182032263601,0.2633921662,0.005743337792608058,0.0476065195,7.829629620869687E-4,1.0584169428,0.04279121298818252,0.4877211828,0.01712117338268613,0.0377945783,3.319156519358495E-4,0.9604392117,0.023174930161707068,0.2604148841,0.005737364900370204,0.047553995,7.7723934537567E-4,1.0578528574,0.042824716449732625,0.4869201414,0.0169668687741728,0.0378416357,3.315373282150895E-4,0.9622965173,0.02316270288632136,0.2608914143,0.005740446585414762,0.0473014163,7.700629844369875E-4,1.0565623593,0.04273041666073477,0.4838656764,0.016924887296522834,0.0376654179,3.327326253916198E-4,0.962459299,0.023269279920100663,0.2586756953,0.005749570418735647,0.0468759885,7.624637696310559E-4,1.055245422,0.04270708689433172,0.477437776,0.01668543199920218,0.0373484418,3.3439198554989323E-4,0.9629013383,0.02341649160314158,0.2547919729,0.0057652123117886995,0.0459975434,7.640608614501857E-4,1.0539534935,0.042713520353630414,0.4663381354,0.01653705542108389,0.0366177524,3.4098387058627863E-4,0.9655780691,0.023838809764751258,0.2461913592,0.0058029863863359185,0.0430505721,7.679993489580573E-4,1.193989913,0.05295857027903982,0.3747138475,0.013778933775876854,0.0342758167,4.195318819827642E-4,1.058454924,0.0315296882318871,0.2124607486,0.005489112952016929,0.0481800783,8.04205819426843E-4,1.064939995,0.04326139384023589,0.4958073846,0.017452415506169914,0.038206751,3.2972412711234825E-4,0.963894662,0.023049885140711657,0.265493559,0.0057391825201852575,0.0481801133,8.042076846188427E-4,1.0649406146,0.04326140509738444,0.495811553,0.017452916403856406,0.0382067699,3.297226106896523E-4,0.9638945504,0.02304991453346411,0.2654939093,0.005739164921833141,0.0457624262,6.784415966020952E-4,1.2916260594,0.044301062842780646,0.3779543515,0.01169633528076209,0.040143865,3.865811687084615E-4,1.3524310726,0.03319733680583429,0.2682472927,0.005794408339080013,0.0454326967,6.835883264070562E-4,1.2922912095,0.04450210577040147,0.3736482358,0.011727510946488176,0.0399074784,3.852765240706991E-4,1.3550770963,0.03319694249475394,0.2651161902,0.00576589151823029,0.0451504319,6.89015239308972E-4,1.2935759024,0.04465072597394134,0.3696985359,0.0117660543513958,0.03968696,3.845971918774239E-4,1.3574780653,0.03320906105267055,0.2622993154,0.005750097825254802,0.0448907762,6.910123009035368E-4,1.2938966145,0.04462886476261748,0.3655449049,0.011726580618407055,0.0394768643,3.840390605133806E-4,1.3593881244,0.033197304062227706,0.2596677957,0.005731851097158753,0.0446655776,6.925113717477858E-4,1.2954394572,0.044655696377953844,0.3627618394,0.011680378975016179,0.0392847886,3.835844105278524E-4,1.3615044539,0.03319694222364464,0.2573191759,0.00571360525412808,0.0444506649,6.937549999819822E-4,1.2966278661,0.044766903533749125,0.3596809832,0.01159450244728078,0.0391009068,3.83557036175847E-4,1.3631833699,0.033201291601382014,0.2551633787,0.005701850576786452,0.0442860754,6.938486866745516E-4,1.2991021767,0.044864393643512,0.3580528103,0.011571730078082534,0.0389317495,3.834514310835207E-4,1.3649469254,0.03322035397162409,0.253163609,0.005682961815814004,0.044120547,6.953603382419794E-4,1.3015281755,0.04515910295831838,0.3563190041,0.011564413863227136,0.0387797789,3.834683820082172E-4,1.3667539092,0.03324305706459621,0.2514705289,0.005678221992842478,0.0439855614,6.960768635718329E-4,1.3027301457,0.04517114618868996,0.3553321644,0.011537410411353147,0.0386393698,3.8361308632527125E-4,1.3685700088,0.03325598317596399,0.2499412388,0.005673293576045576,0.043876768,6.990185977497308E-4,1.3054709735,0.045300735899099914,0.354374341,0.011561404629196229,0.038512697,3.8399739582450297E-4,1.370448648,0.03327641404959374,0.2485894872,0.005665003177404228,0.0435027641,7.031884526924486E-4,1.3172804559,0.046048928043983826,0.3509716904,0.011537936730629094,0.0380781299,3.8552820908462716E-4,1.3798677564,0.03337402516928397,0.2441101052,0.005605463227958953,0.0433027539,7.02323999305164E-4,1.3272501121,0.046423390128253236,0.3498914299,0.011335578679538156,0.0379080203,3.8880072016394206E-4,1.3906523846,0.0334700049895425,0.2421936815,0.005581198616784749,0.0432295969,7.021210721805749E-4,1.3359226972,0.046545516722881056,0.3514055475,0.011466382297830473,0.0378808053,3.9048175373504967E-4,1.4044327436,0.033520554947673524,0.2418601247,0.005601678230673376,0.0431968002,6.940706015961201E-4,1.3435320497,0.046098438531039204,0.3512673933,0.01106119161754284,0.0379502447,3.921785307739321E-4,1.4206577695,0.03363381056318181,0.2426871056,0.005615473087817268,0.0525722207,7.378245048790396E-4,1.52762912,0.06228822573327964,0.4818373345,0.011706803919089103,0.0462441284,5.031719388042223E-4,1.2525415448,0.03073528151815109,0.3483620597,0.007838965939459108,0.0452122735,7.751361170788005E-4,1.6029259191,0.060053040472568917,0.3868732004,0.012576916156196636,0.0385330774,3.9558437785129993E-4,1.5009859098,0.03341301041510627,0.2477789645,0.005559097048981966,0.0451374032,6.915301873381956E-4,1.2931024127,0.04464122023421851,0.3691498374,0.011810035478354838,0.0396226695,3.839791661014957E-4,1.3550616312,0.033116446593799885,0.2615934684,0.005733761418126848,0.0444031804,6.939164214802817E-4,1.2970484177,0.044841171606014044,0.3593478011,0.011604089667009643,0.0389831373,3.830691843518609E-4,1.3605965182,0.03310537331008367,0.2540310027,0.005692391500942288,0.0436039245,6.995627205619236E-4,1.3106573752,0.045631819041103326,0.3513171561,0.0113905179425696,0.038150133,3.8463229193607757E-4,1.3728364251,0.033262939903141456,0.244969554,0.005620241098031293,0.045782654,6.793541050144615E-4,1.2911373402,0.04420002459275334,0.3784702,0.011771695587297524,0.0401246559,3.8745451345932206E-4,1.3484412053,0.0330847443393477,0.2680846433,0.0058114406991726245,0.0454806116,6.849664225347108E-4,1.292299996,0.04436273467675319,0.3747091866,0.01180789977091608,0.0398612858,3.8760159958390266E-4,1.3472507168,0.033002349719376045,0.2646309392,0.005794888696083817,0.0451936105,6.898311387578848E-4,1.2927098352,0.04444526588963103,0.371402744,0.011872669076496659,0.039604712,3.88131421041894E-4,1.3457712987,0.032930791776087015,0.2614649371,0.005797386652622025,0.0449336492,6.936562549274677E-4,1.2931713497,0.04442020847542253,0.3681670938,0.01191082142423435,0.0393498107,3.89092533981314E-4,1.3440917384,0.03288078596992475,0.2583389194,0.0058088951617325645,0.044685502,6.996113206631236E-4,1.2933870435,0.04445967563984245,0.3653266638,0.011930623202498686,0.0390948448,3.9019097888085523E-4,1.3420924181,0.032825881694175406,0.2553166409,0.005820079209082983,0.0444573059,7.030867656271166E-4,1.2939500488,0.04442579739295627,0.362618003,0.011934668198152807,0.0388428944,3.913911087390719E-4,1.3400850849,0.032778105863518106,0.2523391803,0.005824432247009145,0.0442426143,7.072057692072372E-4,1.2947775643,0.044386006837741104,0.3602022646,0.011929771791614457,0.0385997417,3.931081276188525E-4,1.3380813794,0.03276896243398622,0.2496102233,0.005836519596471856,0.0440570406,7.144305424602171E-4,1.2970065206,0.04460091139203324,0.3586436465,0.012051669842806017,0.0383588673,3.9505569227641816E-4,1.3361318897,0.03277421782438141,0.2469413096,0.005843877308773688,0.0438844538,7.172328771047797E-4,1.2984077029,0.04468643582788854,0.3570741719,0.012084596228256863,0.0381229331,3.96943320891031E-4,1.3343158065,0.03278862112074858,0.2443736025,0.005841991441280961,0.043730746,7.219695284428561E-4,1.3002481868,0.04487654902061877,0.3555566939,0.012100253055205085,0.0378894181,3.987028969044494E-4,1.3325455627,0.032805237600115014,0.241908669,0.005842464291718008,0.0431145374,7.437533193203241E-4,1.3115340544,0.045897402900382064,0.3497378195,0.012325382914944265,0.0367633518,4.078332992780261E-4,1.3250790487,0.03303868627836161,0.2302508507,0.005786317741016302,0.0426178228,7.465540837742434E-4,1.3228303544,0.046030353702747065,0.3476290694,0.012668049178938327,0.0357671094,4.1707073740553894E-4,1.3237587633,0.0334618055400482,0.2193821926,0.0057045133885371855,0.0422429278,7.342840050007898E-4,1.3349539511,0.0460208251447103,0.3460696624,0.012649668533206709,0.0349470597,4.2438308166089746E-4,1.3310958267,0.03407472743838166,0.2108587371,0.005664673865281213,0.0419345813,7.008202337261674E-4,1.3452110053,0.04510270434242275,0.3441063579,0.011964185513439684,0.0342956059,4.238761611603087E-4,1.3422882515,0.034569396046214056,0.2044981485,0.005550296748823435,0.044331182,6.380133227449095E-4,1.3607292302,0.05020702821318944,0.3706710533,0.010330363013950671,0.0379534426,4.389874713474178E-4,1.1679292217,0.032024919078742414,0.2512183341,0.0059290495865695035,0.0445828629,7.427704894514859E-4,1.6543974458,0.0582184596326629,0.3824511313,0.011882868088134279,0.034291764,4.0909412119951075E-4,1.4547110696,0.03761146581828472,0.2006372353,0.005100358026648717,0.0455051058,6.842864897102674E-4,1.291620706,0.04434482720678929,0.3750987949,0.011796551445231781,0.0398293023,3.8752161230052706E-4,1.3442003451,0.03296139769487938,0.2644143916,0.00580024085706792,0.044894733,6.941174252242916E-4,1.2915338969,0.044434932631883216,0.3675664018,0.011883746673503268,0.0392256969,3.896023613891477E-4,1.3380258827,0.0328312380211286,0.2569994695,0.0058082400088150625,0.0437539042,7.118890362970903E-4,1.2948987724,0.04448369614813949,0.3537140239,0.01196148239140952,0.0378569977,3.9801005012436556E-4,1.3245436464,0.0328109528663829,0.2414239583,0.005807171945103744,0.0403210945,6.405193205516911E-4,1.301943117,0.0439445309225164,0.3251108685,0.009872158983727926,0.0328498005,4.0347986319022166E-4,1.3052735593,0.034784182152236956,0.1957739987,0.0051598773241231235,0.0453746902,6.752991929507986E-4,1.1226709461,0.04053585628798287,0.419942161,0.013299924924600139,0.03881359,3.342274674529309E-4,1.1769103259,0.026575042502317847,0.2737391519,0.005781747919098514,0.0459490542,6.866061462002798E-4,1.1272735708,0.04084517703474916,0.4286010135,0.013806078950954901,0.0393598281,3.223957195745626E-4,1.1904986283,0.025367143079188085,0.2785255566,0.005778017133930982,0.0458860538,6.855647307147589E-4,1.1264451176,0.040792677664012206,0.4276735652,0.013778863632390009,0.0393180711,3.224515467477246E-4,1.1898627954,0.025372366070195343,0.2780299229,0.005776557538880747,0.0458115204,6.845158873247574E-4,1.1257570152,0.04072852531089236,0.4265139559,0.013737472729727255,0.0392648781,3.2240037220822185E-4,1.1890400781,0.02538081194524714,0.2773707426,0.005771061080945167,0.0457094382,6.83117852204142E-4,1.1247115729,0.040660480727605766,0.4249890412,0.013677800883182939,0.0391947396,3.224158805021862E-4,1.1880801107,0.025395254340132137,0.2765075926,0.005765078663817173,0.0454604292,6.77199379798889E-4,1.1232063971,0.040573911421010425,0.4210250643,0.013403371031199577,0.0389422645,3.2334037793013107E-4,1.1847002152,0.025453101009503733,0.2735170622,0.005759867272776344,0.0453992566,6.785410820281996E-4,1.1224099399,0.04048083982577436,0.4198870433,0.013407171588370159,0.0389723969,3.225275182058114E-4,1.1855835306,0.025448989174424987,0.2737853748,0.005744150415857858,0.0451158797,6.749725920361508E-4,1.1208720889,0.040308769157591504,0.4155550286,0.013208321581487936,0.0387754932,3.231129833355509E-4,1.1842085311,0.025524724641022085,0.2713592661,0.0057392751284461,0.0446269444,6.699305934199452E-4,1.1196190915,0.04016381882988718,0.4087965781,0.013005923881062814,0.0384359672,3.244456811239749E-4,1.1831883346,0.025692642117929407,0.2672219419,0.005725027598186754,0.0435396562,6.638651971597848E-4,1.1180337139,0.04014266513324694,0.3929401179,0.0126127980242292,0.0376427835,3.273835670891256E-4,1.1852873694,0.026035407179454673,0.2574360462,0.005668057780227721,0.0384233544,3.9152139149732293E-4,0.855105529,0.02747344801804098,0.3115709189,0.008865671096989781,0.0329967821,3.572394155185007E-4,0.7808344874,0.024357618582283448,0.2861913606,0.008316438540625429,0.0333343307,4.4561754902606787E-4,0.9031050517,0.03235131896847484,0.2405742869,0.00684057314850152,0.0323911388,5.07444578254611E-4,1.1414125933,0.03715756908087503,0.2200194496,0.006622678687661058,0.0311144413,4.73460663624762E-4,0.911420429,0.03226982788922184,0.2129042129,0.006426996343549605,,,,,,,0.0335310653,4.442127868488254E-4,0.901398511,0.03221941808909652,0.2421139782,0.00697060083493525,0.0331925026,4.53480980858073E-4,0.9040596946,0.032566800042374444,0.238945741,0.0070034031727439485,0.0296230614,4.672301360143628E-4,0.9614536048,0.03400339656563738,0.1999756602,0.006272284432326072,0.0328924256,3.648849133631041E-4,0.7801042205,0.02455297509468048,0.2844974644,0.008445302481261402,0.0329331645,3.6587566193995466E-4,0.7811252928,0.02447063871254692,0.2855220495,0.00844715863471262,0.0329109515,3.615950774001217E-4,0.7834309116,0.024839586590762738,0.2851587666,0.0084707490813977,0.0328126803,3.6881296072670765E-4,0.7799639864,0.024585063595606176,0.2836470794,0.008470454356172401,0.0328173294,3.6335382205228005E-4,0.7800864376,0.024557232743124786,0.2840021716,0.008474574738593081,0.0327873589,3.6743298708744157E-4,0.7818031983,0.024796628924109824,0.2840699952,0.00844700355155602,0.0326397007,3.7016482815091983E-4,0.7808456848,0.02467792477093647,0.2824136506,0.008507918076709484,0.0324866003,3.7043622932969177E-4,0.7806293676,0.02471127969167117,0.2811299586,0.008446600203632228,0.0321196212,3.7090699642902393E-4,0.7814919411,0.025085095594794927,0.2768357838,0.008382527184566717
2,GCN,0.1157627797,4.4661910849,1.168330102,0.787263999,0.0020168314257765817,0.0348660002,3.6567198416066825E-4,0.6641582114,0.028226619191819624,0.3301915327,0.008747544455445767,0.0451298433,2.3799369739554028E-4,1.9609124629,0.024097410628530196,0.2123769787,0.0034880640762463065,0.0482444876,3.507078556291547E-4,1.021735402,0.031016092339300257,0.4996868715,0.010362236245135506,0.0427743431,2.479677398372619E-4,0.895211674,0.022752219715887062,0.3454831239,0.004949137399587932,0.0474342757,3.205932001774211E-4,1.041878864,0.029769733791218222,0.4523465969,0.008223605231283905,0.0403235004,2.8282503425262765E-4,0.949149993,0.021178924618591947,0.3036815191,0.005927592766039178,0.0890372881,0.0010795411062113382,3.4420313015,0.055572261713916236,0.8801293633,0.019206676833851296,0.0715561288,0.0013219916792476419,1.7730888284,0.07877047585866166,0.8870998164,0.026593641138437586,0.0908599021,0.0010244915812245604,3.2773606379,0.05899600600888165,0.9721415509,0.019678383063656425,0.0542091062,9.406226661100613E-4,1.3120599817,0.052722731226673,0.5034220511,0.015624998047999878,0.0470439433,3.348014336886866E-4,1.1565492947,0.033497583942726374,0.4126851831,0.007841342359570841,0.0429257657,2.89846511105447E-4,1.0151398441,0.0277457295092416,0.3221020264,0.004495955627005231,0.0466431613,3.29417668014331E-4,1.15563199,0.03373063666757566,0.4068639615,0.007896414249518575,0.0425762625,2.8818743900454785E-4,1.0141829832,0.027873780062991096,0.318312503,0.004526365539812268,0.0462597335,3.194761336938958E-4,1.1543961867,0.033791531379918256,0.4014064831,0.007728459484269812,0.0422511596,2.877359901020378E-4,1.0135907047,0.028040625545804075,0.3148501879,0.004594173048547475,0.0458753453,3.164332473050201E-4,1.1530439227,0.03393944292412591,0.3955162351,0.007505179211717732,0.0419456291,2.8808852806038636E-4,1.0132303911,0.028216698141348855,0.3117492629,0.004720081355231073,0.0455338954,3.242159773977834E-4,1.15137739,0.03412651381257687,0.3898270184,0.007416484072658688,0.0416562302,2.8866416473126693E-4,1.0130489936,0.028394997164993697,0.3089016074,0.004848208328857167,0.0452524507,3.251645737161415E-4,1.1492267224,0.03419274820777061,0.3856489992,0.007277122439536111,0.041385723,2.891435629579189E-4,1.0130882649,0.02855649096090064,0.3063332964,0.004951068874495688,0.0447623565,3.1939630555158274E-4,1.1466974533,0.034374170433626464,0.376018709,0.006883469038210312,0.0411327556,2.898085574996018E-4,1.0132916111,0.02871194732162902,0.3038801417,0.005034645866394179,0.0444169225,3.188698794179218E-4,1.144895203,0.03439443578545809,0.3703887828,0.0067377715900733826,0.0408963529,2.908539152220578E-4,1.0137945024,0.02885621986678089,0.3014111409,0.005081386031389468,0.0441425851,3.279268211049532E-4,1.1433926384,0.034487236233134134,0.3647972572,0.00692768395641718,0.040676342,2.9256110472856777E-4,1.0143504379,0.02898878600424654,0.2991088536,0.005117566413833825,0.0439259138,3.4332783167113033E-4,1.1435154983,0.03461931388690423,0.3608938632,0.007359597407467341,0.0404748735,2.9486607129339243E-4,1.015042212,0.029131021163014522,0.297010672,0.005158543592914574,0.0429555144,3.549746469820063E-4,1.1395755459,0.03457106858342681,0.3423608109,0.007631953157613063,0.0396799175,3.04985245544764E-4,1.0200815815,0.029851960438135382,0.2882935299,0.005361803800961016,0.0424136234,3.653149326266311E-4,1.1362276658,0.03420760156748789,0.3301543286,0.0076567176387796875,0.0391820946,3.1469032396945414E-4,1.0270418161,0.030651830483675847,0.2834050574,0.0054684134810747435,0.0421869776,3.6333042812294154E-4,1.1345727212,0.033788274711799064,0.3256975257,0.007454967806771536,0.0389224044,3.2145139601501185E-4,1.0367780935,0.031288964172691947,0.2813089889,0.005556676974595518,0.0421428096,3.6897967423694223E-4,1.1413897721,0.03379659506518371,0.3243968816,0.007306644099721841,0.0388225169,3.2552726460313583E-4,1.0476179102,0.03174358287906392,0.2808964871,0.00561581347624723,0.0522825716,6.65890381369186E-4,1.4323159249,0.04723807303436498,0.48645633,0.010738143647763333,0.0481821384,3.631184379785747E-4,1.0644891745,0.028160267310521042,0.404685055,0.005255215028902242,0.0445781101,3.588342235629149E-4,1.5055855126,0.03853372233511836,0.3507144268,0.0061899204356760515,0.0389476656,3.3050718600357237E-4,1.1017831769,0.03365331521559206,0.2846689957,0.005543940205305248,0.0463171499,3.23891957294404E-4,1.154109233,0.03370461587082695,0.4024582556,0.007803311156169539,0.0421648041,2.885654171933983E-4,1.0133166436,0.028051770496708404,0.3140277908,0.00463522771824643,0.0451153004,3.358913514813979E-4,1.1477662828,0.03423646187911362,0.382438353,0.007426874510855828,0.0412073579,2.900310328223516E-4,1.0127845165,0.028624747474868664,0.3046055719,0.0050241518687237155,0.0431378851,3.492806894175514E-4,1.1384748087,0.034368417551583604,0.3451805606,0.007469606683085797,0.0398565956,3.0217875504409637E-4,1.0178091322,0.029608441752311112,0.2901763053,0.005327765572920791,0.0470112089,3.35600953514736E-4,1.1565090769,0.03350978918167048,0.4120979354,0.007828826540420985,0.0429095009,2.892023513044111E-4,1.0142995175,0.027696559443367692,0.3217568085,0.004494554927909992,0.0466449022,3.331486154856418E-4,1.1557487708,0.03362099766514968,0.4071064606,0.007863126922541694,0.0425314663,2.8721072403376587E-4,1.0127493515,0.027824767043049974,0.3174430528,0.0045261177624980106,0.0463426897,3.342558900004606E-4,1.155353114,0.03376635899826927,0.4040619542,0.007915094314030629,0.0421579744,2.867472754883645E-4,1.0115981237,0.027992705835627966,0.3132646597,0.004586396297748375,0.0459661066,3.2555951836799366E-4,1.1551385945,0.033913934186407806,0.3983202302,0.007688334149866277,0.0417831417,2.883504811856571E-4,1.0105805462,0.028164795596630914,0.3088825336,0.004690109380387626,0.0454978753,3.213518321092942E-4,1.1536415563,0.03416191794967022,0.3907111046,0.007465826812885496,0.0414107708,2.9182529019946163E-4,1.0098076592,0.02835154773552936,0.3045656527,0.004822852682800916,0.0450537738,3.208301731446093E-4,1.1535128265,0.03424540045027945,0.3829751491,0.0071804368947857205,0.0410423484,2.972507359116206E-4,1.0094927029,0.028562096001519217,0.3004201749,0.0049727523565928754,0.0447015239,3.2245774917033705E-4,1.1533475557,0.03432844447393444,0.3769517701,0.007098830889660635,0.0406707571,3.045669056217369E-4,1.0094930337,0.028766176214436286,0.2963435724,0.005130845446902488,0.0442673565,3.21867985360458E-4,1.1534506486,0.03440980031909514,0.3681102249,0.006837799280470289,0.0403019252,3.1324750597570605E-4,1.0097829952,0.028966910087201224,0.2923265706,0.005302494318714542,0.043953048,3.28010670558139E-4,1.1542855418,0.034471867413878234,0.3623722177,0.00685213557951096,0.0399340783,3.2217852194086434E-4,1.0102227732,0.02917082660810283,0.2885704779,0.005469264027270946,0.0435416149,3.303815975504689E-4,1.1543983548,0.034626757038452215,0.3537487435,0.006620047431854246,0.0395779856,3.3170167319445347E-4,1.0112679208,0.02940902728755237,0.2847964552,0.00560726626797765,0.0417963327,3.505809464303501E-4,1.1541423843,0.03481182859316643,0.3195889605,0.0069012022865584804,0.0378598394,3.739077426317888E-4,1.0210360786,0.030741384597965004,0.2652971969,0.006064196566734953,0.0408965184,3.5126058702906023E-4,1.1538880701,0.034855691299987154,0.3075146335,0.006742719925964595,0.0362406601,4.0786517380134337E-4,1.035812082,0.0315141298943823,0.2467929966,0.006298839893186681,0.0401520968,3.432054778117622E-4,1.153108378,0.03489127701876215,0.2980200777,0.006666171539947048,0.0348408757,4.3894190959624716E-4,1.0577046538,0.03270085095223058,0.2300820602,0.006391924436349354,0.0394516279,3.269740050829729E-4,1.1476384907,0.03486650418381516,0.2878091506,0.0062676320089807445,0.0338153992,4.653289159293671E-4,1.0804145029,0.03359261089882714,0.2173124491,0.006360458002376873,0.0443131374,5.104909401742601E-4,1.2043449308,0.03280019111224811,0.3958466601,0.00785099223028529,0.0402664227,3.609099610706249E-4,1.0285967893,0.029830624633084706,0.29900948,0.005396762640694883,0.0416299142,2.52909074570289E-4,1.5274615009,0.03907537129702033,0.3033011132,0.003646244506337994,0.0340652561,4.518174410090872E-4,1.2603831842,0.03878901122740821,0.2129336116,0.005846840086747713,0.0466100979,3.317589486359034E-4,1.1551814976,0.033557808480292634,0.405848084,0.007827137791044693,0.0424998304,2.885012998237616E-4,1.0122512606,0.02783669267351996,0.3167552134,0.004569475352816776,0.0458814533,3.272781691466756E-4,1.1553035279,0.03370746567156896,0.3963211563,0.007725106407034145,0.041627455,2.92749039281088E-4,1.0098255366,0.02826432221016453,0.3060395441,0.004833166249985614,0.0438322222,3.2440252773367843E-4,1.1541234576,0.03414208890797398,0.3594261311,0.006822125548536908,0.0395372213,3.3811832248489577E-4,1.0098002757,0.029516327244425246,0.2826769992,0.005660429047342612,0.040181227,3.3637925025185487E-4,1.1456407804,0.03283474828592416,0.3150103319,0.008401742973931065,0.0384263898,4.045639628044001E-4,0.9890213548,0.028853882286444574,0.2762817079,0.005919555219777918,0.0478671831,3.5330015567502937E-4,1.0218469779,0.03130206940443395,0.4948619456,0.010495529191041297,0.042377495,2.538739844883678E-4,0.8914620629,0.023203384429862813,0.343156599,0.005406532345228317,0.0482056058,3.5159067109353175E-4,1.02174735,0.031003281923048083,0.498744715,0.010382561485490948,0.0427050574,2.4730345731509696E-4,0.8948342267,0.02278065762878675,0.3446287191,0.004957741118695086,0.0481561359,3.520170450418559E-4,1.0224087508,0.031084273596145046,0.4978780023,0.010363184114933015,0.0426199006,2.4654816973565226E-4,0.8944302993,0.02282377847771924,0.3435535524,0.004972239636220281,0.0480634453,3.538022046285184E-4,1.0215406905,0.031100330818176196,0.4963293024,0.010378829702813319,0.0425128588,2.4569493279268096E-4,0.8941051372,0.02288839931056779,0.3421955972,0.004993427079671836,0.0479572885,3.544911846576724E-4,1.0209612246,0.031093895831818822,0.4944501667,0.010358336835612172,0.0423727059,2.44989795705862E-4,0.8937346062,0.02299310870674081,0.3404388926,0.005026497388838475,0.0479013659,3.536184384332921E-4,1.021504802,0.031276932122572376,0.4952978857,0.010484485395096891,0.0424187636,2.509621485403725E-4,0.8909997516,0.02299465013867356,0.3412573554,0.005057922004143599,0.0476612071,3.580712219656866E-4,1.0215364407,0.03125299980801843,0.4896316075,0.01059993245261497,0.0419181306,2.437765370169984E-4,0.8931308832,0.02329040431164732,0.334449889,0.005136298569982084,0.0472989539,3.561362098972807E-4,1.0202276168,0.031244740053327377,0.4835577191,0.010531503881212788,0.0415125949,2.455361480515649E-4,0.8933724859,0.023532634531645624,0.3286431036,0.00527493516547834,0.0466718665,3.57998603349231E-4,1.0204663806,0.03140747508157891,0.4731271127,0.010603491641907397,0.0408130154,2.559960937201972E-4,0.8956946672,0.02401151961038701,0.3189017844,0.005542249182416828,0.045225575,3.5251524789716544E-4,1.0185293836,0.031463673847788344,0.4477692903,0.010350575298020878,0.0391965686,2.896446098238322E-4,0.9028563175,0.025018313212524942,0.2971908974,0.005977114437586083,0.04150915,3.6632908702422196E-4,1.1400944157,0.032230207166569685,0.3331910314,0.008025806750726061,0.0397663152,3.953795644693843E-4,0.9845767474,0.028597269257745573,0.2949949053,0.005819238524068248,0.0482292821,3.5135452181521724E-4,1.0214287852,0.030994513304777024,0.4994252157,0.010380046676195633,0.0427704345,2.4798991914995255E-4,0.8951570201,0.022754848933798703,0.345431707,0.004949296717716569,0.048229295,3.5135452181521724E-4,1.0214291277,0.030994509739629694,0.4994254854,0.010380054094271379,0.0427704423,2.4798991914995255E-4,0.8951572168,0.022754829443439033,0.3454317543,0.0049492857060388015,0.0476882014,4.069987714969174E-4,1.1938217906,0.03321251160330998,0.4046007161,0.006622969575651091,0.0404393919,3.545560604474277E-4,1.0733697302,0.02961686580311968,0.2795050179,0.005015960127433231,0.0475004657,4.01734987273949E-4,1.1937446666,0.03342206383513741,0.4029258122,0.006405475079960892,0.0401184398,3.548844882493457E-4,1.0743006641,0.02973912528975928,0.2755895594,0.005041603514755995,0.0473092845,3.969370227126716E-4,1.1916876827,0.03353515164718955,0.4010458129,0.006231908535914178,0.039819225,3.564898315520374E-4,1.075537271,0.02988494391830107,0.2720322611,0.005090921527582211,0.047095471,3.9431713125351276E-4,1.1909990106,0.03373172291775207,0.3991051079,0.006113642449473145,0.0395387848,3.5818151822783934E-4,1.0769488158,0.030024921665176747,0.2685735338,0.005093461985722481,0.0468362902,3.981431903222759E-4,1.1886392436,0.03386471685988235,0.395635158,0.006104810480268818,0.0392732692,3.601097055065303E-4,1.0783285192,0.030167337336927832,0.2650889626,0.005087160111496393,0.046639967,3.985360711403674E-4,1.1875576858,0.03400599378050875,0.3938049343,0.0060714526268431015,0.0390248546,3.619972375585206E-4,1.0796941363,0.030265505612825965,0.2620768584,0.005077542023459776,0.0464308631,4.036595099833522E-4,1.1873306221,0.0342133266578975,0.3921271573,0.006141870969012618,0.0387958617,3.6384474711063236E-4,1.0812378671,0.03035897157349043,0.2595752504,0.005071741022568089,0.0462459585,4.030099254360865E-4,1.1863295339,0.034298140386907275,0.3901913665,0.006108070317211484,0.0385792282,3.6604644514050396E-4,1.0827023783,0.030472510874557088,0.2573183132,0.005066971482059081,0.0460254341,4.039046917281353E-4,1.1860463361,0.03441644075147806,0.3874009555,0.006112835021493709,0.0383821059,3.6848337818685934E-4,1.084481518,0.030588302519100337,0.2554422203,0.00506603483999074,0.0458512567,4.0663620104461925E-4,1.1865896751,0.034587117760807994,0.3861320168,0.0060898350552375385,0.0382095256,3.705752285299167E-4,1.0867622826,0.0307056598854348,0.2538439362,0.005064549733194452,0.0451255547,4.2912119500206465E-4,1.1891021453,0.035093578073488035,0.3798178579,0.0063890448425410196,0.0376117097,3.7836093878729075E-4,1.1003849658,0.03144737771261699,0.2489755736,0.00516632683828656,0.0446723825,4.482398911297387E-4,1.1943207874,0.03571089160186287,0.375743299,0.006566688510961975,0.0373660274,3.833510140850028E-4,1.1166836565,0.03223521054685389,0.2470798591,0.0052282006464939735,0.0443868082,4.626359259720326E-4,1.2013443499,0.036143917385917095,0.3716230469,0.006686422810442068,0.0373459125,3.8912722855127986E-4,1.1354289283,0.03295404553313599,0.2476616295,0.005299212299955532,0.0442778542,4.7571209780706647E-4,1.2092783334,0.03656976112856085,0.3707207424,0.006811894890557252,0.0373950596,3.904625462192245E-4,1.1550771933,0.03348688361134849,0.2492281353,0.0053624122370440706,0.0519492448,4.786825670525301E-4,1.3454564559,0.03587426298894515,0.4730002326,0.008555632939765474,0.0491704966,3.816451231183231E-4,1.1203270459,0.030169789077817564,0.4051756459,0.005710818330151993,0.046066649,5.45588672902948E-4,1.4561999754,0.051563437637535375,0.3967306434,0.007636884967052993,0.0378208896,3.930712403623547E-4,1.2348690562,0.03494879967895893,0.2555362078,0.0054635698952241836,0.0472180866,3.9818714193203176E-4,1.1911035952,0.033522370098189654,0.3995709735,0.006225301036897734,0.039749375,3.5671417129124546E-4,1.0758761435,0.029887275620236783,0.2710387369,0.005084247338593983,0.0465543133,4.017275195950609E-4,1.1870128304,0.03405025336175929,0.3930377717,0.006099353654281739,0.0388887038,3.63660556013434E-4,1.0809116464,0.030307091562866935,0.2604514896,0.005075677984269687,0.0453159391,4.1926244763870757E-4,1.187673873,0.03489597521204989,0.3805987228,0.006253392439308443,0.037744494,3.7808993639080107E-4,1.095906514,0.031239302585045012,0.2499321885,0.00514818647680909,0.0476776645,4.0574252919801246E-4,1.1951162653,0.03325426444833805,0.4042154033,0.006630981224524769,0.0404105988,3.5441077861712953E-4,1.0717035338,0.029652087936602373,0.2789789714,0.004985588430666936,0.0474150387,4.0225738029276727E-4,1.1944490271,0.033495066651672754,0.4014087958,0.006555745266558182,0.0400514514,3.5420050818710014E-4,1.0711774177,0.029818209235297818,0.2744742563,0.004964911580280156,0.047158118,4.020186562835113E-4,1.1941054755,0.03369218505825943,0.3988374691,0.006394324123783529,0.0397006043,3.552759490874664E-4,1.0707839208,0.029992010869563247,0.2701123524,0.004965751101293741,0.0469379298,3.9972990881343866E-4,1.1936443441,0.03387762664355341,0.3974025795,0.006171534169070119,0.0393613216,3.571190277764544E-4,1.0710758271,0.030184981033620016,0.2661855406,0.004981463238848602,0.0466597881,4.0008749043178045E-4,1.1929221224,0.03400243260415348,0.3947368689,0.006116204051533925,0.0390275158,3.5887602316120255E-4,1.071696442,0.03036465550603201,0.2622035023,0.004998521881516575,0.0464319579,3.988032096159709E-4,1.1924414524,0.03410584860401512,0.3923258252,0.006031164149648059,0.0386979267,3.6171397540045366E-4,1.0723975757,0.030528683463261236,0.2582798058,0.005031552444325707,0.0461669765,3.9782533855952415E-4,1.1915257836,0.03423250287373098,0.3885152677,0.006044561522558936,0.0383747563,3.646834243559748E-4,1.0733042019,0.03068360663285853,0.254634504,0.005044325425663971,0.0458667734,4.007530411612618E-4,1.1904339445,0.03441388388426973,0.3853473848,0.006037075865019422,0.0380537461,3.678450760850279E-4,1.0741453347,0.030816976344216512,0.2509577379,0.005061981529006205,0.045593534,4.026363123216782E-4,1.1902290554,0.03448629962753325,0.3825744996,0.006018169904547395,0.0377390851,3.717700902439571E-4,1.07506839,0.030956533930658323,0.2475483892,0.005097463486872662,0.0453292354,4.035641212992057E-4,1.1888236753,0.0344128598491901,0.3796487937,0.0060250884640808385,0.0374337056,3.7639473960192376E-4,1.0761357576,0.03110443015070361,0.2444523905,0.005138505327427423,0.0441140313,4.1717622175766443E-4,1.1902740722,0.03443182581566072,0.3689145715,0.006290977984383668,0.036012488,4.033658389105354E-4,1.0867349131,0.03202978861934621,0.2301780582,0.005477293127083852,0.0431726241,4.3445252905236956E-4,1.1959135108,0.034883301793264924,0.3613314952,0.0067035785965408054,0.0347000273,4.2731370209718293E-4,1.1002391945,0.033025509170942394,0.2158597805,0.005658390583902812,0.0424716475,4.4377584431782674E-4,1.2029221944,0.03523916659059916,0.3559872411,0.007034085441619258,0.0336597545,4.425708982750673E-4,1.1235241436,0.034054289494863936,0.2053082658,0.005639640768701496,0.0416582092,4.450539293164369E-4,1.209225576,0.03531160581168746,0.344815387,0.007023731842831131,0.0329220145,4.509800439043839E-4,1.1561982874,0.034895814806363244,0.1964254976,0.005528437573130405,0.0448540924,4.67240837256334E-4,1.2253105332,0.035360593165273686,0.3985344319,0.00810767981607562,0.0405986845,4.0538870235861285E-4,1.0672150458,0.032366589115938676,0.2900215818,0.005460217028653715,0.0424057023,3.899961538271884E-4,1.4772244228,0.04698812836238532,0.344239832,0.006335252875773784,0.0325104948,4.134416524734778E-4,1.3279619982,0.03827451973571974,0.1860355694,0.004891573775381498,0.0473868847,4.0556257223762647E-4,1.195052416,0.03349186802792582,0.4007714177,0.006568331371056123,0.0400312325,3.547675295175701E-4,1.070472698,0.02981271560928323,0.2739776489,0.004979541946805951,0.0468463202,4.0308311797940634E-4,1.194951429,0.0338888437099881,0.3954940226,0.006142921617601839,0.0392366445,3.5875339719645857E-4,1.0698316345,0.030220367039465287,0.2642426796,0.00501944678226595,0.0453985797,4.042165261341995E-4,1.191350433,0.03441974230002311,0.3781342867,0.005925222696236826,0.0374280084,3.800697304442962E-4,1.0721705168,0.03121404530015294,0.2435370542,0.005228702133417049,0.0421237722,4.58028383399981E-4,1.1988778293,0.034499276079361436,0.368291906,0.007102211627373547,0.0328758241,4.11242021199196E-4,1.0302124462,0.0324689139177768,0.2008695569,0.004736058065522424,0.0469519094,3.2222662832236565E-4,1.040016877,0.029866894197422,0.4455479605,0.008332241475137407,0.0398005104,2.910670025956223E-4,0.950784582,0.022057585883319145,0.2987048039,0.006165197563744409,0.0473897632,3.1992655407139933E-4,1.0423046871,0.029847121620015554,0.4516793829,0.00821658736946185,0.0402719679,2.8346957508699236E-4,0.9491898066,0.021227528871726922,0.3030317068,0.0059438188902421986,0.0473301501,3.203888262720784E-4,1.0427404844,0.029925333949682165,0.4507308047,0.008217138187958141,0.0402057129,2.843835438276976E-4,0.949151698,0.02128879512795405,0.3021878451,0.005962522872073532,0.0472613061,3.1904388412881386E-4,1.0429876901,0.029919320146019363,0.4496357105,0.008184126343110791,0.0401218697,2.8556610443118067E-4,0.9491983635,0.021366096414647203,0.3011041132,0.005979602244296856,0.0471672977,3.182373328193912E-4,1.0431780463,0.029977064132432982,0.4482035687,0.008140722449512696,0.0400133008,2.871114766079545E-4,0.9492258672,0.02146004524692341,0.2997775713,0.006007112367851961,0.0470196829,3.231485726411305E-4,1.0409440707,0.02993302478868449,0.4466828841,0.008334690576140185,0.0398000417,2.852875742124076E-4,0.9437576988,0.021481500040732723,0.2955101391,0.005922114487241867,0.0468442632,3.160316439852187E-4,1.0438801318,0.030049955158036427,0.4435172403,0.00800500455964892,0.039656671,2.9158532198997946E-4,0.9497300204,0.02174244144524713,0.2952771808,0.006051401903691409,0.0465187826,3.136749910337131E-4,1.0446610638,0.030227928873808076,0.4381828548,0.007854014196574896,0.0393376733,2.952253376659937E-4,0.9506840634,0.021947923842587026,0.2914455783,0.006084357155854676,0.0459565613,3.099870965056449E-4,1.0458094195,0.03040819111686849,0.4290780743,0.007556422367761082,0.0387880265,3.0123744787127646E-4,0.9527418186,0.02226277754459223,0.2847938989,0.0061009669725380425,0.0447617015,3.0346004679364304E-4,1.0469382754,0.030382259083221577,0.4120665001,0.007279633644628004,0.0375350109,3.154726612560905E-4,0.9610772924,0.0228016508393581,0.2691054365,0.006152417817411298,0.0401721867,4.345986654374355E-4,0.9189227169,0.02774175023317743,0.3445379845,0.010118671207228744,0.032526467,3.698350983884575E-4,0.7496337087,0.025916767043749882,0.3288047494,0.008673661395281695,0.032233582,4.03655793963124E-4,0.8440644028,0.029255620212191708,0.2739013039,0.006022994936076237,0.0304669548,3.634748959694466E-4,0.9631169332,0.03117986901832655,0.2364046162,0.0057078046567835515,0.0312471113,4.341842926684474E-4,0.874879554,0.03061156562477653,0.2489296986,0.0071114323451749156,,,,,,,0.0326450791,4.0232076754748814E-4,0.8464145181,0.02912702041060843,0.2795986626,0.005809490597289921,0.0320852276,4.0353066797952297E-4,0.8457347285,0.029545294752295163,0.2714986209,0.006041433356414684,0.0281960826,3.5270525938806184E-4,0.8436738988,0.030558624707273722,0.2104248733,0.005753893898917497,0.0324517859,3.6610927330511583E-4,0.7452351912,0.025536684162200854,0.3275358369,0.008603756098356112,0.0324815423,3.7408287851758195E-4,0.7477259345,0.02586197165724222,0.3283454585,0.008861402767056692,0.0325246072,3.7707691523083194E-4,0.7467824017,0.025785745538960084,0.3288010196,0.008820667321693976,0.0323715657,3.638021440288663E-4,0.7458369005,0.02569185324183524,0.3269915524,0.008582113143043501,0.0323048993,3.7616086984161443E-4,0.7444571724,0.02576478270818522,0.3261198325,0.008856777291995098,0.0321306577,3.708220597537315E-4,0.742893643,0.025832675606680778,0.323875115,0.008739429443619303,0.0320614558,3.666019639881925E-4,0.7416852378,0.025746627818026967,0.3235952774,0.008818382051147478,0.0318715905,3.5364388867899297E-4,0.7416625035,0.025458374732099456,0.3207341464,0.008634397836560462,0.031434387,3.6134609448560534E-4,0.7375331572,0.025773897299399638,0.3131822969,0.008854079229372189
3,APPNP,0.1157627797,4.4661910849,1.168330102,0.743799997,0.0017896717576136693,0.0451874001,3.369985163172087E-4,0.7691051949,0.027602164987551248,0.5315998408,0.008633792561788823,0.0504133141,2.559140480708318E-4,2.0156419679,0.024696450048539365,0.2625811824,0.0035981603632967776,0.0591440005,5.325035211151191E-4,1.2134821385,0.03454772176280225,0.7014175512,0.013490848157176775,0.0452344813,3.003914113286197E-4,0.8692972899,0.022915337985724756,0.3579189002,0.0067782933692781405,0.0589733081,1.8746999759961593E-4,1.1737905439,0.027971527023028256,0.6768887498,0.005508122093781147,0.0455577292,3.2023585058515855E-4,0.9643286165,0.022178777761635106,0.3719407541,0.006957708962007537,0.0872122753,9.76184921006261E-4,3.6606212991,0.06278294671325964,0.8130287388,0.016355092937675408,0.0734314373,0.0010569848627109094,1.8737314883,0.07905717098404166,0.9254957541,0.02163156975348761,0.0904798238,8.588835776751119E-4,3.5699244833,0.05636548513053002,0.9452945819,0.01410250963481323,0.0574431012,9.715523660616549E-4,1.3823760617,0.0704595875165332,0.5482604534,0.014807174342189667,0.0561796738,5.371871182372116E-4,1.307594256,0.03585595964410938,0.588843135,0.010603281520359628,0.045234802,3.80193371851746E-4,0.997089768,0.02971688272682719,0.3262995558,0.005156003491077174,0.0559386269,5.274760658077293E-4,1.308789178,0.035435963652763844,0.5883906485,0.010520925814775048,0.0447554721,3.7291419924695814E-4,0.9977131419,0.029852795949458402,0.3197227653,0.005032332759267813,0.0556274108,5.183927082820513E-4,1.3104574202,0.035301630132332416,0.5853801358,0.010397078099158436,0.0443249938,3.689756089499684E-4,0.9991923775,0.03001931105138824,0.3141109927,0.004953033514927998,0.0550915051,5.256814624846496E-4,1.3109448994,0.0352980504985757,0.5786204628,0.01057048191900445,0.0439330967,3.6734860827285025E-4,1.0013406164,0.03023819587872266,0.3094395166,0.004922646950574457,0.0546150845,5.168287917676414E-4,1.3091166209,0.03501353990958355,0.5699661083,0.010502755638402713,0.0435696619,3.682064638215902E-4,1.0038621032,0.0304882303684553,0.3059050387,0.004975998492765045,0.0540785906,5.06321044397722E-4,1.3083680292,0.035030241235252724,0.5600160971,0.010207982954531222,0.0432378094,3.7085172239049937E-4,1.006534916,0.030754919151251236,0.3030584852,0.005095076937593779,0.053547133,4.921859404737198E-4,1.3096512228,0.03511343287119617,0.5495090111,0.009936213967100347,0.0429168032,3.7248087199210646E-4,1.009285589,0.031020124822443897,0.3006056428,0.005220273843391743,0.0528894781,4.748073293452829E-4,1.3097338674,0.03504512529582395,0.5349263209,0.009218323600308246,0.0426127133,3.734702130023223E-4,1.0121331115,0.031248874971748983,0.2978588431,0.005272574228970133,0.0523111293,4.7677877469535075E-4,1.3096936179,0.03479374489761055,0.5228122918,0.00920447233685886,0.0423267418,3.7386762363168064E-4,1.0152891691,0.031440711553652856,0.2953807323,0.00529875692969587,0.0516896433,4.717276756773976E-4,1.3083041999,0.03456651998683118,0.5090689304,0.009210612900344906,0.042052012,3.741229744348775E-4,1.0183618099,0.0316047466055338,0.2930063551,0.005303261072208306,0.0498252383,4.8234323878333776E-4,1.3066965723,0.03448435640982734,0.4710253407,0.009341217051326877,0.0409364838,3.812754909510969E-4,1.0345118344,0.032411914769109214,0.2840496543,0.005514047152500603,0.0475467941,4.2139648788284886E-4,1.2912084824,0.0327894300499414,0.4159545115,0.007274002612042424,0.0403076264,3.930776004811264E-4,1.0537010417,0.0331685694295066,0.2796489431,0.005622042333529693,0.0466762904,4.3316624983948137E-4,1.2836602729,0.03137019421361621,0.398038326,0.006992804587574288,0.0399724432,4.040581641298688E-4,1.0734566185,0.03395045518104286,0.2782157437,0.005719493596464638,0.0462782165,4.507549223247595E-4,1.2945123107,0.03117310760896321,0.3903218083,0.006842571738754371,0.0397896464,4.1356498884697674E-4,1.0888117518,0.03449857670977167,0.2778641197,0.0058085699617031385,0.0650258376,9.877864141604703E-4,1.5944910176,0.047848018015378656,0.7213358339,0.01524771172996132,0.0545984967,4.53948234934337E-4,1.1234217035,0.028136013381429858,0.4998034944,0.008711611848561665,0.0507827806,4.8792622393144643E-4,1.8935699077,0.046229200079603364,0.4415526606,0.006703448366326095,0.0400885155,4.5685227371657024E-4,1.1978207891,0.041277383262508294,0.2880839218,0.006653015181103978,0.0556656165,5.276911975767646E-4,1.3107761311,0.03539152993302211,0.588635213,0.010622521546224324,0.0442393476,3.688875167310491E-4,0.9994530672,0.03004368900451474,0.3129253843,0.004937701388298001,0.0542388332,5.285744980605856E-4,1.3141699985,0.03514749648267996,0.5654815657,0.01074985065012533,0.0430516026,3.7170956404160494E-4,1.0076117469,0.030849232389153543,0.3016776711,0.005191663509897381,0.0506695755,4.916309591553405E-4,1.3132939072,0.03481540248223479,0.4905832485,0.009580114665284545,0.0412339658,3.784891015604016E-4,1.0287415275,0.03209406470050187,0.2865510309,0.005463553422453193,0.0562100066,5.310668507824603E-4,1.3064080732,0.03593769163427167,0.5894022284,0.01054980378964462,0.0452153823,3.818952736025938E-4,0.9965408122,0.029689876725914506,0.3265248737,0.005188583525394961,0.0557833317,5.255692152323992E-4,1.3080743774,0.03588066489071795,0.5868096506,0.010334312894430863,0.0446982732,3.751119832796601E-4,0.9964004614,0.02977972951522562,0.3201225953,0.005096131670198485,0.0555085394,5.223341842154312E-4,1.3091954126,0.03561770697279655,0.5848123172,0.01036597337445934,0.0441951983,3.699729719857925E-4,0.9970050847,0.029901132420027173,0.3140682369,0.005028564805190443,0.0552046123,5.203748648810779E-4,1.310787275,0.03563970417946816,0.5824620695,0.010464781985306716,0.043714156,3.6720157951730003E-4,0.9980874845,0.03007235449711246,0.308634711,0.00499669650869452,0.0548139851,5.234061520463817E-4,1.314467541,0.03580086718223457,0.5769799247,0.01048278059486127,0.0432498134,3.6563643144522673E-4,0.9991683536,0.030229783260883627,0.303916538,0.004977108497913221,0.0542542157,5.15739275215685E-4,1.317415984,0.03579270589100522,0.5694812709,0.01045454623596835,0.0427852834,3.6570479898409867E-4,1.000573142,0.03039181427621589,0.2994009025,0.005008558275591889,0.0538241384,5.067257640973073E-4,1.3207713202,0.03583172470032667,0.5626554661,0.01035825574119504,0.04232871,3.671144235793522E-4,1.0020997726,0.03053605599942468,0.2951326315,0.005086169383730747,0.0534332539,5.129132480254337E-4,1.3235421623,0.03597351069884617,0.557256315,0.010359527450612794,0.0418999546,3.6910567592493077E-4,1.004307839,0.030687074363646986,0.2914681663,0.005194313429126124,0.0531480593,5.165210547499492E-4,1.3271153171,0.0360076772369449,0.5555763075,0.010544943006010037,0.0414828721,3.712546296007634E-4,1.006806275,0.03085177614011874,0.2882462174,0.005309787472206397,0.0526479602,5.112142408032076E-4,1.3292322812,0.036002620626837706,0.5459493966,0.010426698662568129,0.0410718517,3.7308444084416064E-4,1.0095972994,0.031002292947457936,0.2848272892,0.005384078658415012,0.0492488436,5.005566900961369E-4,1.3258655355,0.03604646882844421,0.4731428426,0.01063512750276178,0.0391046798,3.9854861685872147E-4,1.027506418,0.03212417833968676,0.2686307382,0.005661010245530386,0.0466794172,5.585132048573247E-4,1.3163466879,0.035384180462460904,0.4250375484,0.011429513462960705,0.0373034203,4.3900227789841817E-4,1.0506333392,0.03351934050663885,0.2531728484,0.00608702973542926,0.0450593732,5.343117067779818E-4,1.3132834701,0.03421127793579188,0.3970148638,0.010428032892161397,0.035975268,4.813678427149034E-4,1.085420832,0.03486167100125868,0.2409845412,0.006322990668979355,0.0441132371,4.830734933734204E-4,1.309986768,0.0329625588054083,0.3778005687,0.00872858499414424,0.0350257233,5.052672560140821E-4,1.1180851655,0.03572220365542977,0.2323638277,0.006345657649132988,0.0579109281,9.97536465498881E-4,1.5165648558,0.040403982588353836,0.6153170661,0.011884276292648198,0.0466020146,5.089626705368479E-4,1.070696027,0.0298480394331018,0.4007047223,0.00901568583081731,0.0496307619,4.518141210719293E-4,1.9417035622,0.044638416851407264,0.4269041441,0.007057602779981316,0.0363664015,4.920274382592905E-4,1.3719190998,0.04147026854265595,0.2542076142,0.006886430788151435,0.0559208571,5.328273641621647E-4,1.30883381,0.036168185854421844,0.5885550769,0.010428001150747922,0.0447005414,3.7681029709921675E-4,0.9955865304,0.029769736159395165,0.3202699525,0.005114685718595034,0.0553050489,5.232857727857695E-4,1.312794709,0.03583582535675717,0.5847378085,0.010432959167944634,0.0436036554,3.6975126774630536E-4,0.9960786211,0.030068294830269307,0.3074279722,0.005002563442876062,0.0533123151,5.162906158356938E-4,1.3261202259,0.03625847081717595,0.5567944363,0.01047991755692763,0.0412374425,3.7751556259312013E-4,1.0015944313,0.030882221859833855,0.2846490731,0.005296972342763363,0.0445243207,3.6674241641784496E-4,1.2615400145,0.033444419310252646,0.366424594,0.006704081070512199,0.0419423629,4.110887981932857E-4,0.9719315988,0.030231876587469723,0.3292683832,0.006597700432726542,0.0585741146,5.294837107976033E-4,1.2122728734,0.03475466741316913,0.6921632648,0.01351313113234679,0.0448476582,2.970589167151863E-4,0.8659058495,0.023134493964640766,0.3543858055,0.006962295526620513,0.0591189414,5.34255556826506E-4,1.213230451,0.034592126575277216,0.701132659,0.013535096564118042,0.0451697932,3.00254891717021E-4,0.869230208,0.022935378348743235,0.357113459,0.00677037820213908,0.0591038329,5.326143069802012E-4,1.2134214132,0.03472452068783671,0.7012098865,0.013552574220420267,0.0450913926,3.0014996251873826E-4,0.8692200911,0.022962639395330844,0.3561551933,0.006771188965019364,0.059014323,5.299264099853866E-4,1.212982425,0.034742011383913855,0.6995168116,0.013532635922095887,0.0449912628,3.000283319954967E-4,0.8693206759,0.023003806641510444,0.3548873281,0.00676742971888146,0.0589077573,5.30854970778272E-4,1.2130197652,0.0347535553001416,0.6977249445,0.013493323904805666,0.0448626736,3.001566257806081E-4,0.8693639193,0.02304834623134597,0.3533225002,0.006757679779332548,0.0586690096,5.289584104634314E-4,1.2124963715,0.034785635038044084,0.6942032275,0.013502782046674678,0.044911577,2.9730960293942744E-4,0.8661928145,0.023064578253243654,0.354032617,0.006864500491659972,0.0586558186,5.301952470552711E-4,1.2133183357,0.03483928680383684,0.6941538474,0.01354250371977058,0.044444191,3.001699518606085E-4,0.8696322296,0.023260146280709416,0.3483708677,0.006740262383616828,0.0584307434,5.310216568088349E-4,1.2136613448,0.035051592217758096,0.6913030527,0.013601344235037947,0.0440520704,3.0060938109114293E-4,0.8692760671,0.02350069641521289,0.3439824867,0.006740841713020712,0.05806722,5.324011645366678E-4,1.2168791384,0.035325267345060536,0.686606898,0.013669001097373575,0.0433481583,3.0237559425323995E-4,0.8694448911,0.02393257965619252,0.335743325,0.006683987806691451,0.0570968658,5.410064694622422E-4,1.2223952526,0.03566860593014535,0.6736604179,0.013626766967993547,0.0418196305,3.037268509697488E-4,0.8731458088,0.024601718761094724,0.3181205278,0.0064653067985981924,0.0478274544,3.901025506197056E-4,1.2759189676,0.03424542579673963,0.4144386474,0.007068144169440801,0.0441316177,4.101487535029212E-4,0.981396403,0.029567708145881038,0.3553927744,0.006264036478182419,0.0591287186,5.347027211451238E-4,1.2131492353,0.034556150031506694,0.7014190339,0.013538080920130445,0.0452309652,3.0035312550396405E-4,0.8692597562,0.02291702081423325,0.3578726211,0.006778810220090249,0.0591287185,5.346980456294936E-4,1.2131490957,0.03455614894631634,0.7014199047,0.013538000664795375,0.0452309691,3.0035312550396405E-4,0.8692600476,0.022917022057850362,0.3578726805,0.00677879819732082,0.0582740075,2.585942768121522E-4,1.2915505216,0.02867761531229541,0.6112272692,0.005949634694668237,0.0458530703,4.497110183217663E-4,1.1231529884,0.03198720086221988,0.3482536978,0.006824755160443487,0.0578513862,2.6433501470671646E-4,1.2906738447,0.028713930347481167,0.6050220356,0.00595295313268969,0.0453302833,4.4973547780890045E-4,1.1256894766,0.03228544583864376,0.340577002,0.0067014561850391886,0.0574515595,2.7084866623264E-4,1.2917629646,0.02883085375079968,0.5989120289,0.00602924166044122,0.0448408403,4.4977661121939187E-4,1.1283212776,0.03255655142978138,0.3338494503,0.006595074525735096,0.0570580389,2.73737100152683E-4,1.2914918828,0.028886681654354138,0.5937627428,0.0059953167556018256,0.0443760833,4.503531947260949E-4,1.1312970664,0.03277828477818814,0.3278633153,0.006528124386069862,0.0566666957,2.801910062796449E-4,1.2915270539,0.02896820206709419,0.5873312564,0.005959653010033386,0.0439426584,4.50319886303059E-4,1.1345545711,0.032981767963527975,0.3225683104,0.006441805414633385,0.0562566627,2.869146214468688E-4,1.2911053488,0.029019048261443723,0.5820357568,0.005940783702509291,0.0435393931,4.5065840722214424E-4,1.1377329324,0.03320645846819561,0.3178727171,0.006378546621292346,0.0558515289,2.9569578962169887E-4,1.2902976029,0.02908314309011321,0.5764329,0.005884163491950237,0.0431532835,4.4999444441015045E-4,1.1410589308,0.0334317039649492,0.3134571273,0.006255087289558796,0.055493695,3.035753613190636E-4,1.2898812769,0.029280098394643416,0.5711544114,0.005839136922525452,0.0427930827,4.483291201784689E-4,1.1447072945,0.033669176734811915,0.3099446036,0.006151865814531393,0.0551828942,3.0574335642823055E-4,1.2898810436,0.029301254188174267,0.5665650962,0.005815903111297505,0.0424502779,4.4592936660417423E-4,1.1485015815,0.033907867641596104,0.3066852286,0.00605854396699405,0.0549409105,3.160775221365797E-4,1.2910334954,0.029484971341346086,0.5634288703,0.005879141008684858,0.0421333786,4.425234457065524E-4,1.1523569685,0.034045605105505174,0.3034609039,0.0059260448023956075,0.053893718,3.612616780119364E-4,1.2964609422,0.02994610609077581,0.5503845686,0.00647519961082282,0.0409593669,4.345641494647252E-4,1.1750151269,0.035075211132650365,0.2921431497,0.0057625545550562905,0.0531602185,4.043636976782164E-4,1.301551191,0.030406085542206845,0.542986093,0.006847466392761632,0.0404808877,4.384985746841146E-4,1.198812693,0.03596134909871986,0.2890046808,0.005962354400738017,0.0530067168,4.256207231796873E-4,1.3140131532,0.03083539203577603,0.5401024499,0.0065330052043450874,0.0402540973,4.439414375793276E-4,1.2179667051,0.03663033798642868,0.2886587106,0.006150919931197284,0.0529698939,4.347976540875077E-4,1.3349060959,0.03101286955442853,0.5399306129,0.006579479462693078,0.0402040355,4.4915253533738404E-4,1.2370435808,0.037214756911741344,0.2885294962,0.006230973278710157,0.0679184882,0.0011505724662097558,1.7231604362,0.05442772640851352,0.7714768986,0.021627668043503905,0.0561794996,5.173683407399413E-4,1.1799329165,0.02963553713027655,0.540819142,0.010081532175220193,0.0554516753,4.583524844483774E-4,1.7220996041,0.042634389628561586,0.5791447062,0.007755697260723887,0.0405100537,4.681687729868364E-4,1.3191645517,0.04002996019233594,0.2937273832,0.00647900625096164,0.0574249407,2.7496727077963297E-4,1.291789656,0.02892145278162907,0.5985838348,0.006061156325322752,0.0447383416,4.5046864485777475E-4,1.1280873845,0.03258909374315278,0.3328024617,0.006586188730973323,0.0560955152,2.9505762149112505E-4,1.290140285,0.029094883227124318,0.579689627,0.005938811076301384,0.0433154787,4.5019662371012953E-4,1.1381644714,0.03324567613991329,0.3154364837,0.00629559584153875,0.054215701,3.511096694766466E-4,1.2941976213,0.029817413804688025,0.5535102802,0.006224416518839336,0.0412480524,4.364584745425388E-4,1.1662398129,0.034711424358559534,0.2945163912,0.005700367268869612,0.0582833164,2.560742079944796E-4,1.2913808017,0.028710412135669525,0.6118067996,0.005930907940610779,0.0458701152,4.5075381307316747E-4,1.1218358302,0.03202778628004127,0.3493342841,0.00691720767362091,0.0578611605,2.6422906728821487E-4,1.2906135631,0.028795661391952783,0.6065233069,0.005944790408416431,0.0453543821,4.5161820158182283E-4,1.1232917871,0.03233979837599486,0.3428045123,0.006857360060548082,0.0574628513,2.696219575628068E-4,1.291409018,0.028955282972196975,0.601784957,0.006035731687210756,0.0448643553,4.530022075001401E-4,1.1253563784,0.03264526134066015,0.3366707396,0.006818594576597146,0.0570567285,2.754541704167864E-4,1.2909440354,0.02904734328643499,0.5965877273,0.006087448644547237,0.0444052694,4.5421800933032145E-4,1.1280507429,0.03287086346599371,0.3315785376,0.0068014235274683485,0.0566789329,2.787292593180702E-4,1.2920656833,0.029213771016423057,0.5929034804,0.006103362024327248,0.0439553197,4.561819812311749E-4,1.130627066,0.03310580063976705,0.326479353,0.0067730429645765575,0.0563239966,2.855696062258727E-4,1.2930650148,0.02925307751331473,0.588790154,0.006169579078024691,0.0435104298,4.584408358774336E-4,1.1325565477,0.03332213177454288,0.3219034032,0.006773837391021429,0.0559597477,2.891660422663768E-4,1.2933214192,0.02929194150274099,0.5842958405,0.00616269981420481,0.0430731482,4.591241662121479E-4,1.1343632121,0.03348692964426569,0.3175346206,0.006742418927951599,0.055604838,2.921181267912007E-4,1.2939462353,0.02939925449735078,0.5795636663,0.006097730315453447,0.0426314222,4.594039616720779E-4,1.1359119698,0.033670069126748164,0.3134549974,0.006709249510936376,0.0552288694,3.0013163778582223E-4,1.29389878,0.02961790926112105,0.5752468501,0.00613107559894673,0.0421877365,4.585335320344631E-4,1.1374221593,0.03379728919602872,0.3098724532,0.006722285697588284,0.0548651683,3.102241125380166E-4,1.2947440189,0.029667682096854147,0.570665416,0.006135146942005546,0.0417508471,4.573663739279485E-4,1.1393619248,0.033924071247419585,0.3060420299,0.006740367942479105,0.05322647,3.3880820533157104E-4,1.3028377042,0.029845230975819235,0.5518942621,0.005890081833047823,0.039695376,4.444018451806878E-4,1.1528347394,0.034465340851353846,0.282178605,0.006192772400145189,0.0518508947,3.648835430654553E-4,1.3099903144,0.030283321663912628,0.5349923153,0.0058100530978640805,0.0378976502,4.323563345204971E-4,1.1707424878,0.03487637463957514,0.2633009639,0.0057220935853933745,0.050747962,3.786489139031036E-4,1.3189470702,0.030486537307473933,0.5229274003,0.00566105520199194,0.0364711245,4.352447587277761E-4,1.1987802697,0.03567339845038597,0.247619445,0.005580105733765266,0.0499631187,3.8303263568526376E-4,1.332900457,0.030855045535536,0.5170987408,0.005733080149448462,0.0355673338,4.55754319782051E-4,1.2343948442,0.03677930118966373,0.2347435605,0.005825755230010956,0.0598602031,0.0012434733611943604,1.6200356188,0.045069671953543215,0.6373219565,0.01922137591328987,0.0462582269,4.7679660233688743E-4,1.1247103649,0.03144653810835145,0.3814676157,0.007847326869705377,0.0526349386,3.844086367396029E-4,1.7747818574,0.03930478294050229,0.5448019635,0.006896826806582865,0.0359081752,5.121054578892906E-4,1.4597959079,0.04126826281781195,0.229878638,0.0066261925719073396,0.0579047124,2.619904578415023E-4,1.2898072205,0.02881255861599244,0.6068633893,0.00586897529386519,0.0453590727,4.516403436363939E-4,1.1217914049,0.03230135947603444,0.3433760907,0.006886121332070762,0.0570799165,2.7513451255704E-4,1.2899433049,0.029102977339097114,0.5967058426,0.006043305056010329,0.0442845979,4.5433467840348706E-4,1.1246270762,0.03283509512701311,0.3307098958,0.006828140815771157,0.0553391313,2.9501864347867917E-4,1.2941112446,0.02954022914603067,0.5755232493,0.006062158443986762,0.0419232245,4.5705688923809034E-4,1.1300791559,0.03375714208874916,0.3058700492,0.006711155265675203,0.0509054772,2.995095991783903E-4,1.2761835724,0.03069730006042877,0.5226754408,0.004888268302783717,0.0363406541,4.3969989765748187E-4,1.0825484235,0.03521559204386602,0.2470218827,0.005810557804548544,0.0584123814,1.887935380250076E-4,1.1678388407,0.028218858800454705,0.669057114,0.005479450246146962,0.0448787097,3.273805125538171E-4,0.966036223,0.023004062793341527,0.3656195163,0.007035461178913576,0.0589308136,1.8759530910979625E-4,1.1731603691,0.027991986460413988,0.6763098868,0.005504754581268814,0.0454951845,3.200687426163323E-4,0.9639158272,0.022228579396803567,0.3711261226,0.0069645702667142356,0.0588682066,1.8803723035611857E-4,1.1717064994,0.02798753233137927,0.675377631,0.005512768451513268,0.0454160645,3.1991717678174145E-4,0.9633394038,0.022290421261160587,0.3701291103,0.0069741084734896396,0.0588006052,1.880797703103659E-4,1.1707861915,0.02801887437068092,0.6742181231,0.005498222076271565,0.0453161172,3.1999218740463023E-4,0.9627279202,0.022365972949997055,0.3689057166,0.00698705080845989,0.0587134149,1.8829763673503712E-4,1.1698345615,0.028129791023041743,0.6728518377,0.005487349633475163,0.045187122,3.2007342907526705E-4,0.9621211261,0.02246525379335831,0.3674052672,0.006998738886399463,0.0584903036,1.8884120313109637E-4,1.1686542126,0.028177968592501483,0.6701662519,0.005474465453357068,0.0448792865,3.2538746134416427E-4,0.9565911659,0.022556671806806962,0.3623387282,0.007055185397989198,0.0584341146,1.902682317151237E-4,1.1672808065,0.028186846719702435,0.6690848526,0.005473771643026406,0.0447743104,3.2160690291099163E-4,0.9613083883,0.022809880030372806,0.3628292016,0.007029493865137091,0.0581837705,1.9211715175902438E-4,1.1661897967,0.028327841287327207,0.665659419,0.005473550767098082,0.0444116185,3.240910365931153E-4,0.9617717493,0.02310071873340741,0.3588703855,0.007049398343121205,0.0577338281,1.9619887869200476E-4,1.1645841579,0.02840509361012563,0.6597887008,0.00553396503422275,0.0437830464,3.284509095740184E-4,0.963633562,0.02346587752461007,0.3521013861,0.00706574072550076,0.0567199987,2.0575956842878534E-4,1.1662071429,0.028237655674648348,0.6447358734,0.00568270868512543,0.0423692424,3.3506715744757796E-4,0.9699576284,0.023984705939410638,0.3365271772,0.0070244290871216,0.0450180975,4.674056054434949E-4,0.9330965895,0.029695304174229296,0.3992840244,0.010053176164774991,0.0377602359,4.0753036696668384E-4,0.7761049704,0.029517527047501792,0.3819167027,0.009611369621443138,0.0367119718,4.381666349689351E-4,0.8808984218,0.03034403699246361,0.3175589863,0.006336833673057862,0.0346843775,4.627439896962466E-4,1.0724915511,0.03581938025706196,0.2840548703,0.006797560371192006,0.0366774022,4.468981986985403E-4,0.9120922471,0.030196459229518947,0.3130846745,0.008300505044875282,,,,,,,0.0373579805,4.414714033773875E-4,0.8832195319,0.030149131015669423,0.3259562566,0.006141634391593169,0.0363494085,4.413796551722791E-4,0.8829482406,0.030770512524168327,0.3130864214,0.006496288017014024,0.0322224687,3.6666469696440643E-4,0.9117545294,0.030573965248230396,0.2588743495,0.005983580449864446,0.0377181476,4.0821562929412687E-4,0.7734691506,0.02917302217803291,0.3809355776,0.009629499675476395,0.0376449493,4.047023597657913E-4,0.7750612173,0.029564630743508367,0.3802339784,0.009721781523980058,0.0375765393,4.005933099790859E-4,0.7725336795,0.02922367748932362,0.3794499135,0.009641413018847392,0.0376113369,4.0399133654077287E-4,0.7784126886,0.029290115517013587,0.3807143727,0.009744584444705684,0.0374800316,4.049617265865998E-4,0.777278993,0.029235274087991717,0.3795741519,0.00984376980632928,0.0373773377,4.0398391057070576E-4,0.7781597521,0.029359202526635497,0.378610428,0.01003971050379442,0.0371577116,3.985548895698057E-4,0.7750904889,0.029477575426076007,0.3754797359,0.010035413942633358,0.0369348967,4.1495541929224155E-4,0.7732756723,0.02973199413090215,0.3737701339,0.010261246171883804,0.0362378866,4.2410022400371354E-4,0.7675987849,0.02981299684701288,0.3664986366,0.01043699161636149

==> tables/quantification_acc_comp/ppr_AmazonPhotos.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.1593526357,8.2777361759,1.1694227617,0.7479437506,0.0018671853148522779,0.0548559377,4.75608031891809E-4,1.8117992555,0.03546820440901964,0.3255689299,0.006852777830923749,0.0727057578,3.9439320480961636E-4,3.82047029,0.03449557139691992,0.2918169503,0.0031650979447720097,0.040083174,3.5571336775555676E-4,1.1879039481,0.03096910802719381,0.2408980729,0.006422407803931482,0.0332001283,2.513225019770414E-4,1.2512023741,0.02621158759022429,0.1277032916,0.0034659345060171,0.0354993091,3.031963060460994E-4,1.3333779076,0.028853369473945328,0.1861666279,0.006028489445955761,0.0326311388,2.548430889782966E-4,1.3688476278,0.02132199277741178,0.1330363054,0.0034570584316727998,0.0790543448,0.0016570853930923416,4.483733553,0.11845555897466357,0.5381372892,0.024428296911573676,0.0451171601,5.418385368354672E-4,2.2945381471,0.04537007113725964,0.2141547201,0.00784018073771262,0.0580672503,0.0013556987128414632,3.1501186792,0.10299874429817094,0.3734294979,0.01389394141343629,0.0381723164,3.967845763131425E-4,1.6861270297,0.04135894934593963,0.1707280776,0.004173239748684467,0.0421778427,4.474483210383072E-4,1.4213460962,0.04220988298965066,0.2226544663,0.003951588920927884,0.0357915328,3.8371734388739843E-4,1.5256048757,0.04212921526684303,0.1417330718,0.003572736206327022,0.0421627507,4.499611094305818E-4,1.4261926376,0.04239786112529735,0.2225322878,0.003964657488358862,0.03585242,3.8736546051500257E-4,1.5387388548,0.04255080657284888,0.1415176991,0.003589550807552388,0.0421443071,4.524466819416405E-4,1.4303190871,0.04258849258896116,0.2224034339,0.003977575894939027,0.0359105493,3.90530408547145E-4,1.5499169597,0.042966736843749256,0.1413932995,0.003612695392639684,0.042125669,4.550604355467524E-4,1.4338390221,0.04276996156182514,0.2222865081,0.003991896666999285,0.0359628415,3.9346791482915096E-4,1.5591021842,0.04337703655161334,0.1413833179,0.0036350154057445206,0.0421072484,4.57503005454609E-4,1.4368103855,0.042941232714024405,0.2221592521,0.00400512234519746,0.0360077173,3.95965907623371E-4,1.5664951141,0.043774471293209244,0.1413941228,0.003653313975009539,0.0420915134,4.598173550443698E-4,1.4393863959,0.04310106559007561,0.222037235,0.00401682623472811,0.0360447825,3.982411329835229E-4,1.5722592837,0.04416250403906011,0.1414189091,0.0036758408561851533,0.0420785792,4.6196861365248613E-4,1.4417323098,0.04325078813154738,0.2219284411,0.004027264828639905,0.0360752926,4.00299887584296E-4,1.5768318423,0.04453619731184961,0.1414749671,0.0036964085272058337,0.0420677399,4.640527987201456E-4,1.4439087735,0.04338820182952965,0.2218585612,0.004035153776499726,0.036104581,4.02031093324882E-4,1.5807234809,0.04488227816187587,0.1415808552,0.003713879642637871,0.0420581543,4.6618558536273944E-4,1.4459573598,0.04352645615025418,0.221788633,0.004044037957289719,0.0361335901,4.033993058992541E-4,1.5841976421,0.04518753871367636,0.1417076765,0.0037317932686578444,0.0420524004,4.683246737040448E-4,1.4480499578,0.04366040074254931,0.2218002055,0.0040515831473635095,0.036164277,4.04690004818503E-4,1.587453042,0.04546809901458384,0.1418711164,0.0037467754136056783,0.0420886193,4.80517429444552E-4,1.4605240842,0.044434717249015994,0.2226580963,0.004129696599025163,0.0363625796,4.103072019840744E-4,1.6052896561,0.046609318885819394,0.1431438695,0.00380537501437112,0.0422453175,4.943905338899604E-4,1.4784168632,0.04564035881760791,0.2247253142,0.0043648541785493815,0.0367616561,4.1429096055791516E-4,1.6414577518,0.04745040958727332,0.1463338547,0.0038723377951826463,0.0425580247,5.038928457519516E-4,1.5093650663,0.0465849755285972,0.2279395653,0.004551610374362023,0.0374252893,4.254421229732665E-4,1.7049068625,0.04932957157730036,0.1530381683,0.004035713443742011,0.0439459173,5.298999905642574E-4,1.6456732989,0.046830487484116584,0.2478604859,0.005534830620714603,0.0384371989,4.4990999099819954E-4,1.8053355629,0.05301050671329222,0.1630350891,0.004631857726657847,0.0480202123,6.621601014860379E-4,1.5599929405,0.04393578762239275,0.2770937266,0.00796210487245678,0.0408466135,5.367187345342064E-4,1.5856406026,0.04835751664426121,0.2011939208,0.006408374832982228,0.0585296596,5.361445700555029E-4,3.2667414025,0.058809974494128114,0.400638362,0.010963452330356529,0.0410470235,3.9105370475166196E-4,2.0840078813,0.04649517653477617,0.1860983834,0.003945281738988992,0.0421164258,4.5248756889001935E-4,1.4277087537,0.042516857162777213,0.2221392825,0.003978061085503842,0.0358400616,3.879909792765806E-4,1.5395492413,0.04272084539191611,0.1412382906,0.003605322870423674,0.0420676361,4.5955739576248797E-4,1.4369646797,0.04294872260032887,0.221767365,0.004018606848150239,0.0359664875,3.93342090298E-4,1.5603897477,0.04368280501524598,0.1411277206,0.0036490789248795376,0.0420440123,4.7234521274169806E-4,1.450277707,0.04368833287045868,0.2218378609,0.004080653624114646,0.0361810123,4.02313310741765E-4,1.581703393,0.04544464122424117,0.1419674268,0.0037414387606908655,0.0421410106,4.458161055861486E-4,1.419624146,0.04219096601169497,0.2223924565,0.003945983907721875,0.0357317399,3.820431912755415E-4,1.5225582134,0.04204461737250085,0.1414515833,0.003571494225110829,0.0420803197,4.4682546928303E-4,1.4223907261,0.04236303058092043,0.2220012984,0.003951876516289445,0.0357233586,3.8415751977541714E-4,1.5320316319,0.0423990854028716,0.1408788416,0.003585178656636235,0.0420108783,4.4803571286226726E-4,1.4241024797,0.04253767148070049,0.2215756407,0.003959442637543825,0.0357043802,3.8561898293522844E-4,1.5389533091,0.04275644564273322,0.1403671647,0.0035961240245575513,0.0419346311,4.4932393659808507E-4,1.4249833606,0.042709632672267274,0.2210502698,0.003963349467306662,0.0356689488,3.870064598944054E-4,1.5432725536,0.043125209924126745,0.1398208005,0.0036021807283921777,0.0418494727,4.5057074916154955E-4,1.4250103822,0.042885145645083216,0.2204551851,0.003967556804886353,0.0356163554,3.8794973901267154E-4,1.5450927048,0.04350224295366849,0.1392798803,0.003609093930614719,0.041754713,4.517089771080491E-4,1.4242093752,0.04306022318799567,0.2197498272,0.003968288799974115,0.0355445056,3.888020061676637E-4,1.5447621803,0.04390122481207102,0.1387470032,0.0036194894667618523,0.041657515,4.5273833502366463E-4,1.4229481679,0.043234764946741645,0.2190559324,0.003973097909692133,0.0354586285,3.893533099897829E-4,1.5426504612,0.04429759716959827,0.1382122123,0.00362863652078849,0.0415597081,4.5379951520467716E-4,1.4216178798,0.04341754715549924,0.218358182,0.0039752787323658195,0.0353645633,3.897152806857848E-4,1.5393031198,0.04465914208759501,0.1377010972,0.0036358096759869047,0.0414673203,4.5477247058281793E-4,1.4204257153,0.04359470873856138,0.2176789455,0.003980292828423557,0.0352694297,3.8969218621881556E-4,1.5354888036,0.04495349654921183,0.1372146279,0.0036369121518123036,0.0413805672,4.558091705966434E-4,1.4194412661,0.0437704562119245,0.2170714836,0.003989665524827865,0.0351772892,3.893122140390666E-4,1.5313671464,0.04519014538591351,0.1367694589,0.0036325734679425277,0.0410631147,4.6191882403729767E-4,1.4195687755,0.044681090597701395,0.2153565595,0.004043454587354729,0.0349064268,3.8635475925630837E-4,1.5155345396,0.04609819100572169,0.1358995885,0.0035610183936621276,0.0409117893,4.6685972197224297E-4,1.4264395297,0.04593014984734972,0.2164216082,0.004279365490350176,0.0349419868,3.865255489615143E-4,1.5158925705,0.04704602177655407,0.1371726029,0.0035408312583346865,0.0409516511,4.678461285508303E-4,1.4496843692,0.04675235683898728,0.2188766985,0.00429321080311694,0.0352208068,4.0435009583280674E-4,1.5411842596,0.049517109840942854,0.1424568194,0.003952465939132176,0.042719146,5.603525675858013E-4,1.641330638,0.05318895500007497,0.2504760449,0.007137092685400688,0.0363738885,4.4876831438950764E-4,1.6525773975,0.05586640785839018,0.1602597984,0.00536689835938785,0.0445860333,6.65659823032756E-4,1.443830509,0.043911059096769685,0.2543042419,0.006885607235385997,0.0368836731,4.6877819915179503E-4,1.3843628393,0.04679961633389744,0.1722308124,0.005388801536519971,0.06050028,7.424540389815386E-4,3.5035057004,0.07925881061434116,0.4408656749,0.013396619760223098,0.0398680908,3.8652684253490083E-4,1.957730154,0.0543183705296836,0.1992732279,0.004684512461291997,0.0420331832,4.4684672987502103E-4,1.4187069047,0.04230991386188348,0.221636132,0.003955616260458034,0.0356296277,3.818756342056927E-4,1.5219295896,0.04221823822709801,0.14061697,0.0035765076541229433,0.041825559,4.502288307072305E-4,1.4184453646,0.04262791400010092,0.2202078134,0.003964834801098275,0.0354730762,3.8303002493277207E-4,1.5260425787,0.042770744884792454,0.1390686419,0.00357079290914497,0.0412425418,4.5501208775152336E-4,1.4080025292,0.043305976735319114,0.215938983,0.003959319259670783,0.0349262233,3.843305868650061E-4,1.5085509222,0.04424334329591289,0.1355353714,0.0035658168769582095,0.043703454,4.7623943557836536E-4,1.6038347074,0.04576874473917763,0.2369403326,0.004159083312462015,0.0373595517,4.01756144943671E-4,1.8131219762,0.04864542232317446,0.1466670153,0.0036859526584046083,0.0398592766,3.56589399730278E-4,1.1712196165,0.031148343487254662,0.2373325596,0.006503653972960124,0.0329460512,2.551391777050322E-4,1.244804982,0.026514121897585067,0.1250421623,0.0035181597462309753,0.0400569067,3.5635936917667815E-4,1.186713885,0.030992386790952387,0.2406873599,0.006423456234769565,0.0331546022,2.520853030226078E-4,1.2484359716,0.026246695506291835,0.127457519,0.003469052752553642,0.0400240718,3.5706582026287536E-4,1.1852453083,0.03101947596269157,0.2404104583,0.006422103938741571,0.0330993745,2.53025690395264E-4,1.2450694219,0.02629525282251532,0.1271672615,0.003473288931258095,0.0399838427,3.57924573059744E-4,1.1834717336,0.031055772039992824,0.2400558578,0.006415574954748795,0.0330315756,2.541889061308538E-4,1.2409299018,0.026362254512844685,0.126804885,0.003479189848226164,0.0399323613,3.5905152833541875E-4,1.1812438658,0.03109758000230886,0.2396131933,0.0064092193752437595,0.0329461721,2.5563254878829497E-4,1.2357145997,0.026458633335831993,0.1263347413,0.0034879430901320623,0.0399821983,3.536057126235378E-4,1.1846430736,0.030896705018496715,0.2398497939,0.006427295387641679,0.0330287785,2.528873266891799E-4,1.2499737654,0.026347538082333234,0.125949715,0.0034993006444145377,0.0397700924,3.6250793094772427E-4,1.1747569064,0.03122167863840764,0.238239106,0.006395601379072964,0.032689013,2.597941492797711E-4,1.2197685904,0.02677321497317795,0.1249604898,0.0035162878152961256,0.0396322375,3.656377989212822E-4,1.1693663577,0.03135251015469096,0.2371469567,0.006392196883701252,0.0324760052,2.633078046697439E-4,1.2065120925,0.0270566551517367,0.1239024382,0.0035413754390067145,0.0394034627,3.7003648468765884E-4,1.1609313624,0.03163251569192688,0.2354143365,0.006377103260885776,0.0321357989,2.68184637889645E-4,1.1852474281,0.027497796020772285,0.1222223321,0.003584748247785331,0.0388537981,3.707613787869497E-4,1.1447039755,0.03222012512390354,0.2313149257,0.006332733138227127,0.0315400506,2.757118060584276E-4,1.1444596841,0.028592075055861196,0.1194128848,0.0036764723581172213,0.044243964,5.193072308373917E-4,1.6242478495,0.04936015531782695,0.2452200514,0.004529551081509072,0.0371682363,4.3551923034465426E-4,1.7842096991,0.048667993917974474,0.1526907885,0.004434227441167176,0.0400819324,3.5568384838223954E-4,1.1878567538,0.030968114666540487,0.2408845637,0.006422520611099664,0.0331978705,2.5134836382996413E-4,1.2511705315,0.02621218640251133,0.1276801029,0.003466131272759299,0.0400819443,3.5568384838223954E-4,1.1878578277,0.030968123966427157,0.2408846495,0.006422518509120857,0.0331978952,2.513463745511361E-4,1.2511719469,0.02621222687983606,0.1276805593,0.0034661237715926997,0.0375358894,3.598124511464271E-4,1.5829357861,0.04701522029088027,0.1716465524,0.00363653378920092,0.034916474,3.914524236736822E-4,1.6287941276,0.03858803089041989,0.1448909575,0.0035331134994505907,0.0374026991,3.6265272644776846E-4,1.5902936772,0.04712316160870363,0.1696616921,0.0036213686639170006,0.0347930042,3.91936219301049E-4,1.6321877004,0.038801256281208216,0.1432355186,0.003541961038746756,0.0372823334,3.653217759729086E-4,1.5969382635,0.04721430699480826,0.1679331137,0.0036108522539699682,0.0346721311,3.922817864749777E-4,1.6335720415,0.039057590632295795,0.1418230903,0.0035553289580571865,0.0371721462,3.6789944278294305E-4,1.6027114486,0.04729155972263972,0.1664685908,0.0036051335620195823,0.0345540081,3.930496151887189E-4,1.6330514151,0.03941078422208825,0.1407501167,0.00357755614910514,0.0370732707,3.699391841911316E-4,1.6076521667,0.0473205376554409,0.1652974254,0.003592207399357671,0.034438663,3.941357634115433E-4,1.6310638098,0.0398026859395192,0.1398120254,0.0035949482611019592,0.0369876312,3.7168266034347095E-4,1.6120201431,0.047324303830061774,0.1643523786,0.0035786328395072888,0.0343228109,3.9525181846514E-4,1.6276177603,0.04025180199692928,0.1389676709,0.00360858490270078,0.0369119815,3.729624645993213E-4,1.615927648,0.04729812368371498,0.1635422625,0.0035644834127822786,0.0342054694,3.965841650898331E-4,1.6228358341,0.04074166112224684,0.1381736003,0.003621269804916502,0.0368451425,3.737860350521405E-4,1.6194273751,0.047241624654535325,0.1628380987,0.003550951562609662,0.0340876524,3.976468282282659E-4,1.6172928624,0.04120805079107722,0.1374076062,0.0036302393860460497,0.0367878587,3.741390115986303E-4,1.6226605379,0.0471570523251825,0.1622789574,0.0035363529235640494,0.0339745301,3.984030622372273E-4,1.6114926946,0.04164956218257282,0.1367013355,0.0036348459389635756,0.0367370176,3.740307473991944E-4,1.6256388007,0.047052430564212086,0.1617749867,0.0035196528237881647,0.0338699136,3.9861008517096E-4,1.6059986242,0.04198376749411611,0.1360587849,0.0036347261244831087,0.0365903328,3.6810732130725137E-4,1.6407936825,0.046079320307487175,0.160225732,0.0034200912268534593,0.0335334266,3.955211751600665E-4,1.5901672357,0.04279387687508576,0.1343654652,0.0035957517989983682,0.036568144,3.629834706980471E-4,1.6579552038,0.04518768161789228,0.1595461481,0.003333164262378918,0.0334801665,3.884868080128333E-4,1.5965193492,0.042804213051988234,0.1345774678,0.0035370274242646185,0.0366462092,3.616116701656627E-4,1.6788429403,0.04470237944449937,0.1596522486,0.003288750522614934,0.0336878613,3.828707353663897E-4,1.6289128987,0.0426004310893681,0.1361373874,0.0035011792299166865,0.036987974,3.624086091692635E-4,1.7194074321,0.04426303670106695,0.1612108125,0.0032784363650984597,0.0340195649,3.784600375204759E-4,1.6698011036,0.04260004450701901,0.1385425756,0.0035014322783683822,0.0429120267,5.61683184722491E-4,1.774361471,0.045787808704938045,0.2244306005,0.005620716502368715,0.0399210394,6.45459526229182E-4,1.7337670341,0.058230147398061774,0.1878490769,0.005821592565612953,0.0404452572,4.841673264482022E-4,2.0421430953,0.05111249473465367,0.2069324802,0.005942107791011536,0.0353495006,3.7470521747101415E-4,1.8408197982,0.04493176062653232,0.1489931286,0.0035464100157765175,0.0372891311,3.652095289008763E-4,1.5934160539,0.04722296007240546,0.1682164766,0.003623788349227918,0.0346661665,3.906980931614589E-4,1.6276928139,0.03885780562512505,0.1423301914,0.0035542791111560163,0.036983295,3.721867810656365E-4,1.6088375166,0.04739213158320693,0.1643591126,0.0036011089958511394,0.0343366428,3.9048047326338867E-4,1.6237193931,0.039563792752970485,0.1392807593,0.003582676653006799,0.0366270252,3.7431136771409973E-4,1.6293105935,0.04709912907899678,0.1605269713,0.0035158149837555444,0.0337020429,3.9271618250334424E-4,1.5932767552,0.04169578481093742,0.1350825589,0.0036035988955487263,0.0374771106,3.6001944391935277E-4,1.5776954047,0.047024612289736104,0.1712176245,0.0036364617418584238,0.0347932124,3.89762748348274E-4,1.6209487288,0.03854142488284521,0.1442673101,0.003534108657073237,0.0372695717,3.631322073295069E-4,1.5792076412,0.04713107704052603,0.1687545437,0.0036175751547134444,0.0345293886,3.88817437880556E-4,1.6151509245,0.03873201711762505,0.142063223,0.003546048505026405,0.0370673446,3.6615297349605125E-4,1.5793304354,0.047205837467414975,0.1665925204,0.003599782076737424,0.0342553641,3.87713811979919E-4,1.6063071513,0.03899007536540549,0.1397979288,0.0035455752706718834,0.0368668818,3.6851322907054503E-4,1.5781723383,0.04724433679288979,0.16462183,0.003585035983083015,0.0339612801,3.874648371142858E-4,1.5940998305,0.039347308916875115,0.1377346866,0.0035507555533998677,0.0366689486,3.700905294654269E-4,1.575854126,0.04721785661166758,0.1628396208,0.0035601617940762185,0.0336516397,3.8809406076362467E-4,1.5786609319,0.039786921469246644,0.1357572873,0.0035566887690659695,0.0364786549,3.710283008073643E-4,1.5726490705,0.04713743987532628,0.1611735573,0.0035268298796511297,0.0333235009,3.884932431844858E-4,1.560325184,0.04028427082621702,0.1338277027,0.003554169804609791,0.0362981155,3.7127617752826534E-4,1.5689859334,0.04701111904645538,0.1596386075,0.003492473765112631,0.0329844586,3.883194561182841E-4,1.5400207954,0.04080035971655152,0.1319261615,0.0035450655847247734,0.0361293964,3.710283008073643E-4,1.5651919216,0.046863583271021865,0.1582073858,0.003464435018873929,0.0326423019,3.87519031790698E-4,1.5188658178,0.04127234947274022,0.1301100094,0.003530245742154503,0.0359727836,3.706130057081106E-4,1.5616662779,0.04668076326496815,0.1568860045,0.0034360816346530538,0.0323085651,3.859805694591374E-4,1.4981845346,0.0416162786178678,0.1284191305,0.0035087742874114884,0.0358304753,3.7023911192633334E-4,1.5588402627,0.04645681865991256,0.15567148,0.003404765777553575,0.0319942198,3.836287267658667E-4,1.4790657056,0.04178343357121336,0.1268926844,0.003479561322925636,0.0353705366,3.715575325572071E-4,1.5626511533,0.04532186387385232,0.1520285457,0.0032859325921266247,0.0307700041,3.620662922725616E-4,1.4092504324,0.04144347620555013,0.1217240421,0.0033136396907328352,0.0353248454,3.8330927460733326E-4,1.593092854,0.04474217626580093,0.1519395933,0.0032963352378057665,0.0301447716,3.3492984340007686E-4,1.3773107126,0.040626313098778725,0.1194099678,0.0031580596891129208,0.0355893571,3.902486386907711E-4,1.6385503436,0.04447384583100499,0.1537416757,0.003344433285326529,0.0301110668,2.9444354297555924E-4,1.3875172314,0.03925036915749965,0.1198482868,0.002936992339111561,0.0363861898,3.957815053789148E-4,1.7263079112,0.04551333227747668,0.1589983879,0.003361296624816084,0.0306419156,2.7289191999764305E-4,1.4459136438,0.04043431704629126,0.1233122863,0.0028648165735348573,0.0392212056,6.067544808239985E-4,1.6247920679,0.047872182611616944,0.1960468678,0.0052727019638891025,0.0339547932,4.906730072054096E-4,1.4383896938,0.0475145908221885,0.1490581032,0.00425894810956884,0.0412232176,5.895277771233515E-4,2.1449340128,0.06726172867983694,0.2118185006,0.0058579000503593435,0.032839924,3.125555950547038E-4,1.6184131996,0.04995991130896851,0.1386980057,0.0031121633954533942,0.0372411523,3.622982197030507E-4,1.5725947703,0.04710230852092072,0.1687378442,0.003617255451305589,0.0344951234,3.890616917662288E-4,1.6083537317,0.038617381617608415,0.1423319198,0.0035398645454310816,0.0367477431,3.688644737569613E-4,1.5660730664,0.047279572565749786,0.1637058949,0.0035776514642988913,0.0338633578,3.8711238678192664E-4,1.5822351799,0.03897123069650226,0.1376143074,0.0035229499002966246,0.0357437557,3.77137905811654E-4,1.5445596128,0.04713297865613842,0.1545750155,0.003431133777630945,0.0322370481,3.8469078491692516E-4,1.4893743024,0.04030802098838394,0.1277497582,0.0034585976927072625,0.0358642078,3.5087747149111756E-4,1.6809513535,0.04646402356662626,0.161925363,0.0032957272338590155,0.0319327598,3.081103698352264E-4,1.6398714298,0.040623169731078344,0.1221001475,0.003106109785567793,0.03495381,3.149110985659286E-4,1.3100086809,0.03013441593925457,0.1806505877,0.006104153340144725,0.0320430012,2.6111300235721695E-4,1.3424294353,0.021807770495857665,0.1283647658,0.003549631952752285,0.0354484809,3.03814087889288E-4,1.3306921401,0.02894130382342855,0.1856132622,0.006035494677323476,0.0325706467,2.557498778103325E-4,1.3645147005,0.02138401066217467,0.1326299061,0.003465430997725968,0.035387505,3.045110835421266E-4,1.3274954696,0.029047197145335726,0.1849717594,0.006044762526352876,0.0324974018,2.5688324196023376E-4,1.3592863812,0.021466323369408187,0.132150538,0.003475050934878509,0.0353116841,3.0541119822298594E-4,1.3237184263,0.029177827198062573,0.1841586127,0.006054747558734386,0.0324077028,2.5836601943754137E-4,1.3528869334,0.021566888695405278,0.1315627755,0.0034866453791574503,0.0352168296,3.0647675278885347E-4,1.3191192557,0.029332917345535205,0.1831307543,0.006064140417239693,0.0322941829,2.602268241361755E-4,1.3448576473,0.021688005417741855,0.1308249594,0.0035005566700169275,0.035112582,3.0537190440510406E-4,1.3204877227,0.0292548817293798,0.1826470577,0.006053928806981463,0.0321506812,2.604822450763199E-4,1.3478407269,0.0217978732219453,0.1294309355,0.0035265505809501728,0.034935234,3.0991450433950327E-4,1.3070641111,0.029850179681201253,0.1801112654,0.00609168909252598,0.0319447438,2.664132128855474E-4,1.3203055601,0.02208619079877741,0.1285819938,0.0035431361814076525,0.0347099442,3.135330923523066E-4,1.2990799415,0.030317635709269944,0.1777188928,0.006098827592250826,0.0316537341,2.715547826866616E-4,1.2996917737,0.022440996724744647,0.126735469,0.0035757113977501038,0.0343650384,3.2153226898711115E-4,1.2905496268,0.031096286723658825,0.1741849691,0.006120630604766146,0.0311903303,2.781186797034676E-4,1.2663292364,0.023020685676147876,0.1238654308,0.0036164247538141864,0.0338027985,3.4148499234959066E-4,1.2836532544,0.03233959038083197,0.1686596628,0.006140095438997671,0.030262308,2.8264111519734703E-4,1.2006284878,0.024245219570051327,0.1179174028,0.003676732788767767,0.0290910123,3.1740352865083276E-4,0.6495173996,0.023397808273425955,0.1342247686,0.005524321225272839,0.0261430254,3.5916848414079987E-4,0.7495232242,0.028433383583386623,0.1266606176,0.005988042668518654,0.0274292169,2.7746351111452476E-4,0.9437452162,0.037660364722078836,0.1129600678,0.0032327092353009418,0.0289751499,3.2846308772828647E-4,1.1897985856,0.039097625196423375,0.1275857252,0.003688915694347053,0.0273958971,3.101144949853199E-4,0.9570246785,0.040770531637446185,0.113064522,0.0028413707959363556,,,,,,,0.0278451782,2.710221393170676E-4,0.9599660781,0.03608557742367441,0.1137487625,0.002957504860520097,0.0272469733,2.7935103364763123E-4,0.9388733788,0.0381929126147771,0.1112947179,0.0031139327224588525,0.0265450419,3.9042284769208886E-4,1.0384239024,0.038718923125520936,0.1079556567,0.003561042403566686,0.0260878686,3.486961427948408E-4,0.7465359589,0.028288031373709978,0.1262650115,0.0059201241541035265,0.0259362871,3.5636077225194133E-4,0.7399645402,0.028453719458095456,0.1250494864,0.0059760519576054555,0.0259201023,3.471887094938428E-4,0.7371042958,0.028352821323459152,0.1253610167,0.005930509168697069,0.0257931971,3.480445373799164E-4,0.7304746779,0.02851297427488055,0.124408493,0.005977780190003644,0.0256779435,3.491819010200844E-4,0.7254454791,0.0285074194202141,0.1247034962,0.006017924725351755,0.025452018,3.5065937888498005E-4,0.7154972438,0.028789045746602997,0.1222517826,0.006044669800741807,0.0252973045,3.418961830731662E-4,0.7095015123,0.029004816169043376,0.1210774948,0.006071131607863562,0.0250536117,3.464794366192603E-4,0.7018272925,0.0294365580019132,0.121072525,0.006129520046463671,0.0245493038,3.4887246953578896E-4,0.6921582887,0.030035241766964354,0.1179570946,0.00620514262527462
1,GAT,0.1593526357,8.2777361759,1.1694227617,0.8750187504,0.0020301182231584444,0.0240496879,4.7521574048004764E-4,0.7433166501,0.03961669988779984,0.1569396615,0.0075882587594256435,0.0340061994,5.208349066642903E-4,1.6885896428,0.04348011782412739,0.1125473615,0.004132634510817524,0.0317002048,4.832959755677674E-4,0.7679247326,0.03851995447816625,0.2126374159,0.007918698946165335,0.0293374688,4.0155821495768207E-4,0.7766919535,0.03537728830761341,0.147897373,0.004936589105850314,0.0310930981,4.7355675478235975E-4,0.8332922135,0.03752032964940473,0.2024838194,0.007524589955605554,0.0307621497,3.880850422265718E-4,0.9097949153,0.03658923519288153,0.1567783208,0.0050211730701102105,0.094893476,0.0023278956162165005,5.3595845682,0.15539591684790177,0.8300964035,0.034978733238926765,0.061362086,0.0017832532069226737,2.6733781995,0.1385041926260718,0.5173479176,0.027527159897090727,0.0837858294,0.0023394309137052967,4.0223250578,0.14442574332161148,0.7890268442,0.03694036480599508,0.0398962862,7.775898661891113E-4,1.4234941963,0.05796588940920341,0.2248037129,0.00996388684199093,0.0321774687,3.656145511327469E-4,0.891534723,0.039907022189083464,0.1696770038,0.003967587302127075,0.030252469,3.432098483435462E-4,0.9250844848,0.039305855734228706,0.1392396086,0.0028896299070988313,0.032003269,3.6693459907727425E-4,0.8910637573,0.040005652750580135,0.1680455471,0.003969816116648226,0.0301151108,3.44675209436362E-4,0.9281102765,0.039380918970994064,0.1378219875,0.00291824039448432,0.031839215,3.6813041167499324E-4,0.8906429028,0.0400937352587658,0.1665892227,0.003969091205805178,0.0299887179,3.458930470535654E-4,0.931010507,0.03945003884662219,0.1364945582,0.0029474156476479527,0.0316904074,3.6996351171433113E-4,0.8903439897,0.0401630892113642,0.1653705046,0.003989416248024264,0.0298718039,3.469092100247556E-4,0.9337684035,0.03950930353726828,0.1352445003,0.002969856562192861,0.0315411585,3.7042003185572996E-4,0.890036974,0.0402456907879589,0.1640946552,0.003976326571095488,0.029764501,3.4775566134859687E-4,0.9365142154,0.0395688977860137,0.1340773919,0.002992421928806164,0.0314217632,3.73379163853582E-4,0.8900482211,0.0403082215310971,0.1632436413,0.004028418672382502,0.0296674099,3.4860579455883977E-4,0.9392851472,0.03963052070059136,0.1330147545,0.0030156735566038975,0.031298206,3.7467719439538886E-4,0.8899382905,0.04038960326618721,0.1622642925,0.004046674560673245,0.0295811293,3.4951537877466853E-4,0.9421008518,0.03968290894075181,0.1320803148,0.003035807141437018,0.0311839424,3.763283141088377E-4,0.8899321871,0.0404597245418206,0.1613617422,0.004071975933131236,0.0295030332,3.502984441872387E-4,0.9449174744,0.039729463688804055,0.1312405662,0.003054281421218418,0.0310688807,3.7687796433328387E-4,0.8900525036,0.040521027676997536,0.1602946671,0.004059417692231239,0.0294318953,3.5101709360086725E-4,0.9477171034,0.03976662984211762,0.1304931985,0.003072191888538214,0.0309886013,3.802749005653673E-4,0.8902945405,0.04057911363004372,0.1597768465,0.0041221329430284025,0.0293682638,3.518337675664461E-4,0.9504549422,0.039802893462661734,0.1298095062,0.00308885140464866,0.030667741,3.9157630163226174E-4,0.8932816037,0.04089739562612759,0.1577790244,0.004251964016780951,0.0291524378,3.5626535054647117E-4,0.9648008322,0.039943505679897455,0.1273633385,0.0031618709651091074,0.0305234675,4.00615776024859E-4,0.8997086723,0.04133211774153364,0.1572914832,0.0043462715055550775,0.0290970305,3.6169600495443687E-4,0.9822768464,0.040156696764051696,0.1264467978,0.003240469410440407,0.0305467608,4.1101216527008054E-4,0.9138346876,0.042023232574374854,0.1581075199,0.004466704713768305,0.0292274848,3.6877499915259984E-4,1.0109214644,0.04059725936562713,0.1269917918,0.0032990104576978837,0.0308073412,4.239787730535575E-4,0.9552852615,0.042989622422161373,0.1610449298,0.004572178364849735,0.0295805759,3.780158726826163E-4,1.0621685692,0.04126541507121914,0.1297453797,0.0033896977741385737,0.0363497228,7.391569522097456E-4,0.986012999,0.035908637735230224,0.211550567,0.008531695786887856,0.0350745627,6.528652234573381E-4,0.9900273337,0.03681607367713184,0.1851073596,0.006598630236647603,0.0489341807,8.988431453818848E-4,2.8811583611,0.0972203515576857,0.3666034352,0.013465386552193738,0.0354448396,5.616938667993447E-4,1.7139852177,0.06293313057523835,0.1961004583,0.006947213686075879,0.0318175476,3.680190212475437E-4,0.8903388335,0.04008225425297335,0.1664272811,0.0039724857457264715,0.0299565273,3.449666650562051E-4,0.930120903,0.03943108644204468,0.1361922221,0.002937766158154866,0.031367801,3.7340058918003866E-4,0.8895928154,0.04030072308284307,0.162809247,0.004037466656209064,0.0296078937,3.4778441598208506E-4,0.9382429235,0.039627506204655376,0.1324590328,0.003013780350324157,0.0307483837,3.865747017071862E-4,0.8904834227,0.04068856000155326,0.1580769348,0.004199243503299136,0.0291651284,3.539661000717442E-4,0.9547895955,0.03991413492736627,0.1277672941,0.003130790634967468,0.0321631962,3.665214864097329E-4,0.8912858578,0.0399036043359494,0.1697288873,0.003999364574529309,0.0302158942,3.4318216736887715E-4,0.9242423998,0.039319649782265355,0.1389216684,0.0028969618568424403,0.0319782496,3.6962548613427617E-4,0.8905981066,0.03997741907627354,0.1681524535,0.00404192887121978,0.0300335628,3.44814442852964E-4,0.9263380518,0.039404743407361505,0.1371251936,0.0029316560166567974,0.0317796827,3.708800345125092E-4,0.8897131536,0.040052598729670465,0.1664813013,0.004044372880929749,0.0298552631,3.46389953664941E-4,0.9282706303,0.039488176610220936,0.1353957821,0.0029694912022095636,0.0315732522,3.71950265492579E-4,0.8886831496,0.04013154431366927,0.1647818519,0.0040568843956908605,0.0296761137,3.476952688777919E-4,0.9299177662,0.0395692003962678,0.13362637,0.003005730859541486,0.0313914039,3.7557688959785585E-4,0.8878596455,0.040191941891379174,0.1635104792,0.004121348323061277,0.0294989687,3.4879363526303057E-4,0.9313820754,0.039643711758613115,0.1319188023,0.0030370408294917604,0.0312062666,3.7837283200568194E-4,0.887091606,0.04025606931879962,0.1622903827,0.004185275618164233,0.0293223001,3.499228486395251E-4,0.9327106849,0.03972312509105999,0.1302162801,0.003064522311878313,0.031020127,3.801815355853043E-4,0.8862556603,0.04032340042704732,0.1608900152,0.004220099761853978,0.0291469649,3.511011250337999E-4,0.9339646472,0.03979855927040576,0.12858558,0.0030888866926451026,0.030844496,3.824604554721965E-4,0.8855747823,0.04038902113198586,0.1596029225,0.004256883132058008,0.0289712806,3.523989216782594E-4,0.9350856056,0.03986042896156538,0.1269501632,0.0031214535075826453,0.030679515,3.849948051597579E-4,0.8850060533,0.04044890926835976,0.1585868697,0.004310199067328562,0.0287968313,3.537287096066702E-4,0.9361610948,0.039918580034865966,0.1253610777,0.0031456840273619345,0.0305271492,3.8779118092086625E-4,0.8845877445,0.04051002761045714,0.1577959416,0.004373700149758783,0.028622615,3.551858668359427E-4,0.9371249789,0.03997708387313912,0.1237556222,0.0031656286895338816,0.0298925798,3.980678334153615E-4,0.8852972213,0.040808411730916455,0.1541324021,0.0045787457889688524,0.027839552,3.6298484816862535E-4,0.9430733723,0.040247234463997646,0.1172191515,0.003300930474881287,0.0295389351,4.088557202730567E-4,0.8921796334,0.0411905537350495,0.1543771857,0.004862140475140553,0.0273138812,3.720645105354715E-4,0.9540485931,0.04048947254534196,0.1130736643,0.003455075397151269,0.0294222924,4.155983638081363E-4,0.9070614058,0.042095081517916084,0.1557602702,0.004906816483220052,0.0270798813,3.8230092858898475E-4,0.9748951902,0.04081023791893402,0.1114704229,0.0036025236987423134,0.0296292142,4.2782239305581E-4,0.9380346154,0.04346224301620891,0.1584539032,0.004934441711075327,0.0272714078,4.0120443666539883E-4,1.018689261,0.042079705595453015,0.1133001664,0.0037464124172333193,0.033446913,7.865443407717075E-4,0.9367610476,0.03512206279534276,0.2006855133,0.008811536472148317,0.0309337372,6.320886013843313E-4,0.9417970583,0.035971189207475475,0.1554580703,0.005989755504192136,0.0484488294,9.289074227284439E-4,2.7709389546,0.092886862725576,0.3571642846,0.012980353731697761,0.0324667257,5.115437420201717E-4,1.5217647002,0.05531042452377309,0.1650136441,0.005587504720355948,0.0319855976,3.6910161202574013E-4,0.8902761819,0.039940445678534935,0.1682955218,0.004049109531736577,0.0300125252,3.4361606481653326E-4,0.9244629541,0.03937293057419018,0.1370003223,0.0029216218098857354,0.0315520817,3.7203494459526245E-4,0.8879336314,0.040068136754783094,0.1646486845,0.004068065633688818,0.0295828029,3.457744929863971E-4,0.9263801335,0.0395201461535759,0.1328892261,0.00299926207591134,0.0306068153,3.811600713611015E-4,0.8827918873,0.040314269272802156,0.1580987799,0.004303996979552843,0.0285816755,3.5070500424145645E-4,0.9279198842,0.03981906225666295,0.1235277667,0.003137661868334445,0.0296277288,4.245986340062813E-4,0.9455850635,0.040436104906382865,0.1526921442,0.004453124071929728,0.0270441945,3.6772408134360746E-4,0.9686441115,0.03878079444776757,0.116237913,0.0032353253314002287,0.0310285383,4.978021695412747E-4,0.7331400737,0.03869466411535317,0.2034785005,0.008126318539166429,0.0286369974,4.134706761065408E-4,0.7414376914,0.03557609204226906,0.1412451566,0.0050933237674430235,0.0316742586,4.831759513883115E-4,0.767719328,0.03852556579727286,0.2124066541,0.007920040025151388,0.0293055806,4.0128792655648134E-4,0.7764747616,0.03538366309471081,0.1475867341,0.00493534223737321,0.031642613,4.8304761670046566E-4,0.7674635004,0.038532556247931435,0.2121349247,0.00792258360637488,0.029266375,4.0093765101322177E-4,0.7762271984,0.035391516328069354,0.1472029792,0.004934175209698173,0.0316032196,4.8287783134039197E-4,0.7671497733,0.03854115400451834,0.2118194113,0.007926676352671401,0.0292178186,4.0055336723088475E-4,0.7759362831,0.035402525912708545,0.1467188693,0.004934050668568372,0.0315513357,4.8260853701525007E-4,0.766582178,0.03853732944821164,0.2111588111,0.00793117425101731,0.0291544772,4.001637164961361E-4,0.7755569076,0.035417908153926876,0.1460952662,0.004936091469979056,0.0314022731,4.84056814847183E-4,0.7650328425,0.03851567218678651,0.2098724386,0.00794640157555607,0.0290119675,4.0325302230733497E-4,0.7725748519,0.03544193307369111,0.1449613072,0.0049586824863062165,0.0313819575,4.812899334081277E-4,0.7645502544,0.03850505674583534,0.2096495986,0.007947975339669846,0.0289453272,3.989786961731165E-4,0.7743476991,0.03545123577535768,0.14404072,0.00493925176519683,0.0312267723,4.7983226235842044E-4,0.7625517997,0.03847954690481685,0.2083439077,0.00795584458118684,0.0287579602,3.9823736640350564E-4,0.7732332019,0.03548914624219636,0.1421903244,0.004942126566570306,0.0309569308,4.775395271597944E-4,0.7594314346,0.038485593746231846,0.2061126713,0.0079821633032656,0.0284338275,3.965942510929779E-4,0.771188126,0.03554734770696683,0.1391393314,0.004946818674663546,0.0303801833,4.7285621493219266E-4,0.7548512105,0.038591938277313824,0.202552301,0.00806532311813978,0.0277050093,3.934564778981279E-4,0.7664021925,0.035664925823559485,0.13258573,0.004983520141426139,0.0309505663,4.308352353278455E-4,0.9611687692,0.03933688034148107,0.1676129802,0.004811523043694169,0.0275857156,3.6375678687826564E-4,0.9524171094,0.03861825867384494,0.1262501671,0.0031429242752570416,0.0316968954,4.833001138009384E-4,0.767896209,0.03852034763602219,0.2126107962,0.007918845938645353,0.0293338037,4.0157689176545006E-4,0.7766337953,0.03537798138673262,0.1478648044,0.004936851527036234,0.0316969063,4.8330114835369467E-4,0.7678962178,0.038520366314457606,0.2126108292,0.007918844296991828,0.0293338223,4.0157689176545006E-4,0.7766353886,0.0353780525326084,0.1478659015,0.004936818003532234,0.0314342855,3.6067575466060926E-4,0.9611695063,0.03766482896549512,0.1585343583,0.003500142568524888,0.0315807073,3.520468718792996E-4,1.0418536761,0.03825333433832925,0.1440512059,0.0028101706353885346,0.0312185156,3.621850355826425E-4,0.9623581455,0.037706680018267325,0.1565000274,0.0035099240732528675,0.0314514844,3.520411907717618E-4,1.046605659,0.038234166566044045,0.1428921547,0.002823195706995886,0.0310159142,3.6377053206657626E-4,0.9636545231,0.037731976187313596,0.154670919,0.003532698685141432,0.0313277245,3.5171152952384144E-4,1.0511446723,0.038209287261083524,0.1418032778,0.0028381122247014825,0.0308247191,3.6562549145266113E-4,0.9650060032,0.0377560841322296,0.1529758178,0.0035551929624142767,0.0312084188,3.5136306009596395E-4,1.055441912,0.0381822427575961,0.1407262248,0.0028466195741616053,0.0306456975,3.673458860529133E-4,0.9664769279,0.03777949233380459,0.1514579218,0.0035735022037211616,0.031095604,3.5108545968182733E-4,1.0596715206,0.038161841465002705,0.1397442017,0.0028540478272096282,0.0304763028,3.689850945499018E-4,0.9681420698,0.03780234023178988,0.1500199496,0.0035863141245574127,0.0309877281,3.510113958264033E-4,1.0636077881,0.03814262919621562,0.1387618668,0.002865108025886633,0.0303183217,3.7044837697039517E-4,0.9698937421,0.03782813257352258,0.1487705329,0.0036029156248793834,0.0308875438,3.510256400891536E-4,1.0674788426,0.03813601771291806,0.1378510658,0.002877678057045298,0.0301728409,3.7180102205346344E-4,0.9717874073,0.03784986247002755,0.1476230329,0.003621929596223538,0.0307950629,3.511680509385784E-4,1.0711851589,0.03812109430485961,0.1370214041,0.002889803453524132,0.0300365769,3.732371900012109E-4,0.9736341266,0.037872705039381595,0.146571386,0.0036398748604862777,0.0307091867,3.513360214950923E-4,1.0748248112,0.03810514425901049,0.1362482398,0.002901363127910741,0.0299123122,3.744542695710652E-4,0.9756980479,0.03790696111534134,0.1456661721,0.0036596505297637368,0.030630692,3.515437383882694E-4,1.0784143376,0.03808732618601626,0.1355059345,0.0029132167787516263,0.0294383125,3.796142779190477E-4,0.9880041684,0.03815622081653266,0.1424376531,0.003724896508629468,0.0303276881,3.520170450418559E-4,1.0960873447,0.03801559982428266,0.1329055038,0.0029579489515541,0.0292036201,3.8530766927223235E-4,1.0054150302,0.03856029828722802,0.1412637306,0.0037584031183469395,0.0301814304,3.5081049015102156E-4,1.1188993644,0.03806849236573469,0.1317149491,0.0029843980967692633,0.0291809859,3.8933019405127056E-4,1.0333946762,0.0388381289199158,0.1418289835,0.0037645070062360094,0.0302543425,3.462556858738929E-4,1.1615137513,0.03855495649070298,0.1321336185,0.002969920369302854,0.0294404215,3.8602720111411836E-4,1.0977868273,0.038348748962645444,0.1448118355,0.003726797016205739,0.0306041041,3.3763441767687135E-4,1.2245438911,0.039710177083463125,0.1347617697,0.002950751090824165,0.0356559882,7.476028357356598E-4,1.0551825183,0.03737493729760627,0.1967307379,0.007702649284499457,0.0369290145,6.212133288975697E-4,1.1400128879,0.039942307682456206,0.1825932346,0.005010968070143732,0.0393635764,5.574038033598264E-4,2.1267016496,0.06916590900870168,0.2710859628,0.008341578927277497,0.0324575094,3.6403983298534794E-4,1.4829136668,0.04584759312112251,0.1511817811,0.003479024863377668,0.0309916515,3.647533413143737E-4,0.963515505,0.037715981267892267,0.1544508081,0.003541215328104181,0.0313013171,3.5095013890864895E-4,1.0504466604,0.03815766537669725,0.1413578424,0.0028224875553312895,0.0304078671,3.703403839712866E-4,0.9679292314,0.0377731012891449,0.149482103,0.003595080527609917,0.0309349529,3.506750632708291E-4,1.062903952,0.038081323887175986,0.1380339492,0.0028603188633437356,0.0295602895,3.771922586692362E-4,0.979416383,0.03788546941770684,0.1432180916,0.0037056945367906404,0.0303933671,3.524627639907512E-4,1.0840021014,0.038006808955764755,0.13327837,0.002934740192930202,0.0314014755,3.617029167701029E-4,0.9601450329,0.03767565062477356,0.1582817797,0.003513163673955428,0.0315105446,3.503426893771297E-4,1.0386182855,0.0382976158135203,0.1436390554,0.0028112169962491336,0.0311425291,3.6408515487451555E-4,0.9601737679,0.03772952659390255,0.15598141,0.003535599524833094,0.0312997975,3.4879936926548473E-4,1.0399498751,0.03831977343356821,0.1420325033,0.00282255823677741,0.0308894504,3.667151483099655E-4,0.9601822167,0.037764304402438026,0.1537613425,0.003565998177228923,0.0310866436,3.471527041519337E-4,1.0411220958,0.03833738454824481,0.1404002392,0.0028344703208888957,0.0306397276,3.692925669438799E-4,0.9601589941,0.037787753651149995,0.1517535413,0.003602060104995473,0.0308716383,3.4570796924572047E-4,1.0420149482,0.03835812849970655,0.1387232021,0.002849638222652132,0.0303936146,3.717149445475659E-4,0.9602011389,0.037808618580953204,0.1498380578,0.0036345366967469183,0.0306538357,3.446316874577844E-4,1.0427363213,0.038379568418626074,0.1370016396,0.0028648865597087785,0.0301538506,3.736415394465664E-4,0.9603803584,0.03782578905984646,0.1479615779,0.003650266017703367,0.0304364486,3.437368179290662E-4,1.0434148464,0.03838941171729517,0.1353223699,0.0028795914640795837,0.0299190802,3.7560351436055547E-4,0.9606476419,0.037843680952042706,0.1462048513,0.00367418820965938,0.0302174785,3.4285857142559524E-4,1.0438980244,0.03839463698226616,0.1336879396,0.00289125854949017,0.0296913776,3.771790025969102E-4,0.9610490438,0.03786469105908564,0.1445661727,0.003680689880986987,0.0299975126,3.419239681566649E-4,1.0441020766,0.03838876245726085,0.1320214713,0.002902961763440917,0.0294723756,3.786621185172871E-4,0.9616871657,0.03789131246077391,0.1430220292,0.0036883600691906423,0.0297735217,3.409266783342131E-4,1.0440336485,0.038375378656112305,0.1303014108,0.0029183880824866317,0.0292634363,3.8000263156983533E-4,0.9625588328,0.03792823855651617,0.1416463362,0.003707883628163106,0.0295506754,3.4000735286166976E-4,1.0438558999,0.03835154436264595,0.1286217113,0.0029318862529095495,0.0283951875,3.8502857036848577E-4,0.9716062323,0.03820146730166264,0.1367133382,0.0038211109641045496,0.0284443593,3.377587896709721E-4,1.0412484091,0.038507319888561445,0.120896138,0.003025950263966677,0.0278491022,3.915405470701598E-4,0.9904339708,0.03859561060535252,0.1351878487,0.003972735707292898,0.0275225226,3.3627964553329716E-4,1.0431079632,0.03872368045524599,0.1152136232,0.0031442067362054934,0.0277027572,4.0231703916190274E-4,1.0275049696,0.039468958347035205,0.1374336241,0.004190015035772545,0.0269596449,3.3673580148240844E-4,1.0600403647,0.03892667546811569,0.1124162082,0.003217036679927663,0.0280164772,4.1933757284555364E-4,1.0983685815,0.04072811795308003,0.1420170668,0.004323210381186647,0.0268013579,3.377336228449871E-4,1.0963663212,0.03907387821806277,0.1121121197,0.003241440266301386,0.0322573774,7.834117691227264E-4,1.0274579368,0.035669694980473274,0.1812219613,0.008151199543625465,0.0314796709,5.161346723482157E-4,1.032135402,0.03759055076744686,0.1464133589,0.004051326202615632,0.0389131674,5.772018710988383E-4,2.1100538274,0.06845404153152683,0.2729126875,0.008276802703943112,0.0284010231,3.4654148380821594E-4,1.2862469533,0.04126201072415158,0.123126693,0.0035904750382087323,0.0311581158,3.638818489564985E-4,0.9596193254,0.037683573596462426,0.1560464101,0.0035316712757559984,0.0312911025,3.4816231846654513E-4,1.03756873,0.038259138842896084,0.1418199186,0.002814006396581216,0.0306085571,3.6910161202574013E-4,0.9589292483,0.03770148160218641,0.1514271221,0.0035970985530007376,0.0307923456,3.4442415710864415E-4,1.0373296434,0.038232881921194485,0.1377962289,0.0028372842649265866,0.0294203192,3.771339284657375E-4,0.9586464147,0.03771460577813322,0.1425713045,0.003672217994618511,0.029583913,3.3891444348094695E-4,1.0343946215,0.03813726217231646,0.1283687895,0.0029300218429219945,0.0281694713,3.919451492237147E-4,1.082132524,0.03741790101007805,0.1367726812,0.003564773765612623,0.0267741887,3.287324139782994E-4,1.0511201719,0.03801545188472708,0.1129510815,0.0029360796991907425,0.0303485813,4.886890626973352E-4,0.7992572597,0.038177652717263796,0.1926133803,0.0077352339331141105,0.0299512707,3.9365340084902096E-4,0.8646498827,0.03691836025611105,0.1491446245,0.005121656567947523,0.0310612719,4.7360215371131917E-4,0.8330287592,0.037515393493871285,0.2020562274,0.0075319058013227965,0.0307297355,3.8789689351682107E-4,0.909196284,0.03657685552367781,0.1563815359,0.005021376205782634,0.0310212689,4.736243236997019E-4,0.8326840544,0.037508898610863,0.201605308,0.00753799900504106,0.0306898522,3.8767383197734666E-4,0.9084737339,0.03656337833133038,0.1559112887,0.0050218822168585356,0.0309713089,4.7368027191345007E-4,0.8322272228,0.037504028743589664,0.2011063713,0.00754552092303772,0.030639477,3.8738224017112607E-4,0.9075630468,0.03654506323705023,0.155334847,0.005022611173483371,0.0309072031,4.738786764563267E-4,0.8316586883,0.03750255440633344,0.2005111906,0.007554360727420951,0.030574346,3.8707880334629537E-4,0.9063834004,0.03652342697502522,0.1545897926,0.0050245986904428495,0.0307234648,4.742952666852158E-4,0.8296693691,0.037525773596289794,0.1990415447,0.007576249731892423,0.0303595758,3.874493515286869E-4,0.8986717031,0.03656111376859299,0.1529303568,0.00502287049405019,0.0306971065,4.7495368195225103E-4,0.8298945925,0.03753058785843888,0.198515661,0.0075990438872268655,0.0303616532,3.8646215856148194E-4,0.9027696927,0.036460623979849824,0.1522268785,0.005033457062496908,0.03051312,4.761848380618602E-4,0.8287692711,0.03758234868924506,0.1969296226,0.007626765041614957,0.0301696002,3.860155437284877E-4,0.8995253304,0.03641614348060486,0.1501358119,0.005040185909269617,0.0302013372,4.7800732211965123E-4,0.828158889,0.03762480535497825,0.194360158,0.007695724462323219,0.0298270525,3.861968410020983E-4,0.8939686095,0.036370960009326124,0.1466718858,0.005074978719167205,0.0294933336,4.811195277683083E-4,0.8272620551,0.03767360053140661,0.188716849,0.007781928424240357,0.0290456666,3.881958268709235E-4,0.8825873433,0.036452505963239346,0.1396818774,0.005157917312249199,0.0282838199,4.3086424776256387E-4,0.67828464,0.037899050898406415,0.1683723797,0.007918925684712542,0.0239296215,4.2618892524325406E-4,0.6194243323,0.03636011271984728,0.1439261852,0.007685616566027738,0.0246690428,3.526754882324543E-4,0.7674164283,0.037737106208611176,0.1094673816,0.0033727130029102682,0.028765968,5.940336690794555E-4,1.3577511185,0.06050922264415566,0.1636451339,0.008266278908916635,0.0242363382,3.44467705307769E-4,0.7934821881,0.03711620033085283,0.1135871559,0.003230936087266351,,,,,,,0.0250040607,3.4743344686428794E-4,0.7699147359,0.03702899362661643,0.1126473696,0.0033039376507434277,0.024481278,3.5512251407084853E-4,0.7632083832,0.037562567124732035,0.1090022144,0.0033235696171435916,0.0219165211,3.598555265658706E-4,0.8044589894,0.038538283874609676,0.0983586513,0.0033423816358997666,0.0236818056,4.167901150459305E-4,0.6036759047,0.036428388353041366,0.1387880748,0.007431443332220195,0.0236176151,4.249105788280635E-4,0.6021529659,0.036736248433937836,0.1380044078,0.007601950604943445,0.023474538,4.168081093261023E-4,0.5945505263,0.03649335043538754,0.13635055,0.007464268082002414,0.0235412606,4.266860672672591E-4,0.5971800191,0.03652942080022622,0.1378529762,0.007669779788233818,0.0235066216,4.2525639325000157E-4,0.596555814,0.036671415966662645,0.1375729649,0.007645096860079669,0.0235413854,4.150469852920269E-4,0.5986578154,0.036434323021019614,0.1384780004,0.007458229682706212,0.0233452968,4.184435445791941E-4,0.5984105468,0.03673110846407987,0.1365651789,0.007638116914528083,0.0229685168,4.0773152931800603E-4,0.5926010129,0.036450861594755204,0.1337321293,0.007535144192382784,0.0226181967,4.0680707958441433E-4,0.5964481159,0.03643790324648223,0.1331606331,0.007584687996219752
2,GCN,0.1593526357,8.2777361759,1.1694227617,0.9011975026,0.0013762496139872302,0.0189946882,4.0124805295477754E-4,0.4796263349,0.03148807496497682,0.1093762299,0.0066236899082007155,0.027629592,3.1150280897609896E-4,1.2473107669,0.032618754360030366,0.085938215,0.004258152063982685,0.0286559438,3.199359310862098E-4,0.5837624079,0.031374628300587085,0.1687263542,0.006621607433244589,0.0297614994,3.76481075221584E-4,0.6101097816,0.028329804693996746,0.1475762193,0.004977441913272319,0.0263423263,3.926143145632874E-4,0.6343882505,0.031516622344407406,0.1494953781,0.006603792925281652,0.0275567404,2.937311696092194E-4,0.6622477081,0.02757550409330716,0.1318691241,0.005182704988710046,0.0881219698,0.001732047343463798,4.5566480136,0.11912789587246138,0.6555724737,0.02753045288403371,0.0439430065,0.0014517761535443403,1.1019279243,0.08742181025350595,0.3506949382,0.024147067461702258,0.0930772805,0.002131495484395874,4.6531744445,0.13708695808865262,0.8590408266,0.030495790430811923,0.0322859262,7.229377566568231E-4,0.9164661788,0.06482720573185304,0.1621465262,0.007383551042689418,0.0304828857,3.482700101932407E-4,0.8176924256,0.03898424580519674,0.1519679894,0.003895995508210963,0.031919731,4.704922953673099E-4,0.8629066182,0.03982247364240449,0.1490816592,0.003337126308667384,0.0302492622,3.5032270837043953E-4,0.815020919,0.03900725623521859,0.1500298293,0.0039092847171829275,0.0317161413,4.703658150843873E-4,0.8628652768,0.03994613414336862,0.1472391332,0.0033294664737762414,0.0300287978,3.519033958347092E-4,0.8124579539,0.039026244887255035,0.1482790408,0.003914378111526785,0.03151861,4.696764844017635E-4,0.8626241523,0.04003998607642116,0.1455434356,0.003324259015179172,0.0298208189,3.5291925422113203E-4,0.8100426823,0.039046397490677676,0.1466597063,0.003908910845747188,0.0313306278,4.690639615233726E-4,0.8625005206,0.04013640667772839,0.1439437201,0.003327293795263652,0.029623685,3.537287096066702E-4,0.8077722624,0.03905797268164337,0.1450956744,0.0039083748540793785,0.031151561,4.686373864727397E-4,0.862420246,0.04023417293793921,0.1424116464,0.0033351023972286067,0.029438369,3.5413980290275194E-4,0.8056522589,0.03906691702707036,0.1437079182,0.003902330329431377,0.0309818627,4.679540575740315E-4,0.8623594247,0.040321305137606844,0.1409857832,0.003332099938477236,0.0292652512,3.5450952032350274E-4,0.8036377432,0.03907943410542174,0.1424954775,0.0038984045454518953,0.0308217274,4.670792224023672E-4,0.8623423645,0.040394769302472815,0.1396188847,0.003323767591153148,0.0291031095,3.5468718612320914E-4,0.8017249131,0.03908696190547431,0.1414048466,0.0038939893425637413,0.0306709564,4.661105019198774E-4,0.8623728549,0.040458851923899176,0.1383430314,0.0033168886022898023,0.0289507099,3.5463361374804845E-4,0.7999262514,0.03908937642122217,0.1404126635,0.0038900098971596463,0.0305290506,4.649580626250071E-4,0.8624652267,0.04051400128350691,0.137185016,0.003309287083345898,0.0288075772,3.5461810444476746E-4,0.7981836385,0.039089763480993335,0.1394012757,0.0038908939846775572,0.0303944814,4.636658279407703E-4,0.8626266175,0.04055796544453383,0.1361635501,0.003299651345218158,0.0282520697,3.5312462389360503E-4,0.7911420133,0.03908776454339644,0.1358253496,0.0038686195212245932,0.0298415251,4.577062376677862E-4,0.8641903176,0.040624093959127264,0.1317072421,0.0033131711395579916,0.0279210884,3.5161200207046403E-4,0.7873980329,0.03912141005894343,0.1340239273,0.003856520193127478,0.0294700452,4.5487580722654395E-4,0.8665495712,0.04063043617782118,0.1289276259,0.0033542124261888963,0.0277634484,3.5041118703603056E-4,0.788247922,0.03937117904000336,0.1333985668,0.003873613558423194,0.0292403684,4.5297019769516847E-4,0.8698182288,0.04064279488421041,0.1272944669,0.003374860293404751,0.0277127043,3.4959977116697313E-4,0.7926737962,0.03955232093063566,0.1333935864,0.003910699170225192,0.0291133793,4.519048572432034E-4,0.8745110786,0.04066527538330461,0.1264685726,0.0033856560664072186,0.0363458959,6.190936924246604E-4,0.9076879705,0.03414882498710607,0.2104454878,0.00697700480148896,0.0358592212,3.2287458865633886E-4,0.9194300609,0.03913335877483557,0.1851540931,0.003301394553821158,0.044050133,6.546105712559186E-4,2.5466549512,0.07439952586542471,0.2847758256,0.008605543852656845,0.0299452958,4.884741548946065E-4,0.9995602777,0.04430574134353245,0.1339233146,0.0038010457771513353,0.0300009047,3.49502503567571E-4,0.8121919745,0.039015859429211604,0.1479190932,0.003899040266527136,0.0314762714,4.6813566409749217E-4,0.8622314428,0.040003257504858274,0.1452172922,0.0033275225018022042,0.029367079,3.513915195334116E-4,0.8049714161,0.039041013216872325,0.1430637585,0.00388354400000824,0.0308859011,4.6612981024603007E-4,0.8617930164,0.040283974419116096,0.1401490657,0.003337182644087674,0.0284159424,3.520127838587684E-4,0.7931973626,0.039074767356953,0.1366943102,0.003869858395342135,0.0299853225,4.5888996502429645E-4,0.8627497965,0.04058573881303628,0.1328525987,0.0033041094110213723,0.0304794812,3.47643495552556E-4,0.8175108472,0.038974905413611975,0.1519761457,0.0038893257770467107,0.031879382,4.692760381694339E-4,0.8623325738,0.03979401569331751,0.1487376209,0.0033366107054914273,0.0302320045,3.486975767050869E-4,0.81449785,0.03898243423646092,0.1498886943,0.0038894053530070635,0.0316244219,4.677221397368313E-4,0.8618215322,0.03990219422538064,0.1465278341,0.0033274849361041438,0.0299838891,3.4855415648073977E-4,0.8114162698,0.03897659021771915,0.1478650646,0.0038725996436502442,0.0313685799,4.6555880401942784E-4,0.8612751848,0.04000366345723851,0.1444505795,0.0033170262284160494,0.0297394209,3.4785772953895965E-4,0.8084041416,0.0389656818367137,0.1459484329,0.003862107455781105,0.0311067002,4.632234881782227E-4,0.8606341722,0.040096062213140084,0.1422803291,0.0033121579068637413,0.0295004816,3.4711237373507734E-4,0.8055355959,0.038964102697226326,0.1440850135,0.003862008156387037,0.0308382329,4.6044217878035454E-4,0.859791725,0.0401676428982334,0.1400021064,0.0033078728814753444,0.0292621555,3.4632932304383353E-4,0.8026402081,0.03895921440429722,0.1423582747,0.003858534436803694,0.0305673745,4.575499972680581E-4,0.8590255811,0.040239812835051805,0.1377117011,0.003300248626997669,0.0290278609,3.455025325522231E-4,0.7998082582,0.03895872583902097,0.1406785032,0.0038548333297303526,0.0302923413,4.540396458460428E-4,0.858465133,0.04031428926571818,0.1353649997,0.003280425734565561,0.02879828,3.445185045828453E-4,0.7970935895,0.03895006377401711,0.1390508765,0.0038390098983982837,0.0300068854,4.4964207988132073E-4,0.8578492368,0.04038237887990256,0.1328692532,0.0032452244914643424,0.0285723905,3.4319090897050287E-4,0.7944650528,0.03893405384749962,0.137439489,0.0038221705875065284,0.0297146662,4.45235892533385E-4,0.8573015251,0.04044017694076028,0.130288259,0.003227012705274028,0.0283524867,3.413238930986227E-4,0.7919869257,0.03891521342611396,0.1359649522,0.003805299593987312,0.0294197423,4.412051676941239E-4,0.8568301965,0.040478531816260335,0.1277394728,0.0032380318096028645,0.0274006367,3.2822705555758197E-4,0.7826195141,0.03870844539632146,0.1301805596,0.0037168630590862506,0.0279569176,4.1962483243964484E-4,0.8553520792,0.0404879149994168,0.1174309079,0.0032278227956317553,0.0266779824,3.119759606123523E-4,0.7773245629,0.038376181271721134,0.1259649908,0.003646506684485852,0.0266039056,4.012829425729432E-4,0.8566581012,0.04056963560349045,0.1081799487,0.0031887339180307907,0.026185965,2.9750798308616865E-4,0.7763265506,0.038100451624619884,0.1238569615,0.003574629910913856,0.025586613,3.88056696888483E-4,0.8645904646,0.040782578130863674,0.1012271977,0.0031292555025117393,0.0259594387,2.882099928871308E-4,0.7863338148,0.03834817333328929,0.1234447322,0.0034418505197059326,0.024996222,3.7445026372003E-4,0.8825983563,0.041231394725378866,0.0970133607,0.0031072198184228937,0.0326557224,8.2960653324332E-4,0.8420046201,0.03460958569529546,0.1885073968,0.008621721753803007,0.030445369,4.0021744089931914E-4,0.8805454334,0.037852079969269856,0.14290941,0.003768689427373925,0.0431330328,6.516763000140484E-4,2.5566911115,0.07553176992497926,0.2650131899,0.007498658279985826,0.0265509761,4.0770822900697013E-4,1.1504897128,0.04893622262700708,0.1084867389,0.003767883225366731,0.0302472635,3.452781487438787E-4,0.8148689132,0.038954655973323656,0.1497718636,0.0038795658262233417,0.0315919401,4.652730381184794E-4,0.8611473833,0.0398392206500077,0.146176753,0.003321141219520784,0.0296937672,3.4119788979417796E-4,0.8083141601,0.03889258084776581,0.1452912179,0.0038210929064863104,0.0309544569,4.579235744095296E-4,0.8591818129,0.04003161983982162,0.1407342116,0.0032961400152299353,0.0284258709,3.283351945801729E-4,0.7943655183,0.03876205818838829,0.1359421674,0.0037334966184530017,0.0293272424,4.3622012791708726E-4,0.8545688394,0.040372748729805355,0.1262745843,0.00323197400979649,0.0279457737,4.0447373215080355E-4,0.8028918656,0.03901762509430834,0.1404582837,0.004445115746524494,0.0291574111,4.4683106427373647E-4,0.849209144,0.03964608594804789,0.1316247298,0.0032726418991389813,0.0280397267,3.300515111312172E-4,0.5496673439,0.03264474659114388,0.1601338005,0.006778783666705997,0.0292705636,3.799552605241833E-4,0.5816539798,0.029575352001286477,0.1439272409,0.005101050872124292,0.0286149276,3.1984996482726087E-4,0.583353771,0.03137081012661293,0.1682930698,0.0066208562135119655,0.0297035619,3.753278566799965E-4,0.6098687512,0.028351573413128238,0.1469614454,0.004979306879476299,0.0285644472,3.197467748078157E-4,0.5828546489,0.03136478169858671,0.1677717257,0.006622423045985509,0.0296322254,3.739331491055587E-4,0.609590673,0.028376707790016796,0.1462249475,0.004982062524697979,0.0285004126,3.1965919351709566E-4,0.5822396835,0.03135821335790673,0.1670966536,0.006625022490527863,0.0295428607,3.722848371878715E-4,0.6092588162,0.028408791420966858,0.1453460173,0.004986938339301981,0.0284169168,3.195590712215818E-4,0.5814319123,0.03134635586475723,0.1662767395,0.0066267197767824765,0.0294268208,3.703201317778983E-4,0.6088283715,0.028451147990898363,0.1442045708,0.004993329951044694,0.0284176588,3.2262671929026587E-4,0.5815569342,0.03138600157713626,0.166975998,0.006625644119630936,0.0295760269,3.7791401138354214E-4,0.6070817311,0.028436767889477174,0.1461590892,0.004989533244703356,0.0281393694,3.1975146598569335E-4,0.5786748499,0.0313148162536522,0.1637059228,0.006641937142129546,0.0290362604,3.6385299229221683E-4,0.6072915476,0.02859330421619719,0.1402495943,0.005014406844283778,0.0278835845,3.2064466313974415E-4,0.5760316762,0.03129354169792867,0.1615011804,0.00666395288098588,0.0286694885,3.577499126484869E-4,0.6058824616,0.02874036549871974,0.1367369925,0.005017714120991749,0.0274190365,3.2296284616035943E-4,0.5713455264,0.03129579056358858,0.157571844,0.006693617781140479,0.0280113666,3.4703313962790354E-4,0.6038328274,0.029066118265086583,0.1308630898,0.005050135443728217,0.0263576312,3.354415001158921E-4,0.5607395379,0.03133126034809324,0.1497486084,0.006773632555726653,0.0265683702,3.3171373200396756E-4,0.5993495109,0.030106143808199683,0.1188766165,0.005153874949976958,0.0287138813,3.8543092766408875E-4,0.8251463279,0.03852549300138806,0.1444207058,0.004407687375483883,0.0295379714,3.95715807114146E-4,0.8530948669,0.03937760797712324,0.1379310893,0.0028142185416203907,0.0286533077,3.1996718581754597E-4,0.583735441,0.031374488665155964,0.1687052573,0.006621406723650194,0.0297594593,3.76490371722837E-4,0.6100729739,0.028330799582786222,0.1475635465,0.004977274856786593,0.028653313,3.1996718581754597E-4,0.5837354524,0.0313744891432514,0.1687053023,0.006621411103382722,0.0297595171,3.7649302782388945E-4,0.6100773967,0.028330775633575583,0.1475646297,0.004977239998231952,0.0280986207,2.892853262783994E-4,0.8735893601,0.034652173322895635,0.1323498758,0.0031558612136784467,0.0296885422,3.4295043373642206E-4,0.9123411991,0.03939699520268011,0.1338563845,0.0032193691928699324,0.0278756305,2.9060454229072196E-4,0.8726618934,0.03461841742483327,0.1307064776,0.003166420218480169,0.0295200087,3.4322732991415474E-4,0.9142431702,0.03949120900909467,0.13263837,0.003216173658246706,0.0276608508,2.9161104231493015E-4,0.8717966177,0.03458786326155462,0.1292029049,0.0031765555244635656,0.0293626133,3.438880631833562E-4,0.9160273713,0.0395621196348224,0.1315558388,0.0032156021209098617,0.0274571126,2.9255085028076744E-4,0.8710586803,0.034550453021632004,0.1278542469,0.003183430068338238,0.0292120526,3.4469841891137244E-4,0.9176245915,0.03962276550166583,0.130537326,0.003220617176877749,0.0272658368,2.9321834867552203E-4,0.8705201484,0.034508276572439836,0.1266632573,0.0031915652899478647,0.0290656132,3.458410039309972E-4,0.9191141247,0.0396713035329065,0.1295495388,0.0032339607295080127,0.0270868289,2.9389283761262365E-4,0.870229806,0.03447075786808291,0.1255911833,0.0032027410135694705,0.0289234839,3.4728806486834525E-4,0.9205071847,0.03971638913597257,0.1286064344,0.0032513746323670546,0.0269195794,2.9467439658036125E-4,0.870089949,0.03443500993175405,0.1245806017,0.0032080905535847954,0.0287890239,3.4889683288903613E-4,0.9220387228,0.03976980140760072,0.1277296674,0.0032712719238852644,0.0267635611,2.954606572794422E-4,0.870060583,0.03440539428636155,0.1236151824,0.0032210811849439623,0.0286583114,3.5043687020631833E-4,0.9236233206,0.039815015810620996,0.1268886078,0.0032858718782082783,0.0266146302,2.9630896037750865E-4,0.8700626745,0.03437844747803484,0.1226960148,0.0032378687434792656,0.0285338972,3.517982376306055E-4,0.9251474601,0.03984773014865464,0.1261754642,0.00329195261205261,0.026474129,2.971514765233382E-4,0.8701436881,0.034356712648331185,0.1218323331,0.003252401881686825,0.0284160436,3.5299433423215164E-4,0.9267060253,0.03986142631667863,0.1256011885,0.0032931996599052417,0.0259297431,2.994494949069041E-4,0.8733261987,0.03426398543660676,0.1188394463,0.0033026929920899396,0.0279064823,3.5693276677828276E-4,0.9339337319,0.03987659732223902,0.1222754632,0.003310449365267501,0.0256146487,3.012640038238886E-4,0.8815947813,0.034307479344889216,0.1175769175,0.003339645190735088,0.0275683448,3.55437758264369E-4,0.9446066761,0.03974759161257447,0.1200754581,0.003321212730314034,0.0254928459,3.025194208641819E-4,0.9049154537,0.03391530912434678,0.1173532345,0.003340912899193872,0.0274742109,3.541355672620303E-4,0.970226412,0.039751177605198064,0.1193861749,0.003335146323626596,0.0258036557,3.016620625799671E-4,0.9688532764,0.03496225019932212,0.1205360744,0.0032827456496049155,0.0275450675,3.557456956872423E-4,1.0030170796,0.04022286409493983,0.1199598942,0.0033511717353785376,0.0341302054,7.516575017918733E-4,0.9597400354,0.033261738168652584,0.1898862127,0.007314157504456682,0.0322927928,3.245612422948864E-4,0.9550467226,0.04262525083797161,0.1466348414,0.0030857378372117095,0.0390303666,7.063929501346966E-4,2.3497835439,0.0734697340065962,0.2868853416,0.009537585543522008,0.0286851379,4.078786584267434E-4,1.1802349875,0.04745594267317845,0.1323093233,0.004227960028193266,0.0276415187,2.917550342324876E-4,0.8717190603,0.0345909847792745,0.1290156394,0.003175663710155721,0.0293319868,3.4251423328089594E-4,0.9153721632,0.039501951901140274,0.1312087505,0.0032185131660442214,0.0270315373,2.9438410283165765E-4,0.8699637785,0.034468667337162896,0.125163761,0.003199275386708684,0.0288522778,3.460144505652907E-4,0.9200395627,0.03966460072911361,0.1278885282,0.003260572649090954,0.0261073795,2.9839235915150376E-4,0.8701161539,0.034234981802244324,0.1195891716,0.0032861246172353237,0.0280614578,3.54423475520457E-4,0.9298992061,0.03982290126296677,0.1232016002,0.0032994411648035187,0.028070275,2.890570877871705E-4,0.8725953668,0.03467629203072324,0.132091498,0.003144215323415367,0.0296517853,3.434457744681102E-4,0.9106630453,0.03941290834231851,0.1337227466,0.003226949333348759,0.0278107189,2.8983616061492394E-4,0.87040506,0.03467071093877366,0.1301286265,0.003140957974886006,0.0294346349,3.4397965056090165E-4,0.9107944148,0.03952047771725438,0.132245813,0.00322907989990957,0.0275501927,2.9005689097140924E-4,0.8680410961,0.03466730326979588,0.1282123464,0.0031361224465890993,0.0292178362,3.448463425933353E-4,0.9107887904,0.03961022410943922,0.1307448177,0.0032342101044922854,0.0272960516,2.8974471522359127E-4,0.8656869979,0.034661102795496855,0.1264403324,0.003128850907282097,0.0289959873,3.455010853817973E-4,0.9107266277,0.03966847256953562,0.1292015741,0.003247501809083407,0.0270477311,2.8941147178368726E-4,0.8633874728,0.03466498746574128,0.1247722933,0.003120032692136414,0.0287664649,3.463206606600305E-4,0.9107294353,0.03971968860653366,0.1275846912,0.003269646158225688,0.0268033012,2.895461966595314E-4,0.8611681326,0.034671109414035194,0.1231254301,0.003120769456400136,0.0285324264,3.47398906158324E-4,0.9110550815,0.03978266391281509,0.1260029499,0.0032934433348700567,0.0265647875,2.8987756035954215E-4,0.8590481416,0.03469048153312375,0.1215192145,0.003126183455909138,0.0282964674,3.4862157133487884E-4,0.9113848344,0.03982716471204045,0.1244068008,0.003310319470987657,0.0263311149,2.901947621856742E-4,0.8569012763,0.034719559645825,0.1199529666,0.0031335341070427175,0.0280596262,3.4971273925895235E-4,0.91161082,0.039852633375976554,0.1227486075,0.0033320883841819085,0.0261064599,2.9021371435547283E-4,0.8548361498,0.034744564797965165,0.118554812,0.003138761857803169,0.0278167889,3.5041832143881975E-4,0.9117900053,0.03986498010785908,0.1210486565,0.0033550724284283342,0.0258914305,2.900155168262553E-4,0.8529473409,0.034768132175887735,0.1172590816,0.003138369162479137,0.0275746632,3.504497110856278E-4,0.9119750294,0.03987773949210261,0.1194070134,0.0033607078123514397,0.0249692453,2.856396331043716E-4,0.8474102324,0.03495921794033728,0.111839715,0.0030883824245063955,0.0263617652,3.447955916191505E-4,0.915122857,0.03995923833107934,0.1120624992,0.003345660921253079,0.0243151842,2.810462595374647E-4,0.8511816091,0.03529382780317261,0.1086507603,0.0030560590635653625,0.0253339737,3.3681894246018884E-4,0.9260867074,0.039905954179796276,0.10584161,0.0033622568313559868,0.0240118047,2.932524509701496E-4,0.8758058479,0.03710927776176734,0.1087177705,0.0031199942307638968,0.0247319077,3.281722108893439E-4,0.9569295484,0.039711257988132284,0.1011531057,0.0032697019741866383,0.0243599106,3.6805977775356E-4,0.9630063503,0.04382944392756997,0.1137603542,0.0035718997746297418,0.0245686654,3.205417289527215E-4,1.0088813522,0.04019118041312049,0.0995975817,0.0032196240463756016,0.0314068553,9.189096800012502E-4,0.9217675749,0.03398174109724221,0.1744503868,0.008631801144604757,0.0282473743,3.221645542265629E-4,0.9178174675,0.041436378328710145,0.116071099,0.002746751717938846,0.0396094341,8.061587932907511E-4,2.425712248,0.08500615706523852,0.28630611,0.010015940744633026,0.0264091625,3.616545312864198E-4,1.2813821718,0.048768343564242575,0.1078664197,0.0036602031364392877,0.0278453993,2.8882174433376723E-4,0.8705109589,0.034680389516266966,0.1301887762,0.0031265827991594913,0.0294221506,3.416474791360241E-4,0.9098875237,0.03942086428529948,0.1318971844,0.003225448495945951,0.0273028331,2.8765604460883487E-4,0.8652167572,0.034680870418719305,0.1261479278,0.0030970393927103996,0.0289042698,3.4119788979417796E-4,0.9093536288,0.03953047552205766,0.1279403879,0.0032433769438657604,0.0261118167,2.8324547657464894E-4,0.8537208357,0.03474356206551078,0.1178168572,0.0030275255572827127,0.0275831658,3.418640080499847E-4,0.9109315257,0.039685555609062596,0.118295437,0.003333035103325496,0.0242312175,3.2374372580792974E-4,0.8881834704,0.03652081758394792,0.1102419162,0.0033534693975046203,0.0253839421,3.2786887622950734E-4,0.8975983848,0.03923326639473191,0.110725265,0.0032676817470494277,0.0256313397,4.333382051008196E-4,0.5996250258,0.033540442692367674,0.1401382511,0.007043783287410253,0.026908895,3.1270593214712125E-4,0.6257792865,0.029487276713864235,0.1267799,0.0053637422570440504,0.0263102589,3.9270854332443543E-4,0.6340638809,0.03152010474284627,0.1491834752,0.006607120325830308,0.027525499,2.93521719809625E-4,0.6622424343,0.027585441830791837,0.1314946405,0.005187378817861676,0.026271335,3.929236567069995E-4,0.633692521,0.031524858080568735,0.148800963,0.0066140786206394615,0.0274860701,2.9327461533518374E-4,0.6622106566,0.02760161049649096,0.1310319115,0.005192582401849778,0.026222453,3.931475549968485E-4,0.6332024684,0.03152846827868427,0.148336816,0.0066201953898657705,0.027434868,2.929522145333604E-4,0.6621800322,0.027629428568104696,0.1304207773,0.005196815467187574,0.0261577505,3.93356072789019E-4,0.6325259359,0.03153613226126501,0.1476869513,0.006626819750076201,0.0273666596,2.925012820484724E-4,0.6621351146,0.027675312753427016,0.129623381,0.00519856057000397,0.0260165306,3.933001398423346E-4,0.6318492862,0.03155608172761631,0.1470271486,0.006627079447237674,0.0272581411,2.9597297173897485E-4,0.6544553911,0.027922685741167522,0.1295048304,0.0052032546545407515,0.0259443835,3.943450265947321E-4,0.6302245283,0.03155229446490382,0.1456587562,0.006643396119455771,0.0271276438,2.9158360722098214E-4,0.6618621661,0.02787757482278543,0.1268128317,0.0052238749027900735,0.0257521503,3.9574613074545655E-4,0.6282431044,0.03156509016302662,0.1440129013,0.006658369545166444,0.0268996942,2.9263116717123623E-4,0.6616626678,0.028117531186076773,0.124362403,0.0052486528747860625,0.0254069758,3.98989974811398E-4,0.6247053122,0.03160854613866319,0.1412702837,0.00670151050137206,0.0265024753,2.9653330335731266E-4,0.6625964059,0.028730273458496703,0.1205136443,0.00526803692090327,0.0245972844,4.0963764475448295E-4,0.6172249294,0.03169169028310102,0.1354291906,0.006772252357967769,0.0256006421,3.07E-4,0.6682095054,0.03021289281085146,0.1129303553,0.005365493639917953,0.025556836,3.376122035709018E-4,0.5136720397,0.029521183411238786,0.1285462801,0.006351641677550773,0.01900396,3.38311986190262E-4,0.4835948936,0.031021625440972624,0.1080126223,0.0064355699825268,0.0206963553,2.529802363822123E-4,0.6985384337,0.03664894826594619,0.091991065,0.0029315712510529232,0.0225982831,4.0420910430122677E-4,0.9940008308,0.04630824000110563,0.1080175855,0.0038544415937979914,0.0206166866,3.29802971484491E-4,0.7081319345,0.037532332807860475,0.089276061,0.0032271118666696384,,,,,,,0.0208869629,2.5947254189990896E-4,0.6992157615,0.0367752757297617,0.0933442203,0.002769851620574647,0.0206223085,2.5103386225766436E-4,0.6971706501,0.03646644345148016,0.0908662736,0.0026502822491198934,0.0195585957,3.0427290382155294E-4,0.7839495443,0.0354709004255601,0.0876330116,0.0028734435787048265,0.0190251382,3.339026804324877E-4,0.486757124,0.03082753240205904,0.1079509563,0.0063952930347248365,0.0188357021,3.3252067604887367E-4,0.4722663442,0.03116992194407936,0.1044102483,0.006439657133730025,0.0187067723,3.4406394754463886E-4,0.4630482353,0.03153290034234086,0.1025215023,0.006563376874749766,0.0186089881,3.476952688777919E-4,0.4557075908,0.031629134970782874,0.1008976135,0.006575566059283414,0.0186890203,3.3918284154715135E-4,0.45508344,0.0315528466544621,0.1020044032,0.006496710552271819,0.0184968929,3.441801853680714E-4,0.4523598028,0.03163201215540991,0.0999081271,0.006562360703283537,0.018488866,3.478332934036074E-4,0.4537716763,0.03194871574883723,0.0996355608,0.006720492690272046,0.0184036725,3.4201608149325377E-4,0.4523836553,0.03153280127105742,0.099656984,0.006549424249504684,0.0181816734,3.3977051078632473E-4,0.4515928014,0.031526708708648925,0.0972367824,0.006580932684658003
3,APPNP,0.1593526357,8.2777361759,1.1694227617,0.8963174975,0.0016143868805215185,0.0224865631,3.8711497000245285E-4,0.4788800127,0.02879376076513799,0.1490550844,0.006490713905264967,0.0292818668,2.95172830728033E-4,1.1966398629,0.030301266755698514,0.0923720992,0.004203833964371095,0.0273376378,3.682757119333286E-4,0.5412892599,0.02924432832191569,0.1654945986,0.006246125919319911,0.0281637864,2.6570660511172846E-4,0.572640587,0.027042326822964032,0.1500427824,0.004899007348432946,0.0290364124,3.97913307141141E-4,0.635071006,0.029665014259224617,0.1835761743,0.006366679197195348,0.0275947053,2.6574988240825244E-4,0.6387161803,0.02471565115468334,0.134667541,0.004664056710632923,0.0733812715,0.0019068251099668265,3.9027293042,0.11416668068661714,0.5124257814,0.024926834135124337,0.0417407517,0.0021150999976360454,1.3692572898,0.18473657256482812,0.3081460346,0.030659453256703714,0.0920621806,0.002399744569740705,4.5743861209,0.13676318050191727,0.8671166239,0.035624595366123106,0.033329142,0.001077606607255171,1.0776361134,0.10587957863063113,0.1897501756,0.011762171440682201,0.0292670126,2.871027690566568E-4,0.7899042124,0.03743972660156588,0.1539321466,0.0031026559590131807,0.0307800088,3.5984163183267164E-4,0.8563377269,0.03873900538217263,0.1564660487,0.003589972005461881,0.0290969314,2.882151973786254E-4,0.7876471887,0.03747221668116259,0.152915709,0.003165779051039412,0.0306557743,3.654326203282898E-4,0.8571269204,0.03889402487529415,0.1552193763,0.0036094154651411356,0.0289422133,2.9062174729362566E-4,0.7856332089,0.03750515551227591,0.1522902135,0.00325616476855825,0.0305254419,3.7063459093829873E-4,0.857835707,0.039041904141575885,0.1539387892,0.0036347412562657056,0.028786868,2.920085615183226E-4,0.7835520719,0.03754388007385491,0.1515718826,0.0033068162936576925,0.0303911855,3.752252656738349E-4,0.8584838208,0.039172066769574465,0.1527124537,0.0036548536222398838,0.0286370328,2.934655005277452E-4,0.7815805468,0.037581437918206374,0.1507823431,0.0033559767579648104,0.0302547239,3.792637604622936E-4,0.859073795,0.03929215190085674,0.151451814,0.0036704802138139907,0.0284904835,2.935251266927586E-4,0.7797749392,0.0376163205138408,0.1500576495,0.0033968876931685568,0.0301187638,3.8271529888417056E-4,0.859558057,0.03940573973420623,0.1502789326,0.0036851609191458656,0.0283622446,2.9551311307622207E-4,0.7783109312,0.03764394938100943,0.149535442,0.003447676608964362,0.0299857859,3.85367357206082E-4,0.8599518338,0.03949874239770173,0.1492005772,0.003698983914536531,0.0282380589,2.9701683453972773E-4,0.7769517048,0.037663328172109274,0.1489519942,0.0034948968511245076,0.0298560312,3.875074192838119E-4,0.8603873938,0.03956465591914076,0.1481946571,0.003711613395815895,0.0281241548,2.9826163011691597E-4,0.7757120006,0.0376758685898547,0.1484144062,0.0035266165087800517,0.0297303203,3.8925570002249166E-4,0.8608810606,0.03961408337952552,0.1472527379,0.0037210897597343712,0.0280229667,2.996331089849718E-4,0.7746577885,0.037682858078972724,0.1479505966,0.0035469930927477153,0.0296095034,3.90774871249419E-4,0.8613754518,0.03965578846776344,0.1463858262,0.0037271160432699167,0.0276446827,3.058038587068515E-4,0.7714255399,0.03764898452813834,0.146827495,0.0036787700390211943,0.0291021727,3.964454565258631E-4,0.8643423911,0.039694136909624325,0.1430994329,0.0037481483428487726,0.0274444079,3.118300819356593E-4,0.7710869127,0.037573337940619546,0.1465963709,0.0037657964629013076,0.0287803446,4.001874560752748E-4,0.8687181455,0.03968571530160443,0.1410074033,0.0037614670010515843,0.0273521527,3.1621353544717215E-4,0.7732500505,0.03749578050927864,0.1469385422,0.0038538159011556328,0.0285958509,4.0311288741492747E-4,0.8744889703,0.039637655114802134,0.1396803237,0.0037884568098369552,0.0273556455,3.20040622421592E-4,0.7794641247,0.0374137052562293,0.1474563505,0.003915910494380585,0.0285175977,4.042857900050409E-4,0.882929681,0.03945300435961753,0.1391040821,0.003799590899031105,0.0358218574,8.240285189239508E-4,0.8906608354,0.033062339542143715,0.2271091944,0.008661625367100564,0.0343919012,4.122996483141842E-4,0.9113083656,0.03634353190046339,0.1850190823,0.0035892882302763036,0.0429816132,8.07485603586838E-4,2.518378833,0.08739444735222027,0.279157747,0.00897086216592363,0.0290316869,4.078823359744817E-4,0.9684812643,0.040255409946987245,0.1466232418,0.00392974286690618,0.0289269001,2.899586177370833E-4,0.7856662919,0.03750605423128378,0.1522805096,0.0032809283747134745,0.0304416621,3.675295906454336E-4,0.8570091274,0.03898857532662613,0.1534065971,0.0036213211677507975,0.0284497945,2.936153946917634E-4,0.7796859205,0.03762509219922258,0.1499543192,0.0034370356413630627,0.0299835163,3.7992367654569783E-4,0.8586203822,0.03937672011480895,0.1493610037,0.0036743388520929857,0.0277812902,3.045701889548614E-4,0.7727822818,0.03768122925277253,0.1472699287,0.0036542361718969398,0.0292095839,3.923862892609782E-4,0.8620409333,0.03965970070487169,0.143668518,0.00373881010483282,0.0292357423,2.8699477347157384E-4,0.789589451,0.037438156885722884,0.1538030809,0.0031210177827112745,0.0307471249,3.5942175782776426E-4,0.8556515706,0.038722360361940746,0.1563250585,0.0035929894238642007,0.0290333412,2.893129793147898E-4,0.7869829696,0.03747096294465889,0.1526771636,0.003198043308024455,0.0305802892,3.6482050380975023E-4,0.8558650097,0.03886727218367659,0.1548665585,0.0036204310516843156,0.0288216997,2.9012238796756104E-4,0.7840849469,0.037515851423098476,0.151635856,0.0032726658857879154,0.0303965488,3.6985402525861467E-4,0.8561405991,0.03901928401444599,0.1533054971,0.0036474215550166395,0.028621822,2.930801938036755E-4,0.7815241257,0.03756252415639822,0.1507982965,0.0033707856650935252,0.0301979314,3.745103469865686E-4,0.8563997114,0.03915709903708394,0.1516075044,0.0036772323831925553,0.0284183597,2.9400510199654697E-4,0.7790754079,0.03761742015343423,0.149834241,0.003437812385805834,0.0299812003,3.782710668290664E-4,0.856346794,0.039273372264169014,0.1498282451,0.003701106321088331,0.0282274888,2.9642199648474135E-4,0.7768957986,0.0376691276246212,0.1492143013,0.0035244313016428623,0.0297506258,3.808818714509789E-4,0.8562275513,0.039376165798614776,0.1479854974,0.0037189922021967185,0.0280395604,2.975197472437754E-4,0.7748763815,0.03771065493995033,0.1484231007,0.0035586977955426335,0.0295072229,3.8287465311770115E-4,0.8561913486,0.039446170067574365,0.1460081995,0.0037314735695164717,0.0278581941,2.980738163609813E-4,0.7729652229,0.037741715528046685,0.1477288368,0.003596247905804048,0.02925269,3.842056740861592E-4,0.8561377293,0.03948880936417303,0.1440149071,0.0037316263210562767,0.0276863319,2.994494949069041E-4,0.7712556272,0.037762228588895545,0.1470073324,0.0036263232067757006,0.0289915085,3.8516879416692105E-4,0.8561713401,0.03951865580962996,0.14200106,0.00372853697849438,0.0275244271,3.012125495393577E-4,0.7697170941,0.03776815706385473,0.1464286262,0.0036638523441863756,0.0287278541,3.858846978049272E-4,0.8562102922,0.0395444782997576,0.1400760613,0.003729708433644646,0.0268537583,3.0688108446106613E-4,0.7656864308,0.0377270481617632,0.1451647877,0.0038503459584821723,0.0273766147,3.866432464171591E-4,0.8557111061,0.03973104173061663,0.1314825429,0.0037299182296667037,0.0264359735,3.1313894679518866E-4,0.7676358329,0.03757892164498604,0.1451703317,0.003956859739743121,0.0261223236,3.8546984317842556E-4,0.8592451009,0.040005725227772085,0.1243796581,0.003770914743135941,0.0262632175,3.189043743820395E-4,0.7743534429,0.03745733769236677,0.146788641,0.004084196004111458,0.0252144802,3.790250651342204E-4,0.8716685122,0.040156892832986964,0.1170258814,0.0036954665470005275,0.0263027396,3.1965762934740036E-4,0.7857387157,0.03729260276515974,0.1497016759,0.004248877381144342,0.0247938729,3.754570548012116E-4,0.8959958823,0.04040670658442729,0.112208639,0.003626024682762102,0.0347761265,0.0010139896449175405,0.8597853884,0.033447213501276905,0.2398538167,0.010965598843656464,0.0324756423,6.102720704734897E-4,0.9069598522,0.035372161455019965,0.1744618714,0.006125482185101839,0.0449467209,8.576840910265271E-4,2.5429421922,0.08717452997865834,0.3059108812,0.009312363931891839,0.0269698867,3.6100554012369394E-4,1.1437544906,0.04209879657424901,0.1245760182,0.0032471596819374313,0.0290614192,2.8813712013553547E-4,0.7875797213,0.03745424700885068,0.1529173811,0.003202419710156681,0.0305020316,3.605162964416449E-4,0.854777055,0.03877910173018452,0.1543517292,0.0036081064285854985,0.028630258,2.9174646527421717E-4,0.78225856,0.037526921696296914,0.1509614078,0.0033925981194358992,0.0299803134,3.6720294116469166E-4,0.8542601773,0.03904351416048509,0.1499639863,0.0036649279665499565,0.0277016736,2.9669512972072866E-4,0.772874514,0.03769360411263428,0.1476746321,0.003680782661337124,0.0285239185,3.736669640201017E-4,0.8516608512,0.039414297494690935,0.138623892,0.0037141674706453395,0.0262575463,3.24601293897606E-4,0.7753321035,0.037578727173761484,0.1393035454,0.0037242858375801393,0.0287513097,4.0596305250601317E-4,0.8466463036,0.039172599428682287,0.142254786,0.003619808420344922,0.0266658343,3.8650614484119134E-4,0.5064887931,0.03069581637617739,0.1565274529,0.00655717789906603,0.0277858991,2.7076742787861323E-4,0.5531844017,0.027859425819639568,0.1471978218,0.004931583315731369,0.0273118157,3.682757119333286E-4,0.5410342352,0.02924768572041214,0.1653167456,0.006248370347538629,0.0281059075,2.6558237893354296E-4,0.5722300652,0.02705959949814483,0.1495693706,0.004897329374261037,0.0272804366,3.6827163887543664E-4,0.5407285786,0.029252097531630102,0.1651231432,0.006251792782874365,0.0280350325,2.6539027864637394E-4,0.5717538943,0.027080547778802408,0.1489996943,0.004893801691936444,0.0272333656,3.658606292018861E-4,0.540291671,0.0292548114333352,0.1648208263,0.006243543224804326,0.0279468945,2.652074659582569E-4,0.5712185008,0.027107781705628366,0.1483064889,0.004890618365810197,0.0271825087,3.660642020192633E-4,0.5398054457,0.029261682726733265,0.1645411565,0.006254772497861133,0.02783343,2.64892430997943E-4,0.5706352721,0.027139774372680402,0.1474047349,0.004880632745864004,0.027050196,3.6876550814847096E-4,0.5384588815,0.029274277224211703,0.1633980056,0.006265858839776077,0.0279907419,2.662123212775847E-4,0.5685096607,0.02721753640578074,0.1487742697,0.004897385322802362,0.0270122549,3.665787773453341E-4,0.5382153192,0.029287539364036712,0.1636036482,0.006309433492794738,0.0274685553,2.6383138554766374E-4,0.5691788608,0.027234273865847793,0.1442256457,0.004845603161630139,0.026854201,3.668896291802209E-4,0.5365902015,0.02931379349384859,0.1628597943,0.006377392257027946,0.0271461232,2.6368352242792873E-4,0.5681470227,0.027369914778822384,0.1411688763,0.004809936901873038,0.0265738036,3.661843797870139E-4,0.5336305394,0.029358625649032005,0.161933408,0.0064846837239760586,0.0266080768,2.6577434037167695E-4,0.5667542568,0.027728603985776132,0.1364017415,0.004773007018641393,0.0259386845,3.694157549428557E-4,0.5280855294,0.029485462010963977,0.1597449143,0.0066601302539815235,0.0254971788,2.705697691908688E-4,0.5649806373,0.028657571373024618,0.1268613809,0.004701794019307949,0.0275942933,3.490329497339757E-4,0.7961199376,0.03749664448987402,0.1475155121,0.0037763917964109602,0.0303278214,4.0838951994388883E-4,0.8592291236,0.039325207691759234,0.1583528984,0.004117314537413919,0.0273345504,3.6830286450148606E-4,0.5412585211,0.0292446857052696,0.1654714462,0.006246195482051454,0.0281617651,2.657178955207948E-4,0.5725885211,0.027044776556666168,0.1500266704,0.004899080219796365,0.0273345434,3.683015069206207E-4,0.5412583888,0.029244676233461706,0.1654710153,0.00624618363482855,0.0281618255,2.657197772089989E-4,0.572594849,0.027044659879539988,0.1500274587,0.004899067156102272,0.0309325872,3.1268034795938165E-4,0.8847607346,0.034301438934831875,0.1697661264,0.0033204847537671362,0.0301765908,2.984091151422825E-4,0.9266851557,0.03743975491372773,0.1425957974,0.003147006673014851,0.0307228082,3.1560893523473004E-4,0.8838200609,0.03424362971415267,0.1679084863,0.0033485477449186835,0.0300555754,3.0109799069405956E-4,0.929420604,0.03759012105593702,0.1418261686,0.0031921289134369244,0.0305144026,3.176318623815942E-4,0.8828742279,0.034188816329320325,0.1660107958,0.0033686765947475578,0.0299310359,3.035786553761644E-4,0.9319195127,0.0377140234528219,0.1408225668,0.003230001393188554,0.03031455,3.1935246985110357E-4,0.8820326628,0.034138300484939196,0.1642571054,0.0033840545208373932,0.0298060779,3.0577606184919054E-4,0.9342728193,0.03781453655672644,0.1399165462,0.00327031542821178,0.0301232264,3.2080523686498635E-4,0.8811750509,0.03408857437617478,0.1626985586,0.0034011265780620396,0.0296807253,3.077580218288388E-4,0.9365095338,0.03789159499150174,0.1391101131,0.0033162367225516333,0.0299373324,3.2214592966542355E-4,0.8803661237,0.034041649813133325,0.1612051497,0.00342078879792366,0.0295591591,3.093784090721264E-4,0.9387106878,0.03794410407428274,0.1383701685,0.0033626510375000256,0.029760426,3.233063562629105E-4,0.8796754426,0.0339917554121584,0.1598055515,0.0034381265247224397,0.0294424191,3.1082631806203287E-4,0.940835294,0.03797831574727874,0.1375943347,0.0034030903602461104,0.0295917125,3.2392900456735884E-4,0.8789431413,0.033932119989767806,0.1585361999,0.0034522389836162846,0.0293301787,3.123955825551955E-4,0.9429236783,0.038007656610214734,0.136833301,0.003445394462177009,0.0294319745,3.2417587818960253E-4,0.8781770823,0.033873644135227025,0.1573366956,0.003460153031297893,0.0292223523,3.140605037249988E-4,0.9449916272,0.038039448431858205,0.1361181707,0.003482114587431034,0.0292805023,3.2453813335261544E-4,0.8775741332,0.03381492608301843,0.1562619593,0.003471135405022397,0.0291208997,3.156184405258983E-4,0.9470869519,0.03807930348627716,0.1354824965,0.003514638103702855,0.0286742752,3.2554415983088994E-4,0.8762459401,0.033565703284751836,0.1522934882,0.003486556610755087,0.0286906061,3.2194875368604864E-4,0.9569511386,0.03824968947586372,0.1329405214,0.0036134953991945255,0.0283292699,3.2635410216511757E-4,0.8814592598,0.03324033184250723,0.1509515337,0.0035479998590755325,0.0283956545,3.233836730572525E-4,0.969103367,0.03809798599663767,0.1313381823,0.0036524818959168025,0.0281915429,3.252030135161727E-4,0.8968983908,0.0328097296697184,0.1510764877,0.0035577528019804863,0.0282784567,3.200828017872875E-4,0.9925420668,0.03754930882186781,0.1307252828,0.0036240073123546537,0.028370791,3.263372488699382E-4,0.9504421534,0.03366604454045649,0.153586523,0.003528635997095762,0.0283114677,3.1728851224083107E-4,1.0236494378,0.037334488720216864,0.1313272582,0.003569523917835542,0.0369296369,7.685980744186131E-4,0.9762313188,0.03194191633261849,0.2356582899,0.008380224638993874,0.0327622218,2.764959312539698E-4,0.9793178985,0.0395489282155661,0.1573270914,0.0025272564175405706,0.0427009124,7.342737908981908E-4,2.4688476867,0.0903135671757018,0.3324528586,0.010611413289472802,0.0295209244,3.565683665161564E-4,1.2208625816,0.04318403604342697,0.1436981283,0.004022422901685003,0.0304878696,3.1754842150450064E-4,0.8827401549,0.03419159980170568,0.1656688741,0.0033754124192459803,0.0298698686,3.000916526663146E-4,0.930897856,0.037607468340743175,0.1401975964,0.0032092728148289296,0.0298709958,3.2232437078198105E-4,0.87984537,0.03404035049760798,0.1605174634,0.0034315860764375416,0.0294564414,3.058103987767584E-4,0.9378081714,0.03782172046589102,0.1373129458,0.0033382213827126564,0.0288748302,3.2451810427154906E-4,0.8750243827,0.03365952086705929,0.1533534258,0.003482300963443568,0.0287980515,3.1763815891671456E-4,0.9513383619,0.03809072847820057,0.1332740134,0.003580748245827958,0.0309020964,3.1262117650600704E-4,0.8839572419,0.03431382826208699,0.1697327945,0.00332783352949032,0.0301399528,2.972641922600164E-4,0.9251363213,0.037430141517231806,0.1425313544,0.0031477873181013994,0.0306498055,3.152570379864659E-4,0.8819177913,0.03428325407542289,0.1677424783,0.0033583707359372936,0.0299732056,2.990501630161736E-4,0.9261854981,0.03758060368062227,0.1414972319,0.00320059088294646,0.0303898733,3.1711985116040907E-4,0.8795774336,0.03426485674856966,0.1656395813,0.0033918251723813833,0.0297905359,3.001766146787587E-4,0.9270553198,0.03770025903094036,0.1400808058,0.0032357119772934055,0.0301315628,3.184603586005643E-4,0.8771532074,0.03426000808522963,0.1636583025,0.003418940771642586,0.0295943645,3.014813427063108E-4,0.9275440053,0.03779487702056986,0.1387140772,0.003272117968533531,0.0298775156,3.1927417684491803E-4,0.8744525151,0.034261128936449246,0.1618051777,0.003444816540833488,0.029385354,3.0284319374884424E-4,0.9280101582,0.03785773238058508,0.1373684911,0.003314771636176465,0.0296225459,3.194886539456448E-4,0.8715861716,0.03426362276525937,0.1600332358,0.0034595558963543284,0.029164336,3.0463584818599403E-4,0.9284414294,0.03792168284767963,0.1359108883,0.0033748402925175584,0.0293683233,3.1899059547265654E-4,0.8683392836,0.03425979239575161,0.1582549224,0.00345108446723635,0.0289411149,3.0654200364713477E-4,0.9289818565,0.03798529250907514,0.1344242174,0.0034294525802232635,0.0291151461,3.1809589749004936E-4,0.8648928517,0.03427620721433455,0.1565137889,0.0034443263492299914,0.0287195684,3.082482765564148E-4,0.9296921875,0.038062323392036905,0.1330799092,0.0034663499534813274,0.0288704873,3.177278709839601E-4,0.8615542181,0.03429800240538799,0.1549353231,0.003452212044472355,0.0284929871,3.097434422227531E-4,0.9303730669,0.03813565288545615,0.1318270176,0.003507477156019694,0.0286312845,3.165327787133585E-4,0.8580139331,0.034340849683722155,0.15359478,0.0034668546263147523,0.0282634024,3.1119607966682356E-4,0.931063995,0.038215099188671484,0.1305231168,0.0035463510824508054,0.0276612266,3.1052214091751977E-4,0.8510591251,0.03443478237189833,0.1489199573,0.0034889259092161875,0.027092205,3.103610800342079E-4,0.9352134591,0.03841369373023115,0.1235136423,0.0035662298019056484,0.0270679623,3.0558795787792424E-4,0.8602561174,0.034260379463747916,0.1473556314,0.0035093053443666024,0.0260356598,3.005262051801806E-4,0.9448914832,0.038435359423322685,0.1175835385,0.003536630317123914,0.0268268778,3.0597385509222844E-4,0.8831428538,0.034123952159736716,0.1492576811,0.0035974974635154364,0.0253279926,2.89846511105447E-4,0.9696506947,0.03821586521328544,0.1117028355,0.003279035986383803,0.0269761029,3.148872814198757E-4,0.9336018468,0.03518698249353019,0.1546084478,0.00366701145348634,0.0251848289,2.831677947789967E-4,1.0169170328,0.03784397904554963,0.1088875344,0.0031342592426281523,0.0352604881,9.498405129283547E-4,0.9416351146,0.03268626422520628,0.2345181676,0.010003932426800973,0.0300547903,3.431836243179444E-4,0.9450577779,0.03894429624476478,0.1305073887,0.002712395988789248,0.0421991104,6.775271212283682E-4,2.4071752749,0.08615402205933279,0.3263184408,0.009601662668517365,0.0268624438,3.042745470787854E-4,1.2667557058,0.04241965984069179,0.1137485362,0.0032120580629870312,0.030683812,3.13341666555854E-4,0.8822306121,0.034289863181412666,0.1678745012,0.0033489487902922613,0.0299350428,2.963950067055786E-4,0.9248456332,0.037454199097030495,0.1408653483,0.0031742756654077795,0.0301496173,3.150618986802435E-4,0.8772018064,0.03426838116981892,0.1636615808,0.003413521056035835,0.0294730749,2.9677095545218034E-4,0.9254829874,0.03759626081141581,0.1372582101,0.0032518891432519654,0.028940042,3.0855631576747866E-4,0.8621915498,0.03425130831077844,0.1553849181,0.003417544732699193,0.0282482197,2.9869549712039517E-4,0.9275856877,0.037742693147151014,0.1287130398,0.0034089124365404284,0.0269524726,3.5618534501015057E-4,0.8834900153,0.0351008459014879,0.145939736,0.0034334318108854294,0.0263911248,3.423594602168896E-4,0.9202177975,0.038217293598579165,0.1196200708,0.0034445346565247386,0.0283416831,4.206043271294293E-4,0.5994201744,0.03165880548915262,0.1741951465,0.0066301744320945285,0.0270193547,2.757680184502909E-4,0.6085066551,0.02637992553059997,0.1305304095,0.004774536417287023,0.0290092632,3.979861806646055E-4,0.6348853848,0.029667739195968403,0.1833689245,0.006371748818024765,0.027559789,2.656143821407267E-4,0.6383916887,0.024754118970385517,0.1342872407,0.004667026997993476,0.0289751918,3.9799246224017865E-4,0.6346697085,0.02966730601183734,0.1830878249,0.006375589698216158,0.0275163142,2.654637451705976E-4,0.6379854261,0.02480067480936759,0.1338133968,0.0046715773567393695,0.0289322665,3.9796984810409945E-4,0.6343873691,0.029669188040794107,0.1827575185,0.006381815807432866,0.0274608459,2.652527096939822E-4,0.6374903352,0.02486363143227473,0.1332036221,0.004677211455557681,0.0288784351,3.9792461597644343E-4,0.634066154,0.02966821946123495,0.1823373726,0.006388760834465476,0.0273866854,2.6510375327407196E-4,0.6368257054,0.024947115965578064,0.1323613118,0.004685006296687338,0.0287263387,3.9942708971725993E-4,0.6316937685,0.02966187556443456,0.1811863589,0.006380921328460334,0.0272698163,2.6658206991468875E-4,0.6280788082,0.025233794145946425,0.132029561,0.004714478974393671,0.028699935,3.9754496601013576E-4,0.6328189514,0.029669440271093757,0.1808509017,0.006421439869686549,0.0271577114,2.6659707425251314E-4,0.6350897758,0.025260105007699395,0.1299660914,0.004718563976465721,0.028535051,3.9689671200452136E-4,0.6315543012,0.02966535105135282,0.1795355567,0.006447948898680882,0.0269604542,2.68858698947979E-4,0.6342118451,0.025574455282566626,0.1280502784,0.004739631314775444,0.0282360754,3.9567789930699946E-4,0.6289804444,0.02964518399335717,0.1772506067,0.0065033522893966,0.026650112,2.73347763846716E-4,0.6343131195,0.026146394015236593,0.1250310218,0.004759974894891779,0.0275552113,3.9084651719057187E-4,0.6220286532,0.029509607266109118,0.1734928154,0.0066122329813762615,0.0260511134,2.828939730711844E-4,0.6387415863,0.027453497882783534,0.11930782,0.004822200638712578,0.0247851471,3.158749752671142E-4,0.4835135773,0.026256520866253397,0.1211481254,0.005716218417800355,0.0197493679,3.284113274538502E-4,0.4547786754,0.0290426619131236,0.1143805143,0.006009328581463989,0.0217414095,3.2551804865475585E-4,0.7007610716,0.03726897697817851,0.1056917577,0.0034557236579333137,0.0240827008,3.65617286243416E-4,0.9668089133,0.04364992300107756,0.1201060279,0.0035381917698168934,0.0236372985,3.809580029347067E-4,0.7263904166,0.0359684349951454,0.1174804853,0.004371006863412593,,,,,,,0.021939256,3.336060551009229E-4,0.6991282554,0.037445222832826086,0.1067303468,0.0034018858005523934,0.0217399598,3.3562925974950396E-4,0.6999444295,0.03771392561110551,0.1057000539,0.003543629636403895,0.0243257289,4.051974827167612E-4,0.783481234,0.03646739804263529,0.1245138195,0.004708766080407902,0.0195701012,3.328813602471607E-4,0.438460257,0.029668246645192905,0.1112601332,0.006113822781206534,0.0196172278,3.2521223839209986E-4,0.4395835536,0.029749419927117906,0.1118255404,0.006106927050489468,0.019569194,3.491045688615375E-4,0.4376977664,0.030382482765567397,0.1113860142,0.006360192214076553,0.0195641675,3.250338443916264E-4,0.4387748283,0.02962148910841587,0.1120459239,0.006117182521390056,0.0193583859,3.2302631471754745E-4,0.4331562413,0.029530205823867874,0.1090269666,0.005845011377234436,0.0193479895,3.270015290484129E-4,0.433573549,0.029706092607409678,0.1090368781,0.0060690023891905,0.0193632707,3.2050273009757654E-4,0.4344340615,0.02979841438734618,0.1083818514,0.005904000508130059,0.0193477187,3.094478954525301E-4,0.4384801673,0.02995664128369534,0.108596136,0.005984799411843308,0.019293684,2.853734395489531E-4,0.4339294364,0.029550551111612117,0.1074940302,0.005957933786137607

==> tables/quantification_acc_comp/ppr_CiteSeerFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.265128103,15.0721250642,1.4503311818,0.6563450009,0.004094353673047799,0.109677778,0.0013704510206497714,9.8405619178,0.11864333389196377,0.8341542615,0.017307215547279695,0.1494217936,0.0010751320849086404,13.8459047252,0.09072486110763686,0.6561150638,0.00802157852295918,0.0956270975,0.0014529328959040056,8.2312974254,0.12774332126573193,0.894265331,0.01886804815024596,0.0868559842,0.0012839225054496084,7.4246331925,0.11751367645938067,0.5856570058,0.013036326821616586,0.0930248951,0.0016883554128204168,8.0728517575,0.1648059648344076,0.640772946,0.014453961602273614,0.0824136581,0.0014622763076792293,7.1054715667,0.1438229250710748,0.4412553853,0.010814528376216876,0.1496546,0.003563132470172839,13.1801895412,0.343837905219887,1.3440067098,0.05983592369973075,0.110339038,0.0019576644247674318,9.5637163818,0.17468141516200286,0.742519527,0.023010863260642788,0.1150160775,0.0017630899012812706,9.9938946387,0.17205181007766235,0.8583994341,0.02054620548909214,0.0910779953,0.0016165630207325664,7.8177960053,0.14900215411865694,0.6107714622,0.018809402010696672,0.2033063772,0.001377004357291581,19.1581849455,0.1357208212139906,1.2431168711,0.015912604186618856,0.1976043876,7.595636905487255E-4,18.7056717676,0.07846485075497181,1.1370335525,0.00580751495908534,0.2033818919,0.0013714233482043391,19.1734303604,0.1352210741785466,1.2406691438,0.01572163165832351,0.1978882811,7.552363868352743E-4,18.7336022966,0.07885770217296469,1.1392147624,0.00582258774085887,0.2033773873,0.0013683427933087527,19.1868800847,0.13618050071504365,1.2335132586,0.015255412252705595,0.1982957634,7.512908890702722E-4,18.7685483353,0.07915746578181997,1.1427925934,0.005816266843947242,0.2035725255,0.001379251246147706,19.205120455,0.13867962998220035,1.2387352593,0.015387850532156855,0.1987324366,7.495238488533903E-4,18.8012947807,0.07956195439404438,1.1479342198,0.005722241431467218,0.2038874887,0.001378204629218753,19.2243611162,0.1390680939576005,1.2359126166,0.014977417100421555,0.199280151,7.73594208871809E-4,18.8503108618,0.08282372286971892,1.1516472542,0.0058166774880510615,0.2048994288,0.0013528536506215297,19.3065848055,0.13797962274915815,1.2401332215,0.014558110282588192,0.200712339,8.95450166117579E-4,19.0010547737,0.09253017747200099,1.161644714,0.006635061341087963,0.2069180268,0.0013495884557893935,19.4701410234,0.13595066980710319,1.2606518448,0.014408883371031913,0.2027896187,0.0010752278828229855,19.2150850855,0.10724746990022656,1.1854792197,0.009068714958581508,0.2087045481,0.00139713743060588,19.6285587123,0.13534677415808624,1.2759200009,0.0147738090552166,0.2047716298,0.0013003168844554778,19.3977035015,0.127155075230995,1.2074587405,0.011301171222488403,0.2104338825,0.0014569732324239866,19.7854179418,0.13859530278837015,1.2883750324,0.014880924534450137,0.2060771848,0.001469190253166689,19.5112059929,0.14121951024557478,1.2238831202,0.01442842281748078,0.2124914529,0.0015632475811591714,19.9511091904,0.14460082715531056,1.3094801048,0.0161282024726874,0.207150352,0.0015498954803469813,19.5937600941,0.15080652009114195,1.2434834951,0.017207467216298858,0.2176990138,0.0017773890963995475,20.3575338347,0.15710555797934075,1.396026596,0.019878941470812775,0.2076172715,0.0015341228764346093,19.6217510371,0.14975013639392787,1.2459126147,0.017072488365788976,0.2197631231,0.0017240669940579456,20.5748150315,0.15158560418126782,1.4121598527,0.019334122685035388,0.2072209253,0.0013708435359296115,19.6144744326,0.13804380550390516,1.2370515791,0.01359053586140002,0.2220222027,0.0017097663583074737,20.7525111989,0.15383250672078383,1.4360102849,0.019927799702927566,0.2073730644,0.0013458673783103593,19.6371203648,0.13975826316536707,1.2266226587,0.012970232573088271,0.2243009312,0.0016631094371688231,20.9105586867,0.15207994126445473,1.4587177443,0.01872271417289705,0.2081001618,0.0012979318163909843,19.7114155268,0.13571656238646776,1.2325745644,0.012567251091627001,0.2068265194,0.0015483914233810519,19.4429241043,0.1655957253645154,1.2830108944,0.018940601732785577,0.2001728436,8.974658767886387E-4,18.9020544914,0.09671155759783832,1.1579450818,0.007347954205083208,0.2110370339,0.0015926116915306128,19.7724774952,0.13450774370644986,1.307873204,0.016062396863482112,0.2047109571,0.0012150790097767306,19.3882645982,0.11890480331340697,1.1978821054,0.010251071602520392,0.2033398804,0.0013740469424295518,19.1636102623,0.13607451067705517,1.2424149881,0.0159500559560147,0.1977421958,7.619652223034854E-4,18.7142146386,0.07915044812886406,1.137380262,0.005840857300088746,0.2038191095,0.0013746941478016118,19.2146179275,0.13720386028461443,1.2394470592,0.01574354979031095,0.1984035996,7.599269701754241E-4,18.7679179387,0.08004321991274464,1.141022791,0.005916667474178349,0.2078765567,0.0014748491448280396,19.5071896827,0.13366491272207529,1.2667290486,0.015200754126029406,0.2026401151,0.001032024224521886,19.1644942899,0.09919093461602224,1.1875766615,0.00964112711253202,0.2039973305,0.0013876372004237995,19.2166713183,0.1345354370193965,1.247849927,0.015108901151308125,0.1988512224,8.97457519886039E-4,18.8570953546,0.09789440221483556,1.1591153735,0.007929223606381649,0.2037177274,0.0013920107758203597,19.1901060023,0.13791854634167228,1.2392921944,0.014679592330851698,0.1990473051,8.89693205548969E-4,18.8692713578,0.09889785936004884,1.158165112,0.007822044809383285,0.2038346768,0.0013853454442845656,19.2087569542,0.139419430313712,1.2356834339,0.014504128860431433,0.1991878881,8.769846064783577E-4,18.879429884,0.09980036001438071,1.157873137,0.0075836756259745185,0.2043815751,0.0013562341243310463,19.254492896,0.13916710068115956,1.2370920341,0.014374253163208167,0.1993302517,8.573453213262436E-4,18.8930722129,0.0984841054790061,1.1544607519,0.007108863833271812,0.2052142095,0.0013507634878097644,19.3214540805,0.1412834317250257,1.2462248456,0.01449725008406767,0.1996085062,8.227241335952167E-4,18.9161456797,0.09306668202423465,1.1531562898,0.006607063795665969,0.2059118211,0.0013597459321505617,19.3739865682,0.14070569078043715,1.2586572552,0.014834579973831414,0.2007302552,8.708771440335313E-4,19.0239522209,0.09367178427360076,1.1591801381,0.006676387271571355,0.2073888912,0.0014201707643801149,19.5059670355,0.1437114332403654,1.2707074455,0.015151999538014776,0.20328942,0.0010879434727962662,19.2315088961,0.10889617796782401,1.1815027948,0.008332217411949835,0.2092399666,0.001431354603164429,19.6618861353,0.1423908832861149,1.2823868379,0.014927665557614827,0.2056494043,0.00139311449637135,19.4515600477,0.13369396260115862,1.2197810996,0.01348377217250425,0.2113189359,0.001514184268839166,19.8316218464,0.14372659774377183,1.2995871166,0.015319253571894422,0.206396719,0.0015081949476112165,19.5245042898,0.13996585485038843,1.232875922,0.016998580146588713,0.2131127474,0.0015852343675305553,19.9961291786,0.1484350913295101,1.3246542336,0.0157974267208302,0.2068998384,0.0015382093485608516,19.578752435,0.14398341313151317,1.2342279365,0.016590010427965377,0.216262501,0.0016796898523239341,20.2946429694,0.15140923462259492,1.375835792,0.018982364236311555,0.2070598178,0.001450728093062239,19.581950942,0.14208349749355131,1.2322278986,0.01563197105294147,0.219243932,0.0017501325664074708,20.5404301556,0.15083580586518575,1.4185512029,0.021334401022761337,0.2069840229,0.0013888567240719972,19.5863194744,0.14024689817247296,1.2254768414,0.014145842286693288,0.2202354059,0.0017205653140755803,20.6310255652,0.15034122397399857,1.4132900322,0.0193280042684184,0.2080068191,0.0012817125262710044,19.6883660118,0.13542389513671507,1.2360475939,0.012777911136019064,0.2224166052,0.0016071437396822973,20.7969126431,0.14468439994691895,1.4293611783,0.0179508688926191,0.2088250412,0.0013255489428912084,19.7322911418,0.13942120197086239,1.2390327239,0.013314913706066593,0.2056222041,0.0013846129423055384,19.3799998071,0.14651442575732945,1.2518535383,0.01429526225712561,0.2001112261,9.216279075635677E-4,18.9497574377,0.0991150712000955,1.1549240215,0.007566200499590267,0.2065329125,0.0013687596575001763,19.4418285937,0.13783790273723698,1.259253389,0.014108825748445545,0.2013077035,7.89201495183581E-4,19.0774320333,0.09583002077115502,1.1608103825,0.006267116880990812,0.2039404452,0.0013895423707105876,19.2132471905,0.13490901725607524,1.2478109776,0.015148184973784814,0.1988139002,8.998322065807602E-4,18.8559764986,0.09810271221531033,1.1583379529,0.007950413511258393,0.2036586008,0.0013839205179489176,19.1927966591,0.1374027056174659,1.2381627499,0.014410755254323072,0.1989894227,8.93399686590498E-4,18.8699275378,0.0997566801171731,1.1565105258,0.007850353941065332,0.2049653653,0.0013675295243613572,19.3101446132,0.13755775620443944,1.241121061,0.01415601854336169,0.1995586908,8.618851431600385E-4,18.9355103093,0.09968710510392004,1.1542167137,0.007187350902801393,0.2208680653,0.0016182230995755807,20.7693919137,0.14682643072349064,1.4451750276,0.020309566391235438,0.2073509944,0.001235488567328731,19.6326183579,0.12835895378585788,1.2466208551,0.010166087202065502,0.1085249606,0.001082556234105185,9.6089507148,0.10857340495719935,0.9782610909,0.015138610801523369,0.096834081,0.0010619336137442869,8.4352982602,0.1097653839104114,0.6638566678,0.013139758787740359,0.0955932275,0.0014510975156756352,8.2299812839,0.12768181778937832,0.8936380365,0.018877788191416917,0.0868337356,0.0012837947655291325,7.4237236385,0.1174257622628016,0.5853656107,0.013059168311956163,0.0955561542,0.001448793290983914,8.2290172035,0.12761200822806607,0.8929795668,0.018886865277223747,0.0868188827,0.001283315237967663,7.4239740463,0.11727610715742572,0.5851249714,0.013081395988196366,0.0955283515,0.00144645393981281,8.2296796204,0.1275779739492676,0.8924478508,0.018871562547918493,0.0868154593,0.0012823755300223098,7.4260300967,0.11703617736409541,0.5849004221,0.013103777318010254,0.0954909923,0.0014455946873172991,8.2315684735,0.12754975034863847,0.8918736191,0.01885078741060967,0.0868360426,0.0012807931136604382,7.4313894615,0.11667930986254589,0.5845713512,0.013135525798383558,0.0955218452,0.0014379551453365992,8.2429997388,0.1262357169029431,0.8902192242,0.018828167090824324,0.0869846556,0.001265188128303455,7.4483484504,0.11534610189338866,0.5833394086,0.013087097157123882,0.0955359634,0.0014384502076888169,8.2446481226,0.12711317642164402,0.8901633355,0.01889147315589761,0.0870695077,0.00126951211100958,7.4648081953,0.11516218793510308,0.5842824185,0.013207189330058081,0.095936417,0.001465386297192655,8.2934658964,0.1305191162052517,0.8892264174,0.0189868845785716,0.0874761157,0.001250471511070924,7.5071769586,0.11322165334422564,0.5848582937,0.013217296319595775,0.0966481259,0.0015231047239109988,8.3948661761,0.1363617379582704,0.8843426869,0.019492942235588756,0.0883356338,0.00121579768053735,7.5838200933,0.11029589945233684,0.585634627,0.013016358092799999,0.0976247325,0.001554496381468931,8.5468654179,0.14110701855683863,0.8721902022,0.021160621588223728,0.0898955589,0.0011372049067780176,7.7659877804,0.10220621477190123,0.5872911457,0.012503197551026697,0.2401635748,0.0017900198322923688,22.7079004701,0.162938874038702,2.6284556868,0.02983604673880238,0.2298956235,0.0016916692939224261,21.9344643686,0.18070806268675452,2.5609873495,0.027431532786193338,0.0956241727,0.0014527085048281366,8.2312284266,0.12772068817149396,0.8941847377,0.018869476092356143,0.0868522358,0.0012837491966891353,7.42438566,0.11749209553838079,0.5855973688,0.013038306791911286,0.0956243497,0.0014527408578270248,8.2312313309,0.12772390879940998,0.8941902098,0.01886942847571171,0.0868528938,0.0012837717865726759,7.4244440072,0.11749501645601826,0.5856049712,0.013038007171343326,0.1988647609,9.667719482897712E-4,18.830438572,0.09386448546175492,1.1522637878,0.007488990385893148,0.1960089804,7.152985390730223E-4,18.6857374853,0.07505611222278968,1.120202718,0.005111208272023358,0.1987276571,9.577755478190075E-4,18.8067444385,0.09196360657347014,1.148149679,0.007196757186399997,0.1964644886,7.343391586998476E-4,18.716349391,0.07755503884339174,1.120488961,0.005173908097367019,0.1986683935,9.698788584148022E-4,18.7890125012,0.09352944791347803,1.1441614826,0.00694148204636445,0.1969575259,7.54381203371346E-4,18.7544797433,0.08018693809467974,1.1209424137,0.0052500788565506325,0.1988278188,9.95285386208398E-4,18.7954045251,0.0965025814732435,1.1437059879,0.007043290282247353,0.1974377471,7.722318304757969E-4,18.7911157427,0.08216891782785021,1.1214926157,0.005349132826916902,0.1992073824,0.0010220112523842387,18.8276622551,0.09853369688588771,1.1473047138,0.007336922174863245,0.1978869643,7.766614449037624E-4,18.822322928,0.08327120863179542,1.123560036,0.0052414619143899156,0.1996700568,0.0010450923404178216,18.867373752,0.09979542107231172,1.1549594771,0.008083370955238908,0.1982777128,7.818880994106509E-4,18.8534679111,0.08361426453662078,1.1267046303,0.005307945930395298,0.2006629857,0.0010658935218866845,18.9112002492,0.0982316938823718,1.1605083847,0.008215062142187361,0.198890777,8.205967340905032E-4,18.8856919864,0.08370727617716396,1.1287643571,0.005372346787019617,0.2018110737,0.0011111341053176254,18.973683291,0.09639214079996355,1.1684050751,0.008894759299722506,0.1994432363,8.530756121235679E-4,18.9122842512,0.0838706951145631,1.1331689425,0.005853895198925242,0.2025958252,0.0011424114845361105,19.0297184169,0.09621256860722512,1.1782801219,0.009856981789574332,0.1997240893,8.480259429993873E-4,18.9361625618,0.0843256558231242,1.1331319135,0.00565241311299873,0.2029883862,0.0011550489167130543,19.0669860001,0.09600105627543898,1.1789291235,0.009913215018347982,0.1998644155,8.47808350985056E-4,18.9578665699,0.084484343768535,1.1327120991,0.005706078250427345,0.2038335963,0.0011028018861064756,19.1702080113,0.0917473454602366,1.1735247871,0.008406109920765967,0.2003097549,8.208507781564198E-4,19.0235141108,0.08424599826104502,1.1342398112,0.005563151804507944,0.2043721338,0.001045248774215976,19.2373724332,0.08932402183623395,1.1747008947,0.007875107554821077,0.2007427128,8.205668772257383E-4,19.0465887924,0.0860748392679301,1.1365774944,0.005391936386865112,0.2054540568,9.740811054527235E-4,19.3181737666,0.08977361560614566,1.1797515989,0.007717035052401926,0.2009809847,8.235180629470127E-4,19.0596366992,0.08702486644632096,1.1403996405,0.005358063549455157,0.2062731195,9.054413288557133E-4,19.4031730322,0.08825765438759406,1.1800001806,0.0068868763601505146,0.2011674249,8.210066991200498E-4,19.0785136675,0.08717698527707872,1.142900028,0.005295134370344156,0.1994768474,0.0011734091358089897,18.8500157521,0.11273896175679463,1.1675290223,0.011153672041081359,0.1978381137,0.001018326568444524,18.8195367569,0.10754233968070437,1.1464339811,0.009679961931743327,0.2029005281,0.0011045505873431057,19.1022552938,0.09387152819678606,1.1755192867,0.00930575166227855,0.1994046011,7.936296365433942E-4,18.9583904824,0.08669747999797918,1.1324484137,0.00532714501398263,0.198907887,9.584680485024005E-4,18.8361005683,0.09238567689853228,1.1529780914,0.00756029860521395,0.1962703388,7.250648246881102E-4,18.7071531788,0.0761354376358342,1.1201175419,0.005150073785879189,0.1991368019,9.754332370798117E-4,18.8450132388,0.09329411809433646,1.1470571094,0.007191558801817586,0.1971703901,7.574041193444883E-4,18.7792951798,0.07984319339179766,1.1222288249,0.0053413616241553994,0.2017723977,0.0010774247073461792,19.0278180326,0.09425916510345293,1.1662997608,0.008742623404905418,0.1987025964,7.92640523818963E-4,18.9031921225,0.08607008049839386,1.1280873099,0.005402889227071012,0.1986043352,9.712625803561054E-4,18.7648299539,0.09614559942087833,1.1420906486,0.006787045749072272,0.1959805644,7.477853970224345E-4,18.6529942734,0.08045054785394566,1.1195618131,0.005306809210815855,0.198432597,9.710417086819701E-4,18.7465172088,0.09602163402587982,1.138517657,0.006745276791948571,0.196158415,7.461923344554003E-4,18.6834808094,0.0827942873210465,1.1158561253,0.004955876410888391,0.198587671,9.965319864409772E-4,18.761546677,0.09740188891905537,1.1366977785,0.006748437078316727,0.1966876279,7.621830488799918E-4,18.7287705342,0.08327084746176179,1.1168847919,0.005052837618606004,0.1992550426,0.0010519115932434626,18.8128255615,0.09911463805614185,1.142352067,0.007336456637914519,0.1974243485,7.910347653548484E-4,18.7764177348,0.08307479835666169,1.1202502803,0.005195906273211633,0.2001473298,0.0011247933143471293,18.8521894981,0.10159627698395252,1.1536862082,0.008799116035148076,0.1978447294,7.828831330409412E-4,18.8181377114,0.08339385295092198,1.1241849564,0.005303441901256202,0.2005329559,0.0011520264753902142,18.8641737324,0.1018361152342331,1.1574147459,0.009041319981064711,0.1980807423,7.755275623728663E-4,18.8544516365,0.08362756757194365,1.124390601,0.00515687783450413,0.2008265073,0.001154545798138818,18.8925457809,0.10067900823905647,1.155674968,0.008920733209775978,0.1981924023,7.77842529050707E-4,18.8774501686,0.08430185094053393,1.1246951071,0.005151282752868454,0.2015663393,0.0011371477476563897,18.9763794122,0.0966174662263506,1.1567913638,0.00862029686263762,0.1982459458,7.8745603051853E-4,18.8886411752,0.08568941686112702,1.1245699739,0.00516647965252937,0.2023023758,0.0011350149778747416,19.0553115087,0.09400915113434437,1.1589097958,0.008448329006377533,0.1982635955,7.98067039790518E-4,18.8960575523,0.08709309467460666,1.1243151882,0.0052910269324583864,0.202563579,0.0011433380952281787,19.0969239775,0.09368137369829714,1.1617141162,0.008800814394134215,0.1983070587,7.998518612843256E-4,18.9026384251,0.08827228911725356,1.1249666553,0.005411599578682813,0.2025695823,0.0011381274093878945,19.1300540087,0.09407959609288297,1.1543489126,0.00793383992780293,0.1987591343,8.061159966158717E-4,18.9320809083,0.0919108605715342,1.1237411024,0.005192521545453616,0.2033851178,0.0011460052355901347,19.1974813281,0.09524387792399047,1.1584215168,0.00807592205262037,0.1992358914,8.07276284799696E-4,18.9619822781,0.0912800720146517,1.121112705,0.00489944302956979,0.2045318201,0.0011680603580294983,19.3020628415,0.10049435685649219,1.1629144329,0.008142594795272573,0.1998719408,7.950830145337026E-4,19.0157563038,0.09140429213663875,1.1245019942,0.0047340875572807065,0.2061883424,0.0010330130686491822,19.4434973789,0.0943340595808322,1.1705628546,0.007260008539939881,0.2003183938,7.94001259444845E-4,19.0574177308,0.09241001587490395,1.1273840233,0.004603397984098268,0.2003950406,0.0011439982517469159,18.88216885,0.10877898742404252,1.1533302622,0.00871900057346024,0.1973940882,8.948055654721868E-4,18.7416508192,0.09254374446714375,1.1257327673,0.0065100665895211855,0.2006038604,0.0011467266457181502,18.9113209347,0.09783152465335497,1.1522134937,0.008923099853750378,0.1977720548,7.870883050839976E-4,18.8426417581,0.08675840618637481,1.1226537174,0.005157290082979626,0.198601587,9.744059728880976E-4,18.7665975957,0.09672721305816684,1.1421052954,0.006830055270640202,0.1958844826,7.461997051728176E-4,18.6459081426,0.08064800481723029,1.1189806483,0.005297195767573632,0.1984049664,9.748281899904208E-4,18.7509938141,0.09644203304576278,1.1376707769,0.006779700362110408,0.1960980002,7.447912459206271E-4,18.6805183626,0.08255277085598035,1.1162100504,0.005029144758306326,0.1996877683,0.00105220957988416,18.8540330867,0.09711260862524496,1.1490024478,0.00814295259718488,0.1973029352,7.822915057700678E-4,18.7855360339,0.08451356890464394,1.1209570889,0.005079765053622067,0.2075129085,0.001240009677381592,19.4936551168,0.10254250791744855,1.2133715557,0.00989570497741318,0.1992975937,8.412122205484179E-4,18.9252364574,0.09442450936065276,1.1340191196,0.0056377073354334385,0.1122592718,0.0014994405623431693,10.0857622408,0.14998902282167184,0.7755611372,0.011793388020412115,0.0866750794,0.0013555744169908195,7.5187552566,0.14306001970851256,0.4587812992,0.010468510018144894,0.0926787609,0.0016832845867529353,8.0409825251,0.1643757530720392,0.6371235756,0.01445268483708131,0.0821882403,0.0014615324149672493,7.08438681,0.14368757822094436,0.4392639824,0.01082934093100776,0.0923252522,0.001677519299441887,8.00876582,0.1639700630450571,0.6336696251,0.014458075771000787,0.0819460558,0.0014614352534409452,7.0620166,0.14364729178442592,0.4370600616,0.010833392635735123,0.0919887819,0.0016712818433765146,7.9786449045,0.16365561972019171,0.6303787481,0.014482742557954967,0.0816783574,0.001462182957088476,7.0376545062,0.14371265610585587,0.4343745259,0.01084180589200895,0.091704913,0.001665038437994751,7.9544377773,0.16350113392878962,0.6275821535,0.014534323444866637,0.0813755623,0.0014640918687022341,7.0106598975,0.14391037821505437,0.4312869726,0.010860682252971035,0.0903597758,0.0016619353176342334,7.8277854254,0.16438425983651841,0.6184529181,0.014738511050984764,0.080413314,0.0014513738319261514,6.930528666,0.14296273566562723,0.4230445653,0.010829233490880137,0.0914923888,0.0016546014625884989,7.9466215105,0.16388700599803513,0.6241004255,0.01481890090391322,0.0805958776,0.001474693527482914,6.9439078514,0.14500675403925156,0.4239387413,0.01095409941528741,0.0917445037,0.0016540111849682275,7.9818621775,0.1645924410992194,0.6251638119,0.015055247955447297,0.0800730918,0.0014840710899414488,6.9015229985,0.14602062255722648,0.4195737452,0.011005340340034923,0.0923649325,0.001609038532789069,8.0562731823,0.1602618432253916,0.6166310771,0.013522680836283905,0.0795582428,0.0014874575624198494,6.8628910926,0.14661502384476155,0.4159568939,0.011017484150204166,0.0948663638,0.00158683521513735,8.3452586775,0.1547884650676529,0.6270171313,0.013799244001031361,0.0798165409,0.0014598342371653023,6.8941346537,0.14479550497166685,0.4152781478,0.010993500943739442,0.0785427132,0.0012556392794110896,6.4228688421,0.12359196866301629,0.8214526103,0.01802552379266689,0.0798583052,0.001233931116391835,6.8572870939,0.111676577315926,0.7411245073,0.01711101002278942,0.1326367616,0.0011639544664633578,12.2025742301,0.12486130386953358,0.8537883401,0.012265342555346753,0.1351765343,0.0011734658069155659,12.4614210527,0.12175678639813059,0.8624940764,0.012227429288284599,0.1341195061,0.0012498547915658043,12.3814572683,0.1288441635387494,0.8631338709,0.013386272333999485,,,,,,,0.132690826,0.0011563956935236313,12.2135393088,0.12428233637166626,0.8546309075,0.012317601958173514,0.1336136219,0.0011427081867213518,12.2998550206,0.1211326943727415,0.8547184885,0.011781153933295329,0.1397174689,0.0012190890041338246,12.9198095665,0.13162949380742905,0.9008103167,0.016309122968449285,0.0783165296,0.0011954221011843474,6.7258749866,0.1106732850285018,0.7168100422,0.017443616941448813,0.078122889,0.001191516260904567,6.7110742747,0.11181706521814996,0.7093930525,0.01756297802196427,0.0775216049,0.0010969010894333181,6.6553821929,0.10289624604911493,0.6972457518,0.016385121391066956,0.0772647511,0.0010240898398089886,6.6336403213,0.09644213127570335,0.6912888859,0.015825680712057855,0.0775191181,9.892198946644777E-4,6.6645616064,0.09519102198737021,0.6904243265,0.015273059582153145,0.077895613,9.607892588908351E-4,6.7067956909,0.09471648532858469,0.6930099175,0.015026213927666544,0.078477984,9.373723913152126E-4,6.7744067539,0.09376004190485412,0.6980231346,0.01486562104319897,0.0797816715,9.322783918980425E-4,6.9246047905,0.0955359147493758,0.7130327249,0.015426949017871292,0.0823521425,9.617140947287817E-4,7.2247423464,0.09961208010577834,0.7388220599,0.016467256602118036
1,GAT,0.265128103,15.0721250642,1.4503311818,0.8321866661,0.003236436311747846,0.0538227781,0.0010672680075782277,4.048648876,0.11097396427991568,0.634840856,0.016053721936049595,0.0766471553,0.00113050873503923,6.693461665,0.11801196521115985,0.3655419994,0.008306969001988632,0.0554537243,0.0010673448364984955,3.9772078168,0.11100319209824554,0.6656452484,0.016499223830229108,0.0593655438,0.0011014694730222894,4.5625643366,0.1119205835134896,0.3999609128,0.011202541229560372,0.0569264068,0.0011057748414573375,4.1553194375,0.11526681611374541,0.6551706378,0.016263265723709983,0.0643809302,0.0011290770567149082,5.1844435441,0.11807966546361826,0.3808937946,0.007512309897761141,0.14346823,0.0032226490655980523,11.8415978153,0.2985621088148997,1.5146799272,0.05182778128571587,0.1037668899,0.003392164942923619,8.7474993307,0.3172327795152954,0.9264839298,0.04507240615942308,0.1313062904,0.003442578975128966,10.969523183,0.32199280502209987,1.3546059236,0.051698484948787427,0.100007602,0.0025224874628033338,8.4673295026,0.2407921221261194,0.8542093658,0.02891535197779892,0.1949946594,0.0018500427022098706,18.2569465708,0.20465026226711758,1.2144515059,0.02418247485266965,0.1892126481,8.464094753722929E-4,17.8230113191,0.08561555382055296,1.1150572638,0.007256657770626915,0.1947850062,0.0018253668124516781,18.2508636117,0.20161788814487666,1.2124817426,0.02366813167531396,0.189169327,8.518603171882113E-4,17.8317687069,0.08686891601718075,1.1166987534,0.007465234021783912,0.1948780199,0.0018146197948881743,18.2576245188,0.19990509824164066,1.2155630564,0.023499587719787766,0.1892560647,8.678421515460055E-4,17.8472030462,0.08899239162984665,1.1191908808,0.007611820872826685,0.1949211486,0.001794348349680184,18.2643570065,0.19773594901534722,1.217609725,0.023114264664920666,0.1894794693,8.918918095823058E-4,17.8713543885,0.09155316979766456,1.1235514275,0.00808699196240481,0.1953497206,0.0017993457144195497,18.2997786237,0.19682401135786254,1.2218722896,0.023178922364941817,0.1898629229,9.184721008283267E-4,17.9033204091,0.09358189719705409,1.1284967969,0.008398522727241975,0.1952581274,0.0017744176509491784,18.3056300749,0.1931633148271172,1.223494376,0.02259092357563099,0.1901145416,9.263239174284555E-4,17.9332341867,0.09484629731307385,1.1303059515,0.008293502396454709,0.1956085067,0.0017965038268815349,18.3388690127,0.1937880452840164,1.2263543648,0.022989422828770627,0.1904431455,9.28342070575281E-4,17.9582724952,0.09568120122051144,1.1317923534,0.00820085513833771,0.1956629522,0.0017692862967874927,18.358479134,0.1878876439231702,1.2218254947,0.02196776422397145,0.1910498625,8.91890127762383E-4,17.9976587525,0.09585580895803864,1.1370732261,0.007543730973463993,0.1962715988,0.0017600982927098135,18.4173979392,0.1876986808477886,1.2243293718,0.022204726231142773,0.1917450364,9.087876539654354E-4,18.0390872626,0.09521224168666548,1.1424220208,0.007435007128443119,0.196621094,0.00173641901625155,18.436522088,0.18546995848384717,1.2214074499,0.021869010288533865,0.1921574944,9.145452421832394E-4,18.0830668046,0.09339170724962682,1.1460578787,0.007903628027684502,0.2009304293,0.0016335366540117793,18.6883973322,0.17495997297382052,1.2486524321,0.01913121214141958,0.1952563424,9.677856167561079E-4,18.2810565421,0.08746115317099358,1.1796578878,0.00918340236513679,0.2046054834,0.0015904926909608857,19.0032704161,0.17241587187669236,1.2741230179,0.016760902422005803,0.1972496674,9.99354291530286E-4,18.4075031388,0.08666321833973165,1.2062949901,0.009437838205860492,0.208576721,0.0015359433583306385,19.3659211396,0.16740592034632468,1.2967176367,0.015857425736859058,0.1981711247,9.779176856975233E-4,18.499328235,0.08341737643321084,1.2086278359,0.009492058470110684,0.2107467979,0.0014993802052848371,19.5897475885,0.16612270899548923,1.294638505,0.014675294852233803,0.1994511598,9.641981124229605E-4,18.6181159196,0.08140322566090363,1.2214847413,0.009361172202240487,0.1964044994,0.0018653538538304201,18.3955739998,0.21005720185463767,1.2288706788,0.02476520486489058,0.1908324028,0.0010336740298566081,17.9659919201,0.1132012028955523,1.1327459236,0.009705993509167416,0.1959940164,0.0017488602002447193,18.3145827385,0.1882235660325242,1.2247260546,0.021683712435835334,0.1913766343,9.257726502765137E-4,18.037014889,0.09533952333633727,1.1384583275,0.007789096160659464,0.1948635072,0.0018427593440273203,18.2560307193,0.2036302707040385,1.2131757975,0.024146065621545885,0.1891863863,8.464514162076876E-4,17.8299538927,0.08602913738960771,1.1158336422,0.007330986700301672,0.1946799077,0.0018132437784258355,18.256416427,0.20002797165896571,1.2121480742,0.02351664093785505,0.1893115594,8.588148811006944E-4,17.855938628,0.08869708203768599,1.1187217439,0.0074624711724736335,0.1953815886,0.0017403781198348824,18.2863927567,0.18980911521578725,1.2209445071,0.021709917986947807,0.1903832841,9.213142786259204E-4,17.9568051147,0.09584055006624284,1.1283671045,0.008031724472365819,0.1951574953,0.0018677293701176304,18.3376862241,0.2064718884206758,1.2191354803,0.024169953992508965,0.1889912609,8.878091011022584E-4,17.8209218734,0.09026409565270124,1.1185610222,0.007835995150585534,0.195205197,0.0018459642466743499,18.3428133801,0.20393376881968323,1.2188367923,0.023721816583052825,0.1890101036,8.91084732222475E-4,17.8290085359,0.09131240513205202,1.1195343622,0.0078101606257489995,0.195311708,0.0018314450578709696,18.3555244135,0.2016468111277736,1.2206983706,0.02355536960015699,0.1891533919,8.890494924356011E-4,17.8474243956,0.09175251135527572,1.1202910533,0.007713263057876348,0.1951334736,0.0018172545226247203,18.3461598863,0.19914922840674026,1.21750441,0.023410810729233622,0.1891973916,8.783211257848692E-4,17.8598894834,0.09136343155223539,1.117072887,0.007243749857635892,0.1951544036,0.0018194435962678261,18.3570379995,0.19724194757708108,1.2160200662,0.023430090567473274,0.1894393685,8.906868136443921E-4,17.8851279192,0.09195996717050305,1.118579797,0.007289453957602037,0.1952964302,0.0018294695952652507,18.3836126888,0.19694640749198752,1.2182054727,0.023517822667075285,0.1897432187,8.782311768549327E-4,17.9222255451,0.0926913414942302,1.1190761174,0.006808277755791107,0.1953452838,0.001790726947359647,18.3814061679,0.19149883131497175,1.2155407766,0.02269522319784496,0.1906087638,8.490276791718866E-4,17.9718438939,0.09080450312622167,1.1279920212,0.006157158922750005,0.1956865608,0.0017513172185529382,18.3993600725,0.18781250813244577,1.2158027545,0.02166194589597158,0.1915518809,8.695395333163409E-4,18.0246818958,0.08809228691548426,1.1378822409,0.006874467470284517,0.1962151626,0.00172584153386109,18.4371296722,0.18513866035758172,1.221212237,0.021242427403665522,0.1919938806,8.535765929311792E-4,18.064383287,0.08642593769812394,1.141523522,0.00687985712060941,0.1968863294,0.001672580939745518,18.4677791855,0.18023336169810517,1.2249391185,0.020381272433290323,0.1924229564,8.618311899670375E-4,18.1093571505,0.08581653890130969,1.1448784498,0.006875044218039619,0.1992726047,0.0015532066829627021,18.5616293635,0.16856305611550831,1.2293108906,0.017759187087251486,0.1940468354,8.498729316786128E-4,18.270273181,0.08589705923953392,1.158880323,0.006686788691143156,0.2022844699,0.0015063273216668414,18.7957510576,0.16350057086444683,1.2392460754,0.014417509250907384,0.1950264123,9.301747147713703E-4,18.3501896227,0.08747638523624533,1.1672783742,0.007289875033222449,0.2053326054,0.0014554229625782329,19.079309672,0.15886855235067765,1.2534544683,0.013311961538405975,0.1954346798,9.528620046995263E-4,18.3748978977,0.08676830506584764,1.1651925963,0.007583725733437358,0.2077731156,0.0014504547562747346,19.3536479931,0.15374846910132145,1.257186589,0.013659285998909315,0.1960762878,9.337060565295696E-4,18.4243348029,0.0830264136404795,1.1668628897,0.007575609546432551,0.195176852,0.0018505842320737523,18.3615353709,0.20536516204312746,1.2138386908,0.024857240273208125,0.1891601699,8.002162207803588E-4,17.8125163739,0.08997018410562468,1.1175278076,0.006399599206200339,0.1944110315,0.001776963702499294,18.3038601176,0.19342254595056907,1.2053849446,0.022807264303287233,0.1889796816,8.686512533807799E-4,17.8739392175,0.09210369946967385,1.1129809313,0.006808786529184183,0.1951080782,0.0018700502667040799,18.3352637959,0.20677122120595023,1.2187607232,0.02423470047266935,0.1889184178,8.879690309915092E-4,17.81340382,0.09057871093143245,1.1176340692,0.007784099691036851,0.194972149,0.0018509775795508706,18.3269955618,0.2045850072537086,1.2157395046,0.023863052235621494,0.1889036954,8.876344968510406E-4,17.8188119199,0.09176239254727396,1.1179892244,0.007787759883304056,0.1944678909,0.0018186794659862413,18.3154594843,0.19890856494379522,1.2076224915,0.023400018012813578,0.1888587772,8.661350933890163E-4,17.840748534,0.09124956367018969,1.1118201065,0.006938148456180511,0.2057856691,0.0017645662356511303,19.1530942161,0.19589829319828184,1.2975291737,0.01991460378717086,0.1947017256,8.233480430534829E-4,18.2777690942,0.08803340780635498,1.173795136,0.006006746706828913,0.0507917785,9.090495036025265E-4,3.5994335698,0.09851218975842534,0.5864813588,0.01314595401635043,0.0506971833,0.0010722243235442852,3.7440138507,0.10098934308133706,0.3367388588,0.009795900979491371,0.0554369756,0.001067556087519527,3.9761121561,0.11099310219108213,0.6655639225,0.01647921108548586,0.0592412729,0.0011015325687422956,4.5511488023,0.11181711684263729,0.399100417,0.011201294568039892,0.0554163475,0.0010678660964746468,3.974772811,0.1109819118099882,0.6654123411,0.016464551740026208,0.0590932912,0.0011016210782297151,4.5375686754,0.11170074178357099,0.3980922846,0.011198749439111495,0.0553900086,0.001068295839175647,3.9730747813,0.1109671482647004,0.6652357051,0.016448789408342487,0.0589148776,0.0011017681244254618,4.5212242264,0.1115699486241703,0.3969028667,0.01119510826209376,0.0553554104,0.0010688994339974178,3.9708647723,0.11094705780235904,0.6649351576,0.016439854683056053,0.0586928408,0.0011021565224594917,4.5009632604,0.11142614188779938,0.3953816284,0.011197829745089002,0.0552331865,0.0010734901024229335,3.9629786099,0.11138095349744498,0.6639717257,0.016469282558751613,0.0582652503,0.0011063729027773592,4.4664561617,0.11159587111089729,0.3918598759,0.011212168835689195,0.0552381524,0.0010713958185470018,3.9634820909,0.11091082064433569,0.6637783122,0.01645326067987741,0.0580298704,0.0011036910799675785,4.4410401696,0.11110025805100544,0.390909173,0.011219950757467699,0.0551829263,0.0010739948789449602,3.9576355839,0.11087402204303766,0.6633908067,0.01643385505595081,0.0574994243,0.0011055026006301387,4.3940614475,0.11090614115548335,0.3873784517,0.011231466778653623,0.0551244244,0.0010731891725134018,3.9509939663,0.11086977356340186,0.6634145425,0.016443017849531148,0.0566915821,0.001109922519818388,4.3235737915,0.1107290336361697,0.3817062193,0.011254713323759073,0.0546885812,0.0010885306610288936,3.9352756221,0.11131631348998224,0.6572225617,0.016483694549463117,0.0553502548,0.0011142418947427887,4.2033373385,0.11024184705909094,0.3710069005,0.011223157042472497,0.2099799008,0.0018175706313648446,19.6833241851,0.20376372413165203,1.5897661403,0.02471124944230866,0.216311722,0.0011536407586419614,20.4532575666,0.12288717659300338,2.4280547778,0.023037851744466105,0.0554510232,0.0010674179125347298,3.9770270781,0.11100732853735379,0.6656243092,0.016498618487618896,0.0593507961,0.00110152485219354,4.5612378976,0.11191412338932026,0.3998516947,0.011202888377556923,0.0554512387,0.0010674085440917176,3.9770438572,0.11100683843349472,0.6656258834,0.01649859778890315,0.0593526376,0.0011014962551003067,4.5614148818,0.11191387250024011,0.3998651376,0.011202696416488309,0.194686982,0.001664022235428361,18.2601951471,0.1795582377363957,1.185697488,0.01725063569843152,0.1913177406,8.790386794675193E-4,18.1669368344,0.084594702724225,1.1338349926,0.008154919312905554,0.1944710596,0.0016460103280356415,18.2523786118,0.177301683142039,1.1836673991,0.017093744674587835,0.1914316622,8.965227269846538E-4,18.1774253738,0.08732662226377476,1.137030394,0.008416514896321399,0.1944162533,0.001619183744977697,18.2605078885,0.17451145791895728,1.1823954175,0.016736050101502448,0.1915161988,9.177156422334753E-4,18.1875400553,0.09105942427338315,1.1414970506,0.008455714399150435,0.1946162742,0.0015966627696542561,18.2895471011,0.17128884838774533,1.182824267,0.016455529253111247,0.1918882652,9.431362573880828E-4,18.2176367178,0.09426859028860038,1.1469741603,0.008825286001031354,0.1949023393,0.0015859214986877503,18.327528216,0.16997310716110356,1.1867260389,0.01638407058700615,0.1921917857,9.439512699286971E-4,18.2432373416,0.09485568125315426,1.1484643016,0.008528128810002814,0.194900453,0.001560052563217022,18.3521204168,0.166080276294327,1.189084833,0.01610244074666943,0.1924732515,9.445655085805325E-4,18.2665669546,0.09429818531657967,1.1475905489,0.00833043984432995,0.1952179052,0.0015623533531183016,18.3853132127,0.1636638940420275,1.1905229611,0.01604731697200501,0.1928542231,9.425592819552518E-4,18.3061337297,0.09206455034376695,1.1477373788,0.008289794448597624,0.1956078493,0.0015670386083310136,18.4255583733,0.16094149267358,1.1915745576,0.01629045874123869,0.1933568227,9.178295048646017E-4,18.3511494648,0.08933817951469573,1.151304976,0.00812729481438935,0.1963847134,0.0015546414377598456,18.479969399,0.1603657106584821,1.1938796851,0.016354639341789226,0.1939891638,9.422871112352116E-4,18.3834274612,0.08794568014405256,1.1592820951,0.00852896658452828,0.1971940016,0.0015429630585338068,18.5299688783,0.15922590971321218,1.1991895062,0.016289362142208025,0.1942703646,9.591908047932903E-4,18.3942364214,0.08786439532597945,1.1598895232,0.008681268801275538,0.2020139749,0.0014518367676843013,18.8479987088,0.15433924776932145,1.2397783007,0.015429247356886855,0.1967598103,9.84453655587707E-4,18.5074760498,0.0900243817918235,1.1839229293,0.008919527061453426,0.2057092426,0.0014762411727085789,19.1932679555,0.15614590143516416,1.2643512857,0.014379898747905007,0.1980282757,9.818492756019123E-4,18.6152797825,0.08977490955161137,1.196482161,0.00919652048331324,0.2087515932,0.0015039072444801907,19.4750188471,0.162845691895733,1.2863067665,0.014567133691979353,0.1989139907,9.594117989685138E-4,18.7252538376,0.08651146159324787,1.2016845752,0.009518244796179598,0.21095947,0.0015482535322097605,19.7178821286,0.16762216393126536,1.2934401993,0.01496663512617315,0.1995585844,9.590792459437332E-4,18.7961856135,0.08589886963749872,1.2035393689,0.009530869267805534,0.196582486,0.0017493650276600365,18.4551552405,0.1957115027099838,1.195810331,0.017965307595474118,0.192687211,0.001062806191175042,18.2777167351,0.1154837371191286,1.1550045695,0.011837963845188919,0.1964808818,0.0015196321923412915,18.4267757758,0.15910674006779224,1.1995847494,0.015507683611681018,0.1935253785,9.091842497535909E-4,18.3476225321,0.09090833274238397,1.1533536466,0.007805971560286394,0.1945334587,0.0016528904984904474,18.2549602435,0.17807844671380083,1.1837829258,0.017118416544762545,0.1913228515,8.85371673366615E-4,18.1739619094,0.08562898573497178,1.1352597589,0.008261281438130527,0.1942123384,0.0016114704465177137,18.2596023122,0.17340682381325137,1.1791221173,0.01666704610901404,0.1914823228,9.114060565960707E-4,18.1924495168,0.09078300852031729,1.141170686,0.008405094110121551,0.1951713939,0.0015144150685990944,18.3403565986,0.1608488132844007,1.1891262397,0.015688552833196565,0.1927360552,9.227805806365888E-4,18.2920477576,0.09339750043229209,1.1475202835,0.007926155373193236,0.1949258991,0.001675075222191529,18.3525527637,0.18033686190848502,1.188886157,0.017458463935867898,0.1913737643,9.140421215677098E-4,18.1657844934,0.08897777029685561,1.1371499538,0.008445648938950754,0.1947905416,0.001646188020853025,18.3517296424,0.17715543854762122,1.1864627539,0.01709935405212723,0.1913566319,9.283900042546774E-4,18.1618404152,0.09267645534330712,1.1376735745,0.008346832932316304,0.1946963731,0.0016146940886743843,18.35478303,0.17353382471437664,1.1846070079,0.016543412284048296,0.1914665949,9.259589623736033E-4,18.1723292382,0.09394168482095688,1.1369320376,0.008040042785955806,0.1946759501,0.0015831705530359008,18.3593342337,0.16985567527757206,1.1818531352,0.016219311976776327,0.1916619235,9.230720448589048E-4,18.18537681,0.09409300394290747,1.1347072081,0.0076196781428089205,0.1949483523,0.001556087401144293,18.3874908006,0.16600809498334712,1.1817743661,0.015967643345215346,0.1921071947,9.171439363589556E-4,18.2291501834,0.09231107455229844,1.1346220972,0.007507520229742974,0.1951265443,0.001538959388677947,18.4161183102,0.1633348674257888,1.1876205064,0.015742907800022205,0.1928483043,9.528525594235448E-4,18.2761663139,0.08978108285713644,1.142890453,0.007699204504362772,0.1952696527,0.001539417422273764,18.4235079584,0.16100553347944288,1.1860614006,0.015777839997921136,0.1934354416,9.705416013752322E-4,18.2901760632,0.08951627207385258,1.1472213667,0.008049814035119071,0.1957817326,0.0015231194962969912,18.4572147138,0.15767037490917563,1.1887240107,0.015817944335469132,0.1939432043,9.632704708439888E-4,18.3161321618,0.0877978407536313,1.1531340422,0.007929110605862426,0.1964556565,0.001502110182376779,18.5099823636,0.1560231671900042,1.195760185,0.015592828094992904,0.1942055312,9.398765876432927E-4,18.3415105997,0.08751608800100699,1.1533936579,0.007506948847567832,0.1971940123,0.0014876847784393037,18.55858192,0.15741577230379425,1.199060607,0.01565560021206469,0.1946043211,9.410419756844006E-4,18.3739272662,0.0887814983710007,1.1576305478,0.00790062769658209,0.2006758631,0.0014211586822026597,18.7647708688,0.15299925077594337,1.2225609645,0.014289580539679953,0.1954605587,9.231836220384329E-4,18.4598786765,0.09011564800854512,1.160380235,0.007183770110464282,0.2031623253,0.0013500370365289985,18.9846066157,0.14721359102677986,1.2332275136,0.012723396912774512,0.1956555811,9.326574934025888E-4,18.4886378091,0.0890351596954821,1.1599504251,0.007298662206185459,0.2052466995,0.0013759589383408213,19.1973938331,0.1477335466913321,1.2363638847,0.012231206727056819,0.195781042,8.956578587831404E-4,18.5216617801,0.08391377534707875,1.1623725701,0.007443129583716785,0.2072833068,0.001474379869640114,19.446868141,0.15460719357455527,1.2429305293,0.013275933940781718,0.1959714909,8.758247541603286E-4,18.5562752562,0.08095887448575356,1.1628553449,0.0076988263391246856,0.1950261354,0.0016362515087846366,18.3854823191,0.17750965198264573,1.1833918936,0.016605413665428514,0.1910526322,9.193829452409915E-4,18.1012142565,0.09540722160821999,1.1304192012,0.007584150776454804,0.194269512,0.0014798901986296145,18.3397937404,0.15759065938690656,1.1753710666,0.015517244085210493,0.1915181644,9.24564762469347E-4,18.1786991226,0.09542611410929401,1.1281034109,0.007442989856233851,0.1948909,0.001676720907008677,18.3494156338,0.18054653665468082,1.1883433916,0.01748078854056647,0.1912221895,9.175919572446132E-4,18.1506527161,0.08992661995760766,1.1363477268,0.00843968595387293,0.1946765941,0.0016479933252292011,18.3464450496,0.1771367587346003,1.1847808296,0.01718135704768398,0.1911945293,9.315776940223504E-4,18.1423170523,0.09424377301445439,1.1361392354,0.008417645276441624,0.1942230876,0.0015588771600097296,18.335194623,0.16718927945595075,1.1784061133,0.01611337261407431,0.1912573668,9.241812592776376E-4,18.1592868095,0.09577180539177488,1.1296643007,0.007635841603909814,0.2053398697,0.0016343347270372738,19.2230507706,0.17861312505524335,1.2785068593,0.016929912078921142,0.1956398868,8.50024705523316E-4,18.4167449498,0.09287453745241481,1.1740631728,0.0066183733651101915,0.0527795523,9.838963360029348E-4,3.8375852278,0.10278925040586685,0.5798688043,0.014186041977944376,0.0522764196,0.001099607202595545,3.9769392604,0.10148968259384793,0.308643591,0.006928546889499991,0.0568944263,0.0011062838695380132,4.1529089964,0.11528896669673122,0.6548206576,0.016267453857318915,0.0641551331,0.0011275260529140779,5.1627822232,0.11777381627934114,0.3790309651,0.00749583724476459,0.0568561643,0.001106982384683695,4.1500734735,0.11532248730408133,0.6544208017,0.016272323712365117,0.0638831484,0.0011258685536065034,5.1367361933,0.11742085362489918,0.3768226655,0.007477204290374846,0.0568100841,0.0011079228312477363,4.146705244,0.11537613429128227,0.6538954306,0.016267455240448644,0.0635512892,0.0011239292682371075,5.1049460221,0.11700371831271004,0.374146253,0.007450688357460672,0.0567523015,0.001109165001250941,4.1426191237,0.11545199175414862,0.6529993392,0.016234051496776765,0.0631339407,0.0011217169874794622,5.0650202189,0.11650013054499124,0.3708226757,0.007415625934471075,0.0564813629,0.0011180948081446402,4.1226764701,0.1159781888287621,0.6501030661,0.016248737643275554,0.0623139623,0.0011167949677537055,4.9951297586,0.1159010168031325,0.3640594898,0.007377503439511228,0.0565854486,0.0011124383128964948,4.1313330925,0.11562654885449102,0.650163387,0.016090086450979684,0.0618637695,0.001116540639654464,4.9438028167,0.11513008997651308,0.3614564066,0.007342066262299734,0.0564628884,0.0011144469480419425,4.1244284518,0.11559861416556862,0.6483287159,0.01604399454624689,0.0608161055,0.0011142701647266697,4.8444284133,0.11421102907337802,0.3545107785,0.007306624870622551,0.0563256858,0.001114523665069522,4.1201817076,0.11505219578521741,0.6458265772,0.016005381969825025,0.0591844084,0.0011127057113181364,4.691168667,0.11304582846792711,0.3445497217,0.007284380962031022,0.0559446143,0.0011150130044084688,4.1096101693,0.11382883051318765,0.6403526135,0.01608803903525846,0.0564194921,0.0011188909687722035,4.4323740114,0.11210966254074624,0.3281476715,0.0073015125145410795,0.0596134478,0.0011774298280577064,4.2820015362,0.12440961646512701,0.7300566043,0.01656065548219635,0.0475498361,0.0011212056011276434,3.3533856565,0.11538776548230752,0.5715551973,0.015474513821118904,0.0927902589,0.0014241976688648245,8.0941177456,0.13284776345501645,0.6141453324,0.01395639029262223,0.0948587918,0.0013826243162913055,8.1962846844,0.12892525737418561,0.639989942,0.013954133366139224,0.0946041121,0.0015935061970384677,8.2133803745,0.14536594115541646,0.6410758871,0.015481133356443902,,,,,,,0.0930362695,0.0014317443905949134,8.109399347,0.13291528639701303,0.6168770125,0.01402372090423936,0.0952637515,0.0014649078469309938,8.2558710274,0.1307471175169839,0.6437528253,0.014839552149576482,0.1007819198,0.0013399947761092205,8.6989028379,0.13508803054675125,0.7162285087,0.012696667200490055,0.0460617587,0.0011035302442615699,3.2223662667,0.11102057758361736,0.5497403983,0.015052827209531104,0.0455330332,0.0010829649117122862,3.1781828979,0.11009767473929684,0.5428062434,0.014814916672057254,0.0448280046,0.0011013105828965779,3.1188109355,0.1109576152411361,0.5326136107,0.015200189505397622,0.0443091324,0.0011320216429026434,3.062554979,0.11354052171801923,0.5254699974,0.015562937576177577,0.0439382036,0.0011381643115121823,3.0277631699,0.1143826181069484,0.5206746207,0.015609345822295052,0.0436096487,0.0011517977252972849,3.0035801209,0.11555902214885691,0.5163928664,0.015714083746754058,0.0433454001,0.0011547475914675033,2.9810926846,0.11497160318530833,0.5135968156,0.015685044915460074,0.0431063243,0.0011666109034292455,2.9732728734,0.11552311142364545,0.5087895997,0.01586618621471461,0.0425030294,0.0011524608453218703,2.9382317468,0.11332828692343319,0.4983829858,0.015352088782963704
2,GCN,0.265128103,15.0721250642,1.4503311818,0.8426150006,0.004134304778315213,0.0508788891,0.0013788734532218683,3.8962686143,0.1336221348729319,0.6133857444,0.021605792834330333,0.0693643785,0.0012566459326317815,5.9901570811,0.1320080096585052,0.3489023481,0.009752233436500585,0.0526536048,0.0013785564914068629,3.8515646332,0.13633250177782258,0.6393483233,0.022086092207540927,0.0553831893,0.0011782898624701818,4.20426935,0.12599126124061144,0.4110000816,0.01216899252197979,0.0535809204,0.0013886551047686392,3.9102529711,0.13777411851650512,0.6276416938,0.021484865254406415,0.0588145755,0.0011969728484806997,4.6369418677,0.12982369690468684,0.3690837243,0.007890790137875928,0.1429643274,0.002802080477074133,12.0343923954,0.26322759647498967,1.5298596456,0.04697440305102344,0.0866439303,0.0020362789592784187,7.087071701,0.19429280330470297,0.7347072518,0.027868250860073725,0.1243788163,0.003033057698099395,10.4889252111,0.2871823800461999,1.2750642109,0.045784490834779416,0.084183281,0.002276494893471101,6.9523154079,0.22577317421252685,0.6954383988,0.022004812337304766,0.1937922182,0.0018487536342087336,18.2484594679,0.199147501618775,1.2055091248,0.02384648487723086,0.1895429258,8.186733170196766E-4,17.8172220959,0.0849644699153711,1.1163561918,0.007353822339436818,0.1937912518,0.0018227580750061155,18.2538508293,0.19660589552706703,1.2070706758,0.02318489206358313,0.1896434942,8.186885854829051E-4,17.8259828458,0.08528539853339492,1.1173785216,0.007518444985500659,0.1938318379,0.0017966106979532322,18.2646573444,0.19456833067845342,1.2089170528,0.022964953668579435,0.1897355385,8.116717316748194E-4,17.8377599841,0.08586026653813741,1.1178129813,0.007577903008088715,0.1940051401,0.0017616795962944,18.2814943952,0.1919952076146694,1.2131965313,0.022783252555331073,0.1898736027,7.997199509828424E-4,17.8537952434,0.08660012095257143,1.118050184,0.007460134248121812,0.1951602909,0.0017696321651687957,18.3706212313,0.19107967337474702,1.2334452606,0.023009759538074274,0.1901203463,7.866422312589122E-4,17.8771730991,0.08767637226185855,1.1225480179,0.007038308461555233,0.1946745041,0.001709963157497845,18.3388149939,0.18560542406944902,1.2255156347,0.021521996701049834,0.1902859687,7.878762593199519E-4,17.8913641723,0.08873973831942486,1.1274851746,0.006692095486467598,0.1951105769,0.00170724632083364,18.3688049665,0.18485172743309705,1.223383045,0.021373763379433204,0.1904382308,7.935433195484667E-4,17.9041582905,0.08961807267510276,1.1293387445,0.006720331539440595,0.1959944887,0.0017329575874787011,18.4095917064,0.18489983757699735,1.2337312397,0.02154609349743011,0.190668157,7.90612420848547E-4,17.9236368291,0.09002723929456018,1.1308042632,0.006735347800967668,0.1968317472,0.0016962877114452017,18.4593563536,0.18340946041575937,1.2369976995,0.021156822185763154,0.1910302616,7.84940762096096E-4,17.947117235,0.09033775097377618,1.1342516628,0.0067265122463279585,0.1974643251,0.0017039856220050684,18.4907311725,0.18564420070392718,1.2412022591,0.02156890275373321,0.1915825898,7.801813891653659E-4,17.984834391,0.08934205407309595,1.1400720727,0.006516214698734228,0.2002431186,0.0015888036379615952,18.5810890105,0.17785010909752066,1.2479603935,0.018388477533499068,0.1944477412,8.156996996444218E-4,18.2811429182,0.08244057988636422,1.1637550102,0.0067282674590120155,0.2028366833,0.001408040837475959,18.7901243837,0.1607941792541011,1.2576065233,0.013172073640850934,0.1967802521,0.001035090334222091,18.5133330691,0.09165213943493082,1.1912216057,0.009124476423335205,0.20652995,0.0013843558068646947,19.1454829492,0.1591360196875616,1.2819824208,0.01290714189896431,0.1985705624,0.0012231606599298393,18.6937211606,0.11207942270550826,1.207714785,0.011265618447293516,0.2087989752,0.001331620441417148,19.3343544091,0.15377070935324452,1.2817937535,0.011427418824914048,0.1994578505,0.0012136086683935642,18.7683690736,0.11312523813897586,1.2128266554,0.010905967540754923,0.1949032682,0.0018187322507724989,18.3611272855,0.20063147365754955,1.206313386,0.022312534324903568,0.1925920638,0.001227199657757449,18.132784331,0.1367188291933485,1.1623006218,0.013122217343116978,0.1958933552,0.0017304528309087192,18.3791466441,0.18662938919955774,1.226766383,0.021357916565058494,0.1908430972,8.308609992050415E-4,17.953986256,0.0918334644941592,1.1271209129,0.006814582232242855,0.19374209,0.0018459515161563698,18.2494760145,0.198825181538959,1.2047265398,0.023609118238511154,0.189565134,8.252011875900325E-4,17.8233288841,0.08547418570539295,1.1165626244,0.007467240119347978,0.19369775,0.001807297429865931,18.2650793,0.1949345633360077,1.2047181985,0.023125468211476284,0.1898054986,8.196035627057755E-4,17.8478222334,0.08657913468613555,1.117376883,0.0075757552098784185,0.1953413115,0.001713883018178312,18.3551039336,0.18506695478123586,1.2290433708,0.021182760844611355,0.1905654955,8.130252148611382E-4,17.9232092186,0.09003072844312657,1.1280601503,0.006952594407845175,0.1942441069,0.001841704102183627,18.3543665169,0.1992447673465981,1.2151535135,0.023508559590072718,0.1897771453,8.235156343385352E-4,17.8639934725,0.08495060766704379,1.1213433547,0.00783898003569342,0.1941092653,0.001816142890854131,18.3472646024,0.1966534989696344,1.2140604821,0.023058703714649704,0.1897471644,8.235532769651276E-4,17.8674562907,0.0856306599180457,1.1212436372,0.007891767292565082,0.1940550255,0.0017810749563114967,18.3515960293,0.19343187776837611,1.2133482019,0.022718999031647497,0.1897781171,8.183318397813933E-4,17.8759098319,0.08638267836204201,1.1212810959,0.007827425502679664,0.1937596967,0.0017455337292644907,18.3206421511,0.19010667235528583,1.2080596267,0.022456441392170755,0.1899685742,8.062673253952439E-4,17.8969091803,0.0869220884183071,1.1230173527,0.007629585113228634,0.1944121288,0.0017121731804931417,18.33624267,0.18670722259195008,1.2198898456,0.021849298615745083,0.1903069796,7.914126610056222E-4,17.9297916205,0.08741375534777121,1.128908652,0.007199371569796908,0.1948443827,0.001696709757147639,18.3851883029,0.18332858620247963,1.2245565484,0.021468827285159288,0.1903255127,7.843411247665139E-4,17.9326390089,0.08745606699937976,1.1274973126,0.006631700460666178,0.194593016,0.0016843283527863562,18.367206433,0.1813126042805629,1.2111071775,0.020928304398589007,0.1904210704,7.844864562247076E-4,17.9397020697,0.08863192713689576,1.1260515926,0.006346527160581605,0.1950422453,0.001695442125228697,18.3829198812,0.1822616214045074,1.2173697271,0.020960055367293284,0.1909696427,7.293949547398857E-4,17.9894480114,0.08422840452009049,1.1316814662,0.0053581340035501164,0.1956538788,0.0016459431946455503,18.4152087105,0.17992956959321613,1.2243899648,0.02030922839499325,0.1914274107,6.638885448627653E-4,18.0111573193,0.08368957718258589,1.1353470921,0.00451590013175668,0.1964512094,0.0015306714213050429,18.4224637463,0.17552159488222524,1.2204380246,0.01918465686427568,0.1916620064,6.695035474140521E-4,18.0457724717,0.08321333093921911,1.1363655019,0.004435093798331666,0.199138254,0.0013667841819394897,18.4775449794,0.16282910095557243,1.236157788,0.014086871512156275,0.1940121704,8.385392060005305E-4,18.2975133736,0.08961146722378782,1.1524060982,0.006612983290467321,0.2006758667,0.0012762448824579081,18.574523305,0.15196378367229477,1.2423520445,0.00994580212954189,0.1959736703,9.072171735587902E-4,18.4814147783,0.09531004307521847,1.1704508561,0.0068722125985740574,0.2030115543,0.001250821729903986,18.7731540081,0.14720283670160708,1.2495639338,0.009945722246272515,0.1967790255,0.001004173291817702,18.5419250845,0.10475677674021858,1.1715870433,0.007997375507002281,0.2047350263,0.0012385277550382148,18.9969356279,0.13787014137586137,1.2441312267,0.009742923996419144,0.1975063478,0.0010196406229647777,18.5979708938,0.10631505752244129,1.1754681893,0.008970037513856896,0.1939636192,0.0017935272509778043,18.3514820197,0.1964152158820696,1.2107303424,0.024043565500981755,0.1894473754,8.18187020185483E-4,17.8637008394,0.08642415095909245,1.116242284,0.007626621925859443,0.193691061,0.0017471471031369969,18.3142829269,0.19010277324384303,1.2022493517,0.022272802675011513,0.1899033235,8.154103261548752E-4,17.9130598321,0.09027164529352504,1.1160730026,0.006469617608483518,0.1942303849,0.0018447815588844116,18.3545645007,0.19955499996492193,1.2156366221,0.02364847798485137,0.1897221463,8.287605202952177E-4,17.8596524699,0.08535591342724885,1.1211493675,0.007894731914384426,0.1941098027,0.0018288608476316618,18.353421008,0.1980670754542511,1.2133285956,0.023181528422431513,0.1896288994,8.344884660676863E-4,17.8608612275,0.086686182191858,1.1201700812,0.007954312038133782,0.1935084506,0.0017810788865179443,18.332553658,0.19357105883886672,1.2014667759,0.023075496982730405,0.1899289141,8.256609473627779E-4,17.9048600291,0.08888008773623032,1.1208926654,0.007827751592890515,0.2046848223,0.0016842603717952876,18.9981535235,0.18505382455923466,1.3012814477,0.01797532645044312,0.1947084415,7.051269389266021E-4,18.2762175467,0.08940390901968437,1.1690172599,0.004196042897778811,0.0480003925,0.0010762954984575566,3.4645855827,0.10980393396868801,0.565627828,0.016774384280801486,0.0490159084,0.0012125836053650074,3.6399911411,0.1186980275826014,0.3478711505,0.01077831582391238,0.0526323069,0.0013791312482863986,3.8504549837,0.13637027603183913,0.6393822206,0.02206561780236393,0.0552916055,0.0011781341180018513,4.1963912795,0.1258888809307637,0.4103661367,0.012146708566521221,0.0526058618,0.0013798518036368978,3.8490807487,0.13641547609050816,0.6393914477,0.02204335081152591,0.0551828298,0.0011780263154955411,4.1871733918,0.1257781486666106,0.4096290603,0.012117999050998477,0.0525729746,0.0013807588493288754,3.847338762,0.136471001428875,0.6393236169,0.0220190691447209,0.0550518526,0.0011778696871895464,4.1762621358,0.12565480066038068,0.4087154498,0.012084514098630528,0.0525332103,0.0013817615568541483,3.845276787,0.13652991602941827,0.639136314,0.02199871816720238,0.0548897607,0.0011778081337807105,4.1630775078,0.12552441180105167,0.4075463135,0.01204194905320563,0.0524267177,0.0013864919761758451,3.8402680116,0.13693357287385735,0.638625824,0.0220329257249236,0.0545976305,0.001184940926797619,4.1344661675,0.1258068791600841,0.4056722419,0.0120793358675053,0.0524149998,0.0013855197580691515,3.8396981024,0.13679320878245382,0.6380769158,0.02198925451214752,0.0544165169,0.0011786216526095217,4.1262332188,0.1251765854543093,0.4034568289,0.011948250625091524,0.0523495862,0.001386872020050877,3.8349678982,0.13712498152050923,0.6372537235,0.021974863867610193,0.0540537961,0.0011806303401149744,4.0990183324,0.12493197664329177,0.3996352078,0.01192830574725514,0.0521794341,0.0013933753980891151,3.8256412247,0.13780108650877904,0.6364722712,0.02192849846660733,0.0535422385,0.001188675313111196,4.060411766,0.12476582810609643,0.3940532262,0.011921378737377654,0.0516002553,0.0014167730940415264,3.7991243129,0.13919949227996486,0.6314642763,0.021999230031980666,0.0527297794,0.0012090028949510417,4.00114301,0.1247358251746466,0.3839669417,0.01195726636819637,0.2086471761,0.0018205056989748754,19.4859390443,0.20424936552655432,1.5790391231,0.02843535118474889,0.2169908338,0.001054229576515476,20.5479004064,0.12100777661786866,2.4453109994,0.020545670590175442,0.0526503686,0.0013786710992836544,3.8513821127,0.1363404286006172,0.6393411267,0.022085569632680973,0.0553716671,0.001178334417726988,4.2032293359,0.12598299597564744,0.4109224183,0.012168567253378683,0.0526505834,0.0013786591311850801,3.8513960216,0.13633952913590394,0.6393419596,0.022085535854943616,0.0553731891,0.0011783136254834702,4.2033756866,0.12598321178236407,0.4109323402,0.012168458037072732,0.1942412379,0.0018083152380047015,18.2790405205,0.19542663044733694,1.203004521,0.022322080816984783,0.1905884645,8.283423205414534E-4,18.0591651201,0.0789678185845348,1.1275739902,0.007721419429094627,0.194146781,0.0017850067226764163,18.2775715111,0.19325091278697754,1.2019116069,0.022101593155245618,0.1906740947,8.316405473520396E-4,18.0644625179,0.08051091887439864,1.1277435021,0.00788450981355214,0.1940450616,0.0017499745712438223,18.2760631742,0.18942105072562554,1.2004716415,0.02159427167097793,0.1906943438,8.386614334759886E-4,18.0707935054,0.08294141087538842,1.1273135015,0.007977840747971848,0.194022688,0.0017388875754343637,18.2872331601,0.18850222732105845,1.1991740658,0.021656221300125282,0.1907919298,8.455696304858637E-4,18.089091617,0.08552332201803202,1.1285848581,0.007906732700679845,0.1948963764,0.0017303985090146143,18.3525509895,0.1851952303057506,1.2111527582,0.022165625978076958,0.1910721952,8.437292219663843E-4,18.1228250541,0.08637354564332762,1.1358926004,0.007372200146496296,0.194380389,0.0017024044760279502,18.3281281192,0.18239761517629555,1.1983916081,0.020617590329619028,0.1913337614,8.442280497590683E-4,18.1520668786,0.08598394398374617,1.1379473713,0.007305431404099281,0.194341228,0.001706058322566963,18.336089686,0.1800770588026137,1.1889335601,0.019910958465126683,0.19162051,8.40813296754993E-4,18.1806225727,0.08535942052286906,1.1391590443,0.007239900689926624,0.1947600376,0.0017086679021974984,18.371322421,0.1764827355324027,1.1901519161,0.01924945258961927,0.191862177,8.379009488000356E-4,18.2058601348,0.08459655787914777,1.1386193801,0.007052028006183753,0.1955743988,0.0016771356534281895,18.4423432733,0.17355216206086285,1.1926417033,0.019040737511976786,0.1930066857,7.582057768178768E-4,18.2859534786,0.07563480173835321,1.1528675574,0.005604458493021426,0.196506583,0.001626753822801717,18.486548377,0.16929848066949685,1.1961426961,0.018472819167631126,0.1934591418,7.691202766797921E-4,18.314894674,0.07540729747179646,1.1573308677,0.005185162388971053,0.2014471019,0.0013810137580777392,18.7354236346,0.1520570293015091,1.2272556466,0.01418455787114988,0.1956399714,9.872122365530119E-4,18.4632700643,0.08168798120898814,1.1670118179,0.0069283538448898525,0.2049376401,0.0012599289662516692,19.0812597428,0.14117153755980702,1.2550326518,0.010870637331821902,0.1965698366,0.0010016581253102278,18.5276531152,0.0868190710558458,1.167933991,0.007442709587240389,0.2074230913,0.0013731897174097977,19.3308381286,0.15571406867075308,1.283141327,0.012335782990957648,0.1965089809,9.838495819991997E-4,18.5599062141,0.08591389536041304,1.1571706052,0.007351898394292456,0.209761825,0.0014000057142740524,19.5498755805,0.15111588689810213,1.2866017866,0.012784836760788149,0.1970887882,9.564580492630087E-4,18.631363149,0.082415514522449,1.1577876317,0.007072629284785114,0.196165778,0.0018199538455686178,18.4692548038,0.20433417348060015,1.2110245739,0.020773419699221408,0.1931619373,0.0012758079792821488,18.2843731179,0.1305363801857551,1.1720204203,0.015372960677761458,0.1954809029,0.0016164133134814252,18.3242974967,0.1738745923359707,1.1910233529,0.018036879081481917,0.1925832557,8.130947054310464E-4,18.2476299376,0.08250619221609976,1.1399871054,0.00619343483052821,0.1941409376,0.001799737480856583,18.277603005,0.19435377193664136,1.2021544763,0.022216891074135464,0.1906853085,8.338177258849802E-4,18.0688740753,0.07954306515969824,1.1281008952,0.007879871191840639,0.1939519975,0.0017672229627299439,18.2824434374,0.1910675254013617,1.1971685257,0.021918948355247336,0.190870471,8.420516611229978E-4,18.0901357172,0.0826037271858843,1.1274851346,0.007991035289622991,0.1946326912,0.0016603535768022425,18.3057132737,0.17799504836932964,1.1952605969,0.018691246213134106,0.1915663306,8.765477739404739E-4,18.1515198663,0.08995396250304931,1.1344178869,0.007193107673321733,0.1945448939,0.0018019705879952649,18.3865800426,0.19378747258788429,1.2038680995,0.022263294567516283,0.1903250099,8.493844830228534E-4,18.0531414251,0.08200891110117241,1.1266141263,0.007987617229186686,0.1944249668,0.0017820465762712265,18.388657553,0.19199455072214938,1.2009931303,0.02210504582668853,0.1903793775,8.573803123468604E-4,18.0592983298,0.08469580697413538,1.125543503,0.007997554626259205,0.1942589473,0.0017602036813959912,18.3911749774,0.19004852420631949,1.1967826495,0.021851208593576695,0.1905768894,8.546525609860419E-4,18.0828477547,0.08593019613616625,1.1256223845,0.007895373518713349,0.1936998658,0.0017420028702616998,18.3407672624,0.18803532986117263,1.1841208888,0.021874552978289635,0.1909413949,8.402148534749907E-4,18.1208930816,0.0858418430021164,1.1307150827,0.007458117590920648,0.1940965482,0.0017346599090311624,18.3484596949,0.18691073637702038,1.1905048482,0.0216974591139147,0.1912088325,8.262414901225912E-4,18.1486265684,0.08504140032360709,1.133137782,0.006736331494218497,0.1944588024,0.00168493323309857,18.3896344098,0.17982393547856748,1.1999163897,0.02035168560586567,0.1912699568,8.06531462498519E-4,18.1592006756,0.08446656329577995,1.1286425507,0.006093550853156147,0.1942582129,0.0016519945520491284,18.3703536817,0.1748096573648035,1.1860531845,0.018705918368259817,0.1919165662,7.514306355213367E-4,18.2140889306,0.07650575306472056,1.136231662,0.005343753736840799,0.1947848701,0.0016272728720162456,18.400117987,0.17022299397848695,1.1884813897,0.01819540216648151,0.1923326539,7.572700971251935E-4,18.231475955,0.07704259403732458,1.1378302606,0.00515380141254977,0.1957009429,0.0015630307098710506,18.4621903602,0.16454696415309522,1.19391738,0.017719082820507385,0.1928800705,7.78803569586067E-4,18.2662020734,0.07724694823745466,1.1397641086,0.005259124927209849,0.1964876467,0.0014166781568161486,18.4704775258,0.15520177857550474,1.1912716939,0.016475186766771416,0.1937512336,8.411616967028396E-4,18.3130811434,0.07807598949100805,1.1447393357,0.0060747356321077875,0.1993475446,0.0012685172446600796,18.5770155952,0.14790552397730114,1.2252732609,0.012509577490866747,0.1950029055,8.384676499424411E-4,18.4435064901,0.08127367487077228,1.1461923302,0.005869071987972204,0.2013467411,0.0011970288217081492,18.7545748136,0.1365554467899395,1.2346436239,0.010799680874914777,0.1954704267,7.924607245788272E-4,18.510041868,0.07872842931241547,1.1420241061,0.005010776985658013,0.2024815149,0.0011729019566869177,18.9019560441,0.13135667653377958,1.2312728645,0.010470684839111528,0.1957004588,8.01093627486825E-4,18.5334908957,0.07750720392324832,1.1405374156,0.005289545065504216,0.2037560592,0.0012499091967019043,19.0701046734,0.13472797654533375,1.22184606,0.010195914426867264,0.1958635077,8.288721252400758E-4,18.5471471808,0.08199320635272168,1.1375272115,0.005606428274757469,0.1939946055,0.0018077538549260517,18.3721037717,0.195351160930771,1.1934024233,0.022761066187681103,0.1912767727,9.176884002753877E-4,18.1131898599,0.09767689683338635,1.1372981102,0.008487306050803164,0.1934902857,0.001663338510345985,18.3006449691,0.18090427666862938,1.177020179,0.02047419759111453,0.1910062081,8.441469066459937E-4,18.128728694,0.08858524814550106,1.1246318518,0.006198147545839805,0.1945938469,0.001806834801524478,18.3925780196,0.19436392943650835,1.2039012911,0.02227464949219179,0.1902579698,8.55991238272916E-4,18.0456643549,0.08281428068274216,1.1261766828,0.00804392186685077,0.1943352614,0.0017869650248396021,18.386521543,0.19251834621147149,1.1997671125,0.022139537754885488,0.1903008203,8.701109124703585E-4,18.0491904435,0.08648931307970945,1.1246592318,0.008055628342966177,0.1932517792,0.0017564825646729319,18.30495789,0.19015663351037743,1.1802126671,0.02193142649259277,0.1908871551,8.508942354958106E-4,18.112731605,0.08817257206750861,1.126830844,0.007161548435918031,0.2047911383,0.0016326643868229624,19.0809022104,0.18581784420232628,1.2787515081,0.015502373785972263,0.1956028106,8.705676309167485E-4,18.4999943896,0.09478013533436212,1.1660112479,0.0062964991066464865,0.0487247781,0.0011321846139212457,3.5209108244,0.11244946137710042,0.5429128105,0.017157966138211137,0.0487014013,0.001069915884544201,3.7052146998,0.10778398682550205,0.2944380954,0.006439945108461718,0.0535503025,0.0013893624437129428,3.9079961529,0.13783445709255723,0.6273509867,0.021481730447056632,0.0586354992,0.0011945141271663554,4.6196414931,0.12943005222126738,0.3673175972,0.007824216318584246,0.0535140024,0.0013904657493084827,3.9053490616,0.13793181472742247,0.6270482403,0.02147813374108654,0.0584191918,0.001191579623860697,4.5988599022,0.12896536754881133,0.3652621458,0.007744711615031253,0.0534696919,0.0013921152969492148,3.9022035035,0.1380817746192451,0.6267193509,0.02147214591045804,0.0581529318,0.0011878674168441527,4.5733747394,0.12838465707007204,0.3628095808,0.00765417742151304,0.0534136791,0.0013946447576354346,3.8983748084,0.13830924504529696,0.6263480304,0.021466417703007643,0.057815884,0.0011831631332998845,4.5413808955,0.12765183169073605,0.3597376836,0.00755819369955547,0.0532098785,0.001404814578512054,3.8838580672,0.13925143419369151,0.6244560004,0.021517303943570626,0.0571914724,0.0011760705761135256,4.4870670399,0.1267514619402869,0.3540872061,0.007592091213888305,0.0532470972,0.0014042567429070796,3.8877471153,0.13916643404212095,0.6251939341,0.021458833029780532,0.0567833456,0.0011696272910632687,4.4441353787,0.12550457102830956,0.3508238443,0.007328030635852991,0.0531241354,0.0014144787025614771,3.8808696721,0.14008529821148255,0.6240172466,0.021481491335566066,0.0559441553,0.0011600836176758984,4.3653874614,0.12385080505995914,0.3439171755,0.007206875467218786,0.0529324278,0.0014305044564768051,3.8714570556,0.14142679942641706,0.6221107301,0.02151584339504264,0.0546541213,0.0011496825648847598,4.2459915462,0.1215943037563849,0.334345269,0.007101431827455643,0.052538706,0.0014608449609729295,3.8572048667,0.14373133258966186,0.6168998202,0.02148598408265258,0.0524430012,0.001151880202104368,4.0487293196,0.11973215033983145,0.3198442319,0.007039173246909043,0.0549358469,0.0013507249905143535,3.9937595915,0.1318710078827033,0.6816856579,0.020713385768627975,0.0488643827,0.0013406722194481393,3.5499413016,0.13533635029067392,0.5825071499,0.02146341971820893,0.090136014,0.0010964205397565297,7.9546098926,0.10539335318225718,0.5659921661,0.007800212625307082,0.0908322162,8.679930875300794E-4,8.0193329974,0.08298013652676163,0.569677414,0.006669646392425913,0.0919674473,0.0012382871234087837,8.0720555555,0.11527351177091813,0.5774191669,0.008861711459983337,,,,,,,0.0903442099,0.0010996999590797483,7.9664654593,0.10536987985188177,0.5656839663,0.007353626180327635,0.0910120218,9.854029632591938E-4,8.0411222225,0.09575811268503573,0.5731006397,0.006703041175466551,0.0984381128,0.001399286603952171,8.7839914375,0.1491564851456349,0.6430330257,0.01426749795864713,0.0468909124,0.001325820877796092,3.3638997896,0.13077890009477827,0.5558603389,0.021260530332049575,0.0464261302,0.0012957739000304027,3.3265831651,0.12783553280289484,0.5488574626,0.02060639670102466,0.0461217249,0.001287068762731813,3.3039188912,0.12738485438230088,0.5449759632,0.020516590603704116,0.0458947239,0.001276637771648638,3.285394063,0.12615510179536932,0.5402047561,0.020157324624066556,0.0455609456,0.0012698653471923706,3.2621216912,0.12465925321451271,0.5346571682,0.020046088396492717,0.0452109108,0.001279053165431367,3.2396332254,0.12454201177915827,0.5288507263,0.019910518451311105,0.0446303199,0.0012914917731058143,3.199449396,0.12582310012473863,0.5224151039,0.019793027610752224,0.0440661332,0.0012973438248976253,3.1610561194,0.12747717237999906,0.5170544415,0.019840064541225666,0.0431700415,0.001252982042967895,3.0921198692,0.12381195250459465,0.5025032753,0.01893893516014034
3,APPNP,0.265128103,15.0721250642,1.4503311818,0.8472466654,0.0035497508363264035,0.0498094448,0.001163162929257978,3.6815559798,0.11928614653848116,0.6003916967,0.018385370733275955,0.0659308236,0.0012046198570503477,5.6376356481,0.12712158626291603,0.3307930348,0.008795126491415572,0.0518390966,0.0012015544099207493,3.6811084252,0.12214471797421286,0.6266969603,0.01882902828082214,0.0540806198,0.0010725861270779143,4.0599315487,0.11571836432476912,0.389706204,0.011184845685122348,0.0533075843,0.0012468881264973213,3.7911928717,0.12853721679342522,0.616741175,0.018400395620746853,0.0582826486,0.0010918278252545132,4.5801854302,0.12203182656995674,0.3632880122,0.007187909084010454,0.1405949445,0.0033131030771770442,11.6526145831,0.306460442430993,1.5162679424,0.0522429546446217,0.0846024137,0.0025916963556713198,6.8461137829,0.2762158571787652,0.7190685794,0.031641046727312924,0.1271434351,0.0031990787736471886,10.5799486087,0.3078967638024148,1.3338247292,0.05164751358971698,0.089035656,0.0020080363542525816,7.3991301653,0.2230467375596424,0.7754632628,0.026012686116585502,0.194132381,0.0018816907291050778,18.2381917618,0.2052203726972544,1.214738045,0.02561452056939579,0.1882521635,8.314487356415909E-4,17.7421296383,0.08829685967235754,1.1019823862,0.0060557434721097625,0.1941432667,0.0018788823805656384,18.2490318278,0.20533927989305895,1.2176503898,0.025544965179071982,0.1881639127,8.298722793297774E-4,17.7504638481,0.0890763891556006,1.1023533336,0.006307335966951499,0.1941805347,0.0018740354852563492,18.2642382435,0.20536459378383606,1.2182807659,0.0255220448632158,0.1882238321,8.319086488311082E-4,17.7661325587,0.09069809495794275,1.1040028115,0.006619896600400946,0.1943684594,0.0018548094241727369,18.2785725955,0.20429155308039537,1.2216577628,0.025230002061038363,0.1883230126,8.330432161658841E-4,17.784021286,0.09249449615517671,1.1070465407,0.006805343341816046,0.1953794146,0.0018698473199702697,18.3598438161,0.20482721034813708,1.2383808817,0.025452456502271053,0.1885001267,8.295986981667702E-4,17.8103923963,0.09390772224370049,1.1112653764,0.00693556558616527,0.1948176217,0.0017866907958569665,18.3094219528,0.1972374753184597,1.2190470882,0.023277825800533863,0.1887756153,8.18368498904986E-4,17.8462473388,0.09454322684359784,1.1187177868,0.006640863648652937,0.1947142091,0.001798818223167644,18.3014097119,0.19853945414199164,1.2132021556,0.023382652929041223,0.1888679442,8.173450923569554E-4,17.8594692637,0.09456438543659024,1.1197686241,0.006512128146773526,0.1952079856,0.0018430135647900152,18.3100438202,0.20153647115844814,1.2209764478,0.023601301256498546,0.188890502,8.151030609683661E-4,17.865645739,0.09439025921142498,1.1178207529,0.006398162548732253,0.196024932,0.0018556737320983988,18.3815464836,0.20184475530218762,1.2294390243,0.02351074547946109,0.1890930583,8.132096900554001E-4,17.8772221823,0.09465329224068225,1.1188656519,0.006322277042332137,0.1961059168,0.0018669796463807525,18.4192458449,0.20089700090593685,1.2286449365,0.024224619687417178,0.1897303044,7.962989388414378E-4,17.9207275426,0.09282029526455947,1.1238396472,0.006220235365321797,0.1987197577,0.0016761578087996368,18.6633246541,0.17596968717651346,1.2284792917,0.020779235404605242,0.1934295346,7.943154285294979E-4,18.2602412153,0.08574405291913836,1.1617087684,0.006180852611088538,0.2018589426,0.0014610485960432666,18.8320782828,0.15823868491933316,1.2362047017,0.015725687170995106,0.1980764622,0.0011468225669213176,18.6046495239,0.11609959278137025,1.2211603497,0.011542475254467735,0.2059675018,0.0014032191560836105,19.2274615831,0.15424955515657088,1.2613442457,0.01511307553081106,0.2002028586,0.0012450076304987051,18.806405994,0.12300688736814698,1.2483544297,0.013606698975137211,0.2082413709,0.0014405977925847312,19.4723185616,0.1638495619280076,1.2654414683,0.01530074377277131,0.2005179399,0.0011831107302361856,18.8295541615,0.12085438785579943,1.2415682466,0.011366046630205245,0.196791528,0.0020255315351778657,18.4997770716,0.2172860212784062,1.2465564088,0.026458121248493817,0.1926152229,0.001446676536064645,18.0948357023,0.14428601184799586,1.1634181264,0.01724839644720633,0.1962119961,0.0017672385237992069,18.3916297152,0.1944693082545418,1.2267996516,0.023178443131496126,0.1902976072,8.717407871609542E-4,17.9817582635,0.0968646126043975,1.1253073299,0.006566559144635796,0.194073032,0.0018821535537782244,18.2457657688,0.20527810952461542,1.2154802826,0.025595416093511743,0.188159638,8.299837347803871E-4,17.747152217,0.08829562742287979,1.102563723,0.006188715294792611,0.194217282,0.001875062665619472,18.2711035119,0.20510294337478435,1.2181010222,0.025557726835538405,0.1882992106,8.246963077400067E-4,17.7708535281,0.08937804173285517,1.1032581448,0.006238074943442087,0.1959318912,0.0017675822470255805,18.3583886128,0.1949109419529853,1.2303542228,0.022905279587902873,0.1889421961,8.334488586590062E-4,17.8556661136,0.09486941798071705,1.1126445174,0.006113451889072164,0.1939587058,0.0018851732015918324,18.2705743891,0.2070404465098547,1.210497498,0.025544401598001858,0.1878231418,8.48574098119899E-4,17.752174966,0.0892454310203049,1.1050296651,0.006804522025829588,0.193602039,0.0018935136651210098,18.2528062709,0.2080149605557254,1.2087910872,0.025642532246250564,0.1878674507,8.418539065657414E-4,17.7698837333,0.08959151289045185,1.1049872176,0.00675467208678556,0.1933979773,0.0019004615228938471,18.2552186224,0.2084821962734468,1.2074240389,0.025699098933620223,0.1881285078,8.34227187281738E-4,17.7979788467,0.09000096772813057,1.1070469574,0.006743565674033286,0.1928747028,0.0019179775806823186,18.196790125,0.21013347046579706,1.2000219109,0.025939045009406185,0.1884976735,8.251775566506884E-4,17.8315922997,0.09051458610080476,1.1121949603,0.006891294145514324,0.193620425,0.001914097437436245,18.2188052333,0.20950880369807853,1.213188381,0.025602693452056954,0.1886810319,8.080142325479175E-4,17.8507318669,0.09056852160657144,1.1112622899,0.006630106258575348,0.1941882311,0.0019169926969083632,18.2866465093,0.20911135140398285,1.2217069076,0.025563449512927633,0.1889200112,7.974340098089622E-4,17.8735449495,0.09117660861207769,1.1163956069,0.0062653869792695166,0.1938512268,0.001832877246298835,18.2783944677,0.20134402717984956,1.2053757508,0.023353140645317922,0.1891757987,8.013763160962521E-4,17.8974039327,0.09202620132331878,1.11650018,0.00618078449713303,0.1944535341,0.0017808413741824396,18.2969838037,0.19586060168395278,1.2062374746,0.021971315732108535,0.1896912625,7.758672566876373E-4,17.9511919372,0.08929663078190576,1.1188983571,0.005973419791040975,0.1951407726,0.0017459518893715256,18.3506041341,0.1925972438691686,1.2152218724,0.02102237798157002,0.1901869127,7.403465404795244E-4,17.9818649187,0.08941200651478526,1.1255584142,0.005371727003487798,0.1960817073,0.0017160480762496138,18.4393678275,0.18911772288445097,1.2289040636,0.0210133841634326,0.1905136919,7.430706561290118E-4,18.0046532834,0.09139555824546398,1.1273395061,0.005366997111979845,0.1975886868,0.0015875991307631786,18.5382718682,0.1736859716672593,1.2161733276,0.01878140247691849,0.1942233544,9.827151163994579E-4,18.3011983927,0.10412391223441424,1.1694535046,0.00905052700123037,0.2001432841,0.0014238992239621454,18.711662701,0.15871551050228205,1.2196528262,0.01415389292738927,0.1964560372,9.604592651435041E-4,18.5059594855,0.10505851791263762,1.1955256725,0.009056748864796902,0.2035597555,0.0014113298693076684,18.9881703489,0.15309258305352352,1.2378128327,0.014773017498128134,0.1984356186,9.585275165586015E-4,18.7037116623,0.10827517565905861,1.2167833694,0.010040181323063842,0.2055171872,0.0014035586913271564,19.2408111971,0.15333475327530938,1.2403082331,0.014499924068766705,0.1994205302,9.450703677504654E-4,18.7947986556,0.10795012595175607,1.2101918803,0.00955313299394497,0.1931904104,0.0019314750839707978,18.2503898841,0.20943606942215087,1.203892805,0.026103032390892827,0.1880938311,8.128333162463261E-4,17.766360108,0.08585421108483846,1.1071839159,0.0065823422123131815,0.1932966043,0.001887750513176993,18.2296898049,0.20893769342796908,1.1986567862,0.025548414530064286,0.1887730677,8.260786887458118E-4,17.8551923442,0.09174957179191628,1.1025180893,0.00599515929729978,0.1939031836,0.0018877015124219188,18.2641444528,0.20747088249438764,1.2090940977,0.02559077994122102,0.1877738637,8.494798408437954E-4,17.7469354887,0.08940780234968311,1.1044621757,0.00677617510104336,0.1934163076,0.001900208146493431,18.2429658292,0.20863529724377894,1.2067262697,0.025688256207847194,0.1877739071,8.428944180619539E-4,17.7627725036,0.08974117919327783,1.1037679309,0.006747327174518811,0.1927978409,0.0019147741381165561,18.212783303,0.210415881064144,1.1980977249,0.02595951043452091,0.1883612792,8.240831268749531E-4,17.808343354,0.08997613734207531,1.1032386759,0.006349154195638976,0.2053104318,0.0018197073940609244,19.1799221462,0.19676736845574777,1.2859836455,0.0206363286705751,0.1944839606,6.324634376784163E-4,18.3157797554,0.08893550274777784,1.1880388313,0.0077802064239967305,0.0480696663,9.334800479924571E-4,3.4469733666,0.10068287569393318,0.5619154282,0.012853228660535064,0.0468357809,0.001050337088748179,3.3897265739,0.10690432491251231,0.3303326153,0.009391918174686148,0.0518249679,0.0012013284313625479,3.6804569114,0.12212331607846227,0.6265031126,0.01882258699010314,0.0539552217,0.0010704900746854218,4.0486078745,0.11541458922943841,0.3887054452,0.011182164101818574,0.0518070054,0.0012010711885646079,3.6796212066,0.12209810869952081,0.6262671448,0.018814257280052274,0.0538061647,0.0010681914622388629,4.0352465267,0.1150733781853996,0.3875048688,0.011180394671030179,0.0517841649,0.0012007697531167248,3.6785358038,0.12206715289134912,0.6259806222,0.018804637459945883,0.053625486,0.0010656275146597896,4.0191540674,0.11467835410398948,0.3860396633,0.011179823209693433,0.0517537525,0.0012004303395032965,3.6770568293,0.12202940194477722,0.6256203438,0.01879244257673813,0.0534018035,0.0010627407962433737,3.9994237194,0.1142162948444748,0.3841426595,0.011180633389929213,0.0516805849,0.0012021530684567586,3.6744296455,0.1221826510188742,0.6250978027,0.018805174872890705,0.0530458465,0.0010617264242732212,3.961739341,0.1140033552664131,0.3819663677,0.01125695433942947,0.0516479866,0.0011993923461486654,3.6718129953,0.12190713326134776,0.6244539694,0.01875556378784706,0.0527332283,0.0010555235667667493,3.9419418718,0.11297702453153916,0.3788976006,0.011187209214098036,0.0515889955,0.001196479001069388,3.6684907589,0.12178374068405026,0.6235276296,0.018716040606923248,0.0522035811,0.0010518008366606295,3.8974857811,0.11219259212621839,0.374814484,0.011193767417630224,0.0514784189,0.0011932552115955749,3.6648934028,0.12166283064272342,0.6222767995,0.01863930199873375,0.0514164005,0.0010490476633594871,3.8333145084,0.11138032185713956,0.3687675245,0.011177990203967796,0.0511534824,0.0011924676096230036,3.6641510295,0.12164738859095989,0.6185100001,0.018528182965417844,0.0501375426,0.0010501333248687998,3.7350164997,0.11117949487652838,0.3589421309,0.011050992896568163,0.2056213159,0.0019056996090674942,19.3482484252,0.2058558786602899,1.386377849,0.024104063661548856,0.2176201574,9.190680061888783E-4,20.5891965721,0.1200941360808262,2.4959259801,0.02048662161021187,0.0518373049,0.0012015523292807518,3.6810303367,0.12214396337928453,0.6266787281,0.018828741115645517,0.0540663546,0.001072384725739788,4.0585360362,0.1156888355157921,0.3896021971,0.011185668732802702,0.0518373821,0.0012015510808950237,3.6810353148,0.12214398467792018,0.6266794795,0.01882873580461524,0.054068217,0.0010724043080853414,4.0587291659,0.11569316179014212,0.3896150281,0.0111853968637684,0.1936944344,0.001831691294951199,18.1975537889,0.19944653462519724,1.1903343494,0.019816693038950773,0.1897425879,8.467626586003896E-4,18.0229316744,0.0820282170902184,1.1218124307,0.007455125820534487,0.1934837103,0.0018123650294573663,18.1920563036,0.19748297322300978,1.1879622757,0.01954770109245586,0.1897476383,8.593288078494751E-4,18.0284274041,0.08495216659979897,1.1220788541,0.007636148833017858,0.1933090035,0.001796221033169359,18.1918521404,0.19577385009239615,1.1861106504,0.019308173217578092,0.1897264349,8.858205235825144E-4,18.0308709937,0.08917424518323662,1.1222391525,0.007821046029783996,0.193313536,0.0017775590004272712,18.2048007666,0.19387902556491252,1.1850084452,0.019108135257005065,0.1898434277,9.027524577645856E-4,18.0520829743,0.09164916204745137,1.1233324046,0.007947402972040616,0.1939304671,0.001776271938640027,18.2525434581,0.19218169221078266,1.1917445638,0.01925610762849024,0.1901894559,8.963699013242245E-4,18.0911033352,0.0919357664187339,1.1258939529,0.007841295683750232,0.1937058133,0.0017181405646803174,18.2573551497,0.18534301505586878,1.1905030689,0.018575259217572176,0.1905624641,8.858555186936524E-4,18.1295472308,0.09117375035063546,1.1317658518,0.0074194157451918,0.1937015435,0.001709697926535562,18.2700440221,0.1824079839371073,1.1860390611,0.018483317451150377,0.1908703805,8.803607215227176E-4,18.157996233,0.09024413680677544,1.1336418497,0.007383391903454672,0.1943479679,0.0017331047285146966,18.3195535232,0.18208366188650754,1.1905691314,0.0186880294841377,0.1913958296,8.536088097014932E-4,18.2081603142,0.08620669324942234,1.1364731653,0.007234887836034502,0.1949385657,0.0017425446909620423,18.3913110845,0.18075907485102927,1.1930065768,0.019002374062206017,0.1921521843,7.958775031372604E-4,18.2717053149,0.08060672522190689,1.1461933758,0.006299520219826269,0.1953360436,0.001750217129387094,18.4522531987,0.17858701253730633,1.1924163634,0.019319232282883292,0.1927944671,8.130639581238366E-4,18.3006388868,0.07980164275878035,1.1543873796,0.0062079955702303785,0.200482282,0.001411949361698216,18.7877573646,0.1538805015555902,1.2190400613,0.015410781518145017,0.1948692759,9.415938614923102E-4,18.4325374717,0.08199095587929195,1.1615867279,0.006234397164121003,0.2036222346,0.001234232960182153,19.0430473897,0.14277642085092343,1.2266644067,0.013217371523869639,0.1964805369,9.696143563293605E-4,18.5522061199,0.0837578674692712,1.1768566903,0.007615338075226864,0.2071142588,0.001214628749865571,19.4033697126,0.14229680877658502,1.2644777626,0.014049687398657664,0.1968184439,9.176873105802434E-4,18.6153685485,0.078428266658138,1.1703835371,0.006920930139800575,0.2104510721,0.0012488370590273176,19.7369173054,0.15079761144660084,1.2796194869,0.012644337428271993,0.1972109106,8.810312139759862E-4,18.6638694512,0.07592187842776284,1.1688421937,0.006746605739184705,0.1968599119,0.002005044388536074,18.471192233,0.2186087895396706,1.2310016852,0.02250594332615276,0.1926816642,0.0013200257573244547,18.2453248117,0.13375397227746172,1.1650852639,0.014844966318587591,0.1947731627,0.0016639756608796896,18.2902215339,0.18166126178137154,1.1885948083,0.01826418169532925,0.1919674209,8.680915850300589E-4,18.2241005355,0.0880026444261762,1.1430244997,0.007077110709887193,0.193542396,0.0018326816417479606,18.1966631549,0.1993859420997378,1.1888506884,0.019803625602399174,0.1897821709,8.535361738087028E-4,18.0391342647,0.08297930217831433,1.1224719431,0.0075534475572416595,0.19327428,0.0017950601661225732,18.1937608192,0.1955557781733897,1.1848048223,0.019286376175943473,0.1899386633,8.85770850728336E-4,18.0607715695,0.08771334154505801,1.1227773376,0.007839991390301395,0.1940955181,0.0016856153179180594,18.2418500353,0.18340094405700316,1.1881657091,0.018535297138163175,0.1911115268,8.954082867608496E-4,18.1571183072,0.09091681100324625,1.1349778413,0.007457775807839761,0.1936625576,0.0018239758770334656,18.269397162,0.19818059183229825,1.1909020095,0.019830577172639228,0.1894521504,8.834160967516949E-4,17.9825216967,0.08924468495098183,1.121786302,0.007749250092750911,0.193428952,0.0018119616441856598,18.2642417074,0.1968912736893131,1.1878676224,0.019545498893607193,0.1895583609,8.863216120573841E-4,18.0026877435,0.09092288246640666,1.1210784077,0.00778675644925408,0.1931960252,0.0017950534810974297,18.253383703,0.19511769248840555,1.182280259,0.019363709174639036,0.1897365,8.89858415704431E-4,18.0340945267,0.09157715982710972,1.1210361093,0.007861218798634217,0.1928063641,0.0017879907717882663,18.2129151653,0.19454619568369874,1.1769453989,0.019233521960369086,0.1900301759,8.856703675747541E-4,18.078072504,0.09100077199672539,1.1211505635,0.007650336332475847,0.1931798243,0.0017472635748506864,18.2380236439,0.18949145439834483,1.178509152,0.01874646062594217,0.190404794,8.738300750145877E-4,18.1195244755,0.09018638152182401,1.1241828215,0.00720346999716109,0.1934361161,0.0017021036983685806,18.2838685212,0.18354036937142737,1.1834575159,0.018115868182342242,0.190584485,8.53417834357825E-4,18.1311403888,0.08866559285314682,1.1245651577,0.006783038257300337,0.1935461101,0.0016773857636214753,18.3041474796,0.17952527238246987,1.180564818,0.01781099331873436,0.1911383866,7.816015608991579E-4,18.1895702183,0.08193853010641575,1.1271765614,0.005790433748865451,0.1940676245,0.0016734234371491275,18.3462158441,0.17758061164721783,1.1807905249,0.017582574470196337,0.1916163767,7.683404193454878E-4,18.2102986984,0.08265692336398688,1.1306866412,0.005790535812858772,0.1946270437,0.001647166658234679,18.4057941414,0.1749296969985371,1.1817902476,0.017415907642152905,0.1924274381,7.52528404779514E-4,18.2455115617,0.08278298607201845,1.1355913504,0.0056862871893705825,0.1954526708,0.001610512651300821,18.4715219891,0.17160942329312803,1.1856958047,0.017373976343946138,0.1931051586,7.715024303266971E-4,18.2792662276,0.08280912203374699,1.1404472196,0.00570468877328115,0.1979711205,0.0014188576390885732,18.6401246629,0.1540550541754473,1.1913384608,0.014145229938039183,0.1941475291,8.099216011442095E-4,18.4013714056,0.0846956897486525,1.1476688439,0.00594137719724981,0.2013103291,0.0012834531545794726,18.9278768777,0.1448506611686671,1.2076384493,0.012567204701125862,0.1950285865,8.100197528455711E-4,18.4671340733,0.08492248560893634,1.1524805218,0.005401044991480816,0.2038698058,0.0012840073987325773,19.1713584882,0.14631701351517534,1.223800847,0.013222078127132664,0.1953489178,7.906351876813983E-4,18.4932874419,0.08152343556303304,1.148814108,0.005383580407126841,0.2062939144,0.0012780129107329082,19.4097352082,0.1473136911661642,1.2300775398,0.01254023628166551,0.1954986117,7.511331439897989E-4,18.5197184264,0.0783457852408156,1.1464678063,0.005575223762325598,0.1930953861,0.001854163423218137,18.2555522172,0.20024300700399003,1.179661807,0.020293094860074943,0.1896230521,8.805850328048961E-4,17.9888349418,0.09425846395947687,1.1160601829,0.007223972383668144,0.1924084862,0.0016323097132590985,18.1999906817,0.17939807852649928,1.1663849198,0.01773493022258616,0.1904238697,8.92467926594564E-4,18.0910050879,0.0935352812846575,1.1201799269,0.007202156552033564,0.1936584984,0.0018264380635543052,18.2683098898,0.1986107168432761,1.1902521335,0.01975941944997373,0.1894091921,8.856184279925525E-4,17.9770030083,0.08983035134073561,1.1214199657,0.007751902153665254,0.193275095,0.0018103516233041578,18.251535031,0.19680078580889865,1.183727453,0.01959712476359734,0.1895134024,8.970072463475421E-4,17.9938327553,0.09245561835280752,1.1204236077,0.00786615490567024,0.1923035855,0.001749566803525947,18.1961225934,0.1909593235875117,1.1689190889,0.018764866932648363,0.1901667732,9.112414608653406E-4,18.0662545404,0.0930615982078537,1.1197654584,0.0077890028886886415,0.2076416575,0.0015833688767940338,19.4058951785,0.17914728061569898,1.2945768156,0.017276779647839465,0.1940195287,7.126022733615154E-4,18.3412162879,0.09083038798221661,1.1557530197,0.004912722056049985,0.0485993891,0.0010327874902418212,3.5070354731,0.1083982912457572,0.5299491421,0.013688452797887714,0.0464003981,9.086423939042245E-4,3.4562159618,0.09928556104489716,0.2868408949,0.005788335339283653,0.0532570198,0.0012485771902449605,3.7867044398,0.12872481171864264,0.6159605092,0.01842302491449219,0.0580644851,0.0010884126055866865,4.5589668988,0.12151241322597457,0.3614193919,0.007164971458421869,0.0531944179,0.0012506110506468428,3.781182877,0.12895584096503734,0.6149941281,0.01843826312319032,0.057801821,0.001084495274309667,4.5334751095,0.12089909048458554,0.3592167747,0.007139572256094899,0.0531160105,0.00125319950526642,3.7743234356,0.12925415096622622,0.6139657338,0.0184561520908341,0.0574788192,0.0010798634172894275,4.5022123051,0.12015641257960392,0.3566085296,0.007113021017823581,0.0530182166,0.0012565818715865671,3.7658924881,0.12964470875820577,0.6128195746,0.018480088419701893,0.0570738779,0.0010741787560736807,4.4630622617,0.119244890569785,0.3534748209,0.0070850318277337326,0.052779649,0.0012649430817234426,3.7476022178,0.13066829760504267,0.6102160778,0.018536081705689583,0.0563652026,0.0010642551385828495,4.3981045418,0.11834437420933873,0.3477484203,0.007121027173097993,0.0527429739,0.0012661706046185087,3.7434119116,0.13081864966051285,0.6100080271,0.018519894924107966,0.0558546136,0.0010576185512745132,4.3449645363,0.11668499330248085,0.3445670546,0.007019154293787821,0.0525607874,0.0012722220718097922,3.7300419567,0.1316155415670961,0.6081972294,0.018531834043073018,0.054866991,0.0010460975097953346,4.2499427539,0.11494302558224226,0.3376225123,0.006945410139077461,0.052367273,0.0012756770751252058,3.7194557267,0.13220770297528053,0.6059396282,0.01851172063855762,0.0533503452,0.0010339497086415761,4.1073752588,0.11300783143658673,0.3280518718,0.006798652072286093,0.0523024391,0.0012714664761605003,3.7362293448,0.13232152200983785,0.600362312,0.018246026635955568,0.0507915032,0.001027842886826581,3.8731883261,0.11126661104302585,0.3140161733,0.00660569587553045,0.0529758531,0.0012011215592103908,3.6149889986,0.12013607787837924,0.655619267,0.017842324960609814,0.0467744933,0.0010760943267204785,3.224918264,0.10930844164564785,0.5718987675,0.01572188306151652,0.0922626545,0.0011110090008636293,7.960900443,0.10819421014546018,0.6280331254,0.011568271564931384,0.0937355311,0.0010299946601803331,8.0892722348,0.10444922418093874,0.6382161249,0.010426550676038553,0.0944419023,0.001359377431032309,8.0907112327,0.12351688881687393,0.6535479523,0.013150502271776544,,,,,,,0.0923665477,0.0011209741299423462,7.9723811541,0.1085735310146999,0.6288732633,0.011808746800571177,0.0942311933,0.0011732510387807036,8.1134743836,0.11066522481339837,0.647004654,0.011994141986820066,0.1031107062,0.0015781587372631436,8.8765933211,0.16702143819282603,0.7438992047,0.01629342023640218,0.044986742,0.0010628254795590855,3.0471534584,0.10328452477017068,0.5449415607,0.015240510982247282,0.0444579636,0.0010521877208939476,3.0023482847,0.10167909594897075,0.5353621768,0.014727970837830989,0.0440766969,0.0010417331712103634,2.9734277968,0.10122383763224944,0.5296522017,0.014369995302713219,0.0437301348,0.0010294930791413801,2.9512720807,0.10082000784566525,0.5243913054,0.013864625310479904,0.0433502753,0.001011497899157482,2.9278434468,0.10031840924775473,0.5199746935,0.01351405290799174,0.0431088875,0.0010004818838939564,2.9142726411,0.10025906333095277,0.5169118237,0.013359129500083455,0.0428707916,9.766775312251225E-4,2.909027119,0.09967221526584026,0.5145965731,0.013153332125358958,0.0424344776,9.762489436614003E-4,2.9015441683,0.09922930252702575,0.5080598207,0.013246491233530486,0.0417990669,9.525549852895633E-4,2.8789240526,0.09732992873212228,0.5017605806,0.01291481563941197

==> tables/quantification_acc_comp/ppr_CoraML.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.1832319811,6.4299758817,1.0790470551,0.5441428551,0.003736636723043866,0.1074383674,0.0012606704565428669,3.4370978297,0.07698201054791957,0.6658205016,0.013140347103482464,0.1262644042,8.022144351730403E-4,5.2754309469,0.07050549465112631,0.5573603819,0.006786546102399953,0.0905422385,9.209831703131171E-4,2.6876670424,0.08065499091810747,0.7167378209,0.011278497905306363,0.0733254536,7.476302562095785E-4,2.3468104812,0.05971627211238156,0.416408758,0.009563736874255794,0.0844928326,0.0010876111437457781,2.904327639,0.0706507542493355,0.5900233974,0.014372548590977176,0.0644499049,6.169821715414474E-4,2.1530308892,0.04690145802637696,0.3042032647,0.005264847671110723,0.1258942917,0.0017415682587828708,5.5799995505,0.11620790507104066,0.7357556504,0.022650382756147853,0.100830669,0.0012842764499904217,4.1923559728,0.09056285746927378,0.6283055929,0.01848681270527724,0.0977552627,0.0015973997621134166,4.0499203796,0.11108244030448737,0.5861505026,0.016957013298337653,0.0743766209,8.217402265923216E-4,2.7503574452,0.06762684288801304,0.3745205491,0.006505225438061313,0.0965126038,7.266319563575497E-4,3.3164513517,0.07399527551134599,0.6523034854,0.006782814976099525,0.0812989525,7.975556406922341E-4,3.2096499344,0.07517585896416482,0.4632662722,0.005797668928112401,0.0967326443,7.34697897097848E-4,3.3300891657,0.07432272943050464,0.6529877779,0.0068518974014501995,0.0815325842,8.09156968702612E-4,3.2195313237,0.07515930395499948,0.4673121435,0.006057164930889698,0.096967596,7.470414981779794E-4,3.3441898217,0.074663855157633,0.6553536855,0.006943740130506037,0.0818109303,8.189084197881959E-4,3.230071715,0.07517547538260068,0.4708335943,0.0062637366643242594,0.0971683237,7.5785156858055E-4,3.3590132595,0.074784422281649,0.6556958311,0.006994056619730784,0.0821111044,8.278610994605314E-4,3.2401667469,0.07522099009585025,0.4748420341,0.006435298361381545,0.0973543836,7.676835285454547E-4,3.377256068,0.07483997979021641,0.6578625067,0.007106580330932733,0.0824250001,8.3633187192645E-4,3.2503277783,0.07532638622023494,0.4785946819,0.006600624970409999,0.0975338064,7.781722174429E-4,3.3957393792,0.07485730091981677,0.6608846238,0.0073604001249932055,0.0827470537,8.448479153078381E-4,3.2604142948,0.07549312921054471,0.4822012099,0.006752712343940026,0.0977139299,7.883203663486058E-4,3.413816619,0.07472983737437142,0.6647732538,0.00756541994868758,0.0831105978,8.514593354940681E-4,3.2716416957,0.07565053926443618,0.486176206,0.006931089380465383,0.0979188025,7.964759883386316E-4,3.4349242993,0.07434882492682719,0.6696684613,0.007870571453204652,0.0835070908,8.56141343470808E-4,3.2843501713,0.07579151709789163,0.4902219276,0.0071512440176517535,0.0981309908,8.076608198990465E-4,3.456583685,0.07392899679422141,0.6739381501,0.008148643199944393,0.0838787337,8.594678586195065E-4,3.2979937316,0.07591105464950412,0.4954320687,0.007532032992492797,0.098441715,8.16090068558612E-4,3.4825538733,0.07362406751192167,0.6807488891,0.008220470728614026,0.0842465597,8.605910759472236E-4,3.3130150942,0.07595598189741214,0.5004538157,0.007834791573488091,0.1011335784,8.382255066508058E-4,3.7479521635,0.07621086012505042,0.7258167599,0.00889075536723399,0.086025594,8.563667438662013E-4,3.3977917567,0.07534338256940684,0.5180223303,0.00812610454030712,0.1044559161,0.0010092967848953052,4.0341494071,0.08199355001462005,0.778621857,0.012341330155214226,0.088558952,8.690224392960172E-4,3.5230729578,0.0758554308339225,0.5428506486,0.008568134861216879,0.1081898336,0.0011071359446788818,4.3599803768,0.08845442147795665,0.8218441342,0.014986396831793826,0.0906394599,8.878947009640276E-4,3.7032163977,0.0760840008543189,0.561749509,0.00900871550222339,0.1110302204,0.0011225493307645772,4.6338726569,0.08327485618720695,0.8542849905,0.015596491592662756,0.0922994104,9.340904667107999E-4,3.8413654244,0.07709806516378995,0.5914010608,0.010086215246563003,0.0977483414,6.483486716266179E-4,3.4537748282,0.06862474232374209,0.6714108334,0.009736188114452185,0.0839861595,6.726410632722328E-4,3.2706563568,0.07418282165703863,0.4830881258,0.006282427635874528,0.1121170157,0.001067114333143361,4.7011653907,0.07578482402169975,0.8830890134,0.013871909529693452,0.0922510831,9.45600338409415E-4,3.8038330361,0.07492144248477868,0.5897024773,0.010508227538457664,0.0967375714,7.403776063604301E-4,3.3287395429,0.07412665499670142,0.6522346407,0.006927200661161765,0.0815419909,8.185639865031933E-4,3.2190906994,0.07548167039752102,0.4672938347,0.006113140191423717,0.0971176859,7.759619836048671E-4,3.3648219603,0.07459591290412632,0.6527785858,0.007046814031887034,0.0822989967,8.415497608579068E-4,3.244621203,0.07589089413757094,0.4752563471,0.006477566672756059,0.0985241179,8.503769752292215E-4,3.4804086195,0.07441487992330566,0.675327639,0.008444444149853797,0.0844535648,8.728035288654601E-4,3.3185320998,0.07739549822825614,0.502216229,0.008032161975458413,0.096581652,7.330798046597656E-4,3.3179997007,0.07400506881964235,0.654133612,0.006908487171588292,0.0813821219,7.886494785391036E-4,3.2129016481,0.07508346575645,0.4642466325,0.0056749443169074355,0.0968806383,7.500386656699773E-4,3.3326172154,0.07462671532366945,0.6562279067,0.007237843256108825,0.0816842094,7.947005725428917E-4,3.223442133,0.07512308533333811,0.467599767,0.005790500841896148,0.0971967775,7.725231388120359E-4,3.3511563073,0.07526628183987834,0.6583842457,0.007469298829207465,0.0820566146,8.003418019821282E-4,3.2348330624,0.07519999871010637,0.4714768621,0.005872416623503479,0.0975813729,7.950924474550114E-4,3.3736816941,0.07571526008672227,0.6626750424,0.007787530545686482,0.0824626093,8.047142349927706E-4,3.2478179338,0.07532362866325547,0.475569447,0.005948939737465828,0.0979367585,8.108896349072419E-4,3.3960007245,0.07568533174268313,0.6655881351,0.007845038559497334,0.0829418613,8.08784272844125E-4,3.2640974974,0.07559638515828651,0.4807591418,0.006066545310141514,0.0982794975,8.275167672017287E-4,3.4221311584,0.07604748410039612,0.6692179382,0.007972307696018763,0.0834734937,8.118953134487229E-4,3.2820797581,0.07589511489549246,0.4868719538,0.006177105794787718,0.0986152281,8.419067644341623E-4,3.4528751625,0.07610190396435558,0.6731103495,0.008283830696000492,0.0840307603,8.132367428984011E-4,3.3008272336,0.07614276171114363,0.4941836701,0.006362065466497496,0.0989875446,8.599627898926791E-4,3.4949230659,0.0764601056957156,0.6779660736,0.008759576645021151,0.0845623372,8.159699749378037E-4,3.3192114341,0.0763489262399937,0.5004474079,0.006681104250047293,0.0990653769,8.352466701519977E-4,3.5299834438,0.07615832546741033,0.6774578549,0.007949181781793645,0.0851041224,8.191709223355038E-4,3.3372758919,0.07670137180650682,0.5069036718,0.0068530228366757975,0.0995365193,8.366050442114248E-4,3.5788151396,0.07600959660463934,0.6855644687,0.008301193347947029,0.0856108818,8.213823713715799E-4,3.3559228162,0.07678184351134063,0.5123753002,0.006810478103628261,0.10301786,8.444495248385187E-4,3.8497126657,0.07463207533627883,0.736972562,0.009277692493287326,0.0884532557,8.381121643312427E-4,3.4972700467,0.07555579377519636,0.5380467158,0.0066653043441391325,0.1058464576,9.368030742904295E-4,4.0621041611,0.07565954530659036,0.7731030489,0.011507500032587444,0.092013684,8.292846314746223E-4,3.6889014416,0.07585839783438614,0.5820552182,0.007085764814047951,0.1098004961,0.0010948219033249198,4.3630634676,0.08243959333960836,0.8209695765,0.01465421454735804,0.0949968889,8.584713157700727E-4,3.8451256787,0.07646676792568129,0.6123965373,0.007781419472050071,0.1139772868,0.0011018938242861695,4.6851931073,0.08612912135857419,0.8784052868,0.016591160749025367,0.0983274283,9.102900636610288E-4,4.0606953138,0.07482511867681868,0.6507476873,0.008696119594393812,0.0989287354,7.641675209010129E-4,3.5740997389,0.0751223229406546,0.6784037524,0.009579380146961494,0.0849325595,8.375022388029778E-4,3.3415668607,0.0767023611696537,0.5019019265,0.006333257771479067,0.1132849469,9.843693412535763E-4,4.5212659591,0.07848861743590596,0.8628689169,0.01351745712033147,0.0968451222,9.4E-4,3.9037633706,0.08098194775380499,0.618363725,0.009104764576857547,0.0966168986,7.363205823552674E-4,3.3181580946,0.07398491237407799,0.6531243576,0.00695707955970032,0.0814151349,7.904226717396206E-4,3.2131859585,0.07519946510448063,0.4645009167,0.005688307041642531,0.0969765234,7.670697491102096E-4,3.3364039584,0.07467898583269594,0.6550876838,0.007373934906140683,0.0818674718,7.930668319883261E-4,3.2268463768,0.07535079491949637,0.4689116654,0.00574880865919192,0.0980487209,8.60134873144904E-4,3.4237758631,0.0769758774097444,0.660235058,0.00866162311579071,0.0836644474,7.976340012812894E-4,3.2840324359,0.07610503587805474,0.4889643727,0.005800642292022496,0.102294026,6.200040322449524E-4,3.9215106325,0.06490473289368041,0.7280434139,0.009275938658701877,0.0892395093,6.537713667636416E-4,3.6255688466,0.07303803568004824,0.5533742899,0.0054716268147599395,0.0890970278,7.532071428232741E-4,2.6408694014,0.06241741000714464,0.6661851034,0.009076933127439025,0.0751970495,5.475235154767328E-4,2.5656411681,0.042436065168674625,0.4303253921,0.004849844430494653,0.0905438191,9.212486092255445E-4,2.685502108,0.08084233105867247,0.7168922335,0.011327663307143269,0.0731906479,7.475560179678845E-4,2.3392664678,0.05942305445700347,0.4151832743,0.00955715276638393,0.0905573415,9.194259078359713E-4,2.6842150006,0.08093737303619386,0.7164198302,0.011347808422774858,0.073091232,7.453341532494E-4,2.3337433695,0.05894486880976155,0.4138870339,0.009549033930194194,0.0906002644,9.172164411958609E-4,2.6837686285,0.08102978335155538,0.715922462,0.011379172729157424,0.0730668488,7.388491050275421E-4,2.3323293158,0.05820707722433759,0.4128012635,0.009524810234330132,0.0906608986,9.161364527186985E-4,2.6856834051,0.0811696472888727,0.7147467635,0.011413049329605124,0.0730644885,7.317943700248041E-4,2.3334005313,0.05731292538337229,0.4116167201,0.009481220016432486,0.09048693,9.237743230897902E-4,2.6892745675,0.08167691111936103,0.7126497972,0.011464691142808865,0.0727876515,7.429340482169329E-4,2.3270511,0.05632528074497277,0.4077159823,0.009542067648051968,0.0909534374,9.305976574223685E-4,2.7072932543,0.08179221201312507,0.7123870774,0.012012544443206027,0.0731376177,6.995384192451477E-4,2.33515511,0.055337641005015745,0.4119231175,0.009316646929019045,0.0910096485,9.368644512414803E-4,2.7219057914,0.08258561604783245,0.7042493108,0.012173973180519168,0.073258099,6.787282224867329E-4,2.3401928263,0.05422689409324491,0.4137639767,0.009246866658495731,0.0909381092,9.507065793398087E-4,2.7294173415,0.08476502560018488,0.6910922949,0.012596629707981416,0.0735252423,6.619637452308095E-4,2.3626240065,0.05343336153565485,0.4152441318,0.00899185564830753,0.0902451893,9.899777775283646E-4,2.6755907502,0.08859233972528324,0.6527752855,0.011903000588087022,0.0742912691,6.767015590347047E-4,2.416636097,0.05296788034271335,0.42128313,0.008364172583107071,0.1055383286,8.049944099184789E-4,4.1670390697,0.07496386579546174,0.8766704162,0.0143870411829535,0.0920726658,7.41453302642857E-4,3.8544216526,0.07326103753019063,0.6973086679,0.009411852208784412,0.0905367863,9.214586263093965E-4,2.6872347736,0.08070865662988079,0.7166735734,0.011283469058760253,0.073310711,7.48047458387501E-4,2.3459667023,0.05971211168598879,0.4162579153,0.009563406349204242,0.0905371552,9.21436378704466E-4,2.6872577774,0.0807065634691504,0.7166762608,0.011283301688778865,0.0733114988,7.480180479106103E-4,2.3460096642,0.059711576365056716,0.4162647178,0.009563275641745353,0.0889882377,7.932786395712417E-4,3.4115110991,0.06499256684421688,0.5400125262,0.008236430051909625,0.074840566,7.083812532810281E-4,3.1945628427,0.07205282807079817,0.3927030358,0.006482411742553847,0.0890365668,7.940705258350797E-4,3.4132520277,0.06499039776767027,0.5402329307,0.008267775879884505,0.0747851868,7.028961516468844E-4,3.1966837114,0.07181569963455066,0.3928129065,0.0064094252472433125,0.0891186474,7.945243860322979E-4,3.4172800203,0.06500849786758651,0.5410330275,0.008304116268453857,0.0747655267,6.969454784988565E-4,3.2006010193,0.071634,0.3937487017,0.006383054597917833,0.0892420231,7.952659932374827E-4,3.4237535404,0.06503697581376305,0.5438630747,0.008447203916089632,0.0747693635,6.89932605404325E-4,3.2057801646,0.07152530582248495,0.3945332712,0.006334852721255641,0.0894055251,7.948679135554536E-4,3.4337052864,0.06506040300367036,0.5469698065,0.008622553914009469,0.0748156229,6.812422476623128E-4,3.2133795078,0.07136299948152404,0.3956587879,0.0063111681961424545,0.0895901704,7.966291483494689E-4,3.4462500649,0.06515492144880539,0.5485650761,0.008753038101139513,0.074903044,6.71746231846521E-4,3.2229725628,0.07118114608518186,0.3964443815,0.0062114055575207775,0.0898138377,7.997880969356821E-4,3.460500625,0.06525494416517418,0.55046172,0.008838282299180085,0.0750283048,6.628604679719556E-4,3.2337515146,0.07110810054417148,0.3976488326,0.006143243036051886,0.0900468567,8.015447585755895E-4,3.4764256249,0.06530152871104933,0.5522289161,0.008935636463061822,0.0751525264,6.563733693561919E-4,3.2442971531,0.07115911707574792,0.3985971001,0.006020180811238148,0.090278128,8.011260824614313E-4,3.4936484989,0.06535868330222083,0.5542776383,0.00895055065345144,0.0752805915,6.528950911134192E-4,3.2552332283,0.0713485785002056,0.3997906104,0.005911659327126353,0.0904859167,7.977537213952687E-4,3.5140243424,0.06541456966150584,0.5556449669,0.009009447097352867,0.0754492736,6.513240360987763E-4,3.2678604936,0.07154811597100234,0.4009670436,0.005834278790047661,0.0913109723,8.138593244535569E-4,3.650981304,0.06887471981794191,0.5558728663,0.008986211882656674,0.0766548298,6.616343401003306E-4,3.341163238,0.0716818331936342,0.410926365,0.005796320298258197,0.0919910181,8.88484665033674E-4,3.7553011836,0.07079850642492397,0.5595225185,0.009713712524055878,0.0779471343,6.717142249498666E-4,3.4274829064,0.07154036678687076,0.4222433082,0.006053524840950105,0.0930443237,0.0010154447301552163,3.8866552862,0.07750120151971839,0.5651616128,0.010297439973119533,0.0789852306,6.837462979790091E-4,3.508799348,0.07308650709946399,0.4286968628,0.006155593228926031,0.093903587,0.0010791121350443615,4.0004306704,0.08180979109495391,0.5709941158,0.011139680650718853,0.0798283758,7.149167783735391E-4,3.5795409696,0.0761175568906412,0.4355827614,0.006440794593837006,0.0899674078,8.984202802697633E-4,3.5364348787,0.06888595594894506,0.5352005719,0.009712178334441764,0.0774014495,6.566155648474989E-4,3.2839874076,0.07743905499810803,0.412513486,0.006749698659940308,0.0936050275,0.0010772752665869573,3.988005893,0.07995787507806845,0.5824818968,0.012153803890140731,0.0802089842,7.004762665501238E-4,3.5959379689,0.07395054214135283,0.4422912406,0.006466190686950084,0.0890011303,7.836357572239797E-4,3.4165724778,0.06533056494474848,0.5386738271,0.00813787306364507,0.0746412752,7.006147300763809E-4,3.194829229,0.07204211645974874,0.3923861555,0.0063894864425867596,0.0893090404,7.77591152213038E-4,3.4373629244,0.06605452405399648,0.5429558129,0.008380404405516479,0.0745864075,6.793408570077322E-4,3.2063066521,0.07190262161423601,0.3936533595,0.006339991167186276,0.0905607451,7.964897990558322E-4,3.5351293417,0.06772401619071332,0.5542155417,0.008951335095950771,0.0752381238,6.585597922740197E-4,3.2588982848,0.07251915657948595,0.3963563514,0.005753902327985764,0.0890149761,7.997018194302174E-4,3.40791245,0.06520569063356357,0.5412198354,0.0082493176081419,0.0748025146,7.04496983669909E-4,3.1930058457,0.07229333019719039,0.3933336702,0.00654523796358849,0.0890903724,8.068952844080822E-4,3.4051664955,0.0655560687884806,0.5415102482,0.00824782183367221,0.074673111,6.944033410057875E-4,3.1890630638,0.07239713134510234,0.3946516598,0.006653106793070437,0.0892267718,8.153661754083254E-4,3.4054668654,0.06611819360811365,0.5424380166,0.008333494885100727,0.0745564873,6.843500566230706E-4,3.1864434584,0.0726165234158177,0.3943631825,0.006500774107750553,0.0894308794,8.227308186764368E-4,3.4093003269,0.0667700807922231,0.5447472824,0.008472592165329333,0.0744701102,6.737811217301951E-4,3.1857224043,0.0730156906014043,0.393878488,0.006294968864100917,0.0897269228,8.283881940249994E-4,3.4192149363,0.06741630548316928,0.5478118656,0.008480333248168966,0.0744375127,6.641325168970421E-4,3.1875935033,0.07348106113142353,0.3934766072,0.006112959348793349,0.0901126341,8.355285752145165E-4,3.4365028081,0.06806398836389181,0.5521833841,0.008735078591518225,0.0744648337,6.567937271320425E-4,3.1913327715,0.07408946960938512,0.3934998158,0.0059847447731712,0.0905711938,8.406093028274194E-4,3.4588018391,0.0685853657058122,0.5553526983,0.008968364343624762,0.0745429664,6.522890463590508E-4,3.1967209667,0.0747415646745504,0.3939281559,0.005870427326864715,0.0907929733,8.135453275632526E-4,3.4864130554,0.06873235972233166,0.5529412358,0.008361527013650078,0.074676479,6.501838201616525E-4,3.2045294987,0.07546088368817318,0.3949436637,0.005806134169996419,0.0912742376,8.122647351695135E-4,3.520106619,0.06874002020657254,0.557867601,0.008776046775171608,0.074877496,6.486008017263007E-4,3.2145981567,0.07621633014649813,0.3971177765,0.005804735566759265,0.0917937816,8.176166583430159E-4,3.5590289902,0.06882029294474123,0.5631584455,0.009226949495906,0.0751355428,6.506043344460594E-4,3.2280246322,0.0769375658894925,0.4001954447,0.00588033034786312,0.0942453369,8.615990947070454E-4,3.8109766821,0.07037329116220159,0.5895384139,0.010683048066914237,0.0768166762,6.660938372331634E-4,3.3338090694,0.07877974347508375,0.4138856588,0.0055260702130899494,0.0958082982,8.474325931895704E-4,4.0092969845,0.06916924915741098,0.5955378968,0.010458368897681895,0.0790290672,6.637733046756249E-4,3.4693230461,0.07998187545938143,0.4317266381,0.005282368976131826,0.0976178536,8.711561283719469E-4,4.1815906801,0.07053222875395332,0.5998150331,0.010588119568648628,0.0812962548,6.934882839673645E-4,3.5947696126,0.08073890508298957,0.4495944629,0.005648086667182082,0.0989809551,9.04507048065409E-4,4.305799584,0.0734235604285164,0.6051763114,0.011088465628751347,0.0833393951,6.925640764579116E-4,3.7050095788,0.08126971344849199,0.4636212303,0.006269798322115313,0.0916694143,9.294310087359901E-4,3.6739343928,0.07974185599169359,0.5524379455,0.009898069054113534,0.0744379816,5.635476909721128E-4,3.2351233858,0.0759978248241356,0.3849762137,0.0051709510730618986,0.0994615103,8.61758666913191E-4,4.3331333083,0.07393830604632487,0.6171217385,0.011121710345086315,0.08297233,7.511990415329349E-4,3.6634266558,0.08362479978451369,0.4617119368,0.006672025479567655,0.0889654878,7.997099474184374E-4,3.4063995991,0.06550392607317519,0.5401738317,0.008221226064280194,0.074643031,7.011148265441261E-4,3.1894796506,0.07242856925274722,0.3934612181,0.006618764310654973,0.0890760016,8.082208856494615E-4,3.4054065044,0.06671785483661777,0.53950319,0.008197785188695786,0.0742882896,6.817902903386055E-4,3.1813366533,0.07265434070996722,0.3923155547,0.0065090302657154694,0.0901529266,8.33988009506132E-4,3.4539089467,0.07035072033035625,0.5457783879,0.008875865535259082,0.0738547983,6.407448790275268E-4,3.1763309539,0.0746605190780241,0.3869730299,0.005974960167231243,0.0961833369,7.40727345249249E-4,4.059954732,0.07277006326780265,0.5993792423,0.008743955798149943,0.0796869322,8.198042449267996E-4,3.6063343995,0.08758959821805326,0.4148774647,0.007170106484564925,0.0843739657,7.877233016738809E-4,2.9807656208,0.06045572253310682,0.5847151761,0.009668706014767436,0.0652182085,5.155327341692281E-4,2.3340157916,0.03780900244650737,0.312633839,0.00476018854668594,0.0844484937,0.001090206402476155,2.9038130409,0.0708943612214681,0.589156375,0.014457749928671474,0.0642482819,6.093422683517039E-4,2.1393460317,0.04615773635047542,0.3045682142,0.005194962078783637,0.0844260302,0.0010884856452889032,2.9036752331,0.07094391354443312,0.5890452035,0.01459857071771069,0.0640072966,6.011730200200272E-4,2.1233953087,0.04537112820946819,0.3055625781,0.004845101134135385,0.0844260449,0.0010835248035924235,2.9039168684,0.07091772200233169,0.5877346816,0.014590783357996923,0.0637199512,5.96815716951221E-4,2.1054450494,0.04462912439203799,0.3038945528,0.0047675547191406206,0.0844642322,0.0010798194293491852,2.9054397159,0.0709849158624563,0.5867765561,0.014524089265768095,0.0634213181,5.924803794219687E-4,2.0865409172,0.04376596546404524,0.3015562272,0.004681780750953637,0.0838333501,0.0010487134975769121,2.8549353756,0.07114733987999833,0.5845185276,0.01422910186905695,0.0628862555,5.700798189727471E-4,2.0654540023,0.04298144353090064,0.2966500143,0.0043136539035949556,0.0845501929,0.0010891831801859593,2.9118464393,0.07209772576857054,0.5833030902,0.014629783730458902,0.0627624782,5.826851637033502E-4,2.0446262055,0.04127814987375282,0.295766152,0.004428318981283982,0.0845920428,0.0011050542973085077,2.9211496109,0.07307166810741356,0.5808193664,0.014932409417103457,0.0623963101,5.711716029355801E-4,2.0241261643,0.03927203305152408,0.2923124924,0.004303403071988493,0.0848612848,0.0011309407588375262,2.9543952954,0.07485590052227012,0.5795270579,0.015408226244444882,0.0619879806,5.505588070315468E-4,2.0119959718,0.03686624781558329,0.2882429557,0.004133301343962233,0.0843940759,0.0011051655984512005,2.9444340224,0.08138205912238888,0.552272246,0.014105378123254974,0.0619809203,4.997879550369337E-4,2.0400898698,0.03401418546724293,0.2847729914,0.003753098053608512,0.0695901462,7.219286668362741E-4,2.0101150365,0.05479841435662167,0.4070512923,0.007417036605006072,0.0639084375,6.492310836674413E-4,1.6666778499,0.044537858558758754,0.3453785688,0.00519256343244837,0.069101198,5.67254792840043E-4,2.1980688559,0.06326043004912313,0.3727904852,0.0070132887435211165,0.085633522,6.25939294181153E-4,3.0512544068,0.0659840157689724,0.5008329902,0.007973366478470684,0.0706943909,4.902886904671574E-4,2.3162135528,0.058998466827537135,0.3820628653,0.006356017542455339,,,,,,,0.068978213,5.844339141425658E-4,2.1905351914,0.06297963410500254,0.3738080399,0.0073606784334054425,0.0699553317,5.083650263344244E-4,2.2160018862,0.061720473329358067,0.3789253328,0.0066928263088175234,0.0824556477,7.163811834491467E-4,2.9681723016,0.07594476764070057,0.4727411601,0.008378960914099075,0.0636605232,6.347629478789701E-4,1.6486718854,0.04293492612081684,0.3420652645,0.005157827449614809,0.0634077442,6.232078305027947E-4,1.6387549566,0.04194364763584588,0.3388900396,0.005078658188931403,0.0633809925,6.104441006349394E-4,1.6343372599,0.041016450541215776,0.3379901908,0.004997642544240234,0.0630280272,6.050016528903041E-4,1.6188027589,0.04117225319313968,0.3327357551,0.004696566405364668,0.0628514145,5.932174980561514E-4,1.6043325752,0.0415497728994997,0.3295067505,0.0041834518044313596,0.0628398533,5.874512745751771E-4,1.5982953997,0.04150863633028674,0.3277001579,0.003999488342275797,0.0631192999,5.783666657061072E-4,1.6096352426,0.04139140343114739,0.3276120129,0.0036990531220840828,0.0637549943,5.890619661801295E-4,1.6413899512,0.04164182463581537,0.3298570818,0.003557149561095232,0.0653158378,6.611671498191663E-4,1.7133445915,0.04223174310870911,0.3386821704,0.00348407089480108
1,GAT,0.1832319811,6.4299758817,1.0790470551,0.761617142,0.0027392174064867505,0.0521477554,8.136516453618219E-4,1.6052902438,0.07201666144719567,0.3314127,0.013842528092801546,0.0798818008,7.847693928792075E-4,3.5552033885,0.06619674037292168,0.2837087679,0.005442532958099565,0.0675460948,7.185262695267307E-4,1.6118959081,0.06892853645624576,0.5075181051,0.012626801693223822,0.0609581507,6.76354936405435E-4,1.6479544518,0.056076906842300066,0.3236774514,0.0071682089813286,0.0670713195,7.340190733216679E-4,1.718146294,0.06846904355984536,0.496124566,0.012234410161507583,0.0617072866,6.215126708281981E-4,1.8355440571,0.040001679814727784,0.3190966366,0.006966757782498255,0.1093635225,0.0016607709053328217,4.4928496008,0.09932169600847542,0.6668458446,0.021174211366660152,0.0872620857,0.0017280300923305705,3.1156494856,0.09012986449007898,0.5755980525,0.021294447774009073,0.1005375013,0.001781354260106619,3.9710144077,0.10942657169536109,0.6827536058,0.025114943798463893,0.0776193104,0.0010565528855670217,2.5197785321,0.0791244833411252,0.4987314923,0.014349789057683044,0.0749523696,8.458634641595533E-4,2.4893788342,0.06669750166235613,0.4840045382,0.010448761649114215,0.069505298,7.528187032745666E-4,2.6377732373,0.06379956934807632,0.3844108867,0.007189088120199946,0.0746819516,8.360424630364179E-4,2.488330999,0.06657521242925177,0.4816042406,0.010321848526305742,0.0693502812,7.451603854204811E-4,2.6449970781,0.0635272514673821,0.3822916483,0.007127814952704651,0.0744381751,8.282077034174459E-4,2.4878692547,0.06645840284719458,0.4800200145,0.010203860690934584,0.0692338111,7.39244208634738E-4,2.6534927995,0.06332645176385615,0.3807208573,0.007093807228844043,0.0742157178,8.225861656993752E-4,2.4880398628,0.06636044619349692,0.4788752299,0.010163667694292253,0.0691451845,7.34792487713368E-4,2.6628682204,0.06317527108766531,0.379262393,0.007064254029973724,0.0740086124,8.185713163799474E-4,2.4888001102,0.06627947132408345,0.4779920937,0.010123253824734417,0.0690747917,7.314560820719177E-4,2.6730581003,0.06305722826131831,0.378199453,0.007068019029402793,0.0738159251,8.154753215150045E-4,2.4899589146,0.06620149971110927,0.4769206048,0.010066286554633739,0.069024308,7.289807953574634E-4,2.6838584253,0.06300401607834218,0.3774598544,0.007079757552345985,0.0736343483,8.128548455905273E-4,2.491414818,0.06612153947088649,0.4757377496,0.00999731403928075,0.0689982915,7.272791761077722E-4,2.695188073,0.06299118872509075,0.3771205476,0.007097087783027627,0.0734436917,8.083780056384513E-4,2.4929689518,0.06602344984170397,0.4737100683,0.00983701535019642,0.0690024605,7.258498467314021E-4,2.7070953203,0.06302084803459884,0.3771338915,0.007108925024221313,0.0732458198,8.025789680772853E-4,2.4946004094,0.06591647831157244,0.4720007704,0.009719908641545968,0.0690145717,7.247275350088472E-4,2.7182489102,0.06307548648246797,0.3767500863,0.007064769422988977,0.0730677173,7.985674674064803E-4,2.4970138624,0.06583104971060388,0.4698781386,0.009547222842271988,0.0690273883,7.238266367024634E-4,2.7276723464,0.06316166871608127,0.3760983438,0.006934135634669976,0.0723217141,7.850700605678451E-4,2.5207815261,0.06497291738101345,0.4624608864,0.009083750987339977,0.0692787707,7.230968123287504E-4,2.7777353807,0.06412657509956383,0.3829588705,0.007394864569415724,0.0718937568,7.906263339909694E-4,2.5784934027,0.06623271464314293,0.4586930202,0.00912302548500222,0.0697543247,7.219653731308725E-4,2.8391762507,0.06605694021070004,0.3950385367,0.008131395144746072,0.0724134051,8.407698852837201E-4,2.6892050033,0.07304413733490184,0.4670364321,0.009753884303189166,0.0703234765,7.353672551861418E-4,2.9072603734,0.07015408126402911,0.4025044477,0.008073187722331248,0.0742982039,9.64018672018338E-4,2.8486962766,0.08011961893943331,0.4838628737,0.010807713587988904,0.0712996704,7.942587739521673E-4,2.9944419397,0.07867025727681333,0.4167109531,0.00886290623892637,0.0744803759,9.950030150708087E-4,2.563849091,0.07206034112464359,0.4707315253,0.011955455031072636,0.0721301433,9.66645746900073E-4,2.7722711755,0.07215607690971011,0.4114425623,0.009954163199385472,0.0766660495,0.0010649183067259196,2.9979532994,0.08496735511359642,0.5178637848,0.01210313905563346,0.0722985311,8.776531205436462E-4,3.0617620267,0.08381188797539403,0.4223646271,0.00941898672894277,0.074451092,8.356458580044539E-4,2.4868669842,0.06668143064602018,0.4791283813,0.010300120970163409,0.0691450534,7.450436228839222E-4,2.6465646616,0.0637977372482755,0.380385588,0.00715994839366877,0.0737422338,8.212965359722395E-4,2.4856644997,0.06652226988009353,0.4738274011,0.010079179629315076,0.0687743884,7.345801521957968E-4,2.6665255144,0.06368520684586021,0.3759180627,0.007161354550641938,0.072461023,7.946728886781025E-4,2.4921047188,0.06616836464655901,0.4628197342,0.009258560363253026,0.0686064724,7.32002732235338E-4,2.7222630413,0.06422774562445735,0.3742451796,0.007302904011419019,0.0749185127,8.46110512876421E-4,2.488613849,0.06660788237138304,0.4840193562,0.010454603961891622,0.0694910474,7.51938827299136E-4,2.6365530426,0.06370528580894995,0.3843582231,0.007172705626191556,0.0745948895,8.368273418095276E-4,2.4868378647,0.0665120727988536,0.4816325782,0.010303194310503902,0.0692905432,7.449758385343783E-4,2.6422479771,0.06351936910895763,0.3822485275,0.007086118189813094,0.0742714067,8.309969915709683E-4,2.4856794341,0.06645315012096868,0.4795267449,0.010214699946645521,0.0690973339,7.403938141286704E-4,2.6479949702,0.0633671796516146,0.380050922,0.007031848690067215,0.0739357943,8.275354977280431E-4,2.4847389927,0.0663905762740466,0.4772616856,0.010103298768224168,0.0689103747,7.3819170951725E-4,2.6539969885,0.06324846980757716,0.3782253137,0.007009876033140672,0.0735928514,8.266704300989603E-4,2.4840931582,0.06630940461201563,0.4748231403,0.010011014633892012,0.0687146294,7.370909034847737E-4,2.6598977793,0.06314359730804066,0.3762587193,0.006964792746378029,0.0732291416,8.268603267783502E-4,2.4835355103,0.06620400410851296,0.4719273706,0.009905059262821198,0.0685152696,7.373201475614239E-4,2.6650940248,0.06306095663720937,0.3750573197,0.007013240335251602,0.0728413876,8.269516309918012E-4,2.4829036994,0.06608649912803674,0.4693990941,0.009815628405761905,0.0683178592,7.379878047772876E-4,2.6698771801,0.06301708310450428,0.3734648841,0.006996058604671633,0.0724126832,8.261089516522624E-4,2.4823001678,0.06596397908707448,0.465874945,0.009707692001706687,0.0681193937,7.379844171796583E-4,2.6744612601,0.06298203280301455,0.3723787521,0.007015062865006984,0.0719736988,8.262287818758191E-4,2.481963822,0.06582879123909234,0.4608650719,0.00956214928768632,0.0679112756,7.371275330633093E-4,2.6768399037,0.06296281676513528,0.3707175265,0.006988362683776508,0.0714629642,8.167404728553618E-4,2.481782611,0.06561479227277947,0.4541670298,0.009148025251386225,0.0676773538,7.331200447402868E-4,2.6772472479,0.06293006927534721,0.3679951659,0.006844154293994255,0.0689891604,7.391583051011468E-4,2.492068977,0.06517469194403606,0.4251150889,0.007658216371975919,0.0663966623,6.932705099742813E-4,2.6861470153,0.06348737573722826,0.3615270318,0.006567064184245498,0.0679752615,7.564720748315829E-4,2.5458310536,0.0690896232584894,0.4145237023,0.007663229149647034,0.0662574033,7.03401023598914E-4,2.7273970049,0.06647930750993124,0.3657457191,0.00746802222814046,0.0692303334,8.44249962984897E-4,2.63920115,0.07227442850690692,0.4285496268,0.00885417054274425,0.0670988035,7.284009884672041E-4,2.7954791751,0.07058346656972864,0.3752893237,0.007662901604483774,0.0710353446,9.495425214280823E-4,2.7642051344,0.07586253259679643,0.449093949,0.010423509341867546,0.068463073,7.672750484669758E-4,2.8752842503,0.07379437269196074,0.3862118459,0.0076541190218078,0.0701751574,8.569224002206967E-4,2.4926322631,0.06812682961946784,0.4349685309,0.009632641330393238,0.06702135,8.48048347678362E-4,2.6658060294,0.06858211827437237,0.3688700669,0.008474756102685197,0.0701338398,9.122066651806487E-4,2.7032278392,0.07109735635732176,0.43989324,0.010008293161173888,0.0678613302,7.553820225554749E-4,2.8259732064,0.07060423043982562,0.380837354,0.007730527407622328,0.0746617833,8.458067155089276E-4,2.4867707744,0.06663617253414245,0.4816875679,0.010419917801979053,0.069236485,7.526121178934072E-4,2.6352665486,0.06382269166213535,0.382217543,0.007174937003207764,0.0739784892,8.380686129428784E-4,2.4826793544,0.06658292788695913,0.4757477631,0.010238228460041318,0.068693196,7.481838009473341E-4,2.6386768606,0.06375420220659968,0.3772434728,0.00711892175824401,0.0721490183,8.315635874664066E-4,2.4744871334,0.0663187482089341,0.4600237405,0.009700574312895088,0.0672875259,7.479672452721443E-4,2.6419335005,0.06369541211107752,0.3649836949,0.007020758790900026,0.0673881018,7.039687493063879E-4,2.5251810264,0.06999973979237352,0.40226718,0.007241068429451555,0.0642531738,7.240842492417577E-4,2.6512341294,0.06908307188450728,0.3413563392,0.007147554896606251,0.0599664085,5.948957891933679E-4,1.1765804841,0.041089192776203334,0.3951737012,0.008760241720409317,0.0534139776,5.794626821461413E-4,1.2070487578,0.042697896482145344,0.2533934862,0.005340462339535782,0.0674176264,7.197978882992086E-4,1.6074133965,0.06913069725527149,0.5061346634,0.012621244273050102,0.0607716361,6.765700259396658E-4,1.6391109081,0.05594244625505753,0.3221229502,0.007167863140434532,0.0672607173,7.220962539717264E-4,1.6020879145,0.06942587229556428,0.5041175958,0.012634006609148183,0.0605517601,6.772960947768708E-4,1.6289326762,0.0557895399066886,0.3202499574,0.007171182399019007,0.067068223,7.250199997241455E-4,1.5957149542,0.06981261267851246,0.5021464847,0.012650610696721324,0.0602898287,6.78462231815449E-4,1.6169876918,0.05560663656435264,0.3180680647,0.007175990245255354,0.0668346399,7.284504101172571E-4,1.5887350418,0.07027462679374398,0.4994895314,0.01266430088871865,0.0599679348,6.802264328883435E-4,1.6027037698,0.05539779925231687,0.3153690209,0.007183524900771208,0.066054989,7.199312467173515E-4,1.5831074314,0.07042730517349077,0.4925870946,0.01260475727652064,0.0590395522,6.543760386811241E-4,1.5801033298,0.05466331403235629,0.3059247243,0.006855316185268189,0.0661553298,7.346679522069818E-4,1.5743526725,0.07116530231088744,0.4927063489,0.012675386029624503,0.059037168,6.868799021663102E-4,1.5633704953,0.054802917121262805,0.3077070902,0.007195812810239021,0.0655764807,7.358906168718284E-4,1.5641414959,0.07156640303941507,0.4855561761,0.012692458469500699,0.0583129176,6.925575788337025E-4,1.5346079923,0.054329256768338,0.3016467981,0.0072152894605829925,0.0644155561,7.26530797695459E-4,1.5347885629,0.06981557526082557,0.4701811256,0.012338352523736709,0.0571930936,7.04561565798192E-4,1.4940702235,0.05357017156963379,0.2916360727,0.007285586524089876,0.061475105,7.305840129649703E-4,1.4287274893,0.06312739898807807,0.4258529706,0.012126048614449802,0.0550482695,7.298040832990727E-4,1.4272213073,0.052144918649855036,0.2744223969,0.007611479094105166,0.0717581585,7.891387710662808E-4,2.6223150702,0.0742812973365436,0.4978864773,0.010615598475827917,0.0684410377,7.581952255191271E-4,2.79379822,0.07536322994670544,0.4865037693,0.010466273071155748,0.0675258726,7.183724660647845E-4,1.6114327845,0.06894616730464428,0.5073199589,0.012625166177124164,0.0609325922,6.759053188132196E-4,1.6470209371,0.05606180195997985,0.3234333706,0.007161007889955157,0.0675265154,7.183780341853445E-4,1.6114521666,0.06894528307288324,0.5073259093,0.012625210770517854,0.0609335507,6.759275109063101E-4,1.647070651,0.05606190725439155,0.3234429426,0.007161421227661448,0.0744662568,8.612461901221974E-4,2.5906329405,0.06644850854609154,0.4721239823,0.010311896673260454,0.0723422172,7.757067744966522E-4,2.9720099377,0.0664472644734153,0.4002993122,0.00764659767478321,0.0742012725,8.491837257036901E-4,2.5931656328,0.06631399031878568,0.4695566392,0.010109940801013625,0.0721256927,7.687450812850772E-4,2.9797015963,0.06626732139599427,0.397342097,0.007562666791549129,0.0739699101,8.403320772170964E-4,2.5962645751,0.06617579444177456,0.4673523485,0.009963566479930769,0.0719346253,7.605471714496084E-4,2.9882254438,0.06606929768810926,0.3945453689,0.007482347225303033,0.0737559205,8.340959177456751E-4,2.5994854817,0.06607476307184158,0.4656114658,0.009885190539387695,0.0717572972,7.530073040814411E-4,2.9966502165,0.06586415079540614,0.3921183813,0.00745690880995604,0.0735648481,8.294763408319733E-4,2.6032804105,0.06601640885416292,0.4639970203,0.009815867918834278,0.0715900315,7.455930525427394E-4,3.0044352939,0.06562599510102685,0.3899328826,0.0074559030304853086,0.0733865651,8.260853466803535E-4,2.607311157,0.06594520322206915,0.4627466896,0.009779786245107815,0.0714374708,7.384476961843676E-4,3.0115499837,0.06539444454233097,0.3875768035,0.007436600029583412,0.0732212137,8.237335734325754E-4,2.6116258972,0.06587758303854202,0.4619376519,0.009798215398734609,0.0713031764,7.321031348109363E-4,3.0183966327,0.06516853166981745,0.3856045064,0.007417616665749182,0.0730540088,8.221630008702654E-4,2.6159281795,0.06582009259337152,0.4605671366,0.009812598840266527,0.0711886769,7.267379169962168E-4,3.0247809724,0.06496714602781932,0.3839878273,0.007430055450667915,0.0728688214,8.178899681497506E-4,2.6194546268,0.0657128839117566,0.4577049829,0.009665272215514676,0.0710947682,7.212038546763321E-4,3.0300706347,0.06479852240599318,0.3821325209,0.007353796094535121,0.0726734781,8.13310518805702E-4,2.6222255816,0.06555303131053514,0.4558077334,0.009633033945751462,0.0710101934,7.152083612486644E-4,3.0338225452,0.06471425462755481,0.3804345296,0.007194383712313377,0.0718201878,8.075951956271162E-4,2.6510352206,0.06496637435627757,0.4449804722,0.009390453290443438,0.0708830402,6.933981540211944E-4,3.0529163452,0.06440941931891639,0.3799339644,0.006954660523706387,0.0710833566,7.905365266703367E-4,2.705882304,0.06500774016992131,0.4356543212,0.009176893537575774,0.0711465756,6.907170187565962E-4,3.0878767069,0.0646394384180432,0.3844917287,0.007282991898938238,0.0711899965,8.232314376893049E-4,2.7757247925,0.06709587101305117,0.4321909797,0.009085775145797963,0.0715547378,7.031372554487496E-4,3.1273300612,0.06650836536105816,0.38736278,0.007286227075791695,0.0722165201,8.764285481429732E-4,2.8957689979,0.07050847623513076,0.4365425406,0.009241103451428298,0.0720991105,7.314225864710496E-4,3.1746799984,0.07002048640219517,0.3911369692,0.007198128228921738,0.0745140473,0.0010841498973850434,2.7087786788,0.07342668304506203,0.4597448512,0.012717645458181322,0.075187074,9.377632963600143E-4,3.0911566891,0.0744607688652219,0.419885929,0.00971434475402227,0.0742131742,9.482336210027569E-4,3.060559151,0.078270763916037,0.4648588131,0.010786990173352343,0.0724147834,7.572555711250991E-4,3.181542368,0.0709035371049992,0.389377181,0.007176050167048723,0.0739635393,8.494786636520072E-4,2.5929658429,0.06643891017318089,0.4664047883,0.010044158103096546,0.0718982173,7.662238576290874E-4,2.9819568068,0.06668965945332155,0.3950776969,0.007573752966660584,0.0732712119,8.328487257599665E-4,2.6006392738,0.06628210063056239,0.4600679941,0.009785457270868847,0.0712948998,7.495411929974229E-4,2.9992237307,0.06668736456780999,0.3878384332,0.007542764479950306,0.0720604475,8.15504138554796E-4,2.6236438221,0.06592313857061116,0.4507291696,0.0097030725030786,0.0705180314,7.219009627365793E-4,3.0263177078,0.06640297039289733,0.3767960001,0.007578867725458731,0.0744342846,8.605939809224789E-4,2.5893863197,0.0663824182671888,0.4729457221,0.010285372428842818,0.072234847,7.723263558884935E-4,2.9678938108,0.06634310039484137,0.3996390687,0.007610974116366446,0.0741004462,8.487914938310821E-4,2.5900771594,0.0663220543183035,0.4701087864,0.010049573622796144,0.0718565112,7.622637338874257E-4,2.9697604127,0.0662625145614019,0.3956943471,0.007488559941671029,0.0737580184,8.399345212574609E-4,2.591329614,0.06625964581855233,0.4671421039,0.009832633421418699,0.0714676217,7.529853916245653E-4,2.9708268997,0.0662275651145352,0.391582446,0.007389354640291668,0.0734085826,8.331530471648052E-4,2.5928740758,0.0662024785110044,0.4639738131,0.009677994833641936,0.0710640695,7.453676944971522E-4,2.9701153276,0.06619005645865549,0.3870455901,0.00731029814713463,0.0730515147,8.28928826860304E-4,2.5948668325,0.06616505103149245,0.4609908298,0.009572055526374678,0.0706464939,7.396363971574142E-4,2.9662072715,0.06614964912983289,0.3823150524,0.007217805552936433,0.072652258,8.220097323024831E-4,2.5964579902,0.06607147091597099,0.4564055954,0.009339426160102129,0.0702108861,7.350687042719205E-4,2.9580602798,0.06613369549632019,0.377442013,0.007162194775346451,0.0722094711,8.152613078025965E-4,2.5978546653,0.0659264796724351,0.4516510613,0.009215628518988815,0.0697637216,7.302020268391481E-4,2.9462778052,0.06616836215292018,0.3730164924,0.007115318334410626,0.0717181461,8.087107022909985E-4,2.599386846,0.06583936070467271,0.4457861198,0.009159922707097479,0.0693239955,7.250599975174468E-4,2.9327142977,0.06618310095485101,0.3690652673,0.0070425005502307205,0.0711255471,8.014755142859948E-4,2.6003744333,0.06584249855526443,0.4393594969,0.0090574634418252,0.0688466212,7.173214063444643E-4,2.9186939499,0.0660628957206691,0.3640179287,0.006869425885763672,0.0706228609,7.969303608220733E-4,2.6006054491,0.06585059317880136,0.4324957656,0.008909600439974847,0.0682319773,7.028947289601765E-4,2.9037538345,0.06591014956742247,0.3560160878,0.006310182327001337,0.0679898856,7.771164648879858E-4,2.6065282077,0.06611453676008024,0.3990710446,0.007982463028414225,0.0664201241,6.576541644359899E-4,2.8549891562,0.06586980521452906,0.3446804422,0.006284378648681188,0.0667805335,7.706419402031011E-4,2.6565353612,0.067916106683172,0.3867998572,0.007891152387325948,0.0660127028,6.601242307323676E-4,2.8617568666,0.06795643534647768,0.3439112859,0.006556149327158436,0.0675604365,7.999549987343038E-4,2.7630451156,0.06975877846550928,0.3934389202,0.008584207942495335,0.0664086717,6.732027926264121E-4,2.8929795117,0.07057666942410927,0.3474668044,0.006721436453616146,0.0688894506,8.245841376111962E-4,2.8861052997,0.07116394638438765,0.406025674,0.009300482030518633,0.0672209113,6.919356906534016E-4,2.9379129793,0.07277687013055728,0.3527629405,0.006757963006705497,0.0695223034,9.148721222116237E-4,2.6208834326,0.0691199772641745,0.4120371758,0.009988924716905219,0.0688936608,8.449017694383176E-4,2.9114475264,0.07315293249761079,0.3659009362,0.008462596055584835,0.0682975109,8.278236527183793E-4,2.8553574631,0.07121544144355212,0.399782349,0.009509351239700845,0.0665168097,6.977571210672092E-4,2.8893762663,0.0708039895486123,0.3475722072,0.006950767367708403,0.074143171,8.596086318784845E-4,2.5879001131,0.06644229102762787,0.4702134018,0.010224580578194883,0.0719301243,7.724059813336507E-4,2.9652259505,0.06659581854741332,0.3969235937,0.007603477756921499,0.0734084902,8.469291587848419E-4,2.5872601161,0.06641617079446842,0.4634182025,0.009936210142705317,0.0711034049,7.623627745371622E-4,2.9615082067,0.06680305082105158,0.3893406884,0.007492200210885985,0.0713955437,8.189676428284575E-4,2.5890191825,0.06625745371654422,0.4420756893,0.009141818637448458,0.0688813664,7.46258668291364E-4,2.9292150063,0.06732234569591287,0.3670397075,0.007249091598262502,0.0663618719,7.489826433235954E-4,2.6500191933,0.07072131291909109,0.3813115844,0.007983093260134196,0.0652269771,7.814198615341179E-4,2.894975493,0.07809269470955654,0.327690391,0.007428197291402538,0.0595085962,5.904972480884225E-4,1.31446178,0.04441921508761721,0.3781473284,0.008505789440140169,0.0539098104,6.006363292375846E-4,1.3969828221,0.038445530871611074,0.2528408378,0.0066031169912398185,0.0669145696,7.337138406763226E-4,1.7132036289,0.06861189136731329,0.4941154944,0.0122433709818824,0.0614479127,6.200290315783608E-4,1.8201127173,0.03940221595291311,0.3170247852,0.006978090569776234,0.0667278034,7.345794715345644E-4,1.7071825481,0.06888823294293446,0.492090261,0.012276045861758582,0.0611452814,6.186921690146079E-4,1.8023952871,0.03875313671175535,0.3146183549,0.0069899468524445875,0.0665042466,7.364027430693072E-4,1.7003808794,0.06934913058575427,0.4890015128,0.01230044649596103,0.0607840171,6.175232789134349E-4,1.7818720468,0.03803239072159414,0.3118382519,0.007011023677038895,0.0662319079,7.382675666721382E-4,1.6921537918,0.07000382805247153,0.4855588388,0.012337026708247007,0.0603457582,6.166595495084787E-4,1.7578426929,0.03725412487228763,0.3085079364,0.0070315863075126935,0.0653588907,7.322745386806781E-4,1.685260672,0.07058936159932316,0.4773615708,0.012377884593095866,0.0592887791,5.778814757370235E-4,1.7326632989,0.035479587060731135,0.2979379369,0.006792715436406857,0.0654907716,7.4494697797897E-4,1.6778134523,0.07120398141255867,0.4763436164,0.012405083111370114,0.0590816484,6.157556333481651E-4,1.6932556879,0.03558019832715945,0.2989631887,0.0070385074412122346,0.0649803489,7.495445283637257E-4,1.6706631166,0.07065356100721322,0.4672207735,0.012238338571881398,0.0580958504,6.180566317094252E-4,1.6474278428,0.03476335485824117,0.2911503332,0.0070441610572161105,0.0638618711,7.402735980703351E-4,1.6453820628,0.06741112164917595,0.4490861768,0.011610864954860167,0.0564481119,6.262866755727763E-4,1.584682405,0.03405509826736666,0.2761159391,0.007072463361516976,0.0603629418,7.7702509611981E-4,1.511501403,0.062378582061473634,0.4015999732,0.011884070262330158,0.0540396051,6.229582650547306E-4,1.4957307837,0.03339170269692757,0.2576463409,0.006951820265225504,0.0544448838,7.063766700564224E-4,1.1703591036,0.05407945356602635,0.340356355,0.010684046658452967,0.0490227398,5.206419114900375E-4,0.877432797,0.03342130726048878,0.2827760798,0.0067975847181186355,0.0514454183,7.105540092069005E-4,1.3443740443,0.06615445968338038,0.2704949341,0.006905972849642547,0.0506108587,7.814160223594088E-4,1.5725153267,0.07280094415596546,0.2480930016,0.006704586788162266,0.0487521414,7.098675932876497E-4,1.3272431995,0.06806413535776386,0.2448421481,0.0062353389643226296,,,,,,,0.0523788814,7.306832419044521E-4,1.3702764222,0.06626726675365448,0.2801225406,0.007256107840984725,0.0502964797,6.917817574929249E-4,1.3181570581,0.06631024251953842,0.2562261302,0.006411488672687491,0.0479026787,7.669217691524997E-4,1.4451828835,0.07277230530222331,0.236812085,0.006474604775582831,0.0487194413,5.308257717933446E-4,0.8608198772,0.033432150977763905,0.2791846283,0.006867098513928572,0.0487471776,5.556095751514728E-4,0.8600372063,0.03369651720875616,0.2809104813,0.007319708942300916,0.0481721021,5.468125821522398E-4,0.8407787346,0.03356537345241372,0.2719862286,0.0072321213347122425,0.0476851332,5.428637029678813E-4,0.8234989602,0.03328672942780651,0.2663191345,0.007167253379084627,0.0472125281,5.440606583828682E-4,0.8092475839,0.03278800786873152,0.2607912688,0.007055083699007404,0.0468503048,5.522508487997099E-4,0.8006506177,0.0327604701431466,0.2585296548,0.0073685132150251315,0.0460929072,5.509981851149784E-4,0.7819246855,0.03265853530089799,0.2489860932,0.007208488815278831,0.0454423779,5.342134404898477E-4,0.768990053,0.032332324877744255,0.2431698122,0.00671783789622822,0.0442964911,5.310291894048764E-4,0.7559405025,0.03222817855541948,0.2313708457,0.006576925725595508
2,GCN,0.1832319811,6.4299758817,1.0790470551,0.8079757178,0.002507690172250153,0.0420081636,7.886982946602585E-4,1.1924468554,0.07588071687853246,0.2534661246,0.012288292558366276,0.0539228738,6.030223876441073E-4,2.0848315633,0.05926868998046101,0.1840977687,0.00521511016182784,0.0582121885,9.282709733693066E-4,1.2749474915,0.0779336288838137,0.412689571,0.0139615142087096,0.0571348892,7.885252056846376E-4,1.2670514465,0.060976915541867155,0.3114607253,0.010046560505964218,0.0584726258,9.514615073664305E-4,1.3831310318,0.07674039832448096,0.4095118711,0.014197991618535348,0.0541081899,6.934269968785466E-4,1.3114535574,0.04096335944475258,0.260764807,0.006388481509717313,0.0958772834,0.0015134794349445256,3.9149434133,0.10149206960644758,0.5770229148,0.022094529956529965,0.0755268463,0.0015605265137125996,2.4614528231,0.09995358777952895,0.538252411,0.023326986667806023,0.1010038288,0.001754181860583446,4.1082173237,0.104000306773586,0.7325258303,0.026012654458935944,0.0701346416,0.0010871665005876515,2.166877534,0.08367391705902145,0.4601608415,0.015181654916378517,0.0675900468,9.782371900515744E-4,2.3247971975,0.06994562370155834,0.4215981612,0.010914941456553947,0.0667898887,9.589775805512869E-4,2.3875389013,0.06752329946026038,0.3666469951,0.007739289502273448,0.0673276752,9.693967196148335E-4,2.3231158497,0.06983112379877615,0.4201479911,0.01086657687590715,0.0665206812,9.505566790044663E-4,2.3900586249,0.06727654197415321,0.364365426,0.0076549141079439945,0.0670992652,9.61423423887727E-4,2.3218843761,0.06969546369743156,0.418571952,0.010747972180834857,0.0662820343,9.424499986736696E-4,2.3933611191,0.0670282639339555,0.3625442088,0.007554795298351902,0.0668948423,9.532486559130309E-4,2.3210181017,0.06955030318409834,0.4166664371,0.010531178234176838,0.0660631702,9.344110444552761E-4,2.3971418257,0.06677373299434441,0.3607319295,0.00745028328320474,0.0666991418,9.450015873002542E-4,2.3202870772,0.06941508928900114,0.4148940836,0.010329887124262298,0.0658609603,9.260334767166898E-4,2.4012802627,0.06650685378214789,0.3590948308,0.007358205215947704,0.0665066176,9.368777935248546E-4,2.319597878,0.06928873942423834,0.4132328276,0.01017698491695846,0.0656719851,9.179885620202465E-4,2.405659717,0.06624929469813245,0.3578087279,0.00727253951519,0.0663167906,9.289752418660036E-4,2.3188848419,0.06916667740321202,0.4113746796,0.00992358932040217,0.0654969568,9.102983027557505E-4,2.4101158227,0.06598899089242084,0.3565765705,0.007192842970620171,0.0661299061,9.212372115801662E-4,2.3180673452,0.06904315651822417,0.4102697993,0.00974898815262384,0.0653513315,9.040116149696308E-4,2.4148236928,0.06573654804596907,0.355557973,0.007138057368780389,0.0659466478,9.137773251728235E-4,2.3170483648,0.0689019648558733,0.4090787482,0.009592498058378746,0.065211861,8.974909470295508E-4,2.4184555249,0.06547889316413343,0.3549741037,0.007114971187573426,0.0657614574,9.067138468116608E-4,2.3154692132,0.06874469162051715,0.4075318458,0.009432261923844143,0.0650672671,8.903662167894737E-4,2.4204051526,0.06522678189976874,0.3540073981,0.00710152448422168,0.0649177726,8.843540015174918E-4,2.295577547,0.07196645684622802,0.4014583595,0.009106493068135504,0.0645852404,8.643506233005215E-4,2.4184867152,0.06584506449993044,0.3519379235,0.007277149373209266,0.064505288,8.888914444407708E-4,2.3220324016,0.07426515452081144,0.3980404588,0.008963861165814652,0.0645350369,8.583128800152075E-4,2.4394122626,0.06592311415581033,0.3566956386,0.008042001927381017,0.0648638897,9.384119564455688E-4,2.4160799668,0.08100268402960485,0.4048194858,0.00973343577571661,0.0645106269,8.470271542282455E-4,2.4738009761,0.06672396789010678,0.3594946248,0.008288561877672145,0.0654713292,9.959513040304732E-4,2.5185400317,0.08843087019813839,0.4129756861,0.010624642488102836,0.0646328065,8.402100927744204E-4,2.5150406996,0.06795418403601061,0.3614134695,0.008253775984360128,0.0670802166,0.0010853008799406735,2.3804876117,0.07219208286924543,0.414223225,0.011219242799761489,0.0682084583,0.0011236600909527758,2.4712175863,0.07137988478556126,0.3783393076,0.00975093764722142,0.0668339037,0.0010623059822857067,2.5719560016,0.08684186976338085,0.4261470019,0.011610607951352074,0.0649571459,8.255894863671655E-4,2.5159943471,0.06499543110096279,0.3665950048,0.008377025844534562,0.0671193167,9.676610976989827E-4,2.321824167,0.06980216180033395,0.4175478723,0.010749141314542292,0.0662206189,9.529312671961184E-4,2.3893802148,0.06730557135928644,0.3618389575,0.0076941525199335625,0.0664693394,9.459376300792775E-4,2.3183262188,0.06947942904917973,0.4116722246,0.010216571000095874,0.065477483,9.342162490558597E-4,2.3966045432,0.0667714679335418,0.3555708177,0.007447977376442547,0.065258383,9.013023909876197E-4,2.3137888164,0.06901243840062457,0.402883196,0.009204559739607321,0.0645147404,8.969080220401644E-4,2.421032263,0.06570793942135152,0.3493980197,0.007263433692132118,0.0675312831,9.808221041554886E-4,2.3241373087,0.06998067613277253,0.4216023308,0.010948434317289391,0.0667559269,9.579989561580951E-4,2.3868837334,0.06753952268857102,0.3666518492,0.007718940341782673,0.0672190732,9.762166767680216E-4,2.321987647,0.06993509270745267,0.4201639602,0.01095865201564499,0.0664320168,9.496467764384818E-4,2.3874776333,0.06737872214579319,0.3639905171,0.0076089800893418035,0.0669268882,9.737900184331323E-4,2.3202030728,0.06987050524362909,0.4190480366,0.010971174185108902,0.0661106359,9.417828836839199E-4,2.3884233699,0.06721988285470304,0.3615359679,0.007521361379431253,0.0666212794,9.713830346469923E-4,2.3185510546,0.0697865601244251,0.4180168424,0.011011497536665938,0.0657855305,9.341509513991836E-4,2.3896409035,0.06706840526656348,0.3587911217,0.007423316846262188,0.0663071272,9.690294113183563E-4,2.3169012671,0.06970572241932509,0.4169170205,0.011027713271571763,0.0654554052,9.263374115299457E-4,2.3909454509,0.06691313080405072,0.3560211021,0.007318706716353649,0.0659604241,9.663498331349781E-4,2.3151234932,0.06961990937224782,0.4147180401,0.011016159267185638,0.0651252569,9.188438387451917E-4,2.3920984756,0.06673805598007782,0.3531741249,0.007216991547729566,0.0655786635,9.631557506447231E-4,2.3129444237,0.06950179375383055,0.4114124009,0.010963002189181574,0.0648087526,9.126319082740862E-4,2.3929819417,0.06653742912827336,0.350418497,0.007119475963861385,0.0651835889,9.584915231758704E-4,2.3109151628,0.06939097916876516,0.4080906316,0.01086968941598609,0.064517134,9.0809580992316E-4,2.3937671049,0.06635987938506217,0.3478047787,0.007069761311388101,0.0647907578,9.541446431228338E-4,2.3082551467,0.06935392514486834,0.4036926912,0.010627729814028958,0.0642506231,9.06051874894589E-4,2.3931420828,0.06641161391654324,0.3465725069,0.007236116499891361,0.0643306708,9.475948501337479E-4,2.2817286942,0.07282071927686516,0.3976295772,0.010223249874672926,0.0639270544,9.01294069657623E-4,2.3759845792,0.0684768554841707,0.3449872577,0.007393662691792208,0.0615117784,8.700086206469451E-4,2.2663961703,0.07321422205418836,0.3701129489,0.00879978937247932,0.06190514,8.404510693669204E-4,2.3778197565,0.06837387860140742,0.324630424,0.007552267672692753,0.0602360129,8.651583670057176E-4,2.2777362298,0.07425369247384267,0.3630985395,0.008805507253985996,0.0607051223,8.127435019734086E-4,2.3919947867,0.06878402951994017,0.3180186322,0.007970445345148538,0.0605295809,8.803090366456544E-4,2.3398540592,0.07561006359605843,0.3650560372,0.009053272336564278,0.0602729178,7.943966263775293E-4,2.4270883271,0.07011845013261489,0.3183227256,0.008152478334837818,0.0615847007,9.119254355483238E-4,2.4354798001,0.07833598390905676,0.3743420726,0.009591712725055938,0.0604367955,7.845992607694708E-4,2.4668169712,0.07110412562573286,0.3252830544,0.008243805856520396,0.0631114216,0.001056316713869472,2.3190166805,0.07071707875046876,0.386790213,0.010626416564392721,0.0627430021,9.808842949094454E-4,2.3937428438,0.06847596145363714,0.3349415046,0.008368909546649431,0.0608299383,8.753422187921705E-4,2.4139919569,0.07471624708187638,0.3704546274,0.008852583803613496,0.0600373123,7.981904534633323E-4,2.4345410186,0.06862005456133069,0.3214542966,0.008564423798481716,0.0673163599,9.827151163994579E-4,2.3226052874,0.06999085227370788,0.4199580545,0.010936149139436606,0.0664599147,9.606034561670076E-4,2.3848905197,0.0675795881017338,0.3638997351,0.007726386671659658,0.0667246319,9.811218069128828E-4,2.3183955125,0.06993041819551775,0.4163937292,0.010953430649801001,0.0656977088,9.54246823416248E-4,2.3826378037,0.06745553175981937,0.3573894517,0.007655234810245862,0.065064343,9.756295403481795E-4,2.3083049715,0.06966248034630981,0.4044016249,0.010863404346704582,0.0637465506,9.324762731565882E-4,2.3783953918,0.06699757515761298,0.340428556,0.007360253732039405,0.0601835182,8.411783401871448E-4,2.2970446613,0.07477462512109305,0.3602387323,0.008786575100686273,0.06187084,8.955997990173959E-4,2.3402832656,0.0728887586874684,0.3337575443,0.008513593130987644,0.053610077,8.306804439734934E-4,1.1088868998,0.059075025103676425,0.3496349071,0.010778136712808944,0.0517711113,7.215469492694152E-4,0.9497958344,0.035071851661981006,0.2546164583,0.006182778339872779,0.0581245495,9.286086366171704E-4,1.2732807317,0.07785098003236697,0.4122650919,0.01404653110201946,0.0569216973,7.881598822574009E-4,1.2616160154,0.06060235997879951,0.3091606406,0.010073973247929538,0.0580223081,9.294492993165361E-4,1.2718247135,0.07785241580066736,0.4112580331,0.014101125061497752,0.056662809,7.885340829666147E-4,1.2550332113,0.06016908368090709,0.306491405,0.010108111495229957,0.0578909724,9.301725646351864E-4,1.2700941317,0.07785046274750074,0.4101369453,0.014172202581109261,0.056346839,7.89325661561817E-4,1.2470006502,0.05965669389934377,0.303336475,0.0101456827271505,0.0577158606,9.304047506327555E-4,1.2679678644,0.0778679662313072,0.4083426684,0.014225479745864461,0.0559546326,7.91123884104127E-4,1.2370700835,0.05903734473195758,0.2995283789,0.01019823004251228,0.0570241915,9.0829785863449E-4,1.2591026632,0.0779329477435571,0.4025223584,0.01397229372723033,0.0556385748,7.749154792620935E-4,1.2160036881,0.05817334727347224,0.296657306,0.01006278241839701,0.057126053,9.278518200661138E-4,1.2592673023,0.07810050798170265,0.4004647917,0.014199801900026635,0.0547760982,7.995580028991018E-4,1.2075006391,0.057356477934057286,0.2887083403,0.010339759958529017,0.0565601688,9.229929577196134E-4,1.25033815,0.07833980459510988,0.3935757543,0.014167635970760964,0.0538421611,8.079888613093623E-4,1.1839744587,0.056221947938505296,0.2806104383,0.010395730133088296,0.0555129938,9.094009016929772E-4,1.2310889202,0.07806585117706717,0.37935076,0.013779870427547568,0.0523447347,8.188119442216265E-4,1.1473055932,0.05482264214720046,0.265069507,0.010370421543987495,0.0526564798,8.715784531526694E-4,1.1299141373,0.06933584417168367,0.3342414017,0.012311325558200465,0.0494367194,8.267968311501925E-4,1.0887476651,0.053466581590746944,0.2408142769,0.010441182835292178,0.0646266869,8.592217408795008E-4,2.41754803,0.07983642657333806,0.4527857702,0.011008929421156265,0.0659237115,9.513705902538716E-4,2.5134745795,0.07955205040097961,0.4738893301,0.011850550324773952,0.0581946807,9.277278695824546E-4,1.2746414535,0.07792193544182537,0.4125531616,0.013958084754005473,0.0571157236,7.882239529473841E-4,1.2664152896,0.06093949078389152,0.3112504218,0.010046251340674292,0.0581951818,9.277483495000139E-4,1.2746528228,0.0779223945345624,0.4125582164,0.013958274714304773,0.057116265,7.88232199291554E-4,1.2664449306,0.06094075569764457,0.3112560436,0.01004623626041116,0.0678112582,0.0010756430634741247,2.4205152894,0.0717215008557406,0.4186870257,0.011239682691250674,0.0654917385,9.581795238889214E-4,2.5805305543,0.06963029571242678,0.3544283486,0.0087316420563374,0.0676208532,0.0010663507865613453,2.4219795189,0.0715110613751467,0.4173662479,0.011085457590916128,0.0652085202,9.441668284789506E-4,2.5800930447,0.06907753120950401,0.3520826485,0.008600465336247802,0.0674628033,0.0010588347368687902,2.4241553,0.07132060087380084,0.4154701377,0.010847315889195814,0.0649694843,9.299107484054585E-4,2.580745742,0.0683960303672662,0.3501642297,0.008456154504264927,0.0673241856,0.00105258823858145,2.4264994408,0.07115357277045194,0.4138680412,0.010637305720905082,0.0647528284,9.15249692706859E-4,2.5812522754,0.0676359108388436,0.348581972,0.008286690835309352,0.0671874966,0.0010465189917053584,2.4288782701,0.07101885110306981,0.4124458658,0.010475563707982498,0.0645524138,9.004226785238142E-4,2.5816181428,0.06685713495207524,0.3469654649,0.008083259862209058,0.0670516426,0.0010403340809566897,2.4314102965,0.07091501027991183,0.4115795411,0.010311868550364672,0.0643601869,8.849435010213929E-4,2.5811005542,0.06604255260814804,0.34519467,0.0079244189692368,0.0669171922,0.0010346714454356996,2.4341258998,0.07081889181567302,0.4109534402,0.01017796885434417,0.0641674763,8.678784477102769E-4,2.5788381681,0.0651480292718053,0.3435239946,0.0077667139769660625,0.0667809326,0.0010291593656961005,2.4368370715,0.07071084809277853,0.4101650875,0.010138223019839325,0.063994418,8.504293033521365E-4,2.5754872228,0.0642624505290609,0.3424111563,0.007634207489975629,0.0666429981,0.001023337187832046,2.4397751554,0.07060913367971597,0.408910171,0.010066908959556552,0.0638647584,8.358791778720176E-4,2.5741015869,0.06359668393084658,0.3418493032,0.007543060718302618,0.0665026651,0.0010169877088736128,2.4424642538,0.07050391479201704,0.4063961145,0.009870864754417417,0.0637498553,8.222292867564376E-4,2.5727634143,0.0630561010767396,0.341914663,0.007481172234349374,0.0658221085,9.93198368907239E-4,2.4439516842,0.07315124371464918,0.3986037163,0.009640161876234236,0.0636039653,7.861348484833883E-4,2.5788436621,0.06310045226462327,0.3401921335,0.007716011469664881,0.0654745085,9.86788731188191E-4,2.4859018208,0.07500858661513361,0.3960120379,0.00961842892576537,0.0639887218,7.733537353630614E-4,2.6189772661,0.062375310524277146,0.3428300184,0.008008223398482337,0.0657599941,0.0010249902438560084,2.5661221201,0.07979832523931815,0.4012708013,0.010230514258823943,0.0644740492,7.683046270848562E-4,2.6569042687,0.06211402664455107,0.3500749101,0.008532391575636927,0.066391494,0.0010572147369385275,2.6681053836,0.08533505574498677,0.4091855226,0.010710225581191089,0.0648445866,7.638795716603501E-4,2.6894558133,0.06219012594455812,0.3528259001,0.008350035389146563,0.0671661687,0.0012205674909647561,2.4847657685,0.07470335420849589,0.4107891254,0.012916679797842787,0.0678454746,0.0011192140099194614,2.6745770615,0.07304534126143843,0.3674262346,0.010409906243573954,0.0684598028,0.001126590875162763,2.8269272155,0.09485092242566753,0.4296857117,0.01153975043057691,0.0649570564,7.742473764889359E-4,2.6842300029,0.06319581437880202,0.3525972926,0.008465821047010148,0.0674150949,0.0010661449244825957,2.4219009568,0.07152080764365011,0.4149250352,0.010981865825077267,0.0649772934,9.449708990228217E-4,2.5810763992,0.06911504183605766,0.3498737229,0.008645872194290175,0.0668976486,0.0010494384212520523,2.4269681613,0.07119959981629109,0.4088801486,0.010485729683717773,0.0643202723,9.123168309310095E-4,2.5838112148,0.06766167364173015,0.3444475145,0.008354989287844719,0.0659967375,0.0010130162881217656,2.443713281,0.07078303845555092,0.4043933285,0.010147548324595454,0.063499662,8.395421371199899E-4,2.5861158096,0.06437099613179836,0.3389051685,0.007861005024804399,0.0677653153,0.001073746711287164,2.4194704855,0.0717360037010705,0.4192676405,0.01123866651342587,0.0654315316,9.531998741082586E-4,2.578805832,0.06977237964266376,0.3548827072,0.008688060025114928,0.067517036,0.0010639896616039086,2.4195600236,0.07155545589261521,0.4175917794,0.011088695414700504,0.065047961,9.321995494527982E-4,2.5726035196,0.06918119296456227,0.3514435186,0.008495000294290754,0.0672855862,0.0010566385380062569,2.4201669791,0.07140286355602274,0.4159426097,0.010952090348422075,0.0646685516,9.112891966878571E-4,2.5664311498,0.06849788307677837,0.3482145832,0.008313734960894532,0.0670643691,0.0010518982840560204,2.4213198792,0.07129453335985866,0.4145938956,0.010875054390668581,0.0642902469,8.90154480975072E-4,2.5598242964,0.06777854535913264,0.3446112931,0.008095439209826728,0.0668142471,0.0010472134452918374,2.4223391377,0.07122698127114471,0.4123556375,0.010769049447374638,0.0638956623,8.688705312070378E-4,2.551820789,0.06704646652881865,0.3402550803,0.007845574676210788,0.0665360539,0.0010427017790336794,2.4232587417,0.07120473729324475,0.4098468575,0.010653942040390496,0.0634815822,8.480825431524929E-4,2.5412305316,0.06629535221265515,0.335711286,0.007641335550805239,0.0662341209,0.0010385292485048266,2.4243079036,0.07122464590294571,0.4075319529,0.010517559983190018,0.0630554557,8.281895918206169E-4,2.5264855226,0.06559253860768006,0.3311832807,0.0075141333498947175,0.0658705061,0.0010320867211625194,2.4249955285,0.07124374581673819,0.4042583714,0.01030385811237713,0.0626550541,8.103961993987879E-4,2.507949013,0.0652107215571182,0.3275055161,0.007434948755707735,0.0654448825,0.001025673924792865,2.4177487188,0.07251667520646544,0.4007727778,0.010191066185635339,0.0623040778,7.981303151741575E-4,2.4870202272,0.0656591276366051,0.324748661,0.007421468924680612,0.0650406433,0.001022584470838473,2.407171126,0.0745355784307065,0.3956883849,0.010039985806762877,0.061993081,7.890297839752312E-4,2.4731372723,0.06579382929272319,0.3231930619,0.0074873995485749256,0.0627484006,9.927633151965275E-4,2.4154690284,0.07430106489815608,0.3713786019,0.009351469724059421,0.060569862,7.319959016278711E-4,2.4734163836,0.06505251635409656,0.3143744401,0.007379901083347933,0.0616903809,9.932920013772384E-4,2.4653358725,0.07557131091227676,0.3670353526,0.009645526527878092,0.0600070191,7.202777242147643E-4,2.4984534836,0.06503650118202854,0.3126442817,0.00782576884401782,0.0619540035,0.001004506346420967,2.5323524636,0.07742066379849763,0.3670330238,0.010527885542690896,0.059950207,7.133778802289849E-4,2.5330448758,0.06527926697658301,0.3140344004,0.008101622923834458,0.0632818053,0.0010268042656709213,2.6554608038,0.081507277368343,0.3784404721,0.010830674309570942,0.06015308,7.099859153532554E-4,2.5726218192,0.06530858989443886,0.3174726721,0.008183410047162491,0.06317595,0.0011884645556347064,2.4385505106,0.07431343035414258,0.3772248226,0.011962940274029625,0.0623147832,9.687115153646105E-4,2.5597021893,0.07084977979500007,0.3206494963,0.008661452707254137,0.0628524742,0.0010243832290700585,2.6669477101,0.07928887925806494,0.3810187021,0.010819526422168393,0.059708503,7.314232700700738E-4,2.5446702145,0.06659254950818447,0.3175113706,0.008480141979943496,0.0675366824,0.0010732860755641993,2.4182682022,0.07174691950878448,0.4174206671,0.01119715892537031,0.0651430448,9.516086380440228E-4,2.5753189348,0.06977475145065011,0.3520961156,0.008645157661951574,0.0669937025,0.0010640028195451363,2.4170457318,0.07159639953936231,0.4125170774,0.010975465365987903,0.0643407846,9.25971381847193E-4,2.5633007316,0.0691129256941131,0.3448384171,0.00837065785945167,0.065445332,0.001050913412227668,2.4151820147,0.07156648533356937,0.3973941699,0.010502372208220388,0.0622576076,8.647913043041078E-4,2.5287437625,0.06723462364734407,0.3254537196,0.007871792172053325,0.060266232,9.917298019117909E-4,2.4717855222,0.07504629267325602,0.3466136192,0.009607308103730202,0.0585750739,8.517517243892143E-4,2.4652202961,0.07460208920667034,0.3003539042,0.00846136100163561,0.0541961427,8.77682174821843E-4,1.2367683603,0.06001736559530083,0.3503861152,0.012610544080252842,0.0472584477,6.295482507322215E-4,0.9571760778,0.024174948376366804,0.2049382666,0.005894865053586893,0.0583602975,9.498499881560246E-4,1.3804869014,0.0767250590224602,0.4083381005,0.014199034192507603,0.0538495733,6.893990136343394E-4,1.298408411,0.039914966253273974,0.258580161,0.00636847925332257,0.0582317278,9.479984177201985E-4,1.3781300168,0.07666614410546549,0.4070104773,0.014189627444016984,0.0535474588,6.857754734605197E-4,1.2834404688,0.03874726854889258,0.2559607083,0.0063490762320198985,0.0580846868,9.462478533661253E-4,1.3762955973,0.07659097578044034,0.4055117842,0.01416978489603847,0.0531858753,6.825261899736888E-4,1.266099265,0.03745835726510174,0.2528092447,0.006321586984294371,0.0579008989,9.44411456940247E-4,1.3748202477,0.07649111595473032,0.40353511,0.014141904857550132,0.0527370473,6.799639696336859E-4,1.2454801943,0.03603868826691671,0.2490611173,0.0063127500346520935,0.0571706636,9.178572873818675E-4,1.3686064227,0.07625868296135202,0.3971880231,0.01405226141942997,0.0516386644,6.394794758238922E-4,1.1990240776,0.03243201071472443,0.2405129174,0.006083511650354588,0.0572121328,9.338511658717356E-4,1.3679481112,0.07625008425569116,0.3954962448,0.014099110823027103,0.0513989456,6.82803046273228E-4,1.1901740876,0.0327952375810879,0.2385010774,0.0063232246520268445,0.0566687548,9.326381935134331E-4,1.3664047661,0.07599019771654762,0.3890636872,0.01410422383543313,0.050360715,6.873456190301935E-4,1.1518776766,0.03100321838132293,0.230923795,0.006279935509223004,0.0554790013,9.100120878318046E-4,1.3391359066,0.07132425888153343,0.3702495537,0.01294111030785226,0.0488347163,6.859395017055075E-4,1.1020365772,0.029055849858505258,0.2187825745,0.006019657631460448,0.0521946135,8.780808618800435E-4,1.2035074273,0.05657834622892401,0.3209882112,0.01178837041325051,0.0461318431,6.83695838805532E-4,1.0335856572,0.026829653743572615,0.1960452382,0.005485605071457478,0.047853456,7.112629612175794E-4,0.8934167351,0.04089957062121802,0.2731639476,0.008186009956016423,0.0412111555,6.154591781751248E-4,0.6562590349,0.026062363189089357,0.2056180593,0.0056561406453517395,0.0446847182,7.342411048150328E-4,1.2323258102,0.06349451054225082,0.2168923494,0.007153375986203997,0.0446453515,6.247615545150006E-4,1.429865174,0.057763066521783625,0.2128314601,0.00637736967722587,0.0422521232,7.700909037250083E-4,1.1848056626,0.0661351788536177,0.1959990732,0.006930495003966167,,,,,,,0.0454626998,7.396519451742151E-4,1.2500580567,0.0633109147619903,0.2249086026,0.007101109279542175,0.0440424166,6.675028089828536E-4,1.2086771053,0.06246749543562636,0.2117430465,0.006618107357847861,0.0430010107,6.603582361112792E-4,1.3244784881,0.059405874120325844,0.2080935105,0.006655562335370318,0.0410310248,6.123348757011967E-4,0.6535861996,0.026094433314406352,0.2045563614,0.0057608493297429675,0.0406079801,6.089802952477199E-4,0.6388689643,0.025514625550848283,0.1971068141,0.005518667502214643,0.0403394423,6.004556603114006E-4,0.6301062064,0.02522885716793371,0.194543999,0.005624568250097069,0.0400935146,5.722141207624992E-4,0.6229518378,0.02436088040280975,0.1930436736,0.005264785750626515,0.0399622914,5.716283757827283E-4,0.612502494,0.02369618623323171,0.1910598584,0.005560354664947193,0.0395666401,5.760468730928066E-4,0.5946702346,0.023377307993008946,0.1858070913,0.005414005264127474,0.0390950448,5.765960457720813E-4,0.5793039158,0.02307014664019282,0.1825431134,0.005516629043174826,0.0384885979,5.751086853804244E-4,0.5571872359,0.022109221085329984,0.178342007,0.005776265402489744,0.037308465,5.28099422457552E-4,0.553338698,0.02206455515073893,0.1701788616,0.005616568436331921
3,APPNP,0.1832319811,6.4299758817,1.0790470551,0.8368185705,0.0029491351274568618,0.0359546943,8.736795751303792E-4,0.8975115606,0.07802717545829786,0.206518717,0.012694308409677151,0.0464719588,6.137654275046779E-4,1.7503858146,0.060063851866159895,0.1504587696,0.005660316863922019,0.052127258,9.417515595952045E-4,1.0147698853,0.07876768037716993,0.3575973657,0.014880895403167109,0.052729253,7.845724950570215E-4,1.1208096957,0.06037966233757854,0.2848421558,0.011394733651999068,0.053869173,0.00101600147637688,1.1129828902,0.07828234567257167,0.3578004617,0.01434976045096224,0.0512319229,6.449503856886978E-4,1.2286512539,0.04422973186669799,0.2319070124,0.005092895443654818,0.0860332211,0.0020525457363966336,3.5164437385,0.12686740202274185,0.5313469657,0.028826626979235707,0.0626882492,0.0010326969545805778,1.7426936146,0.06742947114578314,0.3920422435,0.015074322903533678,0.0913249632,0.0023267894189204145,3.5184814645,0.14473971610100664,0.6175627688,0.02893275360210293,0.0624559896,9.015176093676706E-4,1.7631654796,0.07061057826558284,0.3971960261,0.013920851015652743,0.0632129647,0.0010184169087362994,2.2445831656,0.07319207584158274,0.3952253772,0.011268902031697675,0.0628634324,9.321110448868203E-4,2.3036006304,0.07073944907899693,0.3413105436,0.007643443726488735,0.0629229566,0.001023569733823739,2.2428008262,0.07326295460872431,0.3933351766,0.011262764403111698,0.0625514428,9.263546836930226E-4,2.3024857494,0.0706027660647938,0.3383603765,0.007483596929284741,0.0626462948,0.0010274526753091843,2.2410561709,0.07331035984770501,0.3914883017,0.011174172139357796,0.0622639362,9.209565679227224E-4,2.3018296573,0.0704403324523671,0.3358484315,0.0073866891771618495,0.0623882732,0.0010304372858160752,2.2395600849,0.0733482584864835,0.3889531015,0.011040650886609901,0.0619969547,9.151191179294639E-4,2.3013591065,0.07025175730898126,0.3333721636,0.007290069341234005,0.0621469209,0.0010323487782721496,2.2383719557,0.0733711343172504,0.3864810009,0.010913994685723464,0.0617384967,9.092205453024035E-4,2.3008961927,0.07005004516058501,0.3307923985,0.007240227137321038,0.0619152703,0.0010326277160719636,2.2375489548,0.07338322280330839,0.3843811343,0.010791252383296389,0.0614869254,9.036819130645473E-4,2.300475301,0.06984679994101377,0.3287737389,0.007240456684491662,0.0616854351,0.0010316283245432921,2.2367358883,0.07338031782433216,0.3825288677,0.010693115822808616,0.061245583,8.984865051852476E-4,2.3001699213,0.06964387501424658,0.3269921624,0.007268198607633118,0.0614582366,0.0010299009661127617,2.2363907338,0.07338952084596274,0.3804293216,0.01059758991469287,0.0610222161,8.932289740038665E-4,2.3004774443,0.06938634903927429,0.3256188891,0.007305544332902238,0.0612381621,0.0010280530141972251,2.2365083823,0.07342539218826141,0.3787499622,0.010515732166615884,0.0608234298,8.876998366565131E-4,2.3012923644,0.06910693926806483,0.3244454597,0.007343562282707215,0.0610240437,0.0010265057233157543,2.2369072991,0.0734761829370579,0.377407394,0.010481824316405994,0.0606735121,8.841922867792955E-4,2.3024551892,0.06888650452011627,0.3231577594,0.00734910613612295,0.0601513537,0.0010177165617204036,2.2403829497,0.07411016447154871,0.371928765,0.010510571582934964,0.0602192693,8.742116448549516E-4,2.2997177192,0.06924964125538846,0.3199974183,0.0072536710705683365,0.0595957124,0.0010049915422529684,2.2589553958,0.07464861334278085,0.3670226413,0.010137540431485341,0.0600826595,8.648901664373344E-4,2.3186511088,0.06869389908135948,0.3207078656,0.007164563280479837,0.0594649595,0.0010079960317382207,2.2938506683,0.07529408419656886,0.3689945539,0.010371488707027551,0.0601381953,8.590436543040173E-4,2.3373012046,0.06825636244336494,0.3212331911,0.007094564680091372,0.0602168775,0.001047103146781634,2.3758670556,0.0788034117535529,0.376403784,0.010896156294767435,0.0602318392,8.609396029919869E-4,2.3516870879,0.0678137514815395,0.3253000109,0.007703882787270326,0.0624142165,0.0010277543480812913,2.2741758015,0.07453158833675826,0.3834589877,0.010449369502510665,0.0639827466,0.0010765421496625202,2.3664396798,0.07407557066266854,0.3491655999,0.00940627109964411,0.0618560248,0.001144041083178397,2.4621882612,0.08350374822725025,0.3978030023,0.012633257814198204,0.0603870476,8.46814029170514E-4,2.3639699285,0.0675480048261975,0.3233299044,0.007856910843327675,0.0626762632,0.0010270691310715165,2.2407379534,0.07328290752965523,0.3905644837,0.01116545798433723,0.062250591,9.293088829877825E-4,2.3007811005,0.07064403174366536,0.3358186462,0.007548554696099115,0.0618730075,0.0010347859682079189,2.2357713198,0.07340178877248156,0.3835577522,0.010843423813537863,0.0614222414,9.176546191242106E-4,2.298477989,0.0702928302816155,0.3280337306,0.00743919773900385,0.0604451459,0.0010261154905759878,2.2315956342,0.07342820551395765,0.3739509887,0.010593742634215728,0.0601970226,8.945311621178997E-4,2.303067663,0.0692037542839982,0.3189097785,0.007401305155173647,0.0631665909,0.001020651262674965,2.2445260143,0.07322387278750012,0.3952487469,0.0113630818002864,0.0628278208,9.331275368351318E-4,2.3029599381,0.07072747032801328,0.3412514461,0.007628754485497617,0.0628212478,0.00102867876424081,2.2423018544,0.07331160655039555,0.3931456368,0.011413216593055615,0.0624530012,9.299559129335111E-4,2.3004026867,0.07066406253535103,0.3380882973,0.00748919962345777,0.0624645643,0.0010354824962306218,2.2400599134,0.07338225868014694,0.3904837159,0.011419507651383224,0.0620756236,9.267227201272233E-4,2.2979897698,0.07058500778493972,0.3351663243,0.007387183766497216,0.0620964169,0.0010407108147799753,2.2378789594,0.07343065880815723,0.3879852088,0.011424712250205691,0.061683973,9.238576730211208E-4,2.2952253697,0.07052420695052161,0.3318495479,0.007337676539613885,0.0617165386,0.0010447396804946197,2.2358542758,0.07346880933430186,0.3849687998,0.011351557558326522,0.0612685579,9.211438541292017E-4,2.2921830984,0.07049077635407344,0.3280261888,0.007278220661672741,0.0613105797,0.0010470978941818192,2.2337601035,0.07348045361863248,0.382044218,0.01134906621709469,0.0608499494,9.178393105549577E-4,2.2896358186,0.07041101908082285,0.3242551872,0.007224320936946254,0.0608718266,0.001047603455511674,2.2315284531,0.07346552710625576,0.3778476946,0.011164024050493621,0.0604344313,9.161582832676895E-4,2.2867714151,0.07037226705172998,0.3205848755,0.0072023412859986025,0.0604141349,0.0010455558330381024,2.2290146741,0.07341703530516606,0.3735020181,0.010996402866392264,0.0600382522,9.150540967614975E-4,2.2829543323,0.07046590740209055,0.3169876007,0.007196694449537232,0.0599096181,0.0010375938511768465,2.2252981464,0.07334890960334721,0.3686650265,0.01075554810318842,0.0596661009,9.14429330238264E-4,2.276815381,0.07090417673875073,0.3136354159,0.007185672132793146,0.0592324541,0.0010036448575068773,2.2168624757,0.07344825584722893,0.3599436206,0.00981730034174365,0.0593172948,9.135682787838028E-4,2.2715174272,0.07136593782750984,0.3094192251,0.007198289796889259,0.0567831708,9.280323270231485E-4,2.2142344404,0.07311055648810232,0.3416763537,0.008219810581759168,0.0572361458,8.768585974944877E-4,2.2618204568,0.07040225287588459,0.2925803751,0.007822726826369433,0.0554196824,9.540288255603182E-4,2.1867332977,0.07550525010222799,0.3294423855,0.008624798896206218,0.0558730621,8.460851021026195E-4,2.2640877862,0.06958427070825705,0.2873941033,0.00800105624277195,0.0559952874,9.938611573051842E-4,2.2252760609,0.07620509195585291,0.3392258284,0.009732512779339156,0.0553846109,8.087447063196149E-4,2.2790323884,0.0686809618526124,0.2876518089,0.00811572664645625,0.0577476908,0.0010470105061555018,2.3066044055,0.07795268895939383,0.3579915005,0.0110435576242441,0.0556582666,7.691280777607849E-4,2.311906697,0.06824148359319279,0.294618776,0.008058759085616098,0.0582022555,0.0010072770224719711,2.2223042645,0.07295323175158178,0.3489467436,0.009815333718218654,0.0580602132,9.679591933547611E-4,2.2815284245,0.0720273576497153,0.3057617286,0.00842568483863478,0.0572369762,0.001009184324095455,2.2810186951,0.07631375798635526,0.3536298533,0.010428031022201651,0.055080451,8.01768046257769E-4,2.3009987632,0.06894992883245057,0.2882322831,0.008455406199586157,0.0629392071,0.0010250790213442084,2.2428721244,0.0732594388457897,0.3931635415,0.011370547700089034,0.0625327305,9.35684775979603E-4,2.3008808632,0.07075796808840684,0.3389252289,0.0076205222918117625,0.0622619146,0.0010379802502938097,2.2384228158,0.0733920625544752,0.3881425779,0.011429944313075195,0.0617273445,9.346801591988566E-4,2.2953711982,0.0707078799003336,0.331907486,0.0074857863982349905,0.0603854501,0.0010542333707486214,2.2267421385,0.0735293244495011,0.3728440721,0.011318956223963408,0.0595217854,9.323808234836236E-4,2.278815782,0.07066899589636179,0.3122298196,0.007307106267189495,0.0539571318,9.258639208868655E-4,2.1861110656,0.07393270578032432,0.313353638,0.008788671913321148,0.0566633888,9.259573424299847E-4,2.2304489297,0.07357771337164536,0.2958207326,0.008344937567172087,0.0470581907,7.887667589344773E-4,0.7956041815,0.04769798812319027,0.2921747879,0.010141091706517598,0.0477964613,7.826883159981373E-4,0.8518082743,0.04280406161802873,0.2300608196,0.007921092159544667,0.0520168639,9.426945422563981E-4,1.0125326466,0.07866778924693384,0.3570230056,0.015003952879158212,0.0525177676,7.84370448193964E-4,1.1149437729,0.060133713680430544,0.2827712641,0.011417802503108906,0.0518879349,9.432544725576444E-4,1.0101794435,0.07853072244032905,0.3561596798,0.015035122646656395,0.0522605232,7.857334153515428E-4,1.108101085,0.059849850526129136,0.2802106452,0.011463927555598039,0.0517298575,9.434150730192941E-4,1.0076157105,0.07834557830535173,0.35487179,0.015046915364951051,0.0519492492,7.880012690345111E-4,1.0999423354,0.05951242943285041,0.2773193535,0.011508133037117707,0.0515299985,9.433488220165434E-4,1.0048026705,0.07809645670579428,0.3530321684,0.015045850524314003,0.0515630026,7.907597612423131E-4,1.0899782794,0.059104028796690335,0.2738715566,0.011556336054303718,0.0508355351,9.258822819343721E-4,0.9977781259,0.07769021026487186,0.3482724432,0.0148707249655153,0.0512604064,7.7816900477981E-4,1.0743583054,0.05851381348878229,0.2716332077,0.011463550322653102,0.050884293,9.424913792709194E-4,0.9972965371,0.07762204951558545,0.3470749248,0.015048260364573707,0.0504291496,7.965349960924504E-4,1.063075175,0.05785103821886,0.2638797488,0.011678160214691353,0.0503299606,9.396499348161527E-4,0.9927946792,0.07750404964903447,0.342107977,0.015021939488627959,0.0494920622,8.022773834528803E-4,1.0418711979,0.05689756029040261,0.2558773371,0.011729674292153214,0.0493852871,9.271984685060691E-4,0.984950928,0.07685064540392618,0.3327071027,0.014838045154264764,0.047953516,8.161292789748448E-4,1.0082787334,0.055738083210673826,0.2398775702,0.011705386708691003,0.0471669055,8.975438707940688E-4,0.9501163016,0.07276558354057226,0.3045008022,0.013630486858509493,0.044834222,8.375064178858571E-4,0.9489487716,0.05437067195648772,0.2137589034,0.01156641603955175,0.0577075956,9.92244929440307E-4,2.2435593672,0.07798525079782714,0.3819324001,0.012371014509732013,0.0603662001,9.625507778813542E-4,2.3969921641,0.07961208159569752,0.4399086896,0.011887360935043573,0.0521102386,9.415349170370687E-4,1.014505913,0.07875496981778357,0.3574700884,0.014883016159367697,0.0527100878,7.843685358299375E-4,1.1201869154,0.06035564725027808,0.2846604738,0.011395034795910015,0.0521106214,9.415434137627431E-4,1.0145142485,0.07875520737068756,0.3574730315,0.014883059228532284,0.0527105828,7.843755478085736E-4,1.1202141226,0.06035622177538949,0.2846647955,0.011394998157086294,0.0651191597,0.0011365214472239403,2.3461878638,0.07688407149078409,0.4003846105,0.011828094309735613,0.0629093869,9.58257794124316E-4,2.5092119069,0.07251845523727048,0.3287517141,0.008502077216774734,0.0648554358,0.0011382605149964573,2.3470578443,0.07686502853053527,0.3987812541,0.011787820875802279,0.062559802,9.48426591782411E-4,2.5022884682,0.07202662125908725,0.3263739863,0.00834002302155096,0.0646133592,0.0011395025230336263,2.347948349,0.0768390098777958,0.3970496684,0.011748393379522154,0.0622500803,9.399069102842047E-4,2.4960584018,0.07146736829490785,0.3242214422,0.00818782126087276,0.0643804132,0.0011402591810636738,2.348611547,0.07678939939861491,0.3947764303,0.011650922023599677,0.0619621648,9.305826132052973E-4,2.4901616913,0.07087526086724479,0.3219480373,0.008037021960900692,0.0641493768,0.0011401530599002925,2.3491531772,0.07673842607194911,0.3919597352,0.01150230272597622,0.0616864508,9.197032129986282E-4,2.4837775982,0.07021641447695831,0.3197630673,0.007897317899135123,0.0639169593,0.0011396306419186877,2.3497756418,0.07668865863346418,0.3891627228,0.011390247934088178,0.0614147926,9.082472130427927E-4,2.4769043003,0.06951156927447401,0.3179394592,0.0078060470149749935,0.063700971,0.0011398666588684837,2.3512308306,0.0767068588654235,0.3869960533,0.011312603988472327,0.061173862,8.975823082035429E-4,2.4723626156,0.06893126693308342,0.3164910991,0.007734591327277738,0.0634977587,0.0011401092052957032,2.3531080291,0.07678040011617548,0.3853818749,0.011226588796246167,0.0609600163,8.880715061299962E-4,2.4689126898,0.0684448129298342,0.3152391735,0.007684322156182678,0.0633057536,0.0011404551722886788,2.3560048079,0.07692341922327686,0.3838447886,0.011180536749190532,0.0607754958,8.804248974216938E-4,2.4657494078,0.06805320325304312,0.3140454138,0.00765857813174221,0.0631178382,0.001141163003255889,2.3588828905,0.07709747536074057,0.3825594217,0.011188837205000348,0.0606370316,8.73632073587045E-4,2.4635886928,0.06778182840555425,0.3132301334,0.007645490566340397,0.0623333534,0.001141776685696463,2.3731204078,0.07793566014347988,0.3758432612,0.011208961816332502,0.0603395619,8.347233074498399E-4,2.4667592777,0.0667782634769728,0.3097448695,0.007383549417454996,0.0619009411,0.001134402045132148,2.4040677045,0.07715988647606994,0.3727583918,0.011206267175112326,0.0602862508,8.016314614584434E-4,2.4866635003,0.06507834483912447,0.3075813634,0.007024553864837253,0.061715396,0.001131751297768198,2.4496911076,0.07683068247777056,0.3704369364,0.011153580770317665,0.0605816415,7.897265349473829E-4,2.5104356845,0.06484072703170439,0.3101018946,0.007046304776263939,0.0622787412,0.0011518472120902146,2.5424138163,0.0780544818764432,0.3766482934,0.011537562047503797,0.0608698786,7.775937242545107E-4,2.5307558832,0.06472979629197051,0.3149481477,0.007100329288138685,0.0643126255,0.0012161759741090104,2.3873524901,0.07958499945969719,0.3850209377,0.012064396255097061,0.0656227586,0.001060138198538285,2.6044835226,0.07827862189640286,0.3436049844,0.009460061310583563,0.0637290186,0.0011706417043656013,2.656642192,0.08283399706038579,0.389263096,0.011743285613489949,0.0611652284,7.94129712326645E-4,2.5375960129,0.0659305752212128,0.3127099216,0.007281785014678749,0.0646043522,0.0011390838423926486,2.344953598,0.07672896808246545,0.3959482278,0.011727180820640568,0.0623155119,9.503209984000143E-4,2.5022829547,0.07203205502413491,0.324036936,0.008323615620630257,0.0638423702,0.0011403214459090032,2.3452576895,0.07656524110195174,0.387947909,0.011458626968358818,0.0614984663,9.303434849559598E-4,2.4905582379,0.07094150242981889,0.3167812422,0.007958492005399012,0.0625051842,0.001134800863587969,2.3521992142,0.07643276255638023,0.3769867174,0.011131965190387545,0.0602981982,8.843506092042906E-4,2.4732767899,0.068677843013595,0.3074231152,0.007684935588539438,0.0650807002,0.0011377064647790308,2.3464947278,0.07703319518882752,0.4017219274,0.011936249871714315,0.0628483991,9.537735580314649E-4,2.5051995166,0.07260954437950978,0.3290597317,0.008480893761862602,0.0647449694,0.0011401565681957895,2.3457265249,0.07703947839906498,0.4005683281,0.011966977688622971,0.0624067329,9.387475699036456E-4,2.4922788077,0.07217428263585306,0.3257280068,0.00829330826630724,0.0644027255,0.001141875212096313,2.3446489574,0.07703853689550444,0.3986398424,0.01194882287089402,0.0619666446,9.230065005188208E-4,2.4786375887,0.07165350392688413,0.3223083529,0.00810942081778964,0.0640458595,0.0011434329888541784,2.3432585339,0.07704913213657892,0.3962619544,0.011897172353126604,0.0615060545,9.070964667553281E-4,2.4638611018,0.07112406922413818,0.3182453294,0.007915829204827501,0.06365565,0.0011447340302445804,2.3413164027,0.0770594134937452,0.3925954254,0.011830627920782566,0.0610055076,8.906795158753793E-4,2.4473202978,0.07061533251355544,0.3135602061,0.007698984868149826,0.0632485337,0.001146514718614637,2.3405379136,0.07718031786666857,0.3886370006,0.011757801367602704,0.0604779804,8.748685615565346E-4,2.428535798,0.07019886667888592,0.3090636846,0.007534703710166711,0.0628324933,0.0011480592319214197,2.3409044637,0.07741657168203717,0.3845116322,0.011661607822251611,0.0599615705,8.604504634201786E-4,2.4100204503,0.06999701766504056,0.3045964777,0.007372786854371961,0.0623861695,0.0011472793905583766,2.3408292457,0.07785041118067393,0.3791623573,0.011437191307309675,0.0594836753,8.478938612821772E-4,2.3934330697,0.07000128051685912,0.3000434334,0.00719533564192804,0.0618402316,0.0011376537258762,2.3389732414,0.07831851652706402,0.3733552545,0.011160144981137116,0.0590655946,8.376096943087515E-4,2.3805868078,0.06979987380361084,0.2963974468,0.007054730327943089,0.0612290822,0.0011151591814624493,2.3382797502,0.07823689019893365,0.3654010183,0.010596007361265846,0.0587116627,8.335232450267959E-4,2.3738018085,0.0695026040879045,0.2924005482,0.006941791627526715,0.0589115024,0.0010904815450066086,2.3484008032,0.07855305240409184,0.3457539714,0.009758607790048742,0.0571867323,7.982042345164551E-4,2.3707333649,0.06899457498238538,0.2852684461,0.007165561038746373,0.0573967901,0.0011272839039035375,2.3344013306,0.08109932138433712,0.3323689488,0.0105374790628499,0.0565379629,7.806497293921262E-4,2.3825434783,0.06871131138320677,0.2829455746,0.007589800260876435,0.0578238003,0.0011317610171763294,2.3899021482,0.08141685441602371,0.3363719924,0.01104994416275485,0.0567257276,7.527051215449514E-4,2.4113334205,0.06859696926249731,0.2866908266,0.007472619286434978,0.0591677613,0.001134575691613389,2.4820189353,0.08170653102414763,0.3464822845,0.01157124189531962,0.0569967271,7.443131061589604E-4,2.4538520011,0.06822415149344109,0.2906032216,0.007535783900829429,0.059529638,0.0011701781915588753,2.3401886842,0.07865471098414895,0.3471281551,0.011028509509448682,0.0594764322,9.417181106891807E-4,2.4749018346,0.07477410425407983,0.2968083182,0.008415499509833032,0.058779672,0.0011313567076744627,2.457392608,0.07991919723070295,0.3440966883,0.011735875254960748,0.056243601,7.752618912341816E-4,2.4263858874,0.06991414033655853,0.2829375781,0.007869349147165857,0.0648157635,0.0011394849713796142,2.3447815893,0.07699704504719646,0.3994042632,0.011927937667509837,0.0625650876,9.527544279613714E-4,2.5015667415,0.07260730851642966,0.3266768886,0.00843558296740658,0.0641150214,0.001143789316264145,2.3418251911,0.07698658998163252,0.3952827519,0.011948393992499577,0.0617064463,9.340701258470907E-4,2.4817850047,0.07212842105578078,0.3198126416,0.008186050879392334,0.0621488875,0.001150431658117943,2.3330041145,0.07710490394261574,0.3764910146,0.01155016116770671,0.0593276877,8.887958145716034E-4,2.4214982404,0.07115079048752726,0.2988330684,0.007580550177922444,0.055668128,0.0011107186862567857,2.3404402641,0.0805864889606192,0.3173314583,0.010977621600328552,0.0545931599,8.612537372923267E-4,2.3554778043,0.07558152334400253,0.2734679141,0.008460626690736332,0.0486722811,8.502581960792851E-4,0.8915958812,0.04698642835968701,0.2874973702,0.009720773786072794,0.04413808,5.523567687645368E-4,0.8456543006,0.019782667944440658,0.1767083556,0.004288632182876027,0.0537290434,0.0010146467365541565,1.1091570227,0.07783142044829966,0.3564975305,0.014365669075960229,0.0509850771,6.392941420035068E-4,1.2159481767,0.04320241335851505,0.2296719213,0.005039414251676478,0.0535594981,0.0010128879503676605,1.1046795618,0.0773187878008961,0.3547878029,0.014335760251901536,0.0506890717,6.327803726412506E-4,1.2010217071,0.04200142058311838,0.2270153196,0.004976993871806555,0.0533508289,0.0010107700035121739,1.0995722697,0.07678358393563041,0.3528128553,0.01429869560484452,0.0503271529,6.255381682999047E-4,1.1833124819,0.04058289340350193,0.2238872555,0.004911204740183411,0.0530897166,0.0010084145972763384,1.0938481045,0.07625244240022741,0.3504270014,0.014268743953130563,0.0498769418,6.1742853837509E-4,1.1618874489,0.03889014073001022,0.2201383043,0.004844450639649453,0.0523385419,9.87050657261318E-4,1.0853799288,0.07538751942463687,0.3450201036,0.01402087878843548,0.0487174175,5.579166604431167E-4,1.112258978,0.03402850175955444,0.2107843597,0.004427231753590498,0.0523070629,0.0010002854592565064,1.0820459866,0.07525318510867164,0.3430730989,0.014191333869654396,0.0485130719,6.015056109463984E-4,1.101736829,0.034256613565850316,0.2093260934,0.0047306269140569525,0.0516815783,9.933740483825818E-4,1.076716939,0.07471043091831286,0.3358259779,0.01402240521451295,0.0474177799,5.931837826508746E-4,1.0566890557,0.030985836361150557,0.2017203155,0.004649176271125886,0.050575821,9.71110189422395E-4,1.0632552873,0.07225160717243596,0.3203139633,0.013124897904364819,0.045679946,5.8077276106925E-4,0.9916937107,0.02679856813339101,0.1884786837,0.004346138055791601,0.0478062749,9.288961190574541E-4,1.0063877048,0.06502941482129453,0.2862013718,0.011595192624531944,0.0424959041,5.745815868960647E-4,0.8950943785,0.022392373411498835,0.1641014703,0.0037436683880920866,0.0464194925,5.782283286038483E-4,0.8196996229,0.04114624121350576,0.2619584821,0.008795274128758012,0.0388469777,4.2767160298528125E-4,0.5171489821,0.01828001466082563,0.1842945506,0.004211901945677273,0.0428885448,6.298857039177822E-4,1.15212878,0.060173807782123945,0.2075732838,0.006400093827437219,0.040244151,5.692257899990126E-4,1.2380923965,0.061428208284142555,0.1990933902,0.006089195677591582,0.0399630942,7.296910305053777E-4,1.1231865429,0.06631909464098557,0.1869469106,0.0064674717625978085,,,,,,,0.0436177705,6.589256407213184E-4,1.1638507372,0.05994939111450591,0.2158110768,0.006903970379426609,0.0416726698,6.470989105229586E-4,1.1144204181,0.06285744626533916,0.1958941743,0.0060944985847894,0.0399544697,6.783420965854913E-4,1.2181387928,0.06261798984317526,0.1959321444,0.0064753355897590355,0.0385285084,4.4143062875156273E-4,0.5047502663,0.016881472951137882,0.1821277446,0.004377292770651742,0.0385082154,4.1983687308286776E-4,0.5017341181,0.016562897693338567,0.1818024667,0.004142949553156543,0.0382530902,4.195509504219958E-4,0.5004279876,0.016494247936780868,0.1789995421,0.004227465316238561,0.0379168885,4.108247801678959E-4,0.4849730233,0.015580452304089248,0.1735025866,0.004027809702555472,0.0373167065,4.217475548239729E-4,0.4687934986,0.015142542917224966,0.1651757584,0.0038937492215087503,0.0369343782,4.221693972802861E-4,0.4520596067,0.014699200658539226,0.163996171,0.004153111604568315,0.0362943855,4.4098639434794355E-4,0.4356730984,0.014195368787037553,0.1584102823,0.004187478238749426,0.0355339188,4.389977220897621E-4,0.4225249136,0.013308025060090623,0.1552010758,0.004128847417863731,0.0340362324,4.5860331442326057E-4,0.4052144298,0.012677713397927877,0.1455220669,0.004441269863451218

==> tables/quantification_acc_comp/ppr_PubMedFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.3025405562,3.0731596038,0.483960621,0.8214855552,0.0019468346103354542,0.0699014821,0.001425149816685951,0.6977514557,0.02775183878592552,0.0809417188,0.002830601349536879,0.0912739723,0.0010079201357250484,1.3760061453,0.048177340347927054,0.0820082512,0.00172414674549471,0.1018006642,0.0014767443922358398,0.7981217184,0.02484683150826278,0.3079259813,0.007707589701067384,0.0881992595,0.0011370883870658428,0.7452361954,0.027313511107142557,0.2360283065,0.004600866874840001,0.1113946518,0.0011342160288058004,0.7490135844,0.01217509942464537,0.3707531871,0.007227743631313994,0.0914569905,9.254155823196408E-4,0.7066310567,0.022679596623396987,0.2613786568,0.003272271993584885,0.1137879221,0.001573249821229928,0.8019122646,0.01992209677719692,0.3665832446,0.009818393045707632,0.1009895054,0.0013718800968014662,0.7684543667,0.02468298851435944,0.3072519567,0.007326869590759754,0.1202762022,0.0020247256604290866,0.9044030803,0.03402843458050928,0.4005432135,0.010522702837199195,0.1007528152,0.0014764887402212048,0.7872497785,0.030536906473970147,0.274160846,0.007678962690363849,0.1015054245,0.001492872399101812,0.7973273022,0.024975458754545432,0.3039027672,0.007775178711772482,0.0879561225,0.0011441481547422082,0.7491209214,0.02758897749101985,0.2325514305,0.004460009753352564,0.1012560899,0.0015059780874899873,0.7968063199,0.025116227642701442,0.3004957896,0.007749581666128824,0.0876782081,0.0011536238555092384,0.752756319,0.0279537560624686,0.2287475363,0.004365510393986023,0.1010238203,0.001520096707449891,0.7964607045,0.025272122031994068,0.2968049363,0.007702729191656682,0.0873467665,0.0011666927616129279,0.7559941539,0.02839856788642695,0.2236120513,0.004430887270062284,0.1008223165,0.00153666294287329,0.7964320096,0.0254538864223128,0.293068365,0.007635002815978525,0.087038391,0.0011798419385663488,0.7593343907,0.02889999195501618,0.2198184656,0.004435131677864818,0.1006499848,0.001557040461902002,0.7967583276,0.025631346804255137,0.2894001976,0.007565299465321911,0.0868014637,0.001194517057224383,0.7627963748,0.02941382671465921,0.2168367538,0.004435811425207343,0.1005051994,0.0015796885769036883,0.7974360964,0.025770741607489683,0.2853226722,0.007539493882217824,0.0866812885,0.0012084018371386234,0.7665774231,0.029918418373971575,0.2145511122,0.004420053732705068,0.100397925,0.0016010593368142232,0.7985816963,0.025908084761324987,0.2812811777,0.007523834793507896,0.0866598337,0.0012243357382678984,0.770454126,0.03043235947145735,0.213074542,0.004389357811798896,0.1003461458,0.0016213565308099266,0.8009762135,0.026205771826069157,0.2773523977,0.007523476390605609,0.0866787458,0.0012453232512082957,0.7740947037,0.030973772388909943,0.2113355001,0.004426459646263592,0.1003434601,0.00164281100556333,0.8039917377,0.026566324209419713,0.274279777,0.007576753526412219,0.0867501616,0.0012712356193876886,0.7777311801,0.03152422010137602,0.2086573741,0.004595533157317005,0.1003868693,0.0016645849332491268,0.8071847985,0.026930013646487446,0.2717815782,0.007646656720423639,0.0868738815,0.0013026780108683802,0.7815465169,0.032085434873163246,0.2062323061,0.0047763524786179675,0.1010301584,0.0017102578752924951,0.8235854952,0.028894641821624992,0.2764284899,0.009796666371781781,0.0882688812,0.0014885983340041733,0.8021097414,0.034652555230458834,0.2114505432,0.00652706633948208,0.1020424882,0.0017194830618531838,0.8410316341,0.03099983680602206,0.2879889206,0.009510740560019498,0.0899535236,0.0015687217726544117,0.8255263424,0.036785143618042325,0.2281746868,0.008964102241719469,0.1029424791,0.0017673746065845802,0.8670355564,0.034938651805700806,0.2896290367,0.009544421773999723,0.0913462765,0.001618213212157162,0.8441256854,0.03855054089114704,0.2362112036,0.008786672635303992,0.1036506407,0.0017940431990339585,0.8569918285,0.02669272745524518,0.2943781267,0.010413967495628167,0.092630514,0.001678369744722539,0.8547097208,0.03930419710412617,0.2399500416,0.009092975585582532,0.1033909008,0.001654651624965207,0.8344864035,0.02679520727667543,0.3366487851,0.009322918963500649,0.0907372343,0.001361312969158819,0.7997918073,0.029955181505041825,0.2598099802,0.006102396332589354,0.1031384949,0.001768895983374941,0.875085474,0.0367862984547236,0.2924771711,0.010204145971123698,0.0914421217,0.001622801281734766,0.8471230137,0.04008221756589822,0.2354968485,0.008903974505803575,0.1011230006,0.0015003826178678558,0.7971904152,0.0251257679285629,0.2999166555,0.007693666486143002,0.0875942509,0.0011519388004577328,0.7510466286,0.027969367368605245,0.2279058731,0.004339183909446568,0.1004858157,0.0015293521504218706,0.7966973838,0.025542364808294474,0.2911366682,0.007544771036950029,0.0867500173,0.0011740911378594083,0.7555081807,0.02897438047655204,0.217369466,0.004382055910186451,0.0997256616,0.0016211190579349809,0.8046158246,0.027306505598483306,0.2687732572,0.007440734170765678,0.086233703,0.0012579105691582371,0.7718458432,0.031634326292810475,0.2027661145,0.004702867423179182,0.1014406775,0.0014915847277308788,0.7975690779,0.025186987295029946,0.3036950953,0.007760150642867701,0.0878936644,0.0011434583507937664,0.7501663773,0.027740449744011002,0.2320924123,0.004443294836042281,0.101179178,0.001506920037692777,0.7976886201,0.02550138070771855,0.3001356221,0.0077346264938909625,0.087565925,0.0011621449995590052,0.7543152854,0.02826022820148486,0.2282932124,0.0043468904978156515,0.1009084073,0.001524630774974715,0.7978845427,0.025864170584033813,0.2951467252,0.00766984719534881,0.0871411563,0.0011845433719370514,0.7580293197,0.02890235557874133,0.2222495165,0.0044152228709318855,0.1006426386,0.0015428191728131977,0.79834524,0.026282170134903242,0.2897363373,0.007547678716002689,0.0867440048,0.0012058996641512096,0.7622985718,0.0296117652969221,0.2172630482,0.004448257299212805,0.1003522569,0.00156346570157455,0.7988941865,0.026734335338661406,0.2839517075,0.007425549945963598,0.0864308393,0.001227726353875325,0.7673862116,0.030316331506302013,0.2133261083,0.004492490623251205,0.1000709103,0.0015843086820440011,0.8001227934,0.02714744186843394,0.2783964697,0.007358041859081803,0.086183752,0.0012525701577157265,0.7725276926,0.03110790495999369,0.2101103867,0.004530709326363809,0.0998244053,0.0016078233733840294,0.8022941705,0.0276338683864565,0.2731170155,0.00734838594522634,0.0860222067,0.001279381882003962,0.7780286512,0.03199961237265227,0.2066878178,0.004684149656020824,0.0996221919,0.0016390457589707493,0.8057275154,0.028493012389005132,0.2691704975,0.007383425085961122,0.0860094458,0.0013106483128589453,0.784541665,0.03297092864934198,0.2027180216,0.004946214613216859,0.0994161604,0.001674475141648869,0.8094489303,0.029469362802748214,0.2665459887,0.007396226740710428,0.0861277889,0.0013466354369316145,0.7915598928,0.03388538854727801,0.1994088227,0.005221659889345533,0.0992010971,0.001711327554853249,0.8134266695,0.030327439852384508,0.2645591022,0.007526924471522217,0.0864664713,0.0013810191888601693,0.7984650109,0.03459508927579173,0.1975075351,0.005388753566456718,0.0998730305,0.0019017221142953564,0.8421695756,0.03497469190714909,0.2752458357,0.009831922294241346,0.0896278905,0.0015999859374382014,0.844181766,0.037011921025529054,0.2210745658,0.008361469428276348,0.1019750766,0.0020946028263133802,0.8744947841,0.03829729927814754,0.2899239683,0.013211737205984684,0.0921979541,0.0017918456964817033,0.8990935278,0.040759318554166236,0.2237404173,0.008691350930666648,0.1058392685,0.0020923928885369495,0.9259875251,0.03915121104129475,0.3283820361,0.014030008873838961,0.0951272182,0.0019919585839068043,0.9447190676,0.044154056665271425,0.2335921896,0.012137030320469665,0.1114778951,0.002327383939104161,1.0129082756,0.03768769942567469,0.3747497245,0.014145241072530366,0.0991360043,0.00206521984301914,0.9979995494,0.04503513056492676,0.250586869,0.011863475881882173,0.097300829,0.0015919915200779179,0.8249261082,0.031572866467902465,0.268862244,0.006428784566308005,0.0839036166,0.0012908144715643684,0.7934245055,0.03254077718801442,0.2022010253,0.0045351385866365754,0.098801972,0.0020348931175862774,0.839266199,0.035475071754684305,0.2674076388,0.012525752871584207,0.0889122602,0.0016528191068595499,0.8493603282,0.037223185758341534,0.2112287701,0.008018276498101074,0.1013787103,0.00149049589063506,0.7973775677,0.02517248940808199,0.3034150736,0.007735530363200703,0.0878519869,0.0011442268131799745,0.749277025,0.027744125522351573,0.2318318968,0.004439689741412118,0.1010137435,0.0015064424980728605,0.7971817624,0.0255033578573489,0.2990486356,0.0076916077643103984,0.0874351107,0.0011650424884955914,0.7524608053,0.028304200889620608,0.2270519879,0.00432662223911448,0.1000126148,0.0015511747161425756,0.7980495587,0.02645594649601484,0.2836397961,0.007375885438372806,0.0862356555,0.001221825273924222,0.7599914157,0.03002296599271964,0.2132014388,0.004435687883519308,0.1016712937,0.0022279017033971678,0.9806232879,0.04621403508675692,0.30652773,0.01192104252991323,0.0901088749,0.0019788668474659938,0.9205402845,0.04301926411504502,0.2183196079,0.007555401643857195,0.1151142646,0.002029117295771735,1.179419687,0.0513793280026121,0.3818112496,0.013346685318834785,0.0976378777,0.001680565976092578,1.0468790597,0.03669278100662309,0.2727609774,0.010384081615626872,0.1017767224,0.0014777127596390309,0.7982231046,0.024878336700832716,0.3076628532,0.007708074662326514,0.0881704027,0.001138132241877015,0.7453823674,0.027353943828998407,0.2357637034,0.004593083278147697,0.1017473933,0.0014788208140271762,0.7983544863,0.024916390087651143,0.3073434976,0.007708067072878907,0.0881339714,0.0011393774615990962,0.7455510699,0.027403658277682562,0.2354091901,0.0045826762922990755,0.1017105022,0.0014802101202194234,0.7985077134,0.02496536811264757,0.3069169642,0.007706137229507401,0.0880864709,0.0011409342662923225,0.7457486448,0.027468233871146504,0.2349529787,0.004568743919284599,0.101660872,0.001482178801629547,0.7986747564,0.02503155354747284,0.3063374186,0.007707640105765188,0.0880227233,0.001142886696046463,0.745968595,0.02755475996992171,0.234329689,0.004549637128387274,0.1013058101,0.0014817749491741316,0.7988468214,0.025121559983408676,0.3035999821,0.007682848299947097,0.0876307947,0.0011526820897368015,0.7474276072,0.027831525578020332,0.2305744256,0.004438033010242263,0.1014980071,0.001488481776845118,0.7992917618,0.025243106247052876,0.3043640361,0.007703102167308961,0.087813204,0.0011494785774428334,0.7468367365,0.02782832794114659,0.2323835136,0.004494825246881128,0.1013434012,0.001494055889182195,0.7998564317,0.02540832538755752,0.3027479206,0.007690572280396303,0.0876201166,0.0011552501893529383,0.7478471956,0.02805905732557671,0.2304959023,0.004448853672576791,0.1010687824,0.0015043596644419843,0.8009943676,0.025696302107501772,0.2995767644,0.007619174102223941,0.0872775987,0.001164809426472846,0.7501857096,0.028443149245468584,0.2272942545,0.004395708134078058,0.100307942,0.0015446562724438081,0.8036089356,0.026716065447591645,0.2895352383,0.007418451051264004,0.0864067037,0.0011962696184389203,0.7579847385,0.029288055654139965,0.21941592,0.004366989466440239,0.1059580178,0.002306644099118891,0.9639573917,0.04317173112118623,0.3410891375,0.012422205681761996,0.0955348769,0.002023081066096957,0.9418835874,0.0428173379135135,0.2369222489,0.005555274520669523,0.101798745,0.001476774864358139,0.7981193319,0.024848293241186606,0.3079099679,0.007707663588922391,0.0881970697,0.0011371477476563897,0.7452394105,0.027315979718838566,0.2360085008,0.004600414003108851,0.1017988068,0.0014767738486308592,0.7981198541,0.024848213275807177,0.3079103086,0.007707659372338661,0.088197126,0.0011371468682628465,0.7452391182,0.027315866762744324,0.2360089452,0.004600423676141144,0.1110389041,0.001136988126587081,0.7531315931,0.012526187648283097,0.3637074303,0.007026385486151468,0.0908228122,9.178115274935263E-4,0.7077870449,0.023561813809636983,0.2535865941,0.0030685423249484436,0.1106732656,0.0011455378649350705,0.7568343363,0.013026126093355614,0.3576224191,0.006773306873307897,0.0901956065,9.048276078900333E-4,0.7090824717,0.024486496748207978,0.247636018,0.0030742654407191323,0.1103852325,0.001154095316687491,0.7606076491,0.013593022548351782,0.3511431257,0.006665224677383351,0.0895749867,8.871871279499045E-4,0.710155295,0.025395974070706564,0.2408790729,0.003164028444878459,0.1101793865,0.0011571088972089014,0.7642108871,0.014186535835079684,0.3438103849,0.006699787907090791,0.089048315,8.724419751479178E-4,0.7114450506,0.026259970430295612,0.2347230412,0.0033577516286944155,0.1100626854,0.0011514121764164213,0.7672431864,0.01476618322383953,0.3366606264,0.0066625649715406155,0.0887061172,8.691421057571656E-4,0.7131819431,0.027083756220288205,0.2289190036,0.003452765847838512,0.1099816693,0.0011521336728001661,0.7714316283,0.015564289929193686,0.3298119602,0.0066626490227236195,0.0885563861,8.801477148751794E-4,0.7160126114,0.027957579258583887,0.2232639274,0.003468139703068491,0.1099481348,0.0011556387843958855,0.7768557769,0.01638210267334447,0.3223398431,0.006379923275400732,0.0885672926,8.964920523908731E-4,0.719770643,0.028760863060763666,0.2177462157,0.003548086949329173,0.1099576807,0.0011641597828476982,0.7826259863,0.01716872889878572,0.3171327276,0.0062177009416664614,0.0886248753,9.200717363336405E-4,0.7241836894,0.029587997093416106,0.2120522294,0.003613705023933193,0.1099957398,0.001174414747863803,0.7884995303,0.0179441151913378,0.3143315641,0.0062494838986911555,0.0888171393,9.478491441152437E-4,0.7291653406,0.030378358464538537,0.2090271952,0.00372021827316624,0.1100845727,0.0011844028031037415,0.794987619,0.018752906841340625,0.3114601699,0.006296978005360984,0.089123474,9.802239540023495E-4,0.7341850412,0.031151762823313868,0.208044367,0.0038072541286339164,0.1102727267,0.0012421940267124134,0.8277059702,0.022675833678169367,0.3046614548,0.007499762796248958,0.0906649584,0.0011930180216576782,0.7588848401,0.03465598958333177,0.2146042287,0.006585247072054321,0.11005216,0.0013398865623626501,0.8614929626,0.026151237504179414,0.3078827138,0.008945067747088337,0.0919315916,0.0013207899151644064,0.7837724463,0.037802121369044886,0.2254460611,0.008246574561598288,0.11022184,0.0014396468316917174,0.9035693891,0.029949978263765067,0.3102588575,0.009242972303323212,0.0933715206,0.0014087998438387195,0.8085874537,0.03999190396817836,0.2294773204,0.008536554457156587,0.1101405789,0.0015042130833096753,0.9879944776,0.03872425886960266,0.3066649344,0.008993513551443618,0.0948564326,0.001470990142727,0.8579455951,0.04184279998996243,0.2376415429,0.009141243679062494,0.1113254769,8.969459292510336E-4,0.7600547644,0.017301592007673745,0.3697516341,0.0077399020665638914,0.092585869,9.317392339061397E-4,0.7192706431,0.022796918059246517,0.2650742937,0.004061249438288665,0.1094146018,0.0014430869689661813,0.9125472629,0.03262364093720994,0.3027690326,0.009317127507982276,0.0929218834,0.0014119787533812256,0.823348753,0.04215130299290877,0.2285117823,0.008919469042493505,0.1105254852,0.001142495076575825,0.7559627363,0.013011073207080191,0.3567663951,0.006793724825160348,0.0900459666,9.063073430133952E-4,0.70796203,0.02436660710891034,0.247107637,0.0030151512399878054,0.1097778032,0.0011499856520844076,0.7630954517,0.014285832107371275,0.3397452983,0.006722722216483439,0.0886039466,8.768215325823151E-4,0.709433633,0.026121267943957086,0.2332656939,0.0032605041021289945,0.1091965636,0.001163635681817982,0.790713855,0.018698055273209564,0.3067098592,0.0060365938243350445,0.0879774359,9.612991209816017E-4,0.7239354231,0.03018958081855394,0.2056072181,0.003564064954514718,0.1109558193,0.0011338514011985873,0.7528665967,0.012476968622225512,0.3623022638,0.006905798505603824,0.090716059,9.036138555821286E-4,0.7072448622,0.02346262819890389,0.2524610121,0.002999066521436295,0.1105927846,0.0011457504091205901,0.7562745105,0.012896669298698793,0.3557116325,0.006630831772862286,0.0899880386,8.911952647989103E-4,0.7075915069,0.024170158336262508,0.2460648768,0.00299216577080883,0.1103077103,0.0011558131336855452,0.7599906824,0.013352580312433998,0.3479346733,0.006465155914593243,0.0892584341,8.761489599377494E-4,0.7075870086,0.02487040118293229,0.2403289892,0.0030921688181598365,0.1101189046,0.0011557863124297674,0.7632519202,0.013843974429332063,0.3379521449,0.006415916770033726,0.0886140146,8.704481604323143E-4,0.7076855462,0.025561159950205702,0.2347929938,0.0031681346246648042,0.1099635742,0.0011553778602690983,0.7679196235,0.014625847394253776,0.3301063041,0.006448476176586217,0.0882126496,8.859571095713382E-4,0.7089845381,0.026350900914390005,0.2273832313,0.003150753401965949,0.1098593912,0.001160259884681014,0.7733359767,0.01550869878487554,0.3237969607,0.006317568677901333,0.0880913377,9.051292725351446E-4,0.7110862562,0.02707554267230853,0.219908371,0.0032898887519185204,0.1097503778,0.0011663991598076535,0.7789253827,0.016366927384209903,0.3168020434,0.006253106827809676,0.0880148789,9.294848035336564E-4,0.7132268554,0.027789710883706582,0.2119884861,0.003461518741824172,0.1096652931,0.001168625260723043,0.7844662578,0.017213136204654863,0.3131741556,0.00658902875999187,0.0881929367,9.515061744413433E-4,0.7167072949,0.028394104564152044,0.205129524,0.003544974612038851,0.1096037292,0.0011782470029666954,0.789778554,0.018148390507149663,0.3046890669,0.006514725780875202,0.0885404373,9.891754141708132E-4,0.7214303564,0.02896277847513943,0.203966703,0.0037392185012379256,0.1092700484,0.0012026499906456576,0.7943246582,0.01912717958821948,0.2962951816,0.00642310088664346,0.0888401767,0.0010486415021350242,0.7258711444,0.029633990635754746,0.2035029383,0.004030519941645246,0.1049422623,0.0014043001815851196,0.8176994295,0.025596851583739748,0.2733646376,0.007765563212027831,0.0887011484,0.001402731977250109,0.7445619615,0.033385964865494,0.2041681992,0.007550572296190535,0.1020221673,0.0014562671458218097,0.8689072075,0.03236167846388688,0.2506862894,0.0078860451431627,0.0895160336,0.0015703789351618291,0.7861340449,0.036678641346156754,0.1979641423,0.007698536094609156,0.1036600152,0.0016167816797576597,1.0329868081,0.044549019899432135,0.2594504101,0.009729909403483672,0.0911658506,0.0017541128812023471,0.8383946896,0.04063457186928392,0.1965961402,0.008319739719486421,0.1081130959,0.0018858425172850462,1.1718568721,0.05160174197641006,0.2878646383,0.010091748659176962,0.0932958241,0.001833153294190096,0.9028087862,0.04393796081977406,0.2047085378,0.010412064684777943,0.1030563646,8.38700780970186E-4,0.7488985109,0.016222676412972058,0.2931921119,0.00552130700106415,0.0816791136,8.893969867275242E-4,0.6758681887,0.024905224010235285,0.1926842344,0.003185380511022192,0.0996822748,0.001326401899878012,0.8187534224,0.028848481398506924,0.2470262306,0.0075874531300035054,0.0851140011,0.0014530385404386216,0.7259876672,0.03396086284239551,0.1884150611,0.007834721756386758,0.110896176,0.0011331840097706992,0.7521806678,0.012462025958888066,0.3617395481,0.006861384262668868,0.0906467974,9.04695528893561E-4,0.7065930502,0.023431364962374687,0.2522333451,0.002991132394261411,0.1103952543,0.0011469276350319579,0.7549620495,0.012886746563815088,0.3541191593,0.006571150432001995,0.0897796168,8.92911529772127E-4,0.7062481604,0.024136762769683923,0.245151582,0.0030025465858167797,0.109381669,0.0011583734285626548,0.7603137064,0.014086734965917403,0.3313014385,0.006531317171903383,0.087786924,8.845750392137458E-4,0.7037499444,0.0257658691295287,0.2287307332,0.0032284454463410092,0.1105587612,0.001582996841437152,1.2098044899,0.052201740066783214,0.2973278187,0.008601165095497238,0.0866578387,0.0016883101018474063,0.8733593673,0.038252303486195446,0.1740034117,0.006241373967324823,0.1238652755,0.001790829137578457,1.2690443176,0.04594213125226126,0.3616875562,0.008835316406332033,0.1014519446,0.0015467882854482704,1.0650628877,0.02972048704176969,0.2597088391,0.008579103741067596,0.111350508,0.0011327934498398197,0.7488789771,0.012184194310663303,0.3703579791,0.007226794725187647,0.0914036476,9.252399688729405E-4,0.7064303273,0.022699706143472432,0.2610402001,0.0032545091795845344,0.1112959248,0.0011310397870985796,0.7486972181,0.012194411096891887,0.3698934406,0.007228226615152571,0.091335054,9.249751348009308E-4,0.7061555876,0.0227254706001878,0.2605677249,0.003229654315867257,0.1112262438,0.0011289309101977854,0.7484737383,0.012209511783851146,0.369341829,0.007224786778860674,0.0912484967,9.245934241600466E-4,0.7058075506,0.02275908941500077,0.259948009,0.003193767837523573,0.1111346866,0.00112628815140709,0.7481820381,0.012229582494917804,0.3685205427,0.007214690499252203,0.091135056,9.238630850943228E-4,0.7053691994,0.022804428473434717,0.2590544376,0.0031337809432058264,0.1105785834,0.0011435711608815606,0.7440939772,0.012020460806474932,0.3653880369,0.0072197686943557965,0.0902994322,9.35165760707694E-4,0.7016943035,0.023049995488068974,0.2541439743,0.0030351051052640667,0.1108324072,0.0011191009784644102,0.7474188574,0.012309813199232553,0.3658255369,0.007169126794805626,0.0907509987,9.217483387563007E-4,0.7039141797,0.022967615940710957,0.2560927049,0.0030486854544212985,0.1105582534,0.0011152206059789247,0.7468928253,0.012403238004650237,0.3632053082,0.007105676392856629,0.0903763874,9.191735418298331E-4,0.7025376745,0.023131579020896954,0.253050509,0.003102685127433978,0.1100312881,0.0011103765127198973,0.7461844774,0.012652678807272395,0.357429356,0.006964271677641532,0.0896886166,9.152518779002861E-4,0.7001653134,0.02343635675611719,0.248710167,0.003114230884183124,0.1087317899,0.0010972584016538675,0.7465738946,0.013464573777138287,0.3420077211,0.006596343608393972,0.0879876548,9.164944080571359E-4,0.6959526629,0.024012865385038912,0.2377779992,0.0030588819853011656,0.0851358949,0.0011993131367578694,0.6126035974,0.0178352490871308,0.2236476667,0.004593712442023336,0.0862791147,0.00100718419368058,0.6486328006,0.021284112948394163,0.2170979324,0.0049384092580506125,0.085451191,0.0010359498057338492,0.6519161366,0.022732493132078584,0.2080866608,0.004952753375648741,0.0820511762,0.0013949670246998674,0.7083676347,0.030956417557592156,0.1517237638,0.005109749896032094,0.0819851916,0.001149391143171027,0.6823974875,0.028370382584660365,0.1857111806,0.004038390025740456,,,,,,,0.0855297759,0.001037438672886258,0.6522310401,0.0227761129695126,0.20852029,0.004954281683554136,0.0848446781,0.0011154729938461082,0.6557620972,0.024158399636565332,0.1967494729,0.005105910888372416,0.0891818174,0.0014471827804392922,0.9004003847,0.02960317604582319,0.1789254426,0.007407781921736087,0.0862529162,0.0010081230083675305,0.6488155092,0.0213547019178447,0.2168978337,0.0049316505350643,0.0862198409,0.001009362174841122,0.6490422946,0.02144234136002876,0.2166508842,0.004923704905861032,0.0861773512,0.0010109866467960889,0.6493335141,0.021553613687732273,0.216333751,0.004913797818388543,0.0861207495,0.0010131421420511537,0.649727215,0.021700001935483784,0.2158718763,0.004897406864862261,0.0860401857,0.0010161368018136142,0.6502670701,0.02190087564459467,0.2152470224,0.004877282645080147,0.0859202359,0.0010203739510591203,0.6510619392,0.022192179568487635,0.2143147259,0.004848111075460215,0.0857266093,0.001027166490886458,0.6523755657,0.02265280717703658,0.2128233529,0.004804530466132981,0.0853594834,0.0010392872557671434,0.6548776004,0.023474608857231252,0.2101104258,0.004747306183510813,0.0844606285,0.0010624899999529408,0.6637916485,0.025140551704367985,0.203366038,0.004650739296068959
1,GAT,0.3025405562,3.0731596038,0.483960621,0.8509877747,0.0014548584123549617,0.0679955551,0.0010087090759976337,0.3956032735,0.012629504542934374,0.1008088833,0.002918185566409374,0.069067058,7.222008031011874E-4,0.7488041426,0.021929048770979558,0.0575070162,0.001603847873085225,0.1099851211,0.0010865491245222187,0.6583939049,0.0073825207754533275,0.3918952402,0.005713936646481128,0.0952387604,9.736380230866089E-4,0.608437588,0.004675064063732175,0.2957764252,0.005484569354106118,0.1175928806,0.0012647509636288085,0.6905641807,0.011328938432174482,0.4372987431,0.007148250555205798,0.0977002729,9.753583956679719E-4,0.6290086038,0.01073730534165812,0.3059183767,0.005435923932506782,0.11339903,0.001491783496355956,0.6566052746,0.008050202357705052,0.4255905728,0.013352894517669193,0.1067785785,0.0018403113866951974,0.6463598286,0.01028692680055613,0.356931964,0.01307848328362276,0.1181867138,0.001196858805373466,0.6990490977,0.012717747284798514,0.4438810241,0.008790935729488641,0.1207178937,0.001610248428038357,0.763238774,0.024110917112378782,0.4179945152,0.00816032677041796,0.1095061073,0.0010565670825839692,0.6565816509,0.007445650072357685,0.3862653871,0.005503683221261921,0.0946623014,9.410982945473868E-4,0.6062006942,0.004726538797048005,0.2919209812,0.005407079063598016,0.1089945105,0.0010225649123649803,0.6545844059,0.007538823648288903,0.3807211869,0.005303979449432284,0.0940813639,9.082598747054721E-4,0.6042008239,0.004788388873097088,0.2877502918,0.00539837475542408,0.1084760445,9.907265011091608E-4,0.6523982727,0.007671846192410272,0.3764736877,0.00529756057067779,0.0935288326,8.782943697872599E-4,0.6023853627,0.00487826844279812,0.2832230735,0.005402328849672148,0.1079739218,9.628239714506489E-4,0.650069303,0.007833311624083393,0.3722344144,0.00529125826245516,0.0930440511,8.49716423284851E-4,0.6006402308,0.004992929400662501,0.2788766001,0.005408338099638372,0.1075168055,9.451275046256987E-4,0.647675333,0.00803749463452387,0.3690878849,0.005409779108244624,0.0926441357,8.262838495335607E-4,0.5992241822,0.005131658503836747,0.2753596868,0.005481090858579157,0.1070579852,9.397249597621636E-4,0.6450631008,0.008276479867673213,0.3656390109,0.005591047665688426,0.0923148711,8.105202033262342E-4,0.597906395,0.005298727583108986,0.2725037094,0.005671424247929263,0.1066002175,9.442049565639867E-4,0.6425359141,0.008543533109902484,0.3612193617,0.00592555423568125,0.0920320059,8.009956304500044E-4,0.5964982075,0.0054714466094443436,0.2690513081,0.00588802114466312,0.106139107,9.579514601481642E-4,0.640151733,0.008850843123680365,0.3572607922,0.006420783519166489,0.0917753004,7.965858396933754E-4,0.5948955193,0.005632173914218204,0.2659314369,0.00608287538915602,0.1056781381,9.746819994234017E-4,0.6378882273,0.009190475178139593,0.3531960429,0.00675397098009756,0.0915276155,7.961815119682194E-4,0.5933109568,0.005795594188691958,0.2635594591,0.0062918943093475425,0.1052246284,9.954752633792563E-4,0.6355835264,0.009549617060385197,0.348173793,0.0069873947219260485,0.0912747356,8.016607761391348E-4,0.5916543274,0.00598430547348646,0.262476864,0.00659628349906218,0.1028098897,0.0011263214461245065,0.6219854998,0.011297365577868142,0.3253527923,0.007819408929068744,0.0898579023,8.811288214557507E-4,0.5843976716,0.0068469443549659436,0.251865604,0.008061472074007326,0.1008364503,0.0012542057247517252,0.6063459182,0.012469230609785033,0.3159023358,0.008529619452238183,0.0894755452,9.96308687104554E-4,0.583271274,0.008092173255683545,0.2427550636,0.008387791246806277,0.0997035647,0.001363882326302383,0.5983657358,0.013477052682244734,0.3186918669,0.009599325705485776,0.0899598527,0.0011522378226737743,0.5897778199,0.009695484670711412,0.243842363,0.008529605031887467,0.0990271262,0.0014102216137898327,0.6017527911,0.013949431242885856,0.3163326472,0.009658006730169533,0.0907649344,0.0012656275123431855,0.59952891,0.01095064358839242,0.251723209,0.009136828169556436,0.1104015292,0.0012473487884308862,0.6684449555,0.010886951547609642,0.413126839,0.008316823011222494,0.098307441,0.001138697062435835,0.6290699017,0.00710383811752492,0.3071253306,0.006401743356305375,0.0986321094,0.0013129120305641197,0.5888606292,0.01294342118606978,0.3135712234,0.009290432282730443,0.0890900031,0.0010704653193821835,0.5804329969,0.009131044737597117,0.2385956563,0.008484308339517134,0.1088548256,0.0010283574281347901,0.6542374852,0.0076183305257779416,0.3787672547,0.005305073043794967,0.0939437996,9.122006358252552E-4,0.6040518105,0.004902455099233444,0.2860845237,0.005355348074588617,0.1075264287,9.6547345898269E-4,0.6484053546,0.007997918791785772,0.3672696701,0.005290120319992732,0.092586605,8.516877362038272E-4,0.5995640064,0.0052379904543631995,0.27489046,0.005428061900899805,0.1047995304,9.858270639417444E-4,0.6329603199,0.009395382057159783,0.3440744706,0.00689638956266248,0.090544095,8.134414545620355E-4,0.5900960062,0.006208067009947622,0.2560195876,0.006433481949924162,0.109483442,0.0010532943558189231,0.65614775,0.007350094013004188,0.3859300595,0.005460249078567753,0.0946679186,9.394817720424383E-4,0.6059951005,0.004681400324689184,0.2919101206,0.005385121632795308,0.1089308187,0.0010195857001743403,0.6538168154,0.007410322462619289,0.3802155102,0.005261507198512609,0.0941246066,9.1185031666387E-4,0.6046539505,0.004812685632783425,0.2871919843,0.005362011749334385,0.1083497287,9.875768324540627E-4,0.6511279037,0.007510372960113232,0.3753341812,0.005258689190283069,0.0936023478,8.860095936275182E-4,0.6031762411,0.004975359785985331,0.2819517818,0.005397666440231371,0.1077506716,9.593247625283109E-4,0.6480857607,0.007653628551216736,0.3693116415,0.0052971675450187525,0.0931326651,8.641978940034511E-4,0.6018295612,0.005164814807909379,0.2774489707,0.005471582312274942,0.1071614838,9.433753229759617E-4,0.6448232628,0.007849568077289348,0.3646237432,0.005508294019022587,0.0927145633,8.484874778097788E-4,0.6004670245,0.0054017708207586895,0.2739684132,0.00564223289132946,0.1065231107,9.407358821688477E-4,0.6409971277,0.008107187428448907,0.3588843436,0.005747136330382289,0.0923571872,8.352891714849415E-4,0.5990826461,0.005659724374914383,0.2689303155,0.005802383475779586,0.1058202226,9.497752365691581E-4,0.6376054215,0.008452683479227174,0.3545064615,0.006302971442105699,0.0919864235,8.209622403009775E-4,0.5972583812,0.005899052381527053,0.2634745537,0.005991176345259752,0.1050190444,9.64047198014703E-4,0.6342540578,0.008874895830374574,0.3469038041,0.006648868550362535,0.0915420664,8.067081256563616E-4,0.5951088255,0.0061517734028489705,0.2600168735,0.006368614684529124,0.1041122029,9.846253094451716E-4,0.6305213835,0.009368658335108608,0.3401860021,0.007181925855924719,0.0909971036,7.961953277933751E-4,0.59256317,0.00643087490159776,0.2577779984,0.006737063009947287,0.1031170903,0.0010032507164213738,0.6272097191,0.009984278141157727,0.331269058,0.007353420972581401,0.0903576055,7.940396715530024E-4,0.5902097353,0.006757973216875012,0.2543729155,0.006830844823299677,0.0973841566,0.0011861197241425504,0.5950608029,0.013003458386137128,0.2813187878,0.007003033628364211,0.0870007901,8.846513437507457E-4,0.5727724836,0.008396389223946208,0.2210677618,0.007336248768955426,0.0920251626,0.0014349383262008163,0.5537077138,0.014978343900445069,0.2697596099,0.00855322898091709,0.084494566,0.0010955998357064498,0.5579579,0.010081208955279124,0.1989191356,0.007200144304109467,0.0911723048,0.0015314440897401381,0.5557435325,0.016218868672012852,0.2728480739,0.009060907128979967,0.0846427674,0.001364454469742395,0.5635044489,0.012013348242684052,0.2015640867,0.007964891148032094,0.0934259946,0.0015429426431335677,0.591684542,0.0166609555248191,0.288112337,0.009875300147337295,0.0861557586,0.0016074881025998297,0.5812065981,0.013715074188643676,0.2249136066,0.010013548971268878,0.1033564855,0.00112175041787378,0.6430033458,0.011808747308669112,0.3369689661,0.006535277576354351,0.088385127,9.569550668657332E-4,0.5844185955,0.007776184604290204,0.2454877008,0.005234618992820776,0.0940799141,0.001314341660299939,0.5704631824,0.012818253664208709,0.2663021767,0.00668731814706015,0.0831033379,9.785065150524036E-4,0.5529623477,0.009584943870466848,0.1945536799,0.0069117319826509475,0.1094164896,0.0010551549649222146,0.6559481239,0.007374206465783285,0.3850787859,0.005493818708330299,0.0946070747,9.408783130671043E-4,0.6058156663,0.004704584466241413,0.2912723647,0.005386389978454958,0.1087268692,0.0010217054370022702,0.6531170266,0.007473053927277656,0.3778306428,0.005289438060890778,0.0939396814,9.124472587497866E-4,0.6040959175,0.004880698105804128,0.2855537461,0.005383635017346552,0.1068917135,9.591517085425016E-4,0.6442306459,0.007943062507622611,0.3612959356,0.005390473355838057,0.0923371113,8.613936382398003E-4,0.5991871187,0.005477574371927778,0.2708430373,0.005580368625816757,0.0916139247,0.0014040495005518858,0.5713342543,0.019561166861923142,0.2678825119,0.007079230396024698,0.0814880133,0.0011740523838398352,0.5581537302,0.011614978346944948,0.196234513,0.006607456696793404,0.1226589755,0.0017800306177142011,1.0619386849,0.05180743548951251,0.4867130323,0.01214929989752496,0.1026842756,0.0016251424552943042,0.7448247219,0.02156980644326694,0.3395958775,0.009881282963259377,0.1099584122,0.0010859990791892964,0.6583314148,0.007399240298841497,0.391581998,0.005708814763153556,0.0952083339,9.729650558987203E-4,0.608365751,0.004692639875379316,0.2954869971,0.005482343477017835,0.1099248027,0.0010853082511434252,0.658250923,0.007420008894873375,0.3911795801,0.005700337358437656,0.0951710245,9.720807579620121E-4,0.6082791375,0.004714529775067711,0.2951624698,0.005476705487790995,0.1098820735,0.0010844233490662214,0.6581483736,0.0074463405777603275,0.3907249945,0.005689763263968019,0.0951224059,9.710653942963882E-4,0.6081544021,0.004740592368048533,0.2947187205,0.005476296741412028,0.1098255115,0.0010831855796676765,0.6580133339,0.00748148260707729,0.3901416677,0.0056739660732154544,0.0950589399,9.696844847681127E-4,0.6079962075,0.004774643128025381,0.2942004913,0.005473914321580125,0.1093895984,0.0010689041116957124,0.6561709935,0.00757380254561736,0.3868142644,0.0056284526292756515,0.0946332823,9.457848592571145E-4,0.606249764,0.004876834834193178,0.2912827916,0.005424785525714357,0.1096180383,0.001079445691084086,0.6574575779,0.007603893739394311,0.3879720979,0.00565191295049738,0.0948379078,9.653108307690326E-4,0.6073309872,0.004880552222853476,0.2925629656,0.0054554269310476515,0.109406173,0.0010757680976864856,0.6567914565,0.0077231402292072876,0.3859303902,0.005624008623748723,0.0946229354,9.611898875872551E-4,0.6066486893,0.004978897669163326,0.2911112435,0.005428724988429604,0.1089873872,0.0010685607142319991,0.655439802,0.007945856215663608,0.3817484782,0.005516104150575839,0.0942123539,9.525486864197546E-4,0.6051769513,0.005160421300630404,0.2878914282,0.005357941302403377,0.1078403472,0.001046189275418172,0.652646212,0.008525011378291527,0.366863704,0.005593710128349519,0.0930337213,9.259033426875615E-4,0.6000896562,0.005617313681823367,0.2772302531,0.005299221357897781,0.0994572345,0.001360602440097768,0.6167372885,0.018557823202089194,0.3211344633,0.008658815912121011,0.0880344023,0.00112913772410632,0.5847107185,0.010204874227544404,0.2282381873,0.006228745860925777,0.1099829624,0.001086483778065738,0.6583858599,0.007383196462237748,0.391874041,0.0057135564231046146,0.0952366238,9.735337693167095E-4,0.6084299652,0.00467575373603016,0.2957561244,0.005484252273555621,0.1099830367,0.0010864860790640624,0.658386248,0.0073832021508285954,0.3918744299,0.0057135804886253245,0.0952366912,9.735373644601423E-4,0.6084303093,0.00467574368416405,0.2957567913,0.005484274245513257,0.1171035831,0.0012282662577796396,0.6911094502,0.011607836792443284,0.4341711097,0.006996012578605044,0.0970422115,9.37715841819898E-4,0.6309541616,0.011174463477053384,0.3004704299,0.005396769496652604,0.1165533188,0.001190257535157833,0.6912119961,0.01186567006114699,0.4269394741,0.007010936741976781,0.0963599396,9.039762165012972E-4,0.6332043797,0.0116694167806279,0.2957285794,0.0053022735689513415,0.1159197851,0.0011464645655230692,0.6907456173,0.01203111283298432,0.4199286093,0.0067600704877981855,0.0957516768,8.681451491542183E-4,0.6355289468,0.012149072927594104,0.2921507774,0.005248888644275091,0.1152092514,0.001102155161490432,0.6899834205,0.012192825021298386,0.4135563414,0.006630747544583491,0.0952517308,8.261676585294295E-4,0.6386788754,0.01260440466662349,0.2885856619,0.0052074448628862124,0.1145167503,0.0010613302973155906,0.6890715816,0.012341314273609598,0.4059883273,0.006423919286541511,0.0948695667,7.783116342442788E-4,0.6430110972,0.013202105892621828,0.2854099817,0.005175962132782658,0.1138651771,0.0010253433571248219,0.6882432172,0.012522109007671192,0.3990332355,0.0063337664150172135,0.0945924835,7.314212192710846E-4,0.647738141,0.0138356654700813,0.2833953283,0.005219404276351852,0.1132109816,9.928509455099492E-4,0.6876120398,0.0127612974262024,0.3913422046,0.006147158611911685,0.0943509974,6.922961793914509E-4,0.6522638649,0.01440985090137993,0.2793161215,0.005092479160487552,0.1125876887,9.562782021985025E-4,0.6870987558,0.012999615417388316,0.3843223068,0.006133985001611921,0.0941124521,6.622461777919145E-4,0.656186457,0.014878840613434906,0.2779115906,0.005024439570738213,0.112005932,9.182581336421693E-4,0.6864913328,0.013229756309169114,0.378022986,0.006149481766783278,0.0938662303,6.467325567806216E-4,0.6598780666,0.015377434701535884,0.276701944,0.005191321796999296,0.1114128457,8.905840780072368E-4,0.6855793158,0.01346183141329589,0.3732196194,0.006459350199516976,0.0936204675,6.372197423181426E-4,0.6630842456,0.015824355437110225,0.2766397096,0.005531554935097363,0.1084306517,8.266788977589788E-4,0.6796816162,0.014724789777786303,0.3465957833,0.0072840812049290065,0.0930180244,6.222603956544237E-4,0.678627603,0.017532398352763948,0.2674748653,0.007115124524560339,0.1058621321,8.50382854954167E-4,0.6746851831,0.016084455290745783,0.3257967767,0.007490510730250642,0.0933768262,7.24817218338527E-4,0.69708279,0.01856144207759731,0.2548381627,0.007820153323305113,0.1044307654,8.968154771188999E-4,0.6768769454,0.017374845351829753,0.3217990708,0.00833803747892752,0.0944381271,8.664115650197659E-4,0.7207066982,0.01935876331277388,0.2581684663,0.008392192621716926,0.1038999454,9.611867664507247E-4,0.6903292661,0.018300782496931654,0.3201930118,0.0085556696406535,0.0958417028,9.934002214616222E-4,0.7424142157,0.020166303305266437,0.268799675,0.008736117844901132,0.1149636296,0.0012755755563666153,0.670589838,0.010538041943359307,0.4306786687,0.009178039115192308,0.0990346477,0.001261949285827287,0.6356578849,0.0074510328143150735,0.3027639404,0.007272055830368741,0.1035734284,8.98971078511428E-4,0.6752158828,0.01795693453794383,0.3180115829,0.008595148398951586,0.0939007404,8.625589834904045E-4,0.7174046054,0.01973821721939446,0.2529469509,0.008468226910044393,0.1164504599,0.0011893195533581376,0.6901226694,0.011764002337640026,0.425284768,0.006958920390405397,0.0961489662,9.077819121352881E-4,0.6309361048,0.011366265305719377,0.2945363779,0.005279234319482324,0.1148539657,0.0010870326582030551,0.687739355,0.012070285994954718,0.4093506782,0.0065688345237188,0.0946277648,8.260677938280852E-4,0.6345669539,0.012248696624539281,0.2852944656,0.005167116217001511,0.1112212552,8.998444309990478E-4,0.6819718795,0.013295946186714204,0.3682475562,0.0062964693281235,0.0926136611,6.598727149988852E-4,0.6518172834,0.01483908935885218,0.2688004612,0.005179290105796353,0.1170627059,0.0012278754008448903,0.6906964934,0.011464807150580424,0.4334469065,0.007013058961679989,0.0970648693,9.38624525569197E-4,0.6293952588,0.010862874619547075,0.3003564477,0.005414425731321836,0.1164883143,0.0011922562643995626,0.6899828801,0.01149393731495,0.4261051937,0.007044528586073024,0.0963986138,9.124341072099399E-4,0.6294106854,0.010896730472944626,0.2953168707,0.005351125395652769,0.1157975469,0.001148867703436736,0.6885884457,0.011435974422846528,0.4192540494,0.006845879563649948,0.0957940077,8.857019814813558E-4,0.6293046813,0.010903401900324504,0.291517922,0.00529373185947305,0.1149962819,0.0011054953640789271,0.6866842638,0.011428171638543061,0.4107791509,0.006677578528179209,0.0953433002,8.487508468331563E-4,0.6314101194,0.011112148622116246,0.2886927577,0.005276567444845181,0.114165161,0.0010679414777973557,0.6845049846,0.011448332629688918,0.4010180206,0.006553113992599243,0.0950045094,8.079876236675906E-4,0.6344350168,0.011347476107046887,0.2855498465,0.005203335660900611,0.1132638954,0.0010348792200058903,0.6824375662,0.01156432168352299,0.3892436508,0.006267282345642328,0.0947151935,7.737971310362943E-4,0.6371333103,0.011515263218876068,0.2817894766,0.005176606224158836,0.1123222152,0.0010017305026802368,0.6802097301,0.011775412349467851,0.3792420219,0.006300531723592858,0.0944412271,7.395620325571074E-4,0.6397217728,0.011748095037068775,0.2784194443,0.004966007954081427,0.1113425212,9.688095788130916E-4,0.6777802121,0.012017951905378885,0.3699486266,0.006446908096134146,0.0940514569,7.132082444840357E-4,0.6416897827,0.012078787687512351,0.2760585817,0.005159505208835436,0.1102416358,9.49496182193483E-4,0.6749246295,0.01230590829642412,0.3627961663,0.006974378610313609,0.0935762854,6.820315241981122E-4,0.6430341713,0.012435203858401358,0.2708166104,0.0056326673965360315,0.1089424194,9.314928877882E-4,0.6709059618,0.012680092428685211,0.3529955789,0.00711143304826812,0.0930769545,6.466266310630888E-4,0.6437410783,0.012845375471351547,0.2644615738,0.006245648084866774,0.1013533248,9.388860420732646E-4,0.6435194513,0.01488994304891728,0.2896369758,0.006933006779168761,0.0899128416,6.141017830946267E-4,0.6358248712,0.014545088965008087,0.2325907967,0.0074893553127088315,0.0942571777,0.001137527142533311,0.621744092,0.017132460331195868,0.2531336512,0.006500482443634472,0.0872235007,9.411041387646747E-4,0.6326725384,0.016382920679781126,0.2096680816,0.007836150649394127,0.0920400899,0.0014572230440121374,0.7056432042,0.02965743965685507,0.249891332,0.007856296837569212,0.0867841059,0.0012555198126672474,0.6566846456,0.017487368241104778,0.2090960204,0.008351344263051308,0.0940273108,0.0016098406753464766,0.8514053217,0.054385901426748456,0.2673969803,0.010204451332629304,0.0897219766,0.0014626681099962492,0.7597426801,0.02877922714389669,0.2257112075,0.00864201018282205,0.1088665101,0.0011835227078514378,0.653299987,0.011546828439013026,0.3543578324,0.007148894669807354,0.0895549479,9.568965461323393E-4,0.5858589384,0.008346867436349999,0.2468214975,0.004705933382443912,0.0971560249,9.715533953417074E-4,0.6189809042,0.015316640395334742,0.2666070922,0.005935239927753553,0.0844696324,8.257747876994066E-4,0.6016129676,0.015644804409132126,0.2063021889,0.007470206757513476,0.1170039755,0.0012280565947870644,0.6902890975,0.011461601066168723,0.4325933691,0.007032201433406185,0.0969792015,9.403829007377792E-4,0.628949594,0.010853249375187137,0.2997645449,0.005411332368280477,0.1163027294,0.001189177446809348,0.6890658787,0.011496279485120393,0.4240462821,0.007018651437420154,0.0961436638,9.137455882246437E-4,0.628322658,0.010874878665989796,0.2937599898,0.005344306316071338,0.114056452,0.0010830932554494095,0.6830321957,0.011493866929802171,0.4012971255,0.006580466548809439,0.0944421646,8.347370843565056E-4,0.6293428876,0.011281508409782799,0.2832505749,0.005214130800047118,0.0946948194,0.0011467959713915984,0.7401410903,0.03559209139682579,0.2605372547,0.006478344541624812,0.0827389824,0.0011916799066863553,0.6531140113,0.018994680149978835,0.1789213152,0.005941262155468314,0.1273683704,0.001400639853781121,1.1165494992,0.051004558806051835,0.4736135635,0.010282248927155966,0.1044720174,0.0015445902369236961,0.8935380921,0.03131652624414145,0.3485151762,0.01062395528981556,0.1175589157,0.001263460723568406,0.6904594976,0.01133205427096076,0.4370138461,0.00714365368701479,0.097660426,9.743269471794363E-4,0.6289155448,0.0107395062735677,0.30568982,0.005431978184786828,0.1175159256,0.001261804660000905,0.6903243556,0.011335337798230805,0.4365779142,0.007140676858673833,0.0976104323,9.731002003904839E-4,0.6287954169,0.010743976963862124,0.3053872558,0.00543026822541944,0.1174616995,0.001259695995071827,0.6901622899,0.011341033198082086,0.4361426176,0.007134503977152161,0.0975448976,9.716974837880358E-4,0.6286133636,0.010747479471950622,0.3049385035,0.005430995396794219,0.1173883173,0.0012568197961521771,0.6899432458,0.011349317953075418,0.435435341,0.007123196262914563,0.0974590531,9.697391401815232E-4,0.6283733803,0.010750515429503834,0.3043247058,0.0054227045835081224,0.1168415742,0.0012471527572835656,0.6878027592,0.01136020167074511,0.431508476,0.007103360190782951,0.0969054539,9.494282490004181E-4,0.6261709571,0.010727949710918672,0.3007227781,0.0054180104281922525,0.1171351876,0.0012472120910254198,0.6891882549,0.011378432712812428,0.4328660352,0.0071046135010991275,0.0971753248,9.624733762551565E-4,0.6277603795,0.010768305437718602,0.302408746,0.0054038131907015435,0.1168895133,0.0012383989664078374,0.6884934669,0.011412455388740847,0.4306387954,0.007081121521341094,0.0969089451,9.550513075222713E-4,0.6274051872,0.010796897517342656,0.3004953175,0.005387075458910892,0.1164086095,0.0012222066110114116,0.6870225013,0.01148017643592641,0.426137319,0.007062443203311443,0.0964053084,9.429347803533392E-4,0.6265166573,0.010848887684919593,0.2968474452,0.005369043955864023,0.1150456716,0.001180766276618705,0.683111151,0.011633158728393591,0.4107313342,0.006850268972821432,0.0951191581,9.107820815101711E-4,0.6238336269,0.01105101841460777,0.2870630568,0.005228448335787588,0.1045379942,0.0012835341834170214,0.6053972792,0.004475405009605276,0.3184624033,0.0060015952046101875,0.1034684072,0.0012356310128837007,0.6065469701,0.005466079582296621,0.3141234908,0.00524966151289776,0.100766031,0.0011049954751038576,0.5965041915,0.005394877663117116,0.2956089321,0.004881191248045911,0.0860008996,0.0010891138599797544,0.5265066144,0.013412912696353467,0.1906926627,0.005339784546215325,0.09598703,0.0010261890664005342,0.5878248706,0.010739368789644948,0.2675941474,0.006373367947953421,,,,,,,0.1009629049,0.0010994048389924432,0.5973812183,0.005386725071878089,0.2956699102,0.004807287696820319,0.0986705287,9.825527975635712E-4,0.5853106492,0.005531229519736096,0.2749540595,0.0049697459693630215,0.0864442447,0.0013723844213630525,0.6008953391,0.021781878454348237,0.2158936352,0.008975338656563327,0.1034215362,0.0012340781984947308,0.6063891436,0.005460373613590923,0.3137709426,0.005234066583451151,0.1033666992,0.0012325846826891855,0.6061936002,0.00545219680495853,0.3133627432,0.005215589803655959,0.1032880748,0.0012307505839933613,0.6058981528,0.0054452782298060765,0.3128474409,0.005194141411244018,0.1031783474,0.0012279189712680557,0.6054722458,0.005437987219550999,0.3121880163,0.005168958792638997,0.1030202059,0.0012225792407856433,0.6048842552,0.0054257688856050625,0.3113175872,0.005136967977318916,0.1027918444,0.0012130164879341088,0.6040801497,0.005405958564399102,0.3100754249,0.005093763245381552,0.1024212897,0.0011962177895349993,0.6027304425,0.0053798190490015555,0.3080688558,0.0050269303754876095,0.1016808239,0.0011613707418391423,0.600139134,0.005349379590195483,0.304459934,0.004933006182846318,0.099890156,0.0010472172649455317,0.5950676959,0.005546250174667565,0.2935583901,0.004741579694574373
2,GCN,0.3025405562,3.0731596038,0.483960621,0.8688811094,9.33250770157732E-4,0.0595111104,5.809629936579438E-4,0.3325030679,0.0050839611524873,0.0805886989,0.0018290732626114242,0.0565930581,4.1125661088911385E-4,0.4971721783,0.010855623611750732,0.0474766448,0.0010818229984613933,0.09952433,5.604533878923385E-4,0.60656242,0.0037073092668403053,0.3274622532,0.003038093810269854,0.0955700391,5.230879467164198E-4,0.591523563,0.0024715487047598313,0.2989583653,0.0029078493771170473,0.1087367764,6.088612321375044E-4,0.6975757201,0.0187922394354691,0.3837492113,0.004790129956483436,0.0963844892,5.896465042718391E-4,0.6259790574,0.010990205093627688,0.3049762067,0.004345249475001407,0.1036939114,0.0013509777940440028,0.608833034,0.00536491574957147,0.373351198,0.012118455099557864,0.1008057894,0.0016034971156818462,0.5959477798,0.005029881012509143,0.3398401192,0.011275130908330953,0.1115712478,0.0011664947492380751,0.6566376486,0.009091317011302598,0.4159792204,0.008021710540776201,0.1110820332,9.90170692355616E-4,0.6543879597,0.005878614547663421,0.3641582977,0.005944716730004887,0.0991428243,5.3947752501842E-4,0.6041082944,0.0038035825217812742,0.3243205908,0.0031480778262298406,0.0950410389,4.857633168529711E-4,0.5893912936,0.002562490585348559,0.2944427499,0.0028382200408002198,0.0987377351,5.25080946140688E-4,0.6012941395,0.003938010538330237,0.3228889153,0.0035741071612362153,0.0944976606,4.499066569856463E-4,0.5872084338,0.0026277389520270086,0.2886964047,0.002684073955762024,0.0983191747,5.167591315109971E-4,0.5982489719,0.004104105018149511,0.318599291,0.003920226906698132,0.093991975,4.155730982631094E-4,0.5850472826,0.0026964181797339967,0.2834952724,0.002615603180912579,0.0979594463,5.197999615236615E-4,0.5952890452,0.004312350287256359,0.3144006961,0.004314402855552551,0.0935283003,3.8298433388325433E-4,0.5829206624,0.0027700223825810506,0.277733312,0.0027392320091587713,0.0976464907,5.366218407780287E-4,0.5926395886,0.004568087345924988,0.3111758843,0.0048902180932960445,0.0931135769,3.48763530203489E-4,0.5807689345,0.002865604648237436,0.2726641628,0.0028858064730677975,0.0973135365,5.613938011770347E-4,0.5899140947,0.004828195625697037,0.3079102388,0.005401593838859045,0.0927567747,3.1763501066475654E-4,0.5787777039,0.0029932985150165027,0.2692440024,0.003035250072069845,0.0969777781,5.903532840596383E-4,0.5870523461,0.005073249648893695,0.3054560934,0.005882081689334143,0.0924503759,3.018327351365322E-4,0.5769950599,0.0031386920842924365,0.2669010453,0.003227976146132434,0.0966827049,6.189046776362253E-4,0.5840632039,0.005286410975321536,0.3034590681,0.006312157713492273,0.0921239005,3.067034398242054E-4,0.5751203497,0.00331300920614477,0.2645506175,0.0034548897232762727,0.0964093155,6.473847387759461E-4,0.5809092345,0.005469439367979135,0.3013163496,0.006836411046740826,0.0917615897,3.2899696047228153E-4,0.5732550145,0.0034874625446017337,0.2625361495,0.0038207293806287825,0.0961167582,6.73620813217644E-4,0.5776620316,0.005608417423837138,0.2989976817,0.007438334625438681,0.0913888969,3.6379527209682097E-4,0.5714443284,0.003666295814579069,0.2612834878,0.00439540032306501,0.094843809,7.28335774214064E-4,0.5602638551,0.005773210198840849,0.2814114614,0.008392341270467974,0.0897318806,5.521720746289149E-4,0.5626960134,0.004369986041167637,0.2511920571,0.006580197109509715,0.0935766568,7.465085398037989E-4,0.5403957976,0.005376009207581401,0.2705158995,0.00822003163010946,0.0886321555,6.74230672692959E-4,0.5557474353,0.004624732532806627,0.2409751854,0.007403045116707043,0.0929839771,7.940396715530024E-4,0.5369898858,0.005627651908211808,0.2684229001,0.00826986886232182,0.0883729428,7.413184201137861E-4,0.5549710753,0.004617663803266756,0.2347673908,0.0073268237320137574,0.0930572814,8.793486225610409E-4,0.5386045082,0.006508830079207784,0.2762602654,0.008153874109894021,0.0887595638,8.232690933103222E-4,0.5576394113,0.005196822009651668,0.2368980763,0.007349478893091673,0.103014935,0.0012403838115680162,0.6191037289,0.005443292018622554,0.3776086804,0.008479448625942609,0.0980537041,9.360779882039744E-4,0.6006190512,0.0038232024534413556,0.3236279741,0.0051691295205285774,0.0917255624,7.918617303544856E-4,0.5239275071,0.005593750262569827,0.2654562884,0.008191787167645409,0.0873951177,7.41766809718526E-4,0.5447584666,0.00442247611638548,0.2279134118,0.007444115797057432,0.0985855373,5.308907608915416E-4,0.6008204496,0.003966184438474843,0.3209280685,0.0035268453325883174,0.0943043616,4.5538664890398356E-4,0.5864900769,0.002638589964355963,0.2872224729,0.002745658390987488,0.0975048207,5.337536885118453E-4,0.5931352873,0.004392814132193622,0.3086683555,0.004388874912776622,0.0929815848,3.842616296223187E-4,0.5806674017,0.0028029224034924693,0.2733971255,0.002878245993656553,0.095492625,6.671214282272756E-4,0.5755950103,0.005424160580218842,0.2919955242,0.006762043330236801,0.0905028766,3.6195441701960206E-4,0.5670921904,0.0036679730097153116,0.2527216363,0.003906867159246652,0.0990833742,5.311346345325261E-4,0.6036589679,0.0038014393326738756,0.3238375574,0.003149618230833699,0.0949689444,4.8317802102330773E-4,0.5893114179,0.0025392361056034156,0.2941962053,0.0028451302254905663,0.0986746411,5.154512586074458E-4,0.6009020688,0.003915706832744249,0.3216146673,0.003539936863843761,0.0943686052,4.491258175611819E-4,0.5870856057,0.0025965821766314274,0.2883312606,0.0026867391015876476,0.0982180346,5.075342352984674E-4,0.5977178711,0.004073488676797813,0.3160670748,0.0038332869707341246,0.093796227,4.1372575457662773E-4,0.5848305224,0.0026581999548566694,0.2833927811,0.002573797194807703,0.0977937793,5.158837078257075E-4,0.5945924909,0.004311912568686893,0.311166217,0.004243339604603902,0.0932394039,3.7570067873241855E-4,0.5823305916,0.002748442468017113,0.2765952342,0.002698291311181949,0.0973546604,5.41518236073357E-4,0.5913700271,0.004606729859672694,0.3054257614,0.004841093574803114,0.0927205904,3.347133101625927E-4,0.5799385644,0.0028936490803136445,0.270832328,0.0029024456928597306,0.0968689014,5.750939053754613E-4,0.58769013,0.0048824683306704615,0.2996583438,0.005347313063586235,0.0922255423,3.0842503140957934E-4,0.5776028689,0.0030881515506852963,0.2664990469,0.003147358733922779,0.0964051606,6.096786038561629E-4,0.5837553968,0.005101755972211921,0.2942154613,0.005783922112200336,0.0917100712,3.09434968935316E-4,0.5753201217,0.003294170153468093,0.2637135498,0.0034487000449444716,0.0958879745,6.518427724536033E-4,0.5791902714,0.005307800957081944,0.2894525398,0.006549333706568936,0.0910910581,3.3666452144531057E-4,0.572676041,0.0035049803137820906,0.2607416956,0.004002382290586445,0.0952489098,6.939466838309698E-4,0.5738851005,0.005530276394539427,0.2827002661,0.007046706961411124,0.0903559512,3.823911609857111E-4,0.5692737343,0.003743538433087071,0.260018796,0.004987213951696879,0.0944822415,7.298109344206896E-4,0.567510221,0.005713413778118998,0.2774923829,0.007575771313866332,0.0895479122,4.3773964864974246E-4,0.565460227,0.004012490872263761,0.2553401888,0.005666183018576086,0.0901645051,8.096351029939352E-4,0.5291219999,0.00590442698320506,0.243153918,0.008689623869880675,0.0850769993,6.354093168973839E-4,0.5430212507,0.004201627303795519,0.2089834095,0.005688676823304344,0.0867816373,8.255059054906876E-4,0.5004048558,0.005377801502472921,0.2375281953,0.009057778811607181,0.0827613463,7.076079422957321E-4,0.5238277075,0.003654146275123644,0.1842145081,0.005264175718951638,0.0876058009,8.194223575177822E-4,0.5161759673,0.007578067629679746,0.2612586905,0.008644942278581159,0.0834425506,6.972560505295024E-4,0.5275855282,0.0043746823884711905,0.1939688193,0.0050778051360799575,0.0893978915,0.0010227683022072985,0.5547117101,0.011474001612340832,0.2791390851,0.009959671781740601,0.085551804,8.115854853310278E-4,0.5438218875,0.006220644661126369,0.2058093927,0.005991734223077656,0.0940602637,7.287647082563753E-4,0.5759175967,0.004712765536285462,0.2899079469,0.006276491695206805,0.0869255184,4.452246623896749E-4,0.5557087709,0.0034147752488267805,0.2344461403,0.004695088071591416,0.0865217964,7.510978631310303E-4,0.5095381908,0.0052225164432484076,0.2296038373,0.007484868068309555,0.0822527229,6.501476755322594E-4,0.5226622411,0.003976979507113407,0.189696425,0.004967670178262643,0.099006322,5.324762905519832E-4,0.6034115483,0.003808714350013663,0.3229178986,0.0031589730926362765,0.0948978439,4.841962412080457E-4,0.5890388047,0.002545282499055851,0.2936138282,0.0028725530456372777,0.0984620857,5.182740587758565E-4,0.600074201,0.003948216812688989,0.319013309,0.0035236160403767035,0.0941488109,4.4874825904954777E-4,0.5862028908,0.002616375164230084,0.2866390422,0.002712065633424088,0.0969631712,5.360382449042233E-4,0.5904320979,0.004482684798198508,0.3012357553,0.004443494795766054,0.0923388727,3.497527698246291E-4,0.578305025,0.0028890725155315848,0.2679404549,0.0029304320500567827,0.0833855054,8.600017441842778E-4,0.495074683,0.006628275492162347,0.2176699267,0.006986463339916699,0.0857755638,5.846648612666918E-4,0.550480472,0.003307536847867307,0.2340483601,0.003324792023570798,0.1067031465,0.0016498181717995472,0.8632190835,0.04447227640901688,0.3867306231,0.010012494544318113,0.0978808021,0.0013197855886468832,0.6671060555,0.02265991990277106,0.3266121338,0.010727876677143526,0.0994959289,5.6086896865489E-4,0.6064149471,0.0037225066823311412,0.3271963432,0.003040473647312208,0.0955300426,5.220114941263267E-4,0.5913779872,0.002485653234061421,0.2985247463,0.002898584999616192,0.0994605769,5.614035981359578E-4,0.6062308081,0.0037413049862314086,0.3268841589,0.0030417702082833277,0.0954805467,5.206572769106373E-4,0.5911945415,0.002502221612887236,0.2980053054,0.002892360973322659,0.0994154003,5.620871818499333E-4,0.6059921266,0.0037648200488203947,0.3264808217,0.0030453352853175297,0.0954184241,5.189460472920089E-4,0.590964135,0.002523709373125202,0.2973825906,0.002887974376617632,0.0993559975,5.63045291251068E-4,0.6056782508,0.0037950511195503018,0.3259810572,0.0030495165190567507,0.095334764,5.16821052202791E-4,0.5906529086,0.0025522617420633015,0.2964922704,0.002895903140645419,0.0990078025,5.748660713592341E-4,0.6039910469,0.003897019758738721,0.3223050316,0.0030952232552757804,0.0951876662,5.107171428491509E-4,0.5897303592,0.00258284591100592,0.2940496816,0.002940398612433355,0.0991524947,5.667636191570521E-4,0.6045829464,0.003899489069096104,0.3240848088,0.003078134012677161,0.0950473926,5.098744943611124E-4,0.5895740794,0.0026528386682947757,0.293295005,0.0029407762580652068,0.0989574199,5.706207146607982E-4,0.6035124892,0.003995347419186472,0.3222626179,0.003146088364938277,0.0947515155,5.01269388652449E-4,0.5883724705,0.0027391547966480463,0.2896801932,0.0029156124571005663,0.098577356,5.782594573372752E-4,0.6013643787,0.004162660207127168,0.3187633043,0.003406220045739852,0.0941481448,4.829233893693699E-4,0.5856957087,0.0028533858834724757,0.2823928943,0.0028971979566470773,0.0974758028,6.005905427160838E-4,0.5955624031,0.004379785611191489,0.3083420785,0.004264667630660097,0.0924602385,4.474751389742228E-4,0.5777871545,0.0031357013569534966,0.2680932038,0.0031052555450397316,0.0910102204,7.86548790603609E-4,0.5483726451,0.007540627891628123,0.2698868615,0.007005767124305518,0.0901058697,5.41733329231274E-4,0.5691257292,0.0020427310150874,0.2627469285,0.003524351855306164,0.0995226423,5.605069134274795E-4,0.6065541357,0.0037080146979212476,0.3274440348,0.0030379366352838895,0.095568767,5.230468430265113E-4,0.5915174693,0.0024719599511318947,0.2989390789,0.0029071348437937996,0.0995226228,5.604988849230656E-4,0.606554095,0.003707984762643989,0.3274441773,0.0030379767938547523,0.0955687855,5.230458870883127E-4,0.5915176126,0.0024719526694498015,0.2989395891,0.0029071489469925686,0.108223358,5.785378120745436E-4,0.6973498439,0.019268365758413453,0.3786681639,0.0047066136446494095,0.0957170689,5.549333293288482E-4,0.6270278172,0.011758060469312106,0.2984976469,0.004521548296767381,0.1076419981,5.541073903134662E-4,0.6963914889,0.01967076818530481,0.3759017061,0.004787410051374333,0.0950611476,5.209069014708867E-4,0.6285872185,0.012473642972283597,0.2927382241,0.0044203540582175085,0.1070434936,5.41084096975692E-4,0.6950300996,0.019997782627081434,0.3735674003,0.005148744312936893,0.0944665656,4.834376898836085E-4,0.6297327934,0.013177399629668973,0.2876783069,0.004186516690519697,0.1065388324,5.43977021573522E-4,0.6935271297,0.020275042022151274,0.3690708702,0.005510239922181247,0.0940421241,4.449842693848851E-4,0.6310592782,0.013831831332112172,0.2857977472,0.004107669899103383,0.1060823244,5.598526591881118E-4,0.6920796202,0.02052389680348252,0.3656384302,0.006029006800460587,0.0937222632,4.133630365671319E-4,0.6329087216,0.014440931098789994,0.2837555428,0.004183865676620128,0.1056372164,5.867546335564808E-4,0.6910018161,0.02077962742688136,0.3618192523,0.006676277855212439,0.093434515,3.907953428586374E-4,0.6355600868,0.014980221827463036,0.2805026258,0.004426098394749037,0.1051792889,6.200967666421105E-4,0.6897425637,0.021080060863289746,0.3591818011,0.007542379465394194,0.0931926696,3.7974860105074776E-4,0.6384787495,0.01549008918631523,0.2797382275,0.004854629234040433,0.1046650771,6.522867467609625E-4,0.6882218601,0.021382580760983927,0.3556030393,0.008145872513119759,0.0929880981,3.8229700495818694E-4,0.641650785,0.015950826122806305,0.2797053477,0.005198828906590406,0.1040802509,6.836885255728665E-4,0.6861229662,0.021678351459462963,0.3499527193,0.008772974695050704,0.092784015,3.975411928341515E-4,0.6446779195,0.016370260504952265,0.2769063503,0.005318874975029963,0.1034573349,7.124535072550348E-4,0.6834804794,0.021935715146764647,0.3458866996,0.009470810366594825,0.0925683211,4.1816743058253593E-4,0.6471325126,0.016743458603287433,0.2747367294,0.005827921327540377,0.1008391309,7.865494262918256E-4,0.6702373658,0.02301769795179353,0.3260561065,0.01063291305334526,0.0917859272,5.54505184826977E-4,0.6593974757,0.018080908301299468,0.2584139428,0.006753888065403513,0.0991496378,8.44412813735083E-4,0.6609211266,0.023867114593096504,0.312701263,0.010929482741648847,0.0918576782,6.952035673096046E-4,0.6745995923,0.018820885340493417,0.2564499366,0.008678464322678292,0.0981289688,8.915346319689438E-4,0.6654188842,0.02482688832697324,0.3090324845,0.010540758796215764,0.0925868407,7.80987836012828E-4,0.6920428622,0.01925348007504098,0.2569434671,0.008393294287703726,0.0975392299,9.136717134726237E-4,0.6730458997,0.025697321027686914,0.3060902182,0.010053895712608122,0.0933190063,8.191819089799285E-4,0.7049969495,0.019593859216601513,0.2689878009,0.007936918734622397,0.1078167341,9.670289550990705E-4,0.6792916109,0.014280544562445789,0.395305413,0.008267984095291912,0.0994928813,8.419144849686339E-4,0.6315871912,0.00798389848382355,0.3252225382,0.005670438871904008,0.096960074,9.016845346350352E-4,0.6635587939,0.026114201040813023,0.298195509,0.01014820668886873,0.0915583066,8.342080076335877E-4,0.6843086848,0.01983988450067187,0.2499772321,0.008751779076279291,0.1075194088,5.546296061336791E-4,0.6950485212,0.01943430389800468,0.3729921997,0.004775695027951429,0.0948592926,5.221608947441392E-4,0.6259497959,0.012110281747341802,0.2910600399,0.004449779208005719,0.1061440433,5.517807535606874E-4,0.6904815181,0.019980464584188225,0.3644676353,0.005535273525310199,0.0934247162,4.435977907970237E-4,0.6253619978,0.013212524815492305,0.2796155324,0.0039413729841262166,0.1031224581,7.104125561953421E-4,0.6819029036,0.021752966832135796,0.3391280092,0.009059794920416244,0.0915068357,4.1076879141434296E-4,0.6324665123,0.015242476931260221,0.2672377649,0.005335343943927139,0.1081702799,5.72735541065857E-4,0.6964272273,0.019085056012493124,0.3783198388,0.004698208062655378,0.0956571635,5.544709189849365E-4,0.625506585,0.011470180207825855,0.2979597153,0.004534147990526997,0.10755731,5.46678150285888E-4,0.6943499254,0.019202536837616014,0.3741546625,0.004801391464981792,0.0949476067,5.244864154580174E-4,0.625578963,0.0118159444819278,0.2915699897,0.0044409328974889944,0.1069410098,5.323964688087253E-4,0.6920128442,0.019297076255225816,0.3701087031,0.005137134025894205,0.0943319709,4.8667751129469704E-4,0.6254742078,0.012180721776643616,0.2860727068,0.00421574299501286,0.1063772528,5.399064733821961E-4,0.6895517973,0.019406036328936418,0.3648424895,0.005620101778437825,0.0938878665,4.509234968373238E-4,0.6260443011,0.012494501950858225,0.2833005179,0.004085487363828213,0.1058246308,5.657075216045832E-4,0.6878062141,0.01954147041550354,0.3599414655,0.0062699475276911205,0.0934675846,4.2572761244720784E-4,0.626952207,0.01279060940690474,0.2791010478,0.004211993708447343,0.105216857,6.073211670936556E-4,0.6858504455,0.019759755261642285,0.3563612896,0.0074192159963165916,0.0930298375,4.142969949203108E-4,0.6279335793,0.013075532991048588,0.2753404263,0.0046332685007454515,0.1044468783,6.548999923652465E-4,0.6832279726,0.020048425499275498,0.3527719509,0.008558744417261214,0.0925824233,4.2241212103821075E-4,0.6291704236,0.013343735496479237,0.2738703954,0.005264633225591314,0.1035203799,6.995455667788911E-4,0.6799446661,0.020325079630840317,0.3464441192,0.009406576582370443,0.0920578189,4.430598153748543E-4,0.6300270384,0.013624054866301735,0.2703702537,0.00599872436439615,0.1024597197,7.393997565593324E-4,0.6760085708,0.02053445107617927,0.3369242743,0.00959994979153537,0.0914356852,4.63701412549067E-4,0.6302334943,0.013956131878138727,0.2640809633,0.006123247014452381,0.1013180272,7.815785309231569E-4,0.6713261911,0.02071242513565227,0.3258164499,0.0095763836076047,0.0907623906,4.916146865178053E-4,0.6296311689,0.014278170856240655,0.2555738289,0.006409034404650985,0.0952211967,9.193987165533787E-4,0.6362005507,0.02109650207972876,0.2707643147,0.010179481961278776,0.0874396143,7.154096728448672E-4,0.6287919467,0.015001595215176284,0.2221460723,0.007294652287806459,0.0910462364,9.465643137156609E-4,0.6195800998,0.02080146468400723,0.2460718673,0.009929430749040954,0.0850213142,9.392811080821332E-4,0.6521067137,0.018177564770892718,0.193020863,0.006849845034743487,0.0904030732,9.991931745163194E-4,0.6785574981,0.024476761060238342,0.260025652,0.009238684105434063,0.0852705996,0.0011264803593494207,0.6920819905,0.023676506245643592,0.1998485045,0.006871755088767352,0.0915109805,0.0012645766089881625,0.8321419368,0.045395138825649606,0.2758093956,0.009184241231587943,0.0870213961,0.0013794121936535142,0.7741010281,0.03309507271483173,0.2156798061,0.007955202008748741,0.1015971987,6.234733354362478E-4,0.6650628943,0.016711789132226387,0.3148527712,0.006644657402755992,0.0879639733,4.897427896355392E-4,0.5730181906,0.007907602417926688,0.243508546,0.0036113735614029187,0.0912898923,8.875511252880027E-4,0.6257210564,0.022456097724226264,0.2476551886,0.009034581617319088,0.0831400762,8.016401936030902E-4,0.5936908561,0.01437589812846488,0.1888628041,0.006334028417997507,0.1081065242,5.731657700875027E-4,0.696137486,0.01905454032507738,0.3771156375,0.004713481834058555,0.0955635364,5.540297825929578E-4,0.6246879069,0.011411060730712111,0.2972285144,0.004553935770298039,0.1073534131,5.461226968365259E-4,0.6934632955,0.01916102622512688,0.3705089518,0.0048388685661009635,0.0946740176,5.21431682965276E-4,0.6238066959,0.011732293680265595,0.2893518143,0.004478358181298141,0.105547883,5.618282655758787E-4,0.6864639225,0.01948340080684068,0.3542572997,0.005992158626071242,0.0928877272,4.308015784557898E-4,0.6206374766,0.01236632746614774,0.2733750382,0.003935506701811089,0.0889786784,0.0010783107158885141,0.6416282634,0.02085068233895476,0.2156955055,0.006249550943867887,0.0805873122,7.338821431265377E-4,0.6198898278,0.019172927163059895,0.1871911558,0.0044822488775167315,0.1142479585,0.0013567247325821108,1.0011724973,0.05143576316144245,0.3720221117,0.008229730189988006,0.1014010736,0.0012971283668164843,0.9095346525,0.039250755941765,0.3342811904,0.012920397246214993,0.1087028974,6.080550961878372E-4,0.6975168037,0.01879692019986253,0.383292155,0.0048004442502751765,0.096339278,5.879600326552818E-4,0.6258271567,0.010994963301439436,0.3045092351,0.004348502615843758,0.1086603648,6.070222401197505E-4,0.6974442152,0.018803298699962195,0.3826942955,0.004807153107609534,0.0962822852,5.85848103180338E-4,0.6256340705,0.01100111967028811,0.3039666513,0.004352735691493339,0.1086040657,6.058820017132049E-4,0.6973397254,0.018810270784866443,0.3818640725,0.004813697435443985,0.0962106944,5.833223808495607E-4,0.6253666439,0.011008145120773073,0.3033056546,0.004361442765874614,0.1085292107,6.04349236782839E-4,0.6971950366,0.0188202462789412,0.3807821608,0.004821083280757552,0.096115603,5.800982675374923E-4,0.6249916937,0.011017159116578102,0.3025066383,0.004373006402922364,0.1080868861,5.961065341027558E-4,0.6953179559,0.018835023413842626,0.3764140977,0.004887146815883476,0.095640134,5.62419772056424E-4,0.6224971236,0.011024424293358814,0.2979661945,0.004320324409115593,0.1082694248,5.99277064470183E-4,0.69674024,0.018862399237636763,0.3774944752,0.004863299291633202,0.0957887712,5.693303083448131E-4,0.6236239012,0.01104786821065494,0.2996538444,0.004406191325850479,0.1080182776,5.942751887804168E-4,0.6962983341,0.01891107789101404,0.3743973401,0.004883734431764282,0.0954744848,5.593460467367227E-4,0.6222723933,0.011079145093372503,0.2963323218,0.0043391884033768344,0.1075434016,5.849512800225332E-4,0.6953170272,0.01901297685792522,0.3680965325,0.004874591470061876,0.0948967271,5.409574844662009E-4,0.6203655355,0.011162154854686438,0.2897076222,0.004108672778404238,0.1061543535,5.670969934676078E-4,0.691687377,0.01926506189971888,0.3523572073,0.00512272017584408,0.0933825186,5.024937810560445E-4,0.6160659015,0.011422854590687917,0.2733334103,0.0036284513225341747,0.0939809504,8.944691162918931E-4,0.5584180074,0.003920038392669133,0.2510373256,0.004664797637625881,0.0904013937,5.922693643942762E-4,0.5459120097,0.0038116079284207603,0.234420186,0.004519359578524373,0.0882091667,4.928437886389561E-4,0.5333923762,0.0037324806764402678,0.2192400291,0.004366243465497544,0.0771424837,6.704856448873459E-4,0.4469261849,0.0036233190585428714,0.1455799417,0.004340969592153347,0.0858259884,6.634741894000097E-4,0.5192410026,0.0046398632522952656,0.2011034647,0.004979926405078694,,,,,,,0.0883408951,4.827307738273996E-4,0.5342564817,0.0036951653548927955,0.2200134281,0.004391053745970323,0.0862950084,4.4713868094809243E-4,0.5194130767,0.003528630329178731,0.2053809545,0.004338565431107384,0.0760532375,5.747399411907963E-4,0.4473722814,0.007056696110787256,0.1491090522,0.004389364646506371,0.0903325545,5.890373502588779E-4,0.5455847972,0.0038082704735877154,0.2340933087,0.004519927101182053,0.0902517896,5.854049880211135E-4,0.5451885478,0.0038045890711087315,0.2336872535,0.004522326724154282,0.0901532875,5.81406914303571E-4,0.5446937669,0.0038003180130089112,0.2331723295,0.004526611094406057,0.0900295031,5.768752031418928E-4,0.5440553372,0.0037931531738119935,0.2324562555,0.004536807467812581,0.0898689749,5.713816587885894E-4,0.5431887195,0.003783700965985552,0.2314914093,0.004553410480068759,0.0896403158,5.643642440835529E-4,0.5418997897,0.003767351987802573,0.2299925333,0.004575758079269489,0.0892793961,5.550135133489994E-4,0.5397707218,0.0037403073403130924,0.2276055406,0.004590444858616646,0.0886178033,5.40707869371253E-4,0.5357004854,0.003693474515953779,0.2232354087,0.004548030892595168,0.0869911994,5.131734599528702E-4,0.5251808619,0.0036128498446517257,0.2117158443,0.004320539781092173
3,APPNP,0.3025405562,3.0731596038,0.483960621,0.8677344453,0.0013128267212393265,0.0624185178,7.25834003061306E-4,0.3270702963,0.004567131046948401,0.0930297294,0.002143471250098774,0.0546446127,4.858919633004852E-4,0.4159952469,0.00753681053231405,0.0469126873,0.0010444290306191226,0.1031060712,6.927604203474676E-4,0.6172256145,0.002576191568963768,0.3534041384,0.004863736834986037,0.0978669959,6.08E-4,0.5958163917,0.0018507665979263835,0.3099265328,0.0031640662129607845,0.1141537131,6.480856424887068E-4,0.7044606923,0.01937804363190464,0.409828987,0.005844100187368454,0.0999145855,6.279084328148492E-4,0.630189144,0.011479378336826433,0.3229733173,0.0042085650761274915,0.1063570644,0.001278907346135755,0.6152575477,0.005275547554519815,0.388404993,0.009991982986374628,0.1042820574,0.0015692584235873963,0.602597581,0.005170102223360772,0.384658865,0.014443060548235612,0.1114362446,0.00138114517701797,0.6390396864,0.006535121957546011,0.3884149357,0.009362835788370957,0.1100831806,0.0010246584796896963,0.6385651771,0.0037482610634799705,0.3707128593,0.008069793491781559,0.102663026,6.510453133231204E-4,0.6147009377,0.0026749949532662676,0.3481645624,0.004498730043023253,0.0973177977,5.70372685180488E-4,0.5939885275,0.0018931555667720495,0.3062986253,0.0031099774918799655,0.1022102107,6.127454610195004E-4,0.6119032238,0.0028454426720635226,0.3442609094,0.004292691113975009,0.0967438145,5.342433902258408E-4,0.5919151669,0.0019551409156375404,0.3021690297,0.0030830145961380073,0.1017758101,5.825924819288351E-4,0.6088969841,0.0030474781377394654,0.3414208797,0.004111810428509563,0.0961902267,4.996939063066509E-4,0.5898338004,0.0020270915124877813,0.2988837279,0.0029728728529824482,0.1013435141,5.657720388990605E-4,0.6055997115,0.0032613392954429013,0.3407326063,0.004111866607758573,0.0956979229,4.675403725882932E-4,0.5878330573,0.002084415745478814,0.296601768,0.002854941155260472,0.1009156622,5.688154357961816E-4,0.6021833975,0.0034907270016430675,0.3394630008,0.004254045486357662,0.0952173802,4.408718634705554E-4,0.5856521663,0.002127606636575474,0.2934612822,0.002892475064715338,0.1004659097,5.86208154156866E-4,0.598650468,0.0037218003707883097,0.3339230878,0.004423576607226329,0.0947465822,4.2738156254101557E-4,0.583327287,0.0021976460133515587,0.2891536818,0.003161532856068398,0.100013022,6.150886115024403E-4,0.5949787761,0.003925501369252086,0.3267731511,0.004593373705676471,0.0942956269,4.32938794750482E-4,0.5807863595,0.0023050006507591273,0.2842508444,0.003486124782620381,0.0996122076,6.479212915161841E-4,0.5913671697,0.004083490908524225,0.320579151,0.004842979558081988,0.0938333205,4.5478236553322954E-4,0.5779678323,0.0024734067599163708,0.2780773854,0.003919250948842138,0.0992636113,6.863439371044229E-4,0.587616652,0.004220039691756465,0.3178420116,0.005497510709402939,0.0933648981,4.907433137598514E-4,0.5750462881,0.0026814182814324213,0.275494061,0.004478316536378374,0.0989073721,7.221724170861138E-4,0.5836501911,0.004330236483149621,0.3183309521,0.006667770316980032,0.092861517,5.393125253505615E-4,0.5720288705,0.002908116916494246,0.2772286308,0.005839938955160404,0.0966115996,7.915074225804835E-4,0.5608096621,0.004691898016794482,0.3020197377,0.00780174980372993,0.090021916,7.431244848610494E-4,0.5552928352,0.003943358340298279,0.2633862316,0.00850533103412207,0.0947067874,8.625769530888243E-4,0.5420183858,0.004991239825935035,0.2968629587,0.008106403949964496,0.0881455313,8.6060269578941E-4,0.5446298992,0.0045006254009859565,0.2511609181,0.009341128679126523,0.0935211594,9.48260512728438E-4,0.5337329188,0.005667142666282542,0.2981390777,0.008538654402187736,0.0872391665,9.162395974852866E-4,0.539143695,0.004593981606406364,0.2423238224,0.009846093692424422,0.0928796619,9.895827403506995E-4,0.5311985079,0.006289168625502102,0.3024841604,0.008341247988161004,0.0873143585,9.91279980631103E-4,0.539045956,0.00542597908215651,0.2438123355,0.009552557615633627,0.1026995385,0.0011795490663808776,0.6170156233,0.003099247327981425,0.3758369312,0.008639180227313237,0.0988402808,9.261949038944233E-4,0.5985822421,0.0021618459704613557,0.3298187602,0.005595117156950335,0.0926065288,9.401686019007442E-4,0.5271599836,0.005848015218858446,0.2924710824,0.008511714280918974,0.0861921335,9.42547081052188E-4,0.5292637719,0.004579272212917681,0.236997965,0.010011100538901805,0.1020301374,6.213107113192239E-4,0.6113673682,0.0028693007859058625,0.342673588,0.00430686881620511,0.096536019,5.390241181988057E-4,0.5910227284,0.001998367834008544,0.3012521888,0.0030924519398044005,0.1008338249,5.763176207613298E-4,0.6035464997,0.0033600197916083766,0.3349977518,0.00413286825340465,0.0951397363,4.6615448083226656E-4,0.5853736233,0.0021523940159738414,0.293020467,0.002854167829683461,0.098322182,6.934846789944245E-4,0.5829008846,0.004231999527410182,0.31368882,0.0057029722075423095,0.0921010365,5.074583726770108E-4,0.5686956846,0.002996421866159704,0.2662133662,0.004622961280391607,0.102648923,6.435782780672449E-4,0.6144697125,0.0026517401833513025,0.3477787063,0.004479177156576864,0.0973105906,5.654113546790514E-4,0.5941883145,0.0018945294930404226,0.3061700778,0.0030862785033110673,0.1021844155,6.059414163101908E-4,0.6117555067,0.0027966721295139335,0.3429373831,0.00418563065738008,0.0967433879,5.285631466532641E-4,0.5921681133,0.0019528371667909233,0.30256235,0.003002283464298466,0.101706881,5.764789675261362E-4,0.6086205552,0.0029710841455603374,0.3392316547,0.004011949276847852,0.0961782525,4.908003667480292E-4,0.5900183957,0.00202496814789764,0.2992640893,0.0028528811752332062,0.1011693425,5.638492706388827E-4,0.6048562195,0.003162496166005581,0.3350154199,0.004003041718493576,0.095662821,4.553756690909166E-4,0.5879130595,0.00208439919401251,0.2969609126,0.002737434748080765,0.1005840855,5.765483500973704E-4,0.6006240891,0.0033505007088493505,0.3303825314,0.00416437666403989,0.0950510332,4.3206828164076103E-4,0.5850393474,0.0021388782106515555,0.2909801481,0.0029767156397613797,0.0999837292,6.067627213334715E-4,0.5961975144,0.0035257420495549583,0.3254859961,0.004516259292821881,0.0943660518,4.3182519611528E-4,0.58142916,0.002239079275059282,0.2854073298,0.0033166722780522046,0.0994237168,6.397194697678037E-4,0.5915300532,0.0036811610940028147,0.3177476105,0.004918136842341823,0.0936556277,4.547559785203489E-4,0.5772408118,0.00239918486157278,0.2802169465,0.003952279721882043,0.0987866568,6.867241076298399E-4,0.5862024912,0.0038221974046351924,0.3123631313,0.005899861862789671,0.0928105653,4.901183530536272E-4,0.572474445,0.0026534532217470878,0.2745035463,0.005193020604619242,0.0980327976,7.281661898220763E-4,0.5800493471,0.003945795863954445,0.3084435322,0.007012666682511012,0.0918315991,5.415422421196707E-4,0.5669283025,0.0029823586303461226,0.2712586278,0.005868337924830164,0.0970454169,7.540682992939035E-4,0.5724262444,0.004028286360228131,0.3023814219,0.0076924903639848646,0.0907388046,6.105415628767627E-4,0.5602667825,0.003322959674747799,0.2651442231,0.0065058459096415736,0.0916997612,8.788065771260477E-4,0.5262819679,0.004542151032275347,0.2607234567,0.007299906917214766,0.0848657019,8.769350032927183E-4,0.5284051723,0.004409788997219708,0.2252231694,0.008960226782844282,0.0876647942,0.0010731947633118603,0.4907974427,0.005270757440823851,0.2640027964,0.00907602330318736,0.0808921758,0.0010443423768094445,0.4999341555,0.004017874438058014,0.202756067,0.00840820587283637,0.0864511244,0.0012187288459702592,0.5032996378,0.008923978989217757,0.2615612489,0.008298594579806872,0.0797107852,0.0011404643791017761,0.4906062062,0.004913260729902291,0.1825020087,0.0072178379726896055,0.0883974156,0.0013370489893792224,0.5515362776,0.013016142708191241,0.2671459584,0.009162212942297292,0.0816593192,0.0012088341490874587,0.5098089439,0.006671099984260466,0.189577944,0.006638997288747752,0.0944083394,7.79467767133446E-4,0.5766893249,0.0032518557778597745,0.2943944333,0.005107003818287196,0.0876672079,6.64908264349301E-4,0.5502819378,0.0030446489124363748,0.2398301113,0.004112108096828195,0.0885384316,9.619028017424629E-4,0.5072372538,0.0049341918284558015,0.2351869963,0.006220003778133901,0.0812499887,9.504998684902591E-4,0.5034079713,0.004250786162582164,0.1978978275,0.007563650243103524,0.1025626121,6.461060284504394E-4,0.6141868743,0.002661629012465862,0.3470695969,0.004482699186873908,0.0972301071,5.667786163926794E-4,0.5938828663,0.0019104591071258238,0.3056675125,0.003105494968600014,0.1019425617,6.08700254640985E-4,0.6108371713,0.002829599618320585,0.3412313746,0.004255383883975687,0.0965045751,5.290160678089088E-4,0.5912369196,0.0019924650561553145,0.3013199473,0.0030173301112075886,0.1001656824,5.757864187352807E-4,0.6001703943,0.003294983914983501,0.3266007643,0.004174010781011472,0.0946582865,4.426488450227787E-4,0.5835490362,0.0022030553783325556,0.2878321126,0.0029537171496268897,0.085180426,8.679769582195141E-4,0.5114057998,0.006343195882203229,0.2256106942,0.004647966974925704,0.0847080472,6.273236804074911E-4,0.532767934,0.0027186627227370444,0.228707362,0.0032445555936060026,0.1102838567,0.0014107678760164623,0.9111258905,0.04310119964687758,0.3985530709,0.009478210063086807,0.102506322,0.0013292520453247383,0.7759985163,0.04191954677713012,0.3510525816,0.013232328555473523,0.1030704063,6.922940126853619E-4,0.6170873434,0.0025769029861444142,0.3530778434,0.004849154874820972,0.0978222994,6.073351628219792E-4,0.5956511747,0.0018555144839100556,0.3095701854,0.003170157251620178,0.1030259489,6.917261018640254E-4,0.6169145136,0.0025780151279618203,0.3526866138,0.0048341703528113275,0.0977663245,6.065715126842012E-4,0.5954446084,0.0018610744208655387,0.309081264,0.0031739998424700653,0.1029690644,6.909855280684249E-4,0.616692329,0.0025795458902682852,0.3521937603,0.004816097590373351,0.0976943264,6.057227088363124E-4,0.5951788905,0.0018676964421447079,0.3084765078,0.003180873779325423,0.1028941457,6.898811491844084E-4,0.6164010238,0.0025818210627384696,0.3514922751,0.004775477567741262,0.0975966629,6.047958333189804E-4,0.5948148899,0.0018748330592348748,0.30756971,0.003194273156760392,0.1023548977,6.825569573303022E-4,0.6144316141,0.002587127557736572,0.3471373948,0.004552358289941599,0.0974445743,5.945965018396929E-4,0.5941349699,0.0019086864593222221,0.307094713,0.003231146700476473,0.1026363783,6.856806837005108E-4,0.6153914891,0.0025918807842954506,0.3489244214,0.0046522810534188495,0.0972613932,6.022831559989039E-4,0.5935576815,0.001896110756258716,0.3048365147,0.0032076118842528315,0.102377521,6.802984639112453E-4,0.6143542904,0.0026057014410710987,0.3460848668,0.004497953090017725,0.0969356456,6.005281009245113E-4,0.5923204407,0.0019121006772657135,0.3025157731,0.0031915626266767823,0.1018854842,6.686276990971882E-4,0.6122819086,0.002650022264057417,0.3415764627,0.004321421293972621,0.0962842054,5.937465789375127E-4,0.5897666341,0.001939914431102568,0.2974398516,0.0030846618939520745,0.1005346656,6.562232851705279E-4,0.6059476635,0.0028453203686052645,0.3338754714,0.004450150334539272,0.0944400656,5.664335795130793E-4,0.5821114515,0.002022171357724167,0.2815538469,0.003138886745328668,0.0921391934,0.0012379931340681983,0.5335563798,0.007144589771288482,0.2722672864,0.00797578911456415,0.0897041754,7.468915583938541E-4,0.5547612789,0.0021056571420817777,0.2556158532,0.003361842203316509,0.1031034375,6.927272190407997E-4,0.617216072,0.0025761213092554474,0.353383768,0.0048627874722220795,0.0978654546,6.079506558924005E-4,0.5958103159,0.0018510110750614107,0.3099165604,0.003164308771280072,0.1031035119,6.927279408252564E-4,0.6172162489,0.002576144405890322,0.3533842351,0.0048628012503083035,0.0978654724,6.079506558924005E-4,0.59581039,0.0018510040518594226,0.3099165727,0.003164298816483677,0.1136686988,6.156062052968602E-4,0.704818775,0.019845672349406557,0.4060014239,0.005420404689688769,0.0992069422,5.796809467284569E-4,0.6310647273,0.012164793298696037,0.3182200626,0.004233784713468553,0.1130707178,5.850102563203487E-4,0.7041368111,0.020233797172058435,0.3993400057,0.004925618336818232,0.0984379862,5.361557609501179E-4,0.6312455113,0.012843123179351663,0.3133451251,0.0041839143155662254,0.1123601182,5.544023809472683E-4,0.7024902448,0.02057222707924448,0.394950321,0.004615167710928824,0.0976465452,4.973751099522372E-4,0.6314972158,0.013642670706280351,0.3083031441,0.004175561519125302,0.1116320974,5.352737617331902E-4,0.7000423653,0.020908037354089457,0.3918109012,0.004778454038703313,0.0969661451,4.678471972770597E-4,0.6317553262,0.014454532334185012,0.3062934299,0.004235904153778742,0.1110383467,5.29423271116788E-4,0.6990574987,0.02118911281767125,0.3878966051,0.005093396803705756,0.0964270786,4.559627177741619E-4,0.6327086441,0.015251042784019722,0.3067023315,0.004502294192964293,0.1104972716,5.335035145151342E-4,0.6986041284,0.021451415990558758,0.3860825634,0.0054642578636078295,0.0959459394,4.587439372896387E-4,0.6338582175,0.015992630021356712,0.3029665184,0.004642093924082105,0.1099360557,5.492385638317834E-4,0.6975990652,0.02180504081628833,0.3850251972,0.005992250662313786,0.095554036,4.717372149830878E-4,0.6346697784,0.016612507456732713,0.2976826644,0.004683806571582563,0.1092825813,5.6912125245856E-4,0.6957208833,0.022160516938916384,0.3829049057,0.007208360770660691,0.095207718,5.033517656669141E-4,0.6356755835,0.017180052852072372,0.294017105,0.00512090372883537,0.1085385435,5.852947975166019E-4,0.6932059758,0.02249348065551439,0.3796528659,0.007697215080793833,0.094846628,5.535901010675678E-4,0.6373513965,0.017800228903022568,0.2928444773,0.00593422918330595,0.107735247,6.037756205743985E-4,0.6906803148,0.022816135365131406,0.3754852952,0.008266710651764703,0.0944540735,6.072618874917148E-4,0.6391916393,0.018414700703514027,0.2912565591,0.006961439578133247,0.104148154,6.456748407673943E-4,0.6785363698,0.02453322355500801,0.3617770188,0.009198881508096514,0.092578043,7.914834173878819E-4,0.6494795081,0.020211222130291875,0.2783834232,0.009437105329495904,0.100846416,7.171171452419751E-4,0.6682219285,0.026395804912902353,0.3321577862,0.008505541722900429,0.0914831101,8.919848653424564E-4,0.6593402069,0.020933446180693708,0.2718291231,0.010891764228076185,0.0985588122,7.971869291452287E-4,0.663111689,0.028236858182170338,0.3205002296,0.0081201633604257,0.0915001701,9.53179941039466E-4,0.6735249407,0.021107001752972875,0.2716030996,0.010318569862146595,0.0973001852,8.369695334956943E-4,0.6607392523,0.030068558944518774,0.3160335676,0.00783992448943228,0.0914090473,9.928036059563845E-4,0.6818132267,0.021289975786740575,0.2717312894,0.009981420690462857,0.1105418045,9.69848441768094E-4,0.682130998,0.015918131894163964,0.4072575452,0.008887543417615466,0.1009555947,0.0010903797503622305,0.6260787129,0.006668040716732314,0.3367832869,0.006679612563614748,0.0974740095,7.665872422627447E-4,0.6612815247,0.030213741459805998,0.3098977144,0.007809334222582614,0.0900587299,9.870658539327555E-4,0.6626908364,0.021339307416127638,0.2546833241,0.010499720901052561,0.1128955556,5.863761591333672E-4,0.7024645969,0.020044005413090468,0.3967231172,0.005004883315323145,0.0982230607,5.429723749878994E-4,0.6282658181,0.012424088175797852,0.3118053653,0.0041996978462741814,0.1111426229,5.336534455992952E-4,0.697149493,0.02073048332769885,0.3860368692,0.004878753221879541,0.0962986147,4.721069794019148E-4,0.6249623791,0.013781005950220035,0.2995916735,0.004247298553198256,0.1074240248,5.970829088158528E-4,0.6888459327,0.02295832576648393,0.3716206021,0.007819411614693269,0.0934414363,5.558992714512225E-4,0.6242210212,0.016642643900534552,0.2808577126,0.005531008768750959,0.1136860879,6.15862809398327E-4,0.7041789072,0.019564188355257674,0.4057147085,0.005394456413764041,0.0991753362,5.756057678654724E-4,0.6299062602,0.011893760465050572,0.3177809892,0.004216898623396109,0.1130744852,5.869097034467909E-4,0.7021905243,0.01955236315640644,0.3984179628,0.004965973821920531,0.0983497992,5.304234157727202E-4,0.6280526292,0.012193682052604127,0.3118555481,0.004102849985071353,0.1123307779,5.614775151330639E-4,0.6989546475,0.019548571865995734,0.3925527682,0.004734064743959466,0.0974918323,4.904426571985761E-4,0.6267558816,0.012628054204825065,0.3060445105,0.00411508481079066,0.1115897303,5.47325314598183E-4,0.6961635933,0.019555389461731517,0.3884449889,0.004910743426407045,0.0968160431,4.65118264530646E-4,0.6261615371,0.013064817028952224,0.3035188789,0.0041037190449639705,0.1109410087,5.47121558705193E-4,0.6941815477,0.019579466693452098,0.384466219,0.005339411203494258,0.0961846499,4.638146181396184E-4,0.6251060839,0.013418725274779272,0.3022917183,0.0044511055929959695,0.1101852689,5.599866069827028E-4,0.6914537036,0.019675914210018297,0.3784360541,0.005993849514293798,0.0955763314,4.78131780997666E-4,0.6241893661,0.013935294614754293,0.2955903029,0.0044912586209213115,0.1092987165,5.908603896014692E-4,0.6878675959,0.01978154670393597,0.3745085721,0.007209424595624813,0.0949980375,5.114577206377864E-4,0.6236978919,0.014580290566377612,0.2903574537,0.0049641646830055905,0.108189193,6.2295665980869E-4,0.683144207,0.019916112145697513,0.3723706166,0.008857293435355972,0.0942087963,5.656977991825671E-4,0.6218847125,0.015222236333732308,0.2852641795,0.006077290267874326,0.1068820414,6.430342137087264E-4,0.67802362,0.020064707523410354,0.3654598566,0.009398162213965026,0.0933491796,6.243676801372729E-4,0.6212827749,0.01576327538933454,0.2792932422,0.006522730026606957,0.1054353044,6.485337308112817E-4,0.6712114932,0.020292481415539104,0.3560144598,0.009413936530485003,0.0924372966,6.861253529785938E-4,0.6202474899,0.0162894064962478,0.2714254216,0.007204702769719234,0.0978653238,7.191383733329769E-4,0.6296369436,0.021065880280681366,0.2964362597,0.008011943646831273,0.0875616006,9.095603333479313E-4,0.6034904211,0.01739265106302084,0.2364050333,0.009756056221650222,0.0920675773,9.208295173374929E-4,0.6015871372,0.021680425941387773,0.2590674689,0.007604036954144818,0.0844614963,0.0010862849534077144,0.5899578902,0.01767212151950071,0.2074725137,0.008715976996298235,0.0895066487,0.001151610611274488,0.6781674072,0.029982857152046065,0.2507906031,0.009206451976738922,0.0839976902,0.001148879018870133,0.6065491014,0.017452962155462323,0.2132929006,0.007898623677578267,0.0897968284,0.0013024116092848683,0.8224539675,0.05619937946276631,0.2458185623,0.009840224590932872,0.0855021336,0.001386821906374427,0.7015419659,0.02791762844512406,0.2106400989,0.007840974684310617,0.1035290002,7.304916152838444E-4,0.6551757058,0.017541501731607817,0.3283787183,0.006165744886062024,0.0894251197,8.073735195063063E-4,0.5640930789,0.007672646609873285,0.2554696946,0.004421513881014059,0.092790537,7.07096174505279E-4,0.6145974165,0.02297538874535097,0.2602081996,0.006213855164066829,0.0828654712,9.892941928465971E-4,0.5662846905,0.01606664510717779,0.2015793619,0.00793705688526925,0.1135965706,6.165070964717275E-4,0.703723989,0.019563011271274165,0.4045953274,0.005426690335738718,0.0990814042,5.788834079501674E-4,0.6291857676,0.011836665113113575,0.3169748259,0.004230095270794737,0.1128159972,5.862652983078565E-4,0.7010122905,0.01955984838898298,0.3951526528,0.0049960634503576915,0.0980566314,5.320873988359431E-4,0.6261177187,0.012077738157453157,0.3094685508,0.004151093590850488,0.1105884005,5.463982064392233E-4,0.69265727,0.019673556465469075,0.3783122781,0.005242769211018162,0.0957588997,4.6132418102674827E-4,0.6195540263,0.012935850339270317,0.295768322,0.004231109428979591,0.0899090577,8.824919263086773E-4,0.6559931856,0.022174113578675474,0.2261728779,0.005163028374897818,0.078303603,8.557873567656863E-4,0.5447475221,0.015493056186563063,0.1826919728,0.005019335812634975,0.1209117544,9.851411066441192E-4,1.0272138891,0.04544644624170299,0.4102964414,0.009811041382034836,0.1038701267,0.0012703515261532929,0.9820566439,0.04984333717760078,0.3651719315,0.013635498707418075,0.11411219,6.470880929208944E-4,0.7043359313,0.019381011738296844,0.4095052105,0.005843543359982879,0.0998702678,6.271052543233871E-4,0.6299966503,0.011478162135115533,0.3226669673,0.004208203179505476,0.1140596584,6.458722783956593E-4,0.7041774821,0.019384907686135624,0.4090289462,0.005844475853316532,0.0998144114,6.260431295046692E-4,0.6297521446,0.01147679454377397,0.3222511884,0.004206803893694119,0.1139918599,6.443391963864996E-4,0.7039724015,0.019388906209479688,0.4084196099,0.0058435300974667695,0.0997421485,6.246983271948149E-4,0.629434443,0.011475379732279014,0.3216984369,0.004204304341980966,0.1139025107,6.424585589748182E-4,0.7037045383,0.01939405707942513,0.407663863,0.005840457858764157,0.0996477029,6.229839484288499E-4,0.6290188645,0.011473470878509258,0.3210531652,0.004203401836608059,0.1134109477,6.371593207354029E-4,0.701887434,0.019395658921521588,0.4027949912,0.005722649211685091,0.0991280455,6.121666439785821E-4,0.6266783406,0.011462524372929377,0.3181359279,0.0042151578855364365,0.1135845944,6.357554561307358E-4,0.702719581,0.019411244241418425,0.4050222863,0.005809626924338602,0.099320808,6.179360808368452E-4,0.6275556203,0.01146906146988497,0.3186118449,0.004190682164039645,0.1132625734,6.292344555092322E-4,0.7016951492,0.019430502103651364,0.4020669595,0.005807782451159823,0.0990048129,6.136953641669457E-4,0.6260549632,0.011462436651951452,0.3165169493,0.004208730093508017,0.112624152,6.189071012680336E-4,0.6995477595,0.019469743295688315,0.3959285641,0.005834028453821596,0.098392714,6.066926734352411E-4,0.6230895815,0.01146352524313529,0.31245017,0.00421656507123986,0.1108192897,6.028100861797188E-4,0.6928721129,0.019568566350144305,0.3797893018,0.005782874112411579,0.096541439,5.890687565980731E-4,0.615744049,0.011490235245633572,0.296312527,0.003772437540901108,0.0973968334,9.958965809761574E-4,0.5665995579,0.004257905353574689,0.2790651666,0.005805600399614152,0.0941018778,7.206719087074229E-4,0.5519890952,0.003743169512592236,0.2483243161,0.0044202864160594844,0.0908461389,5.982374110668773E-4,0.5366114483,0.003681439664044489,0.2312706228,0.004568931713212619,0.0774259505,9.557018363485549E-4,0.4428470862,0.0034658133244593542,0.1523064027,0.004071513477811415,0.0870162694,7.526513136904765E-4,0.5210736822,0.003919642713309467,0.2143144012,0.004547210683484987,,,,,,,0.0908869477,5.830300163799459E-4,0.5370042778,0.003675708639160618,0.2319218809,0.004597589150848519,0.0875955594,5.479087515271133E-4,0.5199039403,0.00343346210114514,0.2175912281,0.0048912564847899765,0.0754425235,0.0011499413028498455,0.4704224575,0.013873764341374694,0.1643308468,0.010997190595783997,0.0940337614,7.183139981929909E-4,0.5517106134,0.003737153462195525,0.247975821,0.0044259126742401955,0.0939488277,7.154439181375435E-4,0.5513630389,0.003730138603322938,0.2475432217,0.004430979688511335,0.0938402001,7.11888333940092E-4,0.5509167272,0.0037216417076338768,0.2469948812,0.004435504368163783,0.0936976335,7.073902741768507E-4,0.55032934,0.0037110536239725773,0.2462872182,0.004440837983984554,0.0935023821,7.0158819830439E-4,0.5495184552,0.0036976568256126747,0.2453465479,0.004448528745551725,0.0932444821,6.940857295752449E-4,0.5483653285,0.0036839314597315732,0.2440032485,0.004455843915578731,0.0928564812,6.826968580563411E-4,0.5465233057,0.003669151945613591,0.2418501469,0.004453604944311967,0.0921373504,6.626658283026219E-4,0.5429881851,0.0036485443672785453,0.2381019576,0.004453674999368499,0.0902344979,6.249087933450769E-4,0.5326991844,0.0036350250343016896,0.2279220002,0.0045083702154991665

==> tables/quantification_acc_comp/zipf_AmazonComputers.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.0769712608,0.5357982212,0.1952088589,0.5325799993,0.0016737535660903012,0.0747020002,3.426747729261668E-4,0.8024897941,0.0041645995005522435,0.6188523301,0.006992378422253761,0.0532688115,2.125841010047553E-4,0.6341758453,0.0020895942189812834,0.2014729373,0.0016088800452488683,0.059409454,7.290603541545788E-4,0.6242333276,0.007879177114394625,0.5219212595,0.011298916496726577,0.0334476264,3.629283675878754E-4,0.3690157009,0.004826408913467652,0.1337075472,0.003981053252595348,0.0448241841,4.823940298138027E-4,0.5156874199,0.0068538302430101086,0.3031850681,0.006863533783700638,0.0264595901,2.23268896176785E-4,0.2936136613,0.0029206098678187064,0.0882102944,0.002019207517814848,0.0504038302,8.757790817323738E-4,0.5506005353,0.010285461730034293,0.2479450624,0.008976156471452579,0.0325296325,4.2551733219693883E-4,0.3834364665,0.006169899350880855,0.0910628061,0.002611665560518804,0.0491558948,6.019684377108155E-4,0.5484127328,0.007250250271542355,0.2649112018,0.007433139108075403,0.0367795896,4.981686461430506E-4,0.4007425717,0.005598881316834641,0.1668517221,0.005207942011965955,0.058879471,6.975693513909567E-4,0.6195965126,0.0076430150464329195,0.5178589854,0.010764928843239048,0.0330006155,3.6470398955865563E-4,0.3640496542,0.004757760502589427,0.1306904121,0.0037686744353950235,0.0588805449,6.998821329338248E-4,0.6198720995,0.007680583311181515,0.5174260793,0.010679163824944347,0.0330170669,3.6865973471481803E-4,0.3636549302,0.004759679821164445,0.1309277919,0.0037510697140949005,0.0587800687,7.124043795485819E-4,0.6190385366,0.0078317660843516,0.5147938463,0.010854576039624947,0.0330651205,3.731179438193773E-4,0.3635549357,0.004768710936930441,0.1313938523,0.00372095350683128,0.0587403279,7.285053191295174E-4,0.6187396575,0.007944501054188362,0.513576531,0.011120525706997848,0.0331516287,3.77947086243564E-4,0.3638140948,0.004785489525638939,0.1323502539,0.003707007823029242,0.0587348561,7.344453689689927E-4,0.6188855895,0.008011289721386938,0.5128113672,0.011131258419424103,0.0332674147,3.82958222264518E-4,0.3643637074,0.004807722641750458,0.1335872396,0.0036998032380114484,0.0589267989,7.357988855658861E-4,0.6210896074,0.008007363798404566,0.5145582665,0.011135543138976203,0.0334143026,3.883246064827723E-4,0.3651860018,0.004839192391298366,0.1353602986,0.0037029581418104095,0.0590173171,7.321140621515202E-4,0.6220497552,0.007937450346301386,0.5167175727,0.011190510622844697,0.0335860093,3.937816653934005E-4,0.3662196201,0.004869304365101857,0.1374867707,0.003711672938177608,0.059119168,7.38323777214306E-4,0.6232086131,0.008011222940350617,0.5173954143,0.011282535973795962,0.0337847019,4.0035109591457345E-4,0.3674932675,0.004915511977403778,0.1399436787,0.0037208245054019947,0.059342254,7.450543604328478E-4,0.6255051514,0.008080278522427306,0.5188807913,0.011489201712912869,0.0340049558,4.0719896856450903E-4,0.3689749889,0.004965981473988803,0.142898973,0.003743170848358381,0.0594156581,7.286816863349867E-4,0.626582,0.007915264682877005,0.5197870095,0.011236639622235822,0.0342467506,4.139746369042432E-4,0.3707084043,0.005025101392011906,0.1459707961,0.0037662506554928072,0.0601446356,7.095886132119089E-4,0.6345839087,0.0077125042625596,0.5252176984,0.010878922235221649,0.035697152,4.4358990069657807E-4,0.3821455075,0.005344560879997532,0.1656593876,0.003959674986662415,0.060698804,7.145425109816771E-4,0.6413586177,0.008118244145133848,0.525917341,0.01093753267423691,0.0373705772,4.536154759264723E-4,0.397029482,0.005583593735221072,0.1829026946,0.004258108382838558,0.0609692878,7.032872812727385E-4,0.6493909302,0.009082406509290365,0.5216326029,0.010476745534754578,0.0391036089,4.480267849135808E-4,0.4133247136,0.005665026301792429,0.2021734214,0.004536851771878821,0.0604187346,7.221204885612927E-4,0.6539698258,0.013266017940587899,0.5061769817,0.010704849508517156,0.0405850725,4.422182718974873E-4,0.427801554,0.00570841808209595,0.2207507947,0.004818333944425189,0.0689536934,6.307725422051914E-4,0.7905993498,0.016630654406847616,0.6382814285,0.010353353031747734,0.0486438383,7.074114785610989E-4,0.5123161602,0.007595186041171079,0.2818184542,0.008488133776042881,0.0562626564,8.115719315008375E-4,0.6995251422,0.01839830041063576,0.4246143059,0.011641159349480618,0.0440394475,4.322800018506524E-4,0.4647417162,0.005645818541186034,0.2631209335,0.005230331251460083,0.0587607336,7.233491549728941E-4,0.6189479299,0.007921983526870022,0.5137493675,0.01104861380445529,0.0331293627,3.750359982721659E-4,0.3641115375,0.004774491386524852,0.1320727537,0.0037307678834256094,0.0590386004,7.314342075675707E-4,0.6221882786,0.007951406668005354,0.5162909761,0.011087943948271022,0.0335800654,3.9314119600977965E-4,0.3665257835,0.004864640788383044,0.1372873159,0.003729504390666406,0.0599708359,7.279333760722887E-4,0.6330843354,0.00793118320302841,0.5248721139,0.011287597795811118,0.0352927734,4.366657760805168E-4,0.3790916303,0.005235607319117812,0.1599625274,0.003882714643133075,0.0588550518,6.845991527894261E-4,0.6192554993,0.007509926364485873,0.5182831007,0.010606858158757474,0.0330514128,3.6358767855910627E-4,0.3647010962,0.004736469888007312,0.1307428233,0.0037616427262567084,0.0588800087,6.928751691322181E-4,0.6195430751,0.007542125496171487,0.5187850874,0.010564553043077591,0.0331019671,3.6709807953733565E-4,0.3647262422,0.004718547869843009,0.1308241711,0.003761649903965014,0.0588990617,6.865908534199972E-4,0.6196242967,0.007474168783215964,0.5191185094,0.01054589915559598,0.0331725125,3.7072091929104834E-4,0.3649053484,0.0046929650542061364,0.131091117,0.003780142722173331,0.0588483231,6.914448640347255E-4,0.6192909905,0.007485530108148654,0.5178340799,0.010679944662777987,0.0332621625,3.75123979505443E-4,0.3652331232,0.004676864334145261,0.1314685898,0.0037720384409494026,0.0588823268,6.814748711434633E-4,0.619382749,0.007392566807273371,0.5193183931,0.010536686908131986,0.0333701116,3.79919728363769E-4,0.3656981663,0.004665023472609758,0.1321179526,0.0037837417988018157,0.0589487057,6.931486132136455E-4,0.620359436,0.007509593930433256,0.5206437374,0.01073866607172418,0.0334947772,3.852804173585779E-4,0.3662915565,0.004658895147993782,0.1329692155,0.003820445392882877,0.0589176225,6.993647117205728E-4,0.6199601639,0.007523501113178625,0.5201054821,0.010879912223910632,0.0336329607,3.908234895704198E-4,0.367011577,0.004655888100029896,0.1340175251,0.0038451274361196407,0.0588645853,6.971742967149607E-4,0.6194711624,0.007480176134289887,0.5189423162,0.01086108378570021,0.0337857977,3.9680977810532846E-4,0.367871874,0.00465728611961945,0.135304844,0.0038774255634376788,0.0589356032,6.979462730038753E-4,0.6202229231,0.0074683528304439395,0.5194909325,0.010808084751703235,0.0339533249,4.0363597461078716E-4,0.3688452197,0.004665450996420389,0.1368593102,0.003926476028196276,0.0589950825,6.934479071999569E-4,0.6206327821,0.007421072833492473,0.5199550416,0.010750879173351359,0.0341360097,4.107821807235557E-4,0.3699904852,0.004678939196014413,0.1385971153,0.003988966156787997,0.0595383877,6.900391293252868E-4,0.6262028015,0.00732115270978553,0.5245335368,0.010489511809421828,0.0352062468,4.443624646614518E-4,0.3770942268,0.004774858008360039,0.148752856,0.004211199591565329,0.0601113291,7.012859616447488E-4,0.632314344,0.00748184115041211,0.5286637975,0.0105568485354295,0.0365471702,4.755186641973162E-4,0.3870208294,0.004974573750584064,0.1636348634,0.004563279303308094,0.0610990543,7.186758657419908E-4,0.6422874978,0.007840583587973538,0.5372511554,0.011132451841351032,0.0380883872,5.032196339571817E-4,0.3994358831,0.005213694946964197,0.1843859879,0.004883446938382765,0.0624400235,7.039886362719217E-4,0.656611569,0.007799961474263831,0.5554032779,0.010989724382349178,0.0396819591,5.211612034677946E-4,0.413305051,0.005407990846885745,0.2042455373,0.005261083158438004,0.0687377533,9.108622288798673E-4,0.7318528568,0.010298322290548107,0.6306411533,0.01530873162610149,0.0470177573,6.768079491258949E-4,0.4826394557,0.006795253784811867,0.2468789486,0.006299421005140075,0.0627044274,9.332239816892834E-4,0.7702740826,0.021674839722590798,0.5155568285,0.015132171655119434,0.0494340909,6.284337673931916E-4,0.5119077001,0.00644690375296545,0.3220205814,0.006810949199634365,0.0588499646,6.849277334142632E-4,0.6192904644,0.0075170130371045646,0.5183956093,0.01057902467149028,0.0330857556,3.6560908085002484E-4,0.364639369,0.004712294239539802,0.1308067884,0.003757787647007212,0.058983524,6.903071780012142E-4,0.6204400886,0.007537493349914147,0.5203139205,0.01066508274698326,0.033208562,3.7255872020394313E-4,0.3648671576,0.004670177405623902,0.1312914448,0.003768585145648165,0.0590364397,7.073612938237432E-4,0.6212064942,0.007617013981869798,0.5211784208,0.010793110580365606,0.033680577,3.963609466130587E-4,0.3669739846,0.004658828500814342,0.1347675963,0.0038414191388079486,0.0595890375,7.565520471190334E-4,0.6376383225,0.008306501128634125,0.5297836331,0.01190841379025771,0.0338876949,4.0569569876941014E-4,0.3721438108,0.00553732119350142,0.1378426139,0.0036938017001457994,0.0593985777,7.304792947099869E-4,0.6242136048,0.007895797553129132,0.5219628113,0.011314965753372831,0.033422775,3.6349552954610047E-4,0.3687771629,0.004835116544613997,0.1334963219,0.0039818869898579495,0.0594131088,7.300164381710867E-4,0.6242926015,0.007891274548512427,0.5220959744,0.011326533979995822,0.0334520393,3.632024228994074E-4,0.3690328878,0.004826225129436049,0.1337423629,0.003980566793812158,0.0594185637,7.301924403881486E-4,0.6243240548,0.007897981704207729,0.5221057251,0.011323133576885861,0.0334575544,3.6361655627872614E-4,0.3690458499,0.004826282420248529,0.1337868716,0.003980225872987612,0.0593939091,7.329986357422502E-4,0.6241458204,0.007914035632975125,0.5218789805,0.01137762382925363,0.0334644277,3.6412360538696197E-4,0.3690722643,0.004826653395469785,0.1338344025,0.003979104421851731,0.0593992256,7.332728005319712E-4,0.6242357117,0.007912434201938112,0.5218461891,0.011374805360972117,0.0334737117,3.647697904158183E-4,0.3690970521,0.004826817688705468,0.1339128407,0.003977699083641195,0.0593990601,7.304190578017526E-4,0.6242210559,0.007895064787574577,0.5219772999,0.011312605579617808,0.0334232385,3.634969050762331E-4,0.3687807965,0.00483503764204582,0.1335002771,0.0039818635084593245,0.0594082569,7.237983144495433E-4,0.6243352801,0.007812513807987798,0.5218092956,0.011157552509399182,0.0335066223,3.670844589464392E-4,0.3692317375,0.004828824391091479,0.1341640267,0.003973482351791687,0.0594336447,7.258009368966122E-4,0.6245579708,0.007834437312277124,0.5221452164,0.011173102970974536,0.0335405563,3.6929121300133857E-4,0.3693498367,0.0048280095277453625,0.1344351693,0.00396844604347848,0.0595138518,7.411396629515924E-4,0.6254642415,0.008010775805126493,0.5235496812,0.011402984784695628,0.0336105894,3.7379941144950995E-4,0.3696541326,0.004832680622594463,0.1350435687,0.003966634719759308,0.0597449963,7.409304960655891E-4,0.6277816649,0.008030838997265479,0.5253935075,0.011378294819523706,0.0338331972,3.8749709676331773E-4,0.3707613534,0.0048519400243613895,0.1371747984,0.003984041666448784,0.061814036,6.933433492866287E-4,0.6543516354,0.007318861113588643,0.54412139,0.010920026694106567,0.0371451935,3.516774089986447E-4,0.3989066348,0.0041300467309704865,0.1665517854,0.004183040281900236,0.059407527,7.293743894598988E-4,0.6242176276,0.007882118940995499,0.5219071683,0.011298916408222516,0.0334473145,3.62935255934168E-4,0.3690130039,0.0048264391636070585,0.1337043542,0.003981036046056353,0.0594075266,7.293750749785737E-4,0.6242176314,0.00788212274707772,0.5219066705,0.011298949862708482,0.033447316,3.62935255934168E-4,0.369013024,0.004826437816858309,0.13370437,0.003981034790101689,0.0444922599,4.8433769211160923E-4,0.5109473747,0.006703212960961333,0.3003071167,0.006819703146032091,0.0259682205,2.265016556230881E-4,0.2902094423,0.0028842298798812827,0.0866199967,0.0020837878970758994,0.0443394733,4.7883817725824664E-4,0.5096250408,0.006625691662007824,0.2998471722,0.006857601986117304,0.0258138283,2.264950330581225E-4,0.2884130252,0.002866747460101779,0.0856444877,0.0020923209600823673,0.0441656545,4.7218110932141283E-4,0.5081914779,0.006611033202155318,0.2987073922,0.006746949532937089,0.0256824093,2.2699559467090984E-4,0.2867041545,0.00285686681523658,0.084815351,0.002099446593747981,0.0439672286,4.6824886545511246E-4,0.5063323987,0.006596474740344269,0.2964727138,0.0065827680348011655,0.0255810527,2.2754559982561738E-4,0.2853428967,0.00284429657384739,0.0841113457,0.002122539987844752,0.0438654883,4.708152503902141E-4,0.5056796577,0.00662271870156056,0.294775144,0.006523333197070344,0.0255073447,2.2847100472488845E-4,0.284390545,0.0028620164220353453,0.0836274378,0.002156316998959105,0.0438118185,4.7273142480694044E-4,0.5055105233,0.006657612334763868,0.2947508335,0.006556646093850117,0.0254567207,2.2905239575258756E-4,0.283660299,0.0028708784369945025,0.0832754622,0.002181151072255198,0.0437962225,4.837613047774698E-4,0.5055491999,0.0067337201456550005,0.2937387791,0.006558654587642194,0.0254360131,2.3078344827998388E-4,0.2834166809,0.002904963166720019,0.0831036688,0.0022117881905824527,0.0437802342,4.900653017711008E-4,0.5057555134,0.006899606727922976,0.2929422795,0.006552553700657477,0.0254349055,2.3334952324785237E-4,0.2833374821,0.002948433143213527,0.0830227832,0.00224828467948345,0.0437422717,4.87333561331456E-4,0.5056545018,0.007054884974257198,0.2927959625,0.006527813033474534,0.0254606589,2.3705695518166093E-4,0.2837277634,0.00302176587445156,0.0830846841,0.0022764946738351925,0.0437953828,4.939281324241412E-4,0.5064467421,0.007216904391773526,0.2944525221,0.006631823052524848,0.0255125537,2.411037121240567E-4,0.2842882329,0.0030992820136283177,0.0833843954,0.0023108766734726456,0.0441812787,4.8623553963074315E-4,0.5110589764,0.0076756193886877945,0.3025443921,0.006883649322851942,0.025993716,2.690111521851836E-4,0.2890513573,0.0036779401843966956,0.0861884647,0.002412628234933845,0.0444438652,4.756511326592212E-4,0.5134189648,0.00801109617967479,0.3045918599,0.006456398609131874,0.0267623694,3.0872155739436143E-4,0.2981349932,0.004419727706544827,0.0904622624,0.0024724180471756793,0.0444789836,4.6077868874330546E-4,0.5129155897,0.00835324739248156,0.3034406683,0.006228306270568268,0.0275360694,3.492721002313239E-4,0.3080861257,0.005169908799969299,0.0969664149,0.002691102190553157,0.0445711722,4.5198672546879076E-4,0.5148727603,0.008868759326985935,0.3037123981,0.00609628928119393,0.0282551732,3.7493732809631E-4,0.3178160346,0.005571786787019044,0.1039160663,0.003102530418867799,0.054832931,6.752562476571394E-4,0.6691153039,0.014726934575803615,0.4054007245,0.00881570700511309,0.0458586855,7.186800400734669E-4,0.5015085,0.00596951053269864,0.2393522904,0.0067394289817461536,0.0453403343,4.936841095275399E-4,0.5550785109,0.014270003889277676,0.3163356982,0.006768974442262284,0.0301460842,4.0067193562813954E-4,0.338669614,0.006088166472756802,0.1239430935,0.004071701364294783,0.0442103156,4.748336550835461E-4,0.5076177591,0.006496312184616746,0.2984902628,0.006715524551366036,0.0256995963,2.2744449872441407E-4,0.2868765103,0.002881572140342837,0.084965587,0.002109695238654152,0.043891214,4.8667853866797946E-4,0.50479014,0.006457321193807847,0.2949495266,0.0065783136136855005,0.0254831929,2.300195643852931E-4,0.2839209867,0.0029143652825272264,0.0834797283,0.0022025864341723347,0.0441101465,4.943794089563196E-4,0.5079709009,0.0068491975442383024,0.3004165751,0.006921905229053631,0.0257965142,2.5689492015218987E-4,0.2868866914,0.003411727861362919,0.0851915869,0.0023876375353055583,0.0445878899,4.8658298367287774E-4,0.5107265673,0.0066891617561545035,0.301160291,0.006898179614941902,0.0262254788,2.2600442473544628E-4,0.2931197378,0.0028530729047817898,0.0881577151,0.002054633787320748,0.0444882306,4.833849397736756E-4,0.5087261687,0.006626900934826172,0.3004275625,0.006947451115337192,0.0263305238,2.266230350163019E-4,0.2940852302,0.0028166973568347735,0.0886810557,0.0020443103971755365,0.0443995693,4.7901148211707825E-4,0.5069023007,0.006531687454249476,0.2999718217,0.006970233783740686,0.026464303,2.286044618987127E-4,0.2952992942,0.0027817401028852424,0.0894353802,0.0020473739277425606,0.0443295469,4.7766306116341046E-4,0.5052708031,0.006447645151526253,0.2998408298,0.006969641238973495,0.0266336329,2.3218096390531244E-4,0.2969273169,0.0027734893185299993,0.0903541219,0.0020603237609657372,0.0442503713,4.701308328540046E-4,0.5034765066,0.006351573899436264,0.2993438489,0.006843149275004894,0.0268351084,2.3709280883232203E-4,0.2989879171,0.002781232640395262,0.0914447443,0.002077795706993351,0.0442625228,4.710700584838735E-4,0.5026870087,0.006242103892118426,0.2999329391,0.006869015941166536,0.0270609317,2.4335981591051551E-4,0.3011419896,0.0028275634387224633,0.092662715,0.0021058767770218657,0.0442661339,4.681196428264894E-4,0.5018688988,0.006154672452698031,0.3004389884,0.006916585140081773,0.0273069993,2.5059728649767934E-4,0.3035467111,0.00289797049674423,0.0941183713,0.002143775408012696,0.0442675635,4.6404741137086417E-4,0.5011357219,0.006085093343573293,0.3016063914,0.006965126560228464,0.0275609453,2.5940316112183366E-4,0.3061543205,0.0029900396318443675,0.0957514908,0.0021852652012970875,0.0443344477,4.6803525508234956E-4,0.5009648014,0.006063151820629267,0.3035479518,0.007086131455173549,0.0278288251,2.6889960951998425E-4,0.308840491,0.003110729496436487,0.0975172583,0.0022385452865644685,0.0443721481,4.675606912476711E-4,0.5005875346,0.006023485784825926,0.3046454663,0.007070393411967964,0.028098526,2.786897917039661E-4,0.3115847966,0.0032248517795396424,0.0994822147,0.0023059457929448385,0.0448593732,5.015057327688289E-4,0.5029806383,0.0061283164082805,0.3110679997,0.0074381193187525564,0.0294968213,3.307612431951482E-4,0.3256456735,0.003908593864806115,0.111105732,0.002695893172957712,0.0454887937,5.300896150652265E-4,0.5076694166,0.006424621233971696,0.320928577,0.008071716360229712,0.0307546601,3.728672686090856E-4,0.3377879549,0.0044696429387592026,0.1256117122,0.0032553740184501074,0.0463980074,5.707950595441415E-4,0.5163018617,0.006902683173954894,0.3305258021,0.00878020187695021,0.0316184355,3.8832331889805433E-4,0.3453813122,0.004744474997299491,0.135316445,0.003790085223316225,0.0471724818,5.940117843948889E-4,0.5243742758,0.007897539933422305,0.3421671584,0.008891749209238867,0.0322475395,3.8701162773229435E-4,0.3502027971,0.004833525214582003,0.1419982495,0.004374034064796478,0.053300061,7.15360748154384E-4,0.6652121858,0.01685893801518945,0.3823261032,0.008626460745867913,0.0418203094,5.348859691560435E-4,0.4450625786,0.005909711498880465,0.1965467041,0.005648896971976033,0.0490882927,5.882252969738721E-4,0.5936031253,0.016287226191098347,0.3703060513,0.008103219668748959,0.0363875813,4.41535955500795E-4,0.4001466178,0.0078065254755236655,0.1881769412,0.0060835362249270775,0.0445275492,4.8591460155051935E-4,0.5095684129,0.006651740749608331,0.3006677073,0.006936943851581906,0.026280986,2.2636916751183231E-4,0.293588528,0.0028351851791373344,0.088371525,0.0020502685189994017,0.04439339,4.7980100041579736E-4,0.5066605264,0.006480033719048073,0.3001147328,0.006991360025059502,0.0264829824,2.2887332741060065E-4,0.2953015258,0.002783230317454881,0.0894254813,0.0020531621952490746,0.0442638078,4.7261823917407167E-4,0.502365468,0.006156611568062419,0.3014630491,0.007137712098424817,0.0271466637,2.4753181613683525E-4,0.3017423664,0.002896929063681056,0.0930226605,0.002144668039580951,0.0446485519,5.277101477136857E-4,0.5236254175,0.007015266709113774,0.3008109206,0.007305384041924148,0.0262239438,2.3891002490477456E-4,0.2907757053,0.003372674013301612,0.0849990238,0.0026259293592935814,0.0447914688,4.805965043568253E-4,0.5155225511,0.006858087196879316,0.3028417837,0.006844097749155838,0.0264244849,2.2352852167005445E-4,0.2931611143,0.002908927981232949,0.0879476112,0.0020228000395491395,0.044820375,4.822146824807391E-4,0.5155984798,0.006849825034261824,0.3031537806,0.006864819808268823,0.0264586238,2.2307397876041032E-4,0.2935944439,0.0029179926319303825,0.088203969,0.002019115895633532,0.0448178846,4.823069562011313E-4,0.5155155283,0.006845108472478723,0.3031902576,0.006869017688141442,0.0264556534,2.230224203975914E-4,0.2935481605,0.0029165640743861604,0.0881775466,0.0020186168531942856,0.0448084033,4.8229762595310377E-4,0.5153555721,0.00684147074831136,0.3031662643,0.006877125635030961,0.0264522733,2.228788908802267E-4,0.2934850027,0.0029143187883277286,0.0881608371,0.002018283676790753,0.0447985368,4.8252150211156394E-4,0.5152044714,0.006838293427456883,0.303125336,0.006887629635803597,0.0264478968,2.2283850654678154E-4,0.2934051944,0.0029109137740578987,0.0881423311,0.0020184679833973092,0.0447923546,4.8062147267886396E-4,0.5155193284,0.006858880739595929,0.3028539684,0.0068445405981701945,0.0264249794,2.2344350516405705E-4,0.293167462,0.002908397840736374,0.0879494606,0.0020225145240516814,0.0447834952,4.8484739867302575E-4,0.5147744218,0.006814770062151767,0.3032197821,0.006908326714914401,0.0264320682,2.2271506460048903E-4,0.2931787126,0.0029152540198068505,0.0880636868,0.0020197534503003083,0.044766788,4.8629929056086436E-4,0.5143306228,0.006791411046314308,0.3034429043,0.006935076495612719,0.0264172717,2.224162763828223E-4,0.2929373964,0.0029084822502466814,0.0879911086,0.0020208188934192,0.0447456064,4.880655693654286E-4,0.5136153757,0.006759288646004105,0.3034163617,0.007007374900774184,0.0263910746,2.2243201208459182E-4,0.29247735,0.0028934719628847276,0.0878461506,0.0020215447064064647,0.0446547212,4.8019995835068543E-4,0.5115412461,0.006639024325908138,0.3025370047,0.00696364171967513,0.0263372685,2.2187834504520715E-4,0.2913189675,0.0028466518930139665,0.0874928631,0.0020319451272118546,0.0375974564,3.979560277216567E-4,0.4001924451,0.004897706912423405,0.1697353009,0.004573496364926947,0.0388966124,4.8116629142116763E-4,0.4071695776,0.004664990246506417,0.2097609315,0.005436835016808952,0.0376042448,4.7089701634221465E-4,0.3956857737,0.004717170126251543,0.1969336984,0.005544213379732061,0.0440200052,3.318794962030647E-4,0.4806672217,0.005789247101307734,0.2779075737,0.005527616665435475,0.0416183327,4.8195642956599304E-4,0.4358256559,0.004972165524195669,0.2281997783,0.005438891155373492,,,,,,,0.0377248539,4.6705460066249213E-4,0.3967370377,0.004624041414174401,0.1977668845,0.005438315456094837,0.0373973162,4.7645041714747195E-4,0.3939640642,0.004842493572530582,0.1951202913,0.005686694910051004,0.0433171007,4.807379743685743E-4,0.4536968313,0.005445533766307946,0.2787432914,0.007207551387260447,0.0388960662,4.8126292190444096E-4,0.4071475035,0.004665483147542171,0.2097546902,0.0054369632148838385,0.0388951719,4.813730362203517E-4,0.4071193539,0.004666012108856984,0.2097491381,0.005437357262494345,0.0388940712,4.815028556509297E-4,0.407083293,0.004666705154603192,0.2097392208,0.005437640664847209,0.0388925056,4.817011521680221E-4,0.407035289,0.004667782021474439,0.2097283101,0.005438531787164621,0.0388908731,4.820031120231486E-4,0.4069816007,0.004669745496277073,0.2097192498,0.005440045496133281,0.0388882777,4.825080310212463E-4,0.4069036514,0.0046734841392691165,0.2096961181,0.0054440881697489065,0.0388835119,4.8337873349993377E-4,0.4067504676,0.004681441871902289,0.2096625472,0.005455338211330256,0.0388720785,4.85400865264989E-4,0.4064454204,0.004700475614233096,0.2096463385,0.0054875832567716,0.0388198956,4.925241110849295E-4,0.4055125629,0.004768086513476869,0.2093921206,0.005594479868584746
1,GAT,0.0769712608,0.5357982212,0.1952088589,0.6923600006,0.005143447870835282,0.0460940002,8.783797584188743E-4,0.4886884553,0.009422214442475823,0.289115803,0.011651489003556583,0.0398144819,4.204331100187044E-4,0.4673546345,0.0046475063205981765,0.126623632,0.0029750080672159528,0.0355545948,8.152005888123487E-4,0.4005263289,0.013087817961753595,0.2419016786,0.012066770363274507,0.0217135515,2.512986271351278E-4,0.232599821,0.0029575577762742016,0.0571000531,0.002202555561160717,0.0329307569,6.42147958028366E-4,0.358585749,0.010185297393792682,0.195732955,0.008434511485557418,0.0210566254,2.997482276845019E-4,0.227099755,0.0037681031036849296,0.0513528397,0.002284260274136903,0.0352670543,0.0010055625291348121,0.4370021482,0.0116768468774751,0.134808615,0.01148722677585848,0.0258916576,3.4121254373190913E-4,0.2962871221,0.0043034805680983385,0.0565143952,0.0016556140854679874,0.0494776029,7.279890109060713E-4,0.5529376081,0.010705388222759604,0.2734934946,0.009647719989717779,0.0367200828,7.114885803721659E-4,0.3989245956,0.008827324113229331,0.1767092875,0.007668702497815389,0.0332985261,7.358389769507999E-4,0.378107494,0.010307517305345648,0.2063959402,0.01053175379507136,0.0211955146,2.7092065259038485E-4,0.230285553,0.0032304804596220665,0.0511774682,0.001968023119782895,0.0332385541,7.4532543227774E-4,0.3773265426,0.010359192487834174,0.2062180647,0.010722323209081137,0.0210626254,2.77787688712081E-4,0.229418676,0.003314828653188578,0.050300185,0.0019740187435786927,0.0332663835,7.506863526133933E-4,0.3771674493,0.010424736303619387,0.2069628829,0.01072415926774682,0.0209563959,2.854802970434212E-4,0.2288860502,0.0034043171121386443,0.0497544253,0.0020042649525449474,0.0332088245,7.647378635846404E-4,0.3762902558,0.010559151149595311,0.2063882467,0.010945669737389302,0.0208796067,2.935455671612161E-4,0.228611377,0.003496877035298782,0.0493167628,0.002046190362600704,0.0330284715,7.330150066676671E-4,0.3744020902,0.010373564189804774,0.2039862209,0.01044581341973903,0.0208292791,3.0195529470436515E-4,0.228581397,0.00359207405268878,0.0490567994,0.002095541934679428,0.0327715417,7.217458001263326E-4,0.3722065523,0.010344843449757953,0.1995404782,0.010369669907957534,0.0207993856,3.102128301666454E-4,0.2287361095,0.003686826684290977,0.0489770356,0.0021581035656334942,0.0326199731,7.200652748188876E-4,0.3703689324,0.01028383717296224,0.1970102612,0.010277031867227036,0.0207906963,3.187130370725365E-4,0.2291160761,0.003777216435419077,0.04913237,0.0022397046680310327,0.0323591988,7.206337488627632E-4,0.3669009135,0.010290792923774144,0.1916648901,0.01034156139081522,0.0208052217,3.2767819579581427E-4,0.2297243994,0.003869627630664222,0.0494778124,0.0023393535431823894,0.0320474323,7.419481113932429E-4,0.3644425013,0.010610729993737472,0.1859810285,0.010573103234150323,0.0208381369,3.3710532478737265E-4,0.2305148923,0.0039644546913793835,0.0499497642,0.002452505045866369,0.0319520619,7.423570569476658E-4,0.3635802661,0.010650804570547711,0.1844508612,0.010633102839717107,0.0208863255,3.4651118308071967E-4,0.231426579,0.004059649861749163,0.0505644904,0.0025794947179631905,0.0320694316,7.701668650364023E-4,0.3632260654,0.010397124698684727,0.1866511724,0.011020479481401887,0.0214030002,3.9066097834311526E-4,0.2384824753,0.004512368446835874,0.0565409612,0.0036854165300546425,0.0325951784,7.914322459945639E-4,0.3709128403,0.011166921330429439,0.1905535251,0.011168062723677728,0.0221645368,4.2236240362986853E-4,0.2477927837,0.004856746853604787,0.0629903436,0.004343224263148289,0.0327646839,7.736439749652291E-4,0.3738950573,0.011554971527442203,0.1862126819,0.010859998434622355,0.023037326,4.4546492566755467E-4,0.2582584015,0.0051347566641468025,0.0697431686,0.004823379727950102,0.0331302817,8.141474068005131E-4,0.3805131423,0.012615812458973856,0.1871556256,0.011444211681020234,0.0238668856,4.622412789875002E-4,0.268341493,0.005361763142847696,0.0761011097,0.005110730378331457,0.0445519954,8.484214754471977E-4,0.4846140269,0.012255523611824996,0.3428657254,0.013468542571488572,0.0397046639,7.470468526136764E-4,0.4100693046,0.007107987267855788,0.2357657185,0.008964011992406078,0.0332830852,6.998428395004123E-4,0.3851859637,0.011158321647989898,0.1762329635,0.009280513132365041,0.0260230365,4.927240607074105E-4,0.2955702943,0.005942171656894472,0.0937409932,0.005938415950402936,0.033125007,7.583574355144149E-4,0.375928917,0.01051121610471405,0.2043103965,0.010803004906043504,0.0209230146,2.8637038953076136E-4,0.2284531163,0.003409788556494376,0.0496191506,0.002009298385009056,0.033083069,7.774130176424884E-4,0.374888167,0.01069108132978138,0.2036556105,0.011032303476609044,0.0207451277,3.1394904045083495E-4,0.2281091665,0.0037174210146282867,0.0487723992,0.002186116648305849,0.0321426671,7.690819202139653E-4,0.3625160551,0.010181032904376648,0.1891644009,0.01109836055460445,0.0211263532,3.7734599507613695E-4,0.2346741986,0.00436217422852412,0.0541648605,0.0033691061129029463,0.0334868414,7.345406728017177E-4,0.3804314763,0.010346710974991038,0.2078989134,0.010501364006642184,0.0214285578,2.703442250169217E-4,0.2326127834,0.0032331478469132834,0.0526620972,0.001994330213379921,0.0337731372,7.560846513453371E-4,0.3833555175,0.010482321832494937,0.2113799318,0.010843489936362739,0.0215337219,2.7722373635747716E-4,0.2340851324,0.0033208217356551976,0.0531984794,0.0020238285500506215,0.0339238067,7.616429609731847E-4,0.384782664,0.010519671762940134,0.2130452611,0.010873142324093803,0.0216750847,2.850561348225995E-4,0.2359533342,0.003414810097208921,0.0540656151,0.002084854191544339,0.0341069105,7.534865625875487E-4,0.3865822863,0.01055205662418469,0.2140555474,0.010724273355337415,0.0218468843,2.932984827782101E-4,0.2381268672,0.0035097833266456773,0.0552147338,0.002164805303023808,0.0342074213,7.47105079624011E-4,0.3876011749,0.010492671919010906,0.2151368021,0.010699294743112743,0.0220376891,3.0237559425323995E-4,0.240450411,0.003610337657338992,0.0565985935,0.002259119961400899,0.0343795331,7.539966843428424E-4,0.3902415268,0.010631817765556368,0.2161262757,0.01089815658723988,0.0222496185,3.121169652550146E-4,0.2429383211,0.0037151714630686964,0.0581810481,0.0023749193670522793,0.034442978,7.494751496881E-4,0.391049213,0.010718801238944586,0.2157648845,0.010872195040561037,0.0224769847,3.2164732238897933E-4,0.245590175,0.003813244419126579,0.0598981077,0.0024933822410533046,0.0344799775,7.36181363523962E-4,0.3909892123,0.010529797861307689,0.215730223,0.010621985125201409,0.0227174114,3.31246132052889E-4,0.2483509898,0.00390799104400202,0.0617489356,0.0026238940527391727,0.0345278006,7.551324387152229E-4,0.3901818337,0.010684352249902659,0.2149719343,0.011015634026237437,0.0229686997,3.412257317378043E-4,0.2512071904,0.004007539394690961,0.0636437703,0.0027534725348185335,0.034715469,7.609513782101981E-4,0.3914815776,0.010767371638426901,0.218861542,0.011107728345615948,0.023230192,3.5184371530553167E-4,0.2541652258,0.0041124179019160975,0.0656075803,0.0028909728466383075,0.0358234927,8.079040784647642E-4,0.3993393473,0.010890987650346502,0.2311344328,0.012112054450009709,0.0246019092,4.119223227745736E-4,0.2693540616,0.004701533260543841,0.0778381875,0.0038912446594887864,0.0369210487,8.716874439843676E-4,0.4130144821,0.012396890295553962,0.240835791,0.012861117408685762,0.0258149004,4.676676170102009E-4,0.2826664711,0.005220923960373297,0.0886411421,0.004831378892200445,0.0375322739,8.794242434684183E-4,0.4209128099,0.012909476015702574,0.2468614855,0.012872450310644046,0.0267613134,5.133225107084239E-4,0.2932276971,0.005624222168442495,0.0986003889,0.006012526008259756,0.0378917684,8.918626575880391E-4,0.4238168187,0.013103606564606554,0.2509381014,0.013222984534514134,0.0274546787,5.4734175795384E-4,0.3014211645,0.005969246602377892,0.1052691107,0.0065724452831499485,0.0405089735,0.001043707334457318,0.43899332,0.012526843936123735,0.2860744178,0.015081018897939225,0.0317751735,6.42091115029635E-4,0.3315651082,0.006248844213132537,0.1382200286,0.006023731650729471,0.0398072263,8.479316010150819E-4,0.4484554088,0.012401530873243027,0.2552946589,0.012448912241637822,0.0319412363,6.557537647623535E-4,0.3534846368,0.0075005337810051895,0.1431354506,0.008039617714792165,0.0335724961,7.430269174128216E-4,0.3813348963,0.010371390215395427,0.2089172846,0.010653347079674068,0.0214742138,2.7389779115575213E-4,0.2332413302,0.003274694336880925,0.0529027503,0.00200729519503236,0.033938692,7.626519520725033E-4,0.3847551877,0.01050251998331829,0.2128253513,0.010864229010841036,0.0216735612,2.866722867666144E-4,0.2359290401,0.003423385750978116,0.0541113428,0.0020951403294290336,0.0345192488,7.672255209519559E-4,0.390215005,0.010545411988158641,0.2175286281,0.010949889634147003,0.0222897679,3.222343867435628E-4,0.2435588612,0.0037969922307005055,0.058802938,0.0024714878110158665,0.032373722,7.649673195633916E-4,0.3746114823,0.011827771176345947,0.1866704026,0.011837782647100765,0.0209604018,2.9238844026397483E-4,0.2305003176,0.003431789620591565,0.0460496084,0.0017942432945395113,0.0354855556,8.126979758803389E-4,0.3996203014,0.013036625061725138,0.2410518951,0.01202267108424746,0.0216611842,2.5189878919915434E-4,0.232103835,0.002961442047381647,0.0567442826,0.0021943452326377453,0.0355495164,8.152741870070462E-4,0.4004822032,0.013086990754180275,0.2419223077,0.012075491542790298,0.0217085221,2.5140803487557834E-4,0.2325544338,0.0029579136228091584,0.0570564521,0.0022013395921574664,0.0355433192,8.151521330402074E-4,0.4004152597,0.013083901023777275,0.2418329077,0.012074377499482116,0.0217018515,2.5152932234632206E-4,0.2324952983,0.002958369990383218,0.057005444,0.0022003388375429816,0.0355359717,8.154373059898597E-4,0.4003439759,0.01308234952139714,0.2417642963,0.012079960430398768,0.0216936022,2.5172405526687353E-4,0.2324234529,0.002959241794784603,0.0569392981,0.0021991498357319815,0.035526498,8.155372462371048E-4,0.4002469771,0.013081684562777075,0.2416245401,0.012083507810234576,0.0216827729,2.519622987670973E-4,0.2323303913,0.0029608210010063085,0.0568555113,0.0021974646754839996,0.0354855221,8.126426028704131E-4,0.3996297947,0.01303640751894478,0.2410209275,0.01202328058393382,0.0216621302,2.5186305802955703E-4,0.2321148388,0.0029612063420167128,0.0567499967,0.002194421791725556,0.0354980657,8.1564636945186E-4,0.3999437005,0.01307848339831496,0.241345829,0.012106231701070322,0.0216456487,2.5274690898208826E-4,0.2320033195,0.002965088025674786,0.0565805363,0.0021947049915649257,0.0354904417,8.176600760707349E-4,0.3998195835,0.013088274370595995,0.2413110979,0.012142773653494492,0.0216110664,2.535941639707034E-4,0.2317007593,0.002970190566276851,0.0563289526,0.002195149425437822,0.0354589858,8.188107229390685E-4,0.3993779878,0.013042152046345725,0.2407524889,0.012184196772869355,0.0215491946,2.5567166444485E-4,0.2311526504,0.0029828350608104366,0.055779225,0.0021833760555616615,0.0354076901,8.278278806611916E-4,0.3974396432,0.012514749538045098,0.239569634,0.012154937803213967,0.0214038791,2.6287449476889156E-4,0.2298630708,0.0030327734831338787,0.0544021837,0.00215856039989619,0.036667839,7.387029172813655E-4,0.4102829038,0.011743510718690557,0.2336363104,0.01082831053304254,0.0253514867,3.3221830172343E-4,0.2691018826,0.0033629081164967918,0.0784900254,0.0031893932024759817,0.0355540688,8.151987487723469E-4,0.4005209267,0.013087810206447831,0.2419032409,0.012067355841276913,0.0217130446,2.5130459605824957E-4,0.2325953724,0.002957573329606554,0.0570972183,0.002202583710100481,0.0355540797,8.151993621194756E-4,0.4005210561,0.01308781360655782,0.2419039622,0.01206746497819654,0.0217130469,2.5130459605824957E-4,0.2325953771,0.0029575714699732955,0.0570973055,0.0022026005084899076,0.0324430435,6.46302560725238E-4,0.3545332471,0.009940613260760123,0.1915990889,0.00853197761366027,0.0204582735,2.942872746144488E-4,0.2251401819,0.003970889698795473,0.0463938871,0.002110642793084609,0.0322968259,6.411793820764981E-4,0.3533014818,0.009963583391531382,0.1907779427,0.008499388036794179,0.0202413747,2.945606898416691E-4,0.223526816,0.003991530658782418,0.0449113466,0.002033702288930216,0.0321965328,6.354573156396895E-4,0.3525589967,0.010009484951784482,0.1894247927,0.00837805054890456,0.020045922,2.9565689574234525E-4,0.2220760701,0.004016459759539488,0.0436118989,0.0019811347758292466,0.0321079864,6.327495555114994E-4,0.3519527808,0.01006716673150892,0.1893762601,0.008378831243079192,0.0198751687,2.963410197728286E-4,0.2209135085,0.00405295324424055,0.0425290854,0.0019379757480422711,0.032032408,6.307408342576212E-4,0.3514935453,0.010115862938968677,0.1890630069,0.008355392689754325,0.0197263614,2.976743186773088E-4,0.2199511033,0.004093836831140196,0.0416507577,0.0019078920304880986,0.0319472596,6.266585992388519E-4,0.3507496969,0.010079198777680693,0.1888208883,0.008345776716399737,0.0195914706,2.97924487076843E-4,0.2191917062,0.004126916766788494,0.0408286663,0.001856082702898769,0.0318889811,6.234019570068737E-4,0.3502652384,0.010054184750639905,0.1880967867,0.008290051145801213,0.0194796083,2.9839235915150376E-4,0.2185994766,0.004170145800808408,0.0401642468,0.0018178264493619847,0.0318433732,6.177426648694423E-4,0.3499915037,0.01007399597974905,0.1877261628,0.008302242106804643,0.0193857645,2.990300988195001E-4,0.2182476228,0.00422332144170912,0.0395395556,0.001784267076421016,0.0318117594,6.147601158175439E-4,0.3497775731,0.010038574649819564,0.187363705,0.008263210998153199,0.0193096609,2.993041930879018E-4,0.2180666142,0.004266441139872903,0.0389767522,0.0017524517111749472,0.0318125735,6.078297458992938E-4,0.3501671178,0.009994015008994134,0.1870963174,0.008238117382023638,0.0192484603,2.996814975936953E-4,0.2180208239,0.004312205584152963,0.0384829935,0.0017224421615833721,0.0320677076,5.883374881817408E-4,0.3550189304,0.01010788340850843,0.1880504199,0.007927046234253967,0.0192512915,3.0270777988020066E-4,0.2210976179,0.004615935874771226,0.0376916709,0.001636198032024241,0.0323730392,5.88014455604622E-4,0.3595543248,0.010163341035309206,0.1901968603,0.007756232203847432,0.0196261239,3.081103698352264E-4,0.2275075708,0.004916871668042598,0.0390394513,0.0017252527351086853,0.0325467911,5.724403899097267E-4,0.3623940482,0.010039022113731994,0.1916919124,0.007701347479499934,0.0201692075,3.114851521340945E-4,0.2350508407,0.00502389838671126,0.0412345664,0.0018125622747922345,0.0327346462,5.803430020255263E-4,0.3656213258,0.010071347923689262,0.1930323192,0.007881388139154167,0.0207468847,3.130239607442216E-4,0.242611156,0.005023467029850997,0.0437632325,0.001871674384074324,0.0417946578,7.135096355340971E-4,0.4621248727,0.011638413938333694,0.3009648362,0.010039471500034253,0.0358835841,8.027421752966516E-4,0.3719130634,0.007930036254646004,0.1757697237,0.008540985306157598,0.0331303739,5.656916120997377E-4,0.3664894673,0.00842374322970495,0.19481151,0.007538515769035706,0.0225185802,3.198405852921108E-4,0.2641370162,0.00498420063801609,0.0542634608,0.002274820652271295,0.0321841039,6.378220755038195E-4,0.3523569864,0.009982915055233115,0.1896379141,0.008401264369129208,0.0200186713,2.967945417287858E-4,0.2217366485,0.004033197366854243,0.0434760284,0.0019838888577740437,0.0319040137,6.283971674029093E-4,0.3503165855,0.01010064646445959,0.1880323158,0.008376068349768881,0.0195252579,2.9945450405696023E-4,0.218393877,0.004150633084241487,0.040456849,0.0018456012570433518,0.031977498,6.022590804628852E-4,0.3532071617,0.010110931015490116,0.1874341418,0.008121420688524884,0.019148862,3.009036390607465E-4,0.2183618504,0.004466431125630396,0.0374972954,0.0016442101447199503,0.0326215951,6.456361204269786E-4,0.3561837472,0.009882941819114387,0.19401382,0.008679131120106437,0.0207169607,2.942159071158458E-4,0.2275944173,0.003978109601305625,0.0481653118,0.0021548069519100777,0.0326990039,6.436551871926459E-4,0.3569154182,0.009868043169747485,0.1953846928,0.008768325039595647,0.0207702445,2.968501305372797E-4,0.228464005,0.004030502077905431,0.0485371363,0.002148678663737321,0.0327611238,6.400695274733832E-4,0.3574555368,0.009834556166904533,0.1960173078,0.008748742538216564,0.0208460286,3.0035978425881185E-4,0.2295440836,0.004087084657797046,0.0489524266,0.002159660853004471,0.0328752997,6.426110798920293E-4,0.3586879089,0.009871178855638266,0.1978286648,0.00881891336843718,0.0209452358,3.053342430845253E-4,0.2309403024,0.004167732357049814,0.0495719698,0.0022041007236512583,0.0330304841,6.494751727356482E-4,0.3606055141,0.01002378406591044,0.200056421,0.008988655794945092,0.0210891313,3.1325708292072183E-4,0.2327704215,0.004273986897499804,0.0505565615,0.0022890353863581924,0.03320352,6.557789261633832E-4,0.3626912894,0.010138952707257292,0.2022066657,0.009129009037129933,0.0212605828,3.2230110145638663E-4,0.2348617601,0.00440104249013799,0.0517802967,0.0024005041137227824,0.033323583,6.595240708268349E-4,0.3641093184,0.01024324762953625,0.203777225,0.009281717513477773,0.0214587926,3.324319479231802E-4,0.2372857854,0.004544207741730125,0.0530372013,0.0024820376709469984,0.0335195,6.640143070747799E-4,0.366212201,0.01030902546315606,0.205580022,0.009397800912979589,0.0216799657,3.4411190040450505E-4,0.2399717984,0.0047077708100543725,0.0545071205,0.002596540775724502,0.0337235784,6.676301371268377E-4,0.3684296922,0.010371763495182486,0.2075663691,0.009538371139770144,0.0219070426,3.5636357838589506E-4,0.2428036974,0.004893958316128163,0.0561245759,0.0027724256527452635,0.0339345791,6.716807277270951E-4,0.3706013979,0.010431154490275754,0.2096619341,0.009689501844780256,0.0221521062,3.690433578863058E-4,0.2458592129,0.00508954958714423,0.0579364342,0.002973554438714718,0.0349147182,6.991938214829991E-4,0.3803066718,0.010679799764040522,0.2204644885,0.010192757134357711,0.0235052388,4.316954945328941E-4,0.2626111752,0.006071504673472631,0.0664792483,0.0035857060671505127,0.0357837947,6.998985640791099E-4,0.3886874035,0.010676192579754265,0.2295483273,0.010449963253523908,0.0248407151,5.021055665893378E-4,0.2796423568,0.007183108240866206,0.075981684,0.0043643691411245225,0.036622009,7.018511238147304E-4,0.3971136242,0.01062735456263693,0.2383569273,0.010635632562287962,0.0258208493,5.551486287472932E-4,0.2922724278,0.008027240808646518,0.0830273029,0.004981416866715735,0.0370685007,6.951043087192022E-4,0.4019467017,0.010661949258930095,0.2403241278,0.010494427807174625,0.0263497596,5.770251294354518E-4,0.2991136175,0.008345392081861703,0.0863289637,0.005210206521818497,0.0380377657,7.527436482628067E-4,0.4295113952,0.013972815034916907,0.2397476374,0.009853292038704628,0.0294591801,6.510606730558988E-4,0.3086038462,0.006772973350014011,0.1105105232,0.006288665518216086,0.0371819658,6.766513134547216E-4,0.4079718354,0.009083726768237804,0.2383204275,0.009739443156567011,0.0279206922,4.687525999927894E-4,0.3194149696,0.006482012496131121,0.0940566303,0.004779209139596215,0.0326641681,6.453123274818172E-4,0.3566194803,0.009884614964681224,0.1949900148,0.008797785857816726,0.0207370935,2.958665239597072E-4,0.2279147963,0.004004958052214779,0.04830369,0.0021479136388598123,0.0327569021,6.419501538281613E-4,0.3575197949,0.00986159201143507,0.1958625917,0.008734261102119629,0.0208310364,3.018724896375952E-4,0.2294397767,0.004106625256825853,0.0489149545,0.002167410897822561,0.0332403455,6.580775030344071E-4,0.3633717218,0.010215116984156372,0.2028411364,0.009224947208521033,0.0212309686,3.2879933089956253E-4,0.2349211319,0.004504912096811657,0.0516749398,0.0024099296670235006,0.0323349085,6.221615545820876E-4,0.3598143637,0.009627147448751368,0.1853581462,0.008259283746185259,0.01992225,3.13923557574133E-4,0.2272952684,0.0044324123228779155,0.040702668,0.0018862033294425075,0.0328837375,6.440489111860993E-4,0.3581506282,0.010205463536753242,0.1953103027,0.008452579192175605,0.0210064207,3.0001833277318237E-4,0.2266193883,0.0037754993047277867,0.0509836531,0.0022722359032459638,0.0329279593,6.413984720904782E-4,0.3585498117,0.010180772514892963,0.1956533922,0.008428635654718977,0.0210509951,2.997298783905268E-4,0.2270383077,0.0037671199874705344,0.0513084089,0.0022816851228861534,0.0329155166,6.417733244690059E-4,0.3584513049,0.010180688434482218,0.1955533435,0.008426104437995057,0.0210440524,2.997482276845019E-4,0.2269777727,0.003767512574630641,0.0512519659,0.0022792516315668174,0.0328951568,6.417234606900389E-4,0.3582538722,0.010183409350507324,0.1954210307,0.008431864562479642,0.0210359566,2.998216136305053E-4,0.2269097761,0.003767948911543255,0.0511842017,0.002276212643845034,0.032878976,6.402546368438107E-4,0.3581124184,0.01017169189466531,0.1953204298,0.008432061254521341,0.0210232797,2.998999833277755E-4,0.2267763882,0.003768773407887505,0.0510917273,0.002272938406556588,0.0328846055,6.440287260674015E-4,0.3581600142,0.010205336055221307,0.1953158584,0.008452666916423478,0.0210073044,3.000016666620371E-4,0.2266323962,0.0037751835716955543,0.0509892969,0.0022723036768882805,0.0328393067,6.385984653912034E-4,0.3577276408,0.010166092858124011,0.1950698062,0.00844528211488521,0.0209839868,3.000616603300062E-4,0.22641665,0.003769158526780215,0.0507889573,0.002259958627939901,0.0328023401,6.371318544853962E-4,0.3574032089,0.010164211922229879,0.1946969529,0.00843960022749893,0.0209466341,3.0035978425881185E-4,0.2260698994,0.0037713676564344665,0.0505108865,0.0022504586199261697,0.0327430753,6.360117923435068E-4,0.3568038134,0.010159960236142658,0.1940987691,0.00845339570823465,0.020874455,3.00254891717021E-4,0.2254029387,0.0037694950590231578,0.0500052539,0.0022306682855144553,0.0326474718,6.335305833185956E-4,0.3559530172,0.010162125958676167,0.1927413374,0.008426924527963925,0.0206962268,3.0144485399488907E-4,0.2237956841,0.003782843771555997,0.0487518029,0.002190764478441259,0.0255772033,2.8452592149046807E-4,0.2694148332,0.0032276788873740214,0.0759906749,0.0024184244871403365,0.0217199605,4.256383441373674E-4,0.2311243986,0.004555894643206754,0.0664408118,0.003857210131688446,0.0217790767,4.2372042669666047E-4,0.2320712388,0.0046554780635290295,0.0664253606,0.0037585280363461437,0.0266899751,4.885959475885981E-4,0.2928570454,0.006065704328435405,0.0954532179,0.004839080594493132,0.0239821367,4.933112607674794E-4,0.255769235,0.005142649025550936,0.0803717822,0.004689151948913577,,,,,,,0.0217207496,4.231370936233315E-4,0.2314513028,0.004639844717229231,0.0658668238,0.003759128356414556,0.0219367782,4.260293417125163E-4,0.2336352494,0.004692802361063163,0.0676294953,0.0037964586129707774,0.0243051173,5.379107732700657E-4,0.2612257838,0.006487807410828408,0.0861485437,0.005155598704321352,0.0217184506,4.2564304293621433E-4,0.2311102975,0.004555940298116296,0.0664330722,0.0038567599095613923,0.0217165987,4.2566418688914855E-4,0.231092965,0.00455608362522024,0.0664212868,0.003855886798130879,0.0217142744,4.256782822743016E-4,0.2310710227,0.004556160225453008,0.0664067626,0.0038547431821069483,0.0217110324,4.256994244769424E-4,0.2310397796,0.004556274464954893,0.0663847123,0.003852883725211546,0.0217067262,4.2573700802255845E-4,0.230998156,0.004556508422026673,0.0663568625,0.003850615405360551,0.0217004239,4.2580629398824063E-4,0.2309373929,0.004556983432052392,0.0663203692,0.0038475823577930075,0.0216904295,4.258873090384357E-4,0.2308423689,0.004557619663815751,0.0662612519,0.003839309052420761,0.0216715955,4.2600821588321513E-4,0.2306656315,0.004558713963389236,0.0661820336,0.0038178423225691234,0.0216259921,4.262299848673249E-4,0.2302376494,0.0045614676366274925,0.0659752819,0.003768673374013726
2,GCN,0.0769712608,0.5357982212,0.1952088589,0.6993299973,0.002322705749766853,0.0513020001,4.511485342988493E-4,0.5457574836,0.005796851300490638,0.3434689405,0.004954287032459867,0.0391143809,1.6742460989950072E-4,0.4667124329,0.0019351865543145962,0.107418023,9.121211542333618E-4,0.0310151313,7.139383726905286E-4,0.3337367999,0.006943017355588275,0.1644947987,0.0116809180289907,0.0227570838,1.9065675964937618E-4,0.2410952643,0.0019138761715429763,0.0581194999,0.0012721646905963081,0.0344104827,3.634872762559922E-4,0.3604687627,0.0037959702317062497,0.2356544355,0.0060118273428301314,0.0190610558,2.488232304267429E-4,0.2053780897,0.0025669234503584246,0.0436161429,0.001790452177523879,0.0306144227,4.7174781398539624E-4,0.3673625705,0.006281163029248644,0.0887643574,0.004400486791253895,0.0262113463,3.31470964037576E-4,0.3007405988,0.0044006984672890275,0.0600902147,0.0013042672272199436,0.050761788,9.305793894128539E-4,0.5594272941,0.010954132462226299,0.2899436282,0.011598318585036366,0.0339977378,5.388793928143848E-4,0.3669189245,0.005406604017310681,0.1501130467,0.005737713220438958,0.0300291038,7.507449633530683E-4,0.3233256525,0.007332538169010783,0.1479560283,0.012136435720589468,0.0224815748,2.165386801474508E-4,0.2393658908,0.0024350303899540967,0.056825346,0.00139231390138862,0.0298308022,7.624434405252628E-4,0.3217938767,0.0074744181713361476,0.1452273933,0.012056387103937896,0.0222466739,2.157568075403416E-4,0.2373464286,0.0025139852823753764,0.0544656443,0.0012609964313985984,0.0297047809,7.712489870333704E-4,0.3210055966,0.007574946270436511,0.1444559484,0.011994590238936885,0.0220578327,2.2417180911078004E-4,0.2357260122,0.0026719305754454026,0.0524949936,0.0012552398177240875,0.0295896648,7.851674980537593E-4,0.3201876759,0.0077213667831543915,0.1440388192,0.012117882612073777,0.0219099432,2.413565826738521E-4,0.2344329217,0.002913788770655828,0.0513743661,0.0014084960063841148,0.0294710898,7.969780423575044E-4,0.3193221633,0.007851008470253997,0.1433453042,0.012203395388169638,0.0218181081,2.6688574334347647E-4,0.2336693445,0.0032233982068618204,0.0511492434,0.0016660246096621742,0.0293981313,8.087694356242699E-4,0.3189266619,0.007972407164715058,0.1434688267,0.012318513343744042,0.021798962,2.977079105432034E-4,0.2336504469,0.0035685139764333276,0.051645287,0.0019884169582861638,0.0293811248,8.149466240190212E-4,0.319268164,0.008028108494533441,0.1446508962,0.012294454074907108,0.0218231522,3.300651450850271E-4,0.2341259071,0.003919400974638854,0.0523238076,0.002346836594226364,0.0292893125,8.26631114826922E-4,0.3185609018,0.008168596085007508,0.1429685588,0.012400746146905839,0.0219140067,3.593730652121831E-4,0.2352777999,0.0042318537309316345,0.053299829,0.0027428643787106937,0.0292665588,8.31697060232871E-4,0.3187018819,0.008229333144307623,0.1428221036,0.012372047526581846,0.0220596816,3.848298325234155E-4,0.2369597596,0.0045038894302591405,0.0546916068,0.0031120041773750884,0.0292129566,8.408364882662978E-4,0.3183683911,0.008352348531999848,0.141228293,0.012414492820892846,0.0222502492,4.0941055189137464E-4,0.2391567585,0.004769366729451616,0.0567818498,0.0035076569102464967,0.0296465431,8.748662754958611E-4,0.3243556494,0.00871778268827573,0.1437318363,0.012289395591321813,0.0237216867,5.154017850182515E-4,0.2562235954,0.00586501875529823,0.0744888082,0.005619854713424539,0.0302955089,9.067403156361805E-4,0.3322310858,0.009028343812682367,0.1487694225,0.012344306541883995,0.0253993105,6.132136658620712E-4,0.2756033143,0.006869606611735493,0.0943419262,0.007395839168072816,0.0308352871,9.089295902323788E-4,0.338936186,0.00906276938909956,0.1524938582,0.012211107402688751,0.0268067745,6.775876327088622E-4,0.2919846929,0.007489806806587203,0.1121194262,0.008882825113667387,0.0313581914,9.131670164871264E-4,0.3454120063,0.009124226268566557,0.1550457164,0.012099641399644867,0.0278970151,7.157967588638552E-4,0.3050601502,0.00788593310902394,0.1255423844,0.009838129801949149,0.0465345753,0.0010079399783717283,0.5003359753,0.011301134943004618,0.3686957063,0.016772556752027996,0.0342743359,5.745667933321591E-4,0.3538018063,0.0058335758330547135,0.125252723,0.004543004622493797,0.0322340712,8.785083949513516E-4,0.3590779172,0.009051841193922924,0.1532319582,0.011207706991173528,0.0301859252,7.511105111766177E-4,0.3351731063,0.00854853057548489,0.151423642,0.011238366696277534,0.0296499674,7.766492129655446E-4,0.3207716274,0.007629375596993505,0.1439373184,0.012039894891567784,0.022009656,2.2793858822059944E-4,0.2352430781,0.002722409961780187,0.0519420707,0.0012576390579176523,0.0293184156,8.172998225865463E-4,0.3187791248,0.00806059731037347,0.1426735503,0.012361253900798251,0.0217980671,3.160411365629481E-4,0.2337963343,0.0037560086528121844,0.0517728995,0.002141060718429069,0.0294892639,8.637684875011359E-4,0.3228014122,0.008596582518652397,0.1424765935,0.012267910294748654,0.0232041104,4.832721800393646E-4,0.2504370844,0.005532193326339925,0.0683986754,0.005022884629373842,0.0302904434,7.358077194484984E-4,0.3255979266,0.007186747108393338,0.1504840698,0.012034240108955778,0.0227445352,2.161689154342039E-4,0.2423240425,0.0024371468975012563,0.0586205835,0.001408219443126674,0.0303555521,7.320478126461412E-4,0.3263039857,0.007180529855101224,0.1502759431,0.011858406933479724,0.0227643279,2.129835674412465E-4,0.2431878147,0.0024957371656486585,0.0580707432,0.001284482775283499,0.0304154343,7.247530613940171E-4,0.3269908512,0.00713566359913358,0.1498594079,0.011675821983911882,0.0228209135,2.1613190416965283E-4,0.2443854122,0.002606334399113053,0.0579297787,0.001276850421936728,0.0304634072,7.206719087074229E-4,0.3274517501,0.007123155971898973,0.1496707618,0.011598902577399295,0.022913313,2.2432788502546892E-4,0.2458404885,0.002762411084541908,0.0579954269,0.0013521042859188045,0.0305397411,7.159608927867499E-4,0.3282186886,0.007093568847907236,0.150633689,0.011535859525843751,0.0230381379,2.3690715480964269E-4,0.2475336117,0.00295867098542572,0.0586010649,0.0015306639082437398,0.0306494877,7.113733197133556E-4,0.3292810512,0.007061023296944998,0.1520054559,0.011508355747021378,0.0231999858,2.539291239696621E-4,0.2495591362,0.003187981336206346,0.0597170213,0.0017715766988758912,0.0307640749,7.060679853951742E-4,0.3303385934,0.007019339783768841,0.1531849373,0.011422715745390848,0.0234150771,2.7410399486326354E-4,0.2521051243,0.0034350988340948792,0.061429403,0.002055321629332013,0.030870743,6.999749995535555E-4,0.3313142018,0.006963526764506617,0.1543244891,0.011284027029389817,0.0236811574,2.95110148927481E-4,0.2552247069,0.0036702439973385964,0.0637180496,0.0023890837155696324,0.0310196655,6.921538846239324E-4,0.3327310074,0.006887448221220977,0.1566061514,0.011151153976158701,0.0239983908,3.15982594457353E-4,0.2586932284,0.003906809695902783,0.0662439806,0.0027383319740309064,0.0311283885,6.88090110377994E-4,0.3336847743,0.0068518938257973614,0.158255831,0.011107870047853458,0.0243539256,3.3732625157256886E-4,0.2624479674,0.004151645456924279,0.0689465168,0.0030689635058110416,0.0318106501,7.033150076601523E-4,0.3395665397,0.007019673354223827,0.1631843191,0.011023846334197515,0.0265845854,4.398397435430318E-4,0.2865737622,0.005204971853910451,0.0880146788,0.004472595107988203,0.0324969206,7.437896207934068E-4,0.3455752511,0.007480777366022866,0.1680529045,0.011161548279696685,0.0290823125,5.664891878932908E-4,0.3137808497,0.006483412758725145,0.1113810575,0.006069130745007888,0.0328576681,7.961513675175092E-4,0.349158309,0.00808632864778572,0.1736366238,0.011875874325707561,0.0314595312,6.934082491577382E-4,0.3393770276,0.007837907373782878,0.1400363132,0.008448334687972535,0.0328254535,8.400910664921988E-4,0.3498366469,0.008657894490001596,0.1726554492,0.012335852544514303,0.0330642366,7.556573297467576E-4,0.3577367628,0.008641708743066964,0.1671264488,0.010876797644527548,0.0427181028,9.288245259466397E-4,0.4619364249,0.010508673750764176,0.2921943501,0.015745483161846766,0.0328363511,5.823306620812612E-4,0.3505402506,0.006263286118324788,0.1093157528,0.004360408008432239,0.0341261644,9.288519795963187E-4,0.3790461081,0.010512796963700954,0.1776675983,0.012376117969702777,0.0368127296,7.498793236248083E-4,0.4198518031,0.011393746091606571,0.2215531082,0.01251919358425294,0.0303025387,7.33514826026032E-4,0.3257966532,0.007187319319468142,0.1499905468,0.01188765477291463,0.0227496449,2.136281816615027E-4,0.2427730171,0.0024641473170246946,0.058223042,0.0013247414842149391,0.030356905,7.21918277923478E-4,0.3266164853,0.007121230441433559,0.1491093231,0.0116120859021969,0.0228147821,2.1922591087734133E-4,0.2444776851,0.0026608848152447333,0.057775743,0.00132006666498325,0.0304911623,7.058909264185225E-4,0.3283040862,0.0070229327919324415,0.1516152411,0.011350630378970147,0.0232882071,2.934961669255665E-4,0.2509224783,0.003639977884548201,0.0607748123,0.00222843106242935,0.0295131962,9.316136538286673E-4,0.3287082029,0.009741619577873076,0.1413853868,0.013788818912437715,0.022713418,3.0078231330980885E-4,0.2453325894,0.002977939556136088,0.0602194839,0.002723235575560807,0.0309601267,7.16492149294045E-4,0.333283069,0.006968838999431685,0.1640625796,0.011706327178069131,0.0226979162,1.9148890307273684E-4,0.2405043627,0.0019197262825725963,0.0577799248,0.0012767145334803705,0.0310074561,7.143479544311722E-4,0.3336983876,0.006947868090284961,0.1643575025,0.011679847430510383,0.0227465327,1.9051509126575772E-4,0.2410182806,0.0019160701970439393,0.0580248706,0.0012648098671341871,0.0309946806,7.14439640557549E-4,0.3335998844,0.006950262800786744,0.164070183,0.011651394852119638,0.0227336313,1.9032340896484593E-4,0.2409263536,0.0019183693596385447,0.0579068295,0.0012556277314554661,0.0309769411,7.146915418556456E-4,0.3334831486,0.0069538640337584974,0.163686075,0.011621705210510203,0.022717457,1.9022092419079454E-4,0.2408081574,0.0019230098803698333,0.0577664401,0.001245393110628126,0.0309543812,7.150937001540428E-4,0.3333210174,0.006959911062650155,0.1632819475,0.011590677762753996,0.0226960064,1.9010786411929412E-4,0.2406511265,0.0019299611395051455,0.057575266,0.0012319439922334132,0.0309596297,7.164970341878604E-4,0.3332765574,0.006968981848161178,0.1640429176,0.011703402582155327,0.0226988915,1.9146279011860243E-4,0.2405132369,0.0019196655958786156,0.0577875938,0.0012765030356407304,0.0308793207,7.150013986000307E-4,0.3328157798,0.006965902310540968,0.1616062748,0.011481497593955241,0.0226292286,1.9061217169950086E-4,0.2401844603,0.001960981386959091,0.0569912716,0.0011970062656477618,0.0307689599,7.138080974603749E-4,0.3319851289,0.006953081475144672,0.1590497514,0.01136154571350219,0.0225729108,1.922472366511415E-4,0.2398055519,0.002004173894650861,0.0564894275,0.0011763723900194189,0.030529233,7.161221962765852E-4,0.3300624427,0.006995087276081693,0.1558246549,0.011308513164868314,0.0224839311,1.981312696168881E-4,0.2392577018,0.0021107728442444963,0.0556685025,0.001171338550548047,0.030048713,7.223067215525548E-4,0.3264200001,0.007088338169133863,0.151400713,0.011400694452532266,0.0223372608,2.2735214975891474E-4,0.2385828684,0.0025317274734852485,0.0542398043,0.001369905836179991,0.0327352909,6.606103238672553E-4,0.3505522687,0.006667043047708631,0.1685761513,0.011269552431219264,0.0274037294,2.957194616524249E-4,0.2884651224,0.0025853701862596002,0.0974462007,0.002486932648866873,0.0310145866,7.140329124067041E-4,0.3337333235,0.006944016993066766,0.1644811391,0.011681202463787708,0.0227565076,1.9066462702871763E-4,0.2410895791,0.0019139218897332253,0.058116597,0.0012722735554903278,0.0310145888,7.140329124067041E-4,0.3337333449,0.006944017353088916,0.1644816209,0.011681256310859717,0.02275651,1.9066462702871763E-4,0.2410896022,0.0019139218897332253,0.0581166449,0.0012722719835003833,0.0341029982,3.511595079162744E-4,0.3566233473,0.0037489859962395165,0.2364096141,0.005786203504889885,0.0187458987,2.565657810387036E-4,0.2030934013,0.0027269512280200395,0.0420914643,0.0016319687497008024,0.0340099793,3.4953826686072583E-4,0.3557482009,0.00371135500861882,0.2353532167,0.005650293797671056,0.0185724406,2.612718890351582E-4,0.2011482554,0.002820607558665331,0.0408377229,0.0016032747737053685,0.0339676047,3.457585862997476E-4,0.3549240215,0.003695814659855118,0.2340724944,0.005403540413469673,0.0184472288,2.671946855758924E-4,0.1996624601,0.002923151723739293,0.0397617581,0.0015819579640432928,0.0338055376,3.642567775622027E-4,0.3530274143,0.003851629006018103,0.2315940296,0.00546537940128588,0.018349361,2.724096180387176E-4,0.1984063686,0.003024150624555596,0.0389039361,0.0015769648062020916,0.033650408,3.7340326725940684E-4,0.3514599675,0.0038956188211887468,0.2295260369,0.005281642074203817,0.0182842228,2.7799820143303085E-4,0.1974718992,0.0031259817657817517,0.038265139,0.0015838967769397096,0.0335062098,3.758656674930553E-4,0.3496010025,0.0038792488963715643,0.2264958419,0.005061706826753205,0.0182484273,2.855083186178644E-4,0.1968607333,0.0032447298808991787,0.0377636681,0.0015984132757206444,0.0335179749,3.761223205288407E-4,0.3499081483,0.00383554872215176,0.2270277205,0.005073884409404692,0.0182427993,2.9451655301527624E-4,0.196573794,0.003372273268879614,0.0374543369,0.001624168402598696,0.033487642,3.8069278952982544E-4,0.3494843038,0.003797097049062612,0.2254143301,0.005074091642846038,0.0182736938,3.035457131965464E-4,0.1967463752,0.0034825843851944206,0.0373248504,0.0016565678374277342,0.0334086309,3.7543707861637746E-4,0.3485680256,0.003741329442858514,0.2227612251,0.004821517396007195,0.0183385179,3.1139043016765945E-4,0.1973626068,0.0035684390144711735,0.0373437136,0.0016948182793444257,0.0334224643,3.820418825207519E-4,0.3486870444,0.003792157697142881,0.2227769628,0.004928580830218776,0.018434425,3.1822162088707926E-4,0.1983720761,0.0036359452691150343,0.0374766938,0.0017364777568399776,0.0333847507,4.275383023776934E-4,0.3485796777,0.004145646270486666,0.2162381345,0.005342509990631745,0.0191890441,3.533143076638703E-4,0.2069669157,0.003920808845123669,0.0401545006,0.0020207243750694948,0.0332502267,4.383092515564781E-4,0.3475442776,0.004323031228200879,0.207556896,0.00525222667066074,0.0201987759,3.796393024964618E-4,0.2187471657,0.004091706001168706,0.0454019857,0.002332701438247081,0.0329248013,4.4469652573412357E-4,0.345478118,0.004506417535027131,0.1986787421,0.005106215624119295,0.0212793673,3.9203061104969855E-4,0.2315592228,0.004124752234983333,0.0508848647,0.0026574967544665037,0.0326839477,4.735915962092233E-4,0.3445119391,0.004804529113243044,0.1909389565,0.005534523737414088,0.0223051326,3.941611345630109E-4,0.2435815286,0.004084453574225076,0.0569385992,0.0031627100720742645,0.0452041436,7.924891166445127E-4,0.4718079046,0.009450216346729845,0.3554157696,0.012167008095665918,0.0328728376,6.417000857098275E-4,0.339427902,0.006418482608841439,0.1270379707,0.004873494126394326,0.032411268,4.961945183091002E-4,0.3449196243,0.005454874700669118,0.1745193957,0.0058136441239553015,0.0247497114,3.740254002069913E-4,0.2727919697,0.003891203155837536,0.0739916984,0.0037513063058086846,0.0339772517,3.481149235525533E-4,0.3550485953,0.0037357687294585036,0.2338782553,0.005385931024437651,0.0184470908,2.685665653055123E-4,0.1995796332,0.0029452738412582284,0.0397689963,0.0015869880276801083,0.0336231466,3.742499164996567E-4,0.3513654403,0.003843365322214374,0.2286746397,0.005121574660199732,0.0182605851,2.9096563370954997E-4,0.1968018843,0.0033226668505885446,0.0377075202,0.0016106172729733156,0.033482912,4.003823172918604E-4,0.3495689673,0.003949842781681316,0.2193976862,0.005098380429116682,0.0188840578,3.4116564891559643E-4,0.2033593881,0.003845208706949468,0.0390482489,0.0019243687276610999,0.0343087176,3.5921998830800047E-4,0.3587267276,0.003800422344950624,0.2398239388,0.005953549277531849,0.0189719103,2.540452715560752E-4,0.205961545,0.0026818236332764316,0.0429586617,0.0016224931432828923,0.0344542561,3.4544319359338955E-4,0.3598893896,0.0036192164897944417,0.2401869262,0.005706109970899615,0.019029728,2.571867026111576E-4,0.206909253,0.002733524830690221,0.0427078318,0.0015882043319422096,0.0347166048,3.49868546742916E-4,0.3621255376,0.00357459060592958,0.2425754485,0.005798913950042715,0.0191272835,2.610804473720696E-4,0.2082119791,0.0027924652191209116,0.0425806156,0.0015536576199407643,0.0348406499,3.5830294444785126E-4,0.3630344208,0.003581329362122395,0.2438112927,0.00586374521956744,0.019253197,2.6623861478005024E-4,0.2097741954,0.0028546516424951046,0.0426767461,0.0015285646862334612,0.0350013144,3.5477316696728913E-4,0.3646740697,0.00352286020159756,0.2448232292,0.005854412950928556,0.0194041408,2.7218376145538145E-4,0.2115520863,0.0029250160683319333,0.0429044624,0.0015114595594986986,0.0350910309,3.618922491571213E-4,0.365361879,0.003607596152564752,0.2456166881,0.005887041871772274,0.0195750489,2.795836189765058E-4,0.2135403692,0.0030015314424473383,0.0433487861,0.001514400871632079,0.0352326599,3.659221228622287E-4,0.3664771204,0.0036162578724421744,0.2466572753,0.0058816563993487414,0.019782708,2.8730819688968154E-4,0.2158991168,0.003076349297462822,0.0439370501,0.001529794430634391,0.0354371124,3.6052323087423923E-4,0.3686034506,0.0035242512680000557,0.2481465104,0.005752004694017556,0.0200222097,2.9636295315035584E-4,0.2184899956,0.0031623197181815756,0.0445791857,0.0015575329852044867,0.035489101,3.688997153699092E-4,0.3689681352,0.003562674557126991,0.246964632,0.005851984535181206,0.0202745137,3.074101494746066E-4,0.2210748089,0.003263448176392571,0.0453452371,0.0016002431065310046,0.0357200826,3.7224857286496075E-4,0.3711396514,0.0035822741380301983,0.2489849377,0.005704742062530084,0.0205485145,3.202623924222137E-4,0.2238752083,0.0033778183787764554,0.0461332827,0.0016476413444679032,0.036579159,4.157042217731256E-4,0.3784424149,0.003792316838029228,0.2486028075,0.006065381356518318,0.0222311176,4.104217343172752E-4,0.2407897741,0.004168377262196885,0.0522233273,0.002097474195312066,0.0376241222,4.24849385076641E-4,0.3876230439,0.0037666575368620918,0.2527887268,0.006239146335837941,0.0238837251,5.031560394152096E-4,0.2566754798,0.004971372144589459,0.0598556534,0.002864746934722158,0.0380841589,4.6133068400009986E-4,0.3919706537,0.003891174758347407,0.2518151055,0.006489908550973581,0.0252875093,5.47752681417444E-4,0.2700596789,0.005282167168880592,0.0673228403,0.003464203515961497,0.03803164,4.89303586743445E-4,0.3922106113,0.004113985780237943,0.2447589901,0.006498542375025341,0.0263346795,5.487522209522254E-4,0.2802051027,0.005264569498069144,0.0725433071,0.0035969664997049944,0.0433832692,7.369219768740786E-4,0.4598403365,0.009603690800936898,0.3038174289,0.01065464260310969,0.0297837336,5.774694797129975E-4,0.3102629155,0.005597661208040372,0.0842935086,0.0035722155590053634,0.0358505187,5.370763446661936E-4,0.3795483677,0.006443219536846467,0.2005630369,0.0059038765230990395,0.0296327212,4.199499970234552E-4,0.328541032,0.004454036371652122,0.1109738595,0.005351223224646866,0.0343557068,3.518991332754316E-4,0.3590172825,0.0037294972851578804,0.2400372218,0.0058544196125662196,0.0189888895,2.559511672174987E-4,0.2063336951,0.0027144960858325067,0.0427353308,0.0016013116498670708,0.0347177326,3.4919049242497995E-4,0.3621355583,0.0035682569974708938,0.2427609062,0.005798976978743751,0.0191205142,2.634350014709511E-4,0.2081751917,0.0028207708166386007,0.0423811391,0.0015436145892028879,0.0350790128,3.6794564816015966E-4,0.3651123706,0.003629683319519762,0.2452045554,0.005729914484527671,0.0195876431,2.906836768723005E-4,0.2137815332,0.003126900382167619,0.0428491571,0.0015256801761837243,0.0336852708,3.9660433683962656E-4,0.3636392997,0.004766343252431575,0.2249991886,0.006677978661241739,0.0194748168,2.700944279321586E-4,0.2101842842,0.002946586160287868,0.0418019186,0.0016671319683816276,0.0343416176,3.5960255838911933E-4,0.3598095711,0.003773368256611061,0.2350166013,0.005986782274310634,0.0190064484,2.490843230715253E-4,0.2047855136,0.002569284336152774,0.0433868956,0.0017896063813028832,0.0344105574,3.642732490864516E-4,0.3603632794,0.003814046014405175,0.235515445,0.006017279700994462,0.0190538705,2.489618444661752E-4,0.2053157286,0.0025677273998615975,0.0435744878,0.0017882290121793685,0.0343809684,3.6399725273688537E-4,0.360113265,0.0038061504174165266,0.2353227707,0.006023103767992047,0.0190465174,2.492047351075015E-4,0.2052415592,0.002569483605707575,0.0435250448,0.0017872008840642396,0.0344089966,3.6202209877298923E-4,0.3603559391,0.0038137010894929873,0.235604558,0.006006150264520527,0.0190360109,2.4952755358877707E-4,0.2051505921,0.0025733213946182473,0.0434596723,0.00178588129504735,0.0343753742,3.651369606051954E-4,0.3601140599,0.0038329984346461717,0.2352407923,0.006026007301688241,0.0190226707,2.499179865475873E-4,0.2050411697,0.0025779197039473515,0.0433840423,0.0017838483679954416,0.0343425924,3.595358118463305E-4,0.3598165139,0.003772987808090559,0.235023433,0.005985566890445716,0.0190071869,2.4907629353272464E-4,0.2047930662,0.0025692253696396506,0.0433886389,0.0017892836555448662,0.0343437052,3.630261698555629E-4,0.3598203972,0.0038331633150702044,0.235280839,0.006023323169148406,0.0189791569,2.512449004457603E-4,0.2046741616,0.0025913311251169737,0.0431300289,0.0017784600079844357,0.0343282967,3.6316249806388326E-4,0.3595511145,0.0037991816224023827,0.2349319812,0.005971495959975189,0.0189387471,2.523747213965773E-4,0.2043384571,0.0026009509799302254,0.0428815311,0.0017721086309817466,0.0343603078,3.639697789652322E-4,0.3596358281,0.0038371501143426743,0.2358786395,0.005918658462861327,0.0188719946,2.546998233214935E-4,0.2038123783,0.002627977929892106,0.0424453336,0.00176342989653686,0.0342035792,3.559185300037074E-4,0.3577356126,0.0037883545240645043,0.2342859459,0.005370861662712977,0.0187555159,2.6173268806169397E-4,0.2029466294,0.002714820804399436,0.0413618337,0.0017284602974902258,0.0266144285,3.094495112292149E-4,0.2801443824,0.002867996687585256,0.0961310594,0.0031391603973037123,0.0222613832,3.682010320463537E-4,0.2324911458,0.004003231319821526,0.0930045135,0.0041715459963903075,0.0219142771,3.4870474616787193E-4,0.229339999,0.0038747091503750315,0.0915809125,0.003982778803800181,0.029904884,3.474132985364838E-4,0.318502788,0.004465714052646005,0.1463351755,0.006196941826417285,0.0256575061,4.986692290486751E-4,0.2718267927,0.005100291658327002,0.1118867528,0.006314640211445146,,,,,,,0.0218072767,3.3520441524538427E-4,0.2282402913,0.003739231605557484,0.0899044637,0.0038314383722043606,0.0220768823,3.6286774450204303E-4,0.2309566261,0.004027314862287279,0.0939467529,0.004177433302878695,0.0269422142,4.668682897777488E-4,0.2755168586,0.004893386250849201,0.1477209337,0.008511851913655454,0.0222600432,3.682376949743195E-4,0.2324811416,0.004003522074374013,0.0929974518,0.004171820945342693,0.0222586124,3.682729965664059E-4,0.2324698887,0.004003499968777319,0.0929892716,0.004172034275985757,0.0222566479,3.6833137254380056E-4,0.2324553441,0.004003774718937118,0.0929796025,0.004172438615486152,0.0222542431,3.683965254993592E-4,0.2324371862,0.004003989385600317,0.092969336,0.004172789354856054,0.0222507108,3.684969470701216E-4,0.2324099361,0.004004358999889995,0.0929529125,0.004173373335804023,0.0222457859,3.686502407431738E-4,0.232374069,0.004005067664846625,0.0929352687,0.004174592435196519,0.0222394869,3.6888887215528744E-4,0.2323311452,0.004005952446048255,0.0929276266,0.004176889632250294,0.0222309309,3.6930069049488656E-4,0.2322802876,0.004007383685149202,0.0929583541,0.004182533323238442,0.0222273052,3.7065482594996656E-4,0.2323200423,0.004015431234624745,0.0933265793,0.004189940095037159
3,APPNP,0.0769712608,0.5357982212,0.1952088589,0.6657499951,0.002537093612778212,0.0587600002,4.5768875887441235E-4,0.6227910843,0.00654967212919853,0.4766951615,0.00876085914736677,0.0390282941,1.7306357213463496E-4,0.4657029621,0.0021965268038428303,0.1071514369,8.728447742869291E-4,0.0319089767,7.047503103936883E-4,0.3458295586,0.007603994345079433,0.171594456,0.011404454831336744,0.0256092577,3.1576415249359767E-4,0.2637584172,0.003031506226284221,0.0985792397,0.003444578638962972,0.0439669645,5.880867282977911E-4,0.462308295,0.006299408623037563,0.3467637717,0.009303995378330753,0.0231042327,3.4303206847173924E-4,0.2470651108,0.0039115491815903325,0.0731451385,0.0029983518806170834,0.0311025393,6.932402181062492E-4,0.3605904926,0.007100686727352503,0.0885226687,0.006054003138420065,0.0280537272,5.289650271993415E-4,0.3128729693,0.004783670243651834,0.0797273208,0.004319832056920732,0.0471198378,6.198499818504474E-4,0.5071320982,0.007185224909493091,0.2413444877,0.008202467372687318,0.0339245176,4.0590762495917713E-4,0.3668137503,0.004558312297331108,0.144388382,0.004515662742056807,0.0305120874,7.405896299571039E-4,0.3344191079,0.008232550273153514,0.1548577594,0.011715192059885318,0.0250298774,3.6866244723323803E-4,0.2604977227,0.0036155126884025728,0.0950071006,0.003432462672775918,0.0305539541,7.557287873304814E-4,0.3349394899,0.008378119777133769,0.1581419514,0.012068089906857671,0.0246303967,3.551872745468227E-4,0.2566165359,0.0035633537573471425,0.090560756,0.0033078834622761425,0.0306100442,7.665272336975379E-4,0.3357590274,0.008493718973453267,0.1611463378,0.012277963674811878,0.0243323996,3.475154672816737E-4,0.2539985011,0.003596263199489159,0.0890068825,0.003357978260799197,0.0307596396,7.808578615855769E-4,0.3377023775,0.008636589431019632,0.1645936247,0.01257893489131731,0.0241111198,3.4052165863568797E-4,0.2522285466,0.003662812580517873,0.0873986241,0.0033150742073142195,0.0309228117,7.903562487891142E-4,0.3397793064,0.008727880212285226,0.1702051904,0.01294558113797909,0.0239647741,3.319909637324486E-4,0.2513070339,0.0037329302163314013,0.0857919942,0.0031558729378731334,0.0310789359,7.943557137706004E-4,0.3412624203,0.008775953509448417,0.1734705474,0.013108828666208128,0.0239760822,3.3545938651347945E-4,0.2520624057,0.0038754949361339643,0.0869816501,0.0031395845266531685,0.031336807,8.112576656032287E-4,0.3438518357,0.008960175109896011,0.1787520166,0.013422920174090287,0.0241130815,3.5259750424527966E-4,0.2540721524,0.004109234843617483,0.0908874658,0.003347584203571286,0.0315002499,8.163700141479964E-4,0.3453725404,0.009035253123183656,0.1806030418,0.013550368924866954,0.02435081,3.7224991605103153E-4,0.2571107269,0.004344407554546419,0.0971387437,0.003589739127011878,0.0318449699,8.235866681776728E-4,0.349019493,0.009145090212786313,0.1862475154,0.013749601121487124,0.0247582387,3.897152806857848E-4,0.2619126873,0.004563944894496427,0.104110458,0.003755447776231218,0.0321940323,8.363934480852896E-4,0.3525273462,0.00931374827875437,0.1919195968,0.013924535144844154,0.0253077309,4.062203835358339E-4,0.2682751017,0.004764339723403443,0.1109883293,0.0038644228547093547,0.0341730915,8.714057608255754E-4,0.3755043128,0.009700918203963994,0.2245804101,0.014350253029128093,0.0288506433,4.80364444979018E-4,0.3079028298,0.005527742396313345,0.1542706113,0.0055274802577666435,0.0365008073,8.910561149557305E-4,0.3987182351,0.010081759767024802,0.2610588757,0.014510650950250302,0.0325987591,5.163467826955058E-4,0.3478771653,0.005909984517746218,0.2069136158,0.006975537398652523,0.0384846431,8.877460222383427E-4,0.4191657544,0.01018917926037225,0.2943592751,0.014428835192072852,0.035359707,5.34649417843132E-4,0.3773634602,0.0061583957326563545,0.242229667,0.0076716636396547,0.039594719,8.395671503816714E-4,0.4309149797,0.00993404404057079,0.3121537799,0.013737628033980247,0.0371971182,5.417056396235875E-4,0.3970393964,0.006282810835923679,0.2659008973,0.00785390157819666,0.049994661,0.0011041983517466416,0.523376237,0.01170095500375931,0.3901498209,0.017719944271921396,0.0417858029,7.173011919688968E-4,0.4227323236,0.007129706655957172,0.2403908844,0.007832157110273005,0.0395986254,6.993718610295957E-4,0.4293493196,0.008049272078890115,0.3078748817,0.011365899964367099,0.0407972574,5.45818651202027E-4,0.4360129877,0.006361448655770163,0.3123966992,0.008047852260075355,0.0305822125,7.652091217438538E-4,0.3355383658,0.008493605889138016,0.16080969,0.012291106947708168,0.0243131372,3.4822406579672235E-4,0.2536716197,0.003618231059509605,0.0891755542,0.00337736154416432,0.0311454618,7.977681367414972E-4,0.3419990007,0.008831399549335314,0.1752041042,0.013151847322714781,0.0239980729,3.435462123208463E-4,0.2523122266,0.00397282896686983,0.0885530211,0.0031991895848792707,0.0333249856,8.658631531598974E-4,0.3656128398,0.009727021383753611,0.211408082,0.014309316265985597,0.0274133014,4.589052189722841E-4,0.2921620499,0.00530309041974583,0.1383855399,0.004887601354447803,0.0309151309,7.646992873018779E-4,0.3382940177,0.008438856913113291,0.1607912839,0.012176818139399142,0.0252933561,3.657758876689386E-4,0.2635052714,0.0035910072403157306,0.0969060503,0.003426739266416399,0.0312041827,7.718011401909174E-4,0.341242992,0.008511436835223533,0.1665434755,0.012335877309701163,0.0251755197,3.50158535523554E-4,0.2627793979,0.0035403115682097813,0.0942793321,0.003249477496460008,0.0316689743,7.959189657245266E-4,0.3460378443,0.008765556114702592,0.1752338838,0.013027819502894566,0.0251157393,3.408518739863403E-4,0.2626696806,0.0035618236901901815,0.09330546,0.0032444589687650543,0.0322243283,8.099240705152552E-4,0.3517273726,0.008882613466767537,0.1846293089,0.013423749029239186,0.025152256,3.34894013084737E-4,0.2634823224,0.0036172832346942365,0.0944246778,0.0033304897537749607,0.0328997077,8.236376630533598E-4,0.358445726,0.009022161714356488,0.1973873256,0.013892749799805653,0.0252322087,3.273285810924552E-4,0.2648036568,0.003687273654070172,0.0949562457,0.003270063607944041,0.0336567938,8.429614463307323E-4,0.365719904,0.009249641884959655,0.2113151068,0.014461570177542961,0.025388625,3.2528602798152887E-4,0.2671552042,0.0038096023414524514,0.0954721256,0.0032932043665706507,0.0344376548,8.474851031139132E-4,0.3735794588,0.009277664037892297,0.2244161642,0.014638547981271913,0.0256519393,3.3192167750841465E-4,0.2705859812,0.003983213903369991,0.0986052963,0.0034175053767331516,0.0353011697,8.642268220785559E-4,0.3820651494,0.009433527813071841,0.2408691927,0.0150788182229245,0.0259947636,3.4133414713444655E-4,0.2748879544,0.004160655236858733,0.1042457057,0.0035117188099276966,0.0361636826,8.767057659214978E-4,0.3907235001,0.009588973980567472,0.2571428497,0.01552081347739222,0.0264890335,3.452911814686266E-4,0.2807430626,0.004265846692041335,0.1112643391,0.003592208234498663,0.036973053,8.714028918932964E-4,0.3990041433,0.009522908221756629,0.27058508,0.015449462191286789,0.0270927701,3.499342795440309E-4,0.2877674476,0.004337932802614628,0.1203861225,0.00385417228468059,0.0411296709,8.898449303108942E-4,0.4412670152,0.009733729295598887,0.3426670438,0.01558952000543955,0.0311488465,4.387368231639556E-4,0.3328240428,0.005224565340772379,0.1682137344,0.004714874229499659,0.0444640934,8.977566485412402E-4,0.4753308608,0.009871884318609086,0.4012314954,0.015362373481985133,0.0359847208,5.308775753410574E-4,0.3840002257,0.006093336360320182,0.2370567486,0.007144234038719616,0.0470221607,8.773705032652967E-4,0.5022114482,0.009828931274558797,0.4473768395,0.014716342072675533,0.0399515785,5.622686190781058E-4,0.4259765337,0.006220154338921181,0.3026790533,0.008563084490999724,0.0485074814,8.644125172624468E-4,0.5183221985,0.009812373667976573,0.4695833105,0.014512515598613496,0.0427804904,5.585105191489234E-4,0.4559161287,0.006034738851019156,0.3510778695,0.008703701339085573,0.0453199115,9.875758198740995E-4,0.4722102081,0.010402170734995653,0.3136872564,0.015834371443161233,0.0350102129,5.472878584437993E-4,0.3593909567,0.005570859987470516,0.1533229247,0.004939195683509614,0.048137748,7.430921880897417E-4,0.5182287547,0.008368410721277966,0.4409552434,0.012745571583887479,0.0508478461,7.023403733233624E-4,0.5414573109,0.007339482543068005,0.4487971429,0.009954127485621229,0.0310589044,7.687528861734439E-4,0.3397834243,0.008476848235045853,0.1639105987,0.012271493470641624,0.0252122338,3.5640005611671836E-4,0.2628629252,0.0035526656189402346,0.09515383,0.003303917674519146,0.0317689501,8.037512052868101E-4,0.3470985708,0.008846727530561796,0.1773800939,0.013249034342169999,0.0250841906,3.4116271777555064E-4,0.2622986853,0.0035957412309564215,0.0933185768,0.003290061093657685,0.034280054,8.563363825039783E-4,0.3721997897,0.009386803342991691,0.2226398174,0.01463654655306367,0.025489838,3.42061397997494E-4,0.2686711066,0.004114739116882139,0.098814421,0.0034679361297463365,0.0291566671,5.708353527944814E-4,0.3274355028,0.006994930950338252,0.1206999126,0.009020495496368257,0.0256956329,4.3867527853755334E-4,0.2703957035,0.004372785382339271,0.1062022608,0.005077535721193894,0.0318511002,7.052836308890204E-4,0.3453269075,0.007611223423340034,0.1711475172,0.011394934137589388,0.0255496864,3.186392945008509E-4,0.2631657763,0.0030603759572967503,0.0982586115,0.0034572535342378345,0.0319077599,7.046254324107242E-4,0.3458379206,0.007603104957844525,0.1715129168,0.011372932823155161,0.0255965479,3.156437865696076E-4,0.2636290779,0.003033147375252314,0.0984275631,0.0034346231234299927,0.0319049075,7.055281709471282E-4,0.3458023166,0.007609857883035661,0.171655205,0.011411129260507042,0.0255804706,3.1554555930958685E-4,0.2634664979,0.003035777495140248,0.0982435253,0.003422867219159984,0.031909458,7.063363221582195E-4,0.3458676472,0.007620130773156062,0.1717120239,0.011413714907951749,0.0255601547,3.153474274510575E-4,0.2632619968,0.0030387025191683376,0.097963118,0.0034005230480030567,0.0319083255,7.067184729437883E-4,0.3458621985,0.007626472775798783,0.1717410551,0.011405685643572683,0.0255332124,3.1502063424480625E-4,0.2629932323,0.003042491906316268,0.0975763354,0.003366696749040519,0.0318519031,7.052609446155374E-4,0.3453331078,0.0076110567597410545,0.1711485734,0.011394421968665195,0.0255505414,3.185639653193688E-4,0.2631749311,0.003059640665176223,0.0982641187,0.0034569285500281894,0.0319179963,7.094899576456315E-4,0.3459964452,0.007656847850127362,0.1723203155,0.0114445570032221,0.0254452121,3.1433580769616435E-4,0.2620892489,0.0030579852844642664,0.0964881382,0.003281077719286759,0.0319062823,7.07695556012612E-4,0.345942155,0.007647927366286895,0.1726335723,0.011422938982591127,0.0253635399,3.139649661984598E-4,0.2612514636,0.0030770736097792658,0.0956160698,0.003222913278386497,0.0319028478,7.0950546157165E-4,0.3459947398,0.007664621321370026,0.1737895503,0.0115066606363445,0.0252134688,3.1449483302591795E-4,0.2596882478,0.003129935782088827,0.0941712787,0.003122920267954339,0.0319043156,7.134633837836389E-4,0.3461272433,0.00769712290404668,0.1758801145,0.011531474407030525,0.024906932,3.238456422433379E-4,0.2565845135,0.0033387371864224353,0.0929222632,0.0031754618561714767,0.0343910578,7.093778964698576E-4,0.374435705,0.007647216944745323,0.1752916097,0.011527324798061343,0.0320013234,3.784785330768444E-4,0.336762493,0.003722303856484583,0.1602871132,0.005379791538712258,0.0319083873,7.047808169920631E-4,0.3458255224,0.007604135322309829,0.1715977078,0.011405768233661424,0.0256086618,3.157863201596928E-4,0.2637524728,0.0030317392697921763,0.0985755972,0.003444466431829464,0.0319083952,7.047815264321277E-4,0.3458255829,0.007604142357952013,0.1715980961,0.011405812772441954,0.0256086633,3.157879035048683E-4,0.2637525356,0.0030317448771293404,0.0985756728,0.0034444690447150194,0.043557783,6.259185250493869E-4,0.4584956724,0.006657655968882742,0.3442358651,0.009437537125754791,0.0226287995,3.831866385979553E-4,0.2429867335,0.00440469340590239,0.0716414215,0.0030977653235840833,0.043508612,6.383705820289654E-4,0.4578858269,0.006820423300646376,0.3442740065,0.009577425123695825,0.0222897395,3.8978712138807255E-4,0.239565696,0.004521762377657632,0.0693750519,0.0031071755663302967,0.0435296312,6.668785496625304E-4,0.4577986515,0.007094837982646257,0.3456772347,0.010067564005259664,0.0219865593,3.940748659836098E-4,0.2364502963,0.0046096579048775415,0.0673397741,0.003110078294834392,0.0435573056,6.917412811159964E-4,0.4579065585,0.00736062076186513,0.3473157794,0.01044794108903759,0.0217312858,3.980615530291766E-4,0.2337931712,0.004685467319275634,0.0657489736,0.0031250249599003204,0.0435843776,7.147300189582077E-4,0.4579912753,0.007598910053422135,0.3473655912,0.010642752510511555,0.0215085571,4.019179020645883E-4,0.231457685,0.004759307827825386,0.064227666,0.0031370937187148234,0.0435015218,7.309418581528903E-4,0.4572023789,0.007800666702276159,0.3465784066,0.010831479400340472,0.0213264061,4.065009225081783E-4,0.2296989383,0.00483398986345648,0.0630027388,0.0031729809328138103,0.0435089062,7.46864780264808E-4,0.4573709848,0.007979465834252315,0.3472004943,0.010964444399968472,0.0212021946,4.084764375089462E-4,0.228732182,0.004863733031324808,0.0623852045,0.003216734835201683,0.043653414,7.715030784125233E-4,0.4589235712,0.008292315478803252,0.3513628559,0.011444719393676719,0.0211303762,4.0830748217489236E-4,0.2284797912,0.00486127030723452,0.0622104842,0.0032857887941862606,0.043505931,7.803704248624495E-4,0.4577818921,0.008463170623353874,0.3507592091,0.01140723095233896,0.0211053862,4.075536774462966E-4,0.2287732132,0.004852486269944512,0.0624230372,0.0033799488161805054,0.0434959651,7.929993694827254E-4,0.4579968433,0.00863504174859624,0.351870921,0.011506033286932556,0.0211094728,4.076088811593781E-4,0.2293574314,0.004859483100083794,0.0629283402,0.0034764100736248017,0.0432131253,8.367592246279691E-4,0.4558861363,0.009222953485733298,0.3516074725,0.012423976255611566,0.0217187872,3.9992499296743133E-4,0.2378401453,0.004782977315438575,0.0664177018,0.0038121979224589064,0.0430157435,8.618456938454818E-4,0.4546942772,0.00942435769694678,0.3539108639,0.012426872333777313,0.0231720498,3.8258201735052837E-4,0.2539711548,0.00449716955428634,0.0747388135,0.004219469397921971,0.0426502073,8.373111727428459E-4,0.4520005897,0.009117222164672747,0.3490898614,0.01209149974155398,0.0247876578,3.776201795455322E-4,0.2711442841,0.004286617431028806,0.0858967851,0.004547712501906865,0.0424326219,8.527502565229752E-4,0.4497176122,0.009046804131846782,0.3463552582,0.01237637875147654,0.0261839612,3.837421008959012E-4,0.2858912518,0.004216863644938024,0.0939277414,0.00483692743381581,0.0547654458,6.64326726844555E-4,0.5644463041,0.007479503258906972,0.4555080671,0.011505535798040872,0.0433048937,9.497694457077465E-4,0.4496357122,0.00929625349267112,0.2635846525,0.01219856938333344,0.0421238909,8.548262981448336E-4,0.4466757327,0.008767279053389369,0.3373065577,0.012667706303826277,0.0296305516,4.243430216228376E-4,0.3215223313,0.004382631857685516,0.121012958,0.005620583688550505,0.0434933049,6.648067388346782E-4,0.4575294457,0.007091400989931397,0.3449195153,0.009961327873330945,0.0219987366,3.979007413916189E-4,0.236563845,0.004648466413775623,0.0675269713,0.0031612076806182793,0.0434932685,7.398222759555163E-4,0.4570901883,0.007919230644450255,0.3463309971,0.01088249640477772,0.0212974029,4.123505789980172E-4,0.2293449659,0.004891689892051621,0.062933232,0.0032464623823478997,0.0433172693,8.194278491728237E-4,0.4567976863,0.009055903488885027,0.352093852,0.01216936670496867,0.0213357514,4.043735896420537E-4,0.2329459206,0.004794932950521832,0.0644193817,0.003695468170611134,0.0436541191,6.150577208685376E-4,0.4595475871,0.006559531995500898,0.3456746698,0.009224728668096423,0.0230135337,3.840664005090786E-4,0.2472872341,0.0044154603384018755,0.0749103489,0.003275334486735668,0.0437650374,6.232166557466191E-4,0.4604455389,0.00666026163149767,0.3488448582,0.009505121303802492,0.0231116249,3.9280274948121227E-4,0.2486678334,0.004548097624282047,0.0760287505,0.00338308779076157,0.0438346761,6.295291891564679E-4,0.4610182726,0.006753313038798068,0.3514486961,0.00975509015847624,0.0232810277,4.0080044910154484E-4,0.2505277949,0.00465824376777343,0.0779841627,0.0034947710940775507,0.0438190492,6.231251880641642E-4,0.4607800076,0.006737571446745481,0.3525156083,0.009733540774045178,0.0235234077,4.091307859352557E-4,0.2531084033,0.0047693766888347155,0.0809743835,0.0036343729858119957,0.0439415756,6.290484877972444E-4,0.4617807931,0.006832589699374609,0.3562808848,0.00989594856494313,0.0238343005,4.1730085070605834E-4,0.2564071604,0.004881517387042681,0.084778927,0.0037382225722928804,0.0440068439,6.360990488909726E-4,0.4621519478,0.006938269885209136,0.3591697035,0.010120401721275693,0.0242627122,4.2540803941627624E-4,0.2610440071,0.004992383999653873,0.0890961115,0.003859188515737473,0.0442008306,6.434151070654154E-4,0.4640153461,0.007006836661432889,0.3631887655,0.010267698963253646,0.0247951319,4.354434521266797E-4,0.266913837,0.005110829580410601,0.0933000146,0.003966612156488204,0.0443591272,6.440714246106561E-4,0.4652495657,0.007032823757211608,0.3670802969,0.010387127947609003,0.0254051257,4.450505589256124E-4,0.2736118491,0.005209485483231526,0.097960759,0.0041415483819460565,0.0446081838,6.456082403439411E-4,0.4676016547,0.007073802230766704,0.3726694779,0.010452065154791182,0.0260884571,4.566475665105421E-4,0.2810262813,0.005328906454423835,0.1038671489,0.004404812595332519,0.0447643596,6.49401262702807E-4,0.4690960625,0.007129079393582316,0.3766157607,0.010454073751413847,0.026817522,4.6798504249601823E-4,0.2888828392,0.005448063050295949,0.1108911741,0.004713536464269689,0.0463045117,6.882085439748623E-4,0.4838736377,0.007701137318604311,0.4077078599,0.01071081224744417,0.0305374161,5.056560095559035E-4,0.3282820012,0.0057296401283152155,0.147608453,0.0058063457527088415,0.0476077636,7.33816734614304E-4,0.496199069,0.008247344057331426,0.4332881078,0.011032754189231263,0.0339634168,5.406218641527551E-4,0.3638997686,0.005904911769027544,0.1818866596,0.006911243809908605,0.048686219,7.587753290665163E-4,0.5067752678,0.008592801871333936,0.4550828484,0.011446143717427281,0.03640056,5.87160114449202E-4,0.3891081063,0.006257619755146521,0.2036339033,0.007821593252017136,0.0492597155,7.566888396163908E-4,0.5129361493,0.00865279839127204,0.4656117221,0.011360320153939323,0.0372945369,6.47837942698635E-4,0.3983965717,0.006823752559992193,0.2064242341,0.00839503841563575,0.051799168,7.040028409033589E-4,0.5321666446,0.007134747788114167,0.4023063645,0.009642601671748139,0.0368468465,8.848655265067116E-4,0.3834572191,0.008691581961875526,0.1598329333,0.00776849264658209,0.0469906403,7.869498078022511E-4,0.4986773173,0.007889816664536635,0.4141266258,0.011322381419118507,0.0370805929,7.557115851963631E-4,0.3964217845,0.007336783968470109,0.2089610068,0.010190173109422627,0.0436360641,6.106029806674711E-4,0.4593291597,0.006537378832529135,0.3460976697,0.009205631102754444,0.0230539772,3.909705871290064E-4,0.2478699905,0.004509611624075847,0.0754757776,0.0033474049650438174,0.0437799151,6.26747955720639E-4,0.4605099746,0.006733588196496724,0.3508275309,0.009674043466927363,0.0232919762,4.057351352791621E-4,0.2506508859,0.00471725343817777,0.0785541453,0.003567162177417786,0.0440926156,6.434042275272987E-4,0.4630461649,0.00706651526567374,0.3615709045,0.01022239595202612,0.0244367742,4.399886362168914E-4,0.2632595195,0.0051664472318993055,0.090342259,0.0039910843138174865,0.0434822666,5.482763901537253E-4,0.4619114992,0.00669310227024808,0.3302292273,0.008765850728822617,0.0230799003,3.390457196308486E-4,0.247828608,0.003667894491394211,0.0676087248,0.0032474476131263454,0.0439436957,5.90803689900461E-4,0.4620784727,0.0063236209563825065,0.3465205234,0.009327119759068176,0.0230438538,3.4383280820771015E-4,0.2464314917,0.0039191348535104024,0.072720664,0.0029847038379041896,0.0439612687,5.884887424581714E-4,0.4622460141,0.0063046233828833904,0.3466906374,0.009310651856878766,0.0230970635,3.433365695640358E-4,0.2470007038,0.003914579415467261,0.073085024,0.002996271516401676,0.043950885,5.852751489684148E-4,0.4621831946,0.006280888312969751,0.346538516,0.00926900587981257,0.0230860483,3.4371936227102484E-4,0.2468990219,0.00391910653083072,0.0730116907,0.002994254498201514,0.0438859523,5.826834475081646E-4,0.4614599839,0.006258033636854312,0.3454453488,0.009187544666558089,0.0230739175,3.4442415710864415E-4,0.2467934788,0.00392636383948304,0.0729333949,0.0029921161407940036,0.043895791,5.85210218639422E-4,0.4615797551,0.006279190075160967,0.345834136,0.009216454253127936,0.023056184,3.449478221412624E-4,0.2466268787,0.003931718072293587,0.072792461,0.0029880796508794743,0.0439430301,5.907799928907546E-4,0.4620742869,0.006323349112614296,0.3465087541,0.009326565659448283,0.0230447011,3.4382699137793123E-4,0.2464424707,0.003918942969730486,0.0727262642,0.0029848906177613946,0.0438420149,5.85758482653047E-4,0.4610375886,0.006286437544428481,0.3451123979,0.0091945148322247,0.0229996182,3.470648354414489E-4,0.2461135501,0.0039551213634982174,0.0724152923,0.002981078663839651,0.043795261,5.892036999204943E-4,0.4605422418,0.0063251061651169145,0.3445982245,0.009196892083742202,0.0229436001,3.493365139804312E-4,0.2456104582,0.003980049622806228,0.0720336621,0.0029730923295451153,0.0437410574,5.941153086733248E-4,0.4600223521,0.006386627748663609,0.3440860504,0.009253764369163503,0.0228421582,3.536848880006043E-4,0.2446925171,0.004028380443801206,0.0713895752,0.0029659199247451034,0.0437023054,6.242603623489161E-4,0.4593975588,0.006668707970814137,0.3443431875,0.009609559407173672,0.0225849237,3.6564600367021654E-4,0.2423791573,0.004160336164302111,0.0696144831,0.002956915791834458,0.0308221918,3.883967044144427E-4,0.3204144203,0.004451626444345932,0.1499152624,0.005490952831704166,0.0299230574,2.9259186591564705E-4,0.308808617,0.0032073498406004915,0.1857179378,0.0050283959669063455,0.0297559399,3.181289046911644E-4,0.3080460603,0.0035560061867212773,0.1847161424,0.005146283124741584,0.0403989358,4.021691186553239E-4,0.4084473153,0.004000138497602302,0.2793951574,0.0072357001734455525,0.0350557815,5.168316940745798E-4,0.3606481851,0.005737660324557389,0.2266991013,0.007982752407534634,,,,,,,0.0294835688,2.965484783302723E-4,0.305590957,0.003283391691528746,0.1789949837,0.004865300504593729,0.0300941872,3.4518256039377194E-4,0.3110192319,0.00388862584983436,0.1905642185,0.005406724886657356,0.0412152727,5.127348242512888E-4,0.4177648524,0.004675671395639347,0.3063402312,0.008656794787910822,0.029923039,2.9281393409467385E-4,0.3088041426,0.0032105412316305796,0.1857631683,0.0050344805094468285,0.0299230692,2.930733696534027E-4,0.3087994904,0.0032144050771488026,0.1858181586,0.005042173836749384,0.0299232014,2.933734821008879E-4,0.3087947429,0.0032189855544876244,0.1858787844,0.005049962376097469,0.0299230621,2.937686164313676E-4,0.3087853505,0.0032250928668799603,0.1859595828,0.005060062647833523,0.0299232509,2.943365420738648E-4,0.3087762162,0.0032336567535840906,0.1860803762,0.0050746335828313754,0.0299240121,2.9519315710226074E-4,0.3087681267,0.003246565877970136,0.1862758305,0.005097806096743971,0.0299258008,2.9660411325536267E-4,0.3087619344,0.003267573258551367,0.1866235628,0.005139064700896458,0.0299303576,2.994177683438309E-4,0.3087579335,0.0033090874875107185,0.1873240782,0.005222647795898169,0.0299535296,3.077937621200274E-4,0.3088589849,0.003432794051497992,0.1894412357,0.005474317217699391

==> tables/quantification_acc_comp/zipf_AmazonPhotos.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.0924342138,0.6660244265,0.2107393138,0.7609200001,0.001765476422952173,0.0466600003,3.7835300976733354E-4,0.5922427267,0.007038936141207704,0.1672111784,0.00328325646272112,0.0497419785,2.80035712008308E-4,1.1049820034,0.0058779618916763995,0.1316429716,0.001264069222788056,0.0267969138,4.5233394743264625E-4,0.3954591392,0.014627057496297743,0.0771347169,0.004307899023886237,0.0190509797,1.3057947771376633E-4,0.3036104294,0.005687156143451664,0.0255319428,4.16877679901431E-4,0.021536983,3.0638048240708805E-4,0.5099373426,0.01786849134650153,0.0454561406,0.001562385675817594,0.0163039458,1.7136802502217268E-4,0.359541548,0.01494824267263547,0.0248850633,6.095235844493632E-4,0.0451904144,7.970006273523252E-4,1.2329464564,0.03017811466940902,0.137387966,0.005877673179073502,0.0323192499,4.668308044677429E-4,0.6794765496,0.021459619661121677,0.065711617,0.0018966175154732702,0.0364172296,7.561706156681838E-4,0.8845886548,0.02674083801977791,0.1050084548,0.003710386907048913,0.0233983038,3.9965485109028765E-4,0.355213091,0.012497127509952036,0.0426048699,9.964431744961676E-4,0.026823785,4.564022348762109E-4,0.4009574138,0.015139166258417273,0.0768336201,0.004326138462878875,0.019104244,1.31057239403247E-4,0.3064548589,0.006069155048274842,0.0255094199,4.1935784242100446E-4,0.0268802654,4.5641647647735065E-4,0.4028230994,0.015240344353064992,0.0770505778,0.004335273809115176,0.0191541632,1.3317282004973838E-4,0.3044261282,0.0059720680672611225,0.0255446783,4.311902132470077E-4,0.0269515834,4.563080100107821E-4,0.4048122923,0.015341341955643906,0.0774373184,0.004356015725407795,0.0192376276,1.3522573719525435E-4,0.3027596944,0.005887993885866391,0.025656998,4.413286757055335E-4,0.0270463773,4.5651944098800437E-4,0.407179571,0.015454056522479786,0.0780347596,0.004389662173789687,0.0193443374,1.3750272724568046E-4,0.3013633133,0.005813308954459586,0.0258402969,4.5116072524101653E-4,0.0271558788,4.566366170162003E-4,0.4097216151,0.015567766731294504,0.078643527,0.004445223841383019,0.0194715226,1.4017132374348186E-4,0.3002760526,0.005748473797452676,0.0260837467,4.612981682166102E-4,0.0272745173,4.5639894828976106E-4,0.412483336,0.015697706775194904,0.0791295489,0.00441858008867102,0.0196105434,1.4328642643321105E-4,0.2993598485,0.005698792679155823,0.0263777545,4.7236638322387E-4,0.0274107167,4.5626965711079235E-4,0.4154526641,0.01584889522963667,0.0799445838,0.004436995267069822,0.0197627884,1.4654692081377896E-4,0.2987864681,0.005648588761805908,0.0267088645,4.8346044305609947E-4,0.027557006,4.5628390284996903E-4,0.4186536577,0.016013059763830273,0.0810024295,0.0045032392785638205,0.0199247785,1.4970637928959473E-4,0.2984723481,0.005580292555054798,0.0270723663,4.952151047777117E-4,0.0277048956,4.555842402893234E-4,0.421960262,0.01618744677211326,0.0820975456,0.004541430281310063,0.0200964761,1.528953890737062E-4,0.2985203514,0.0054982964634512025,0.0274597218,5.065520703738165E-4,0.0278658498,4.556094819030877E-4,0.4254979934,0.016372796889963546,0.0831231872,0.004546608406273846,0.0202735996,1.5624019969265272E-4,0.2986866167,0.005426640489289852,0.0278790172,5.19144488557858E-4,0.0287723801,4.6271157322893923E-4,0.4465550526,0.017444048010711276,0.0892426552,0.004774943559875865,0.0211942845,1.726759971738979E-4,0.3021238095,0.005107924040155649,0.0302852884,5.929721747266055E-4,0.0297018828,4.7916907245772867E-4,0.4713385948,0.018762002531712868,0.0955302497,0.0048761626305938565,0.0220894395,1.8908728143373369E-4,0.3076988116,0.005072453745476641,0.0329532518,6.787473756855344E-4,0.0306900686,5.179430470621263E-4,0.5093869597,0.020997616269472115,0.1029355277,0.005261115090928918,0.0228702803,2.0431103739152224E-4,0.3151291396,0.005250865738142616,0.0356132468,7.644808696102213E-4,0.0315465543,5.500972641269905E-4,0.5486087139,0.022719646146012046,0.1101463875,0.005645441789621074,0.0235115302,2.1674178185112348E-4,0.3242802197,0.0056479503361839154,0.037996283,8.279758450582963E-4,0.0408433456,0.0011096544507187812,0.6057808114,0.025409997323888094,0.233181132,0.015062437850494189,0.0372747779,0.0012714873180649504,0.5149700678,0.014290858301725618,0.1696328653,0.011956026681134498,0.0358121378,7.210811327444367E-4,0.9350496171,0.05266348085723161,0.1428557131,0.006977511519159248,0.024979302,2.485316881204487E-4,0.3742521224,0.00995351817198321,0.0442541256,9.79193035105949E-4,0.0269812478,4.558420779173419E-4,0.4054442424,0.015322494509706961,0.0777135375,0.004373379585629402,0.0192564981,1.3584918107960753E-4,0.3023748933,0.005837504004281282,0.0257447886,4.4680420767938164E-4,0.0273706578,4.547526800360829E-4,0.4142949744,0.01572117355670371,0.0798033438,0.004435323888962338,0.0196963494,1.4517575555167604E-4,0.2989147379,0.005638495987406571,0.0266150669,4.825919601485296E-4,0.0285152533,4.584659202165413E-4,0.4396612497,0.017020924974865497,0.0877684506,0.004763039575733126,0.0209157849,1.6871573726241426E-4,0.3006823394,0.005154174618695024,0.0295455844,5.75741261331859E-4,0.0268410632,4.5354492610986177E-4,0.4017008389,0.01511655298009437,0.0768138875,0.004308246046826945,0.0191778664,1.2920526305069775E-4,0.3087324785,0.006188479215445423,0.0256487521,4.0868692173838886E-4,0.0268904922,4.536000440917086E-4,0.4039433679,0.015224351316230194,0.0770450506,0.004317168748149648,0.0192492481,1.301191761424887E-4,0.3085782785,0.006233222120220007,0.0258253703,4.1810046639533904E-4,0.0269551319,4.5320745801453885E-4,0.4063833046,0.015317924957382446,0.0772875074,0.004318346442794973,0.0193417318,1.317649422266788E-4,0.3088181659,0.006263195111123395,0.0260890285,4.2844602927323295E-4,0.0270327442,4.526643348000812E-4,0.4090268131,0.015404772637075823,0.0775920719,0.004318073181408578,0.0194521285,1.3384692749555366E-4,0.3091594351,0.006285866209202992,0.0264144427,4.403521318217956E-4,0.0271222391,4.520818509960337E-4,0.4116804254,0.015482579048724408,0.0780048306,0.00432317533764246,0.0195708974,1.3660161053223347E-4,0.3094108863,0.006309844451331586,0.0267927744,4.529481206495949E-4,0.0272204445,4.5144434872971883E-4,0.4143978318,0.015555966090217605,0.0784961963,0.004330637712854771,0.0196971659,1.4023551618616448E-4,0.3095147315,0.006355347748156666,0.027223761,4.677157256282923E-4,0.0273248248,4.505851750779202E-4,0.4170233593,0.0156268806548204,0.0790493151,0.004339359975848973,0.01983077,1.4437451298619157E-4,0.3095545998,0.006410769532591232,0.0276932352,4.8322872431179006E-4,0.0274353277,4.495097329313349E-4,0.4195313503,0.015701120310347285,0.079642557,0.004349574002129404,0.0199720191,1.4878507989714561E-4,0.3095548945,0.006459398114375673,0.0282055233,5.001709707689962E-4,0.0275526026,4.4833804210662293E-4,0.4221352931,0.015765328572535365,0.0802986226,0.004364211154378303,0.0201181211,1.531502530197061E-4,0.3096565889,0.006476320097092175,0.0287531543,5.18645350890182E-4,0.0276802719,4.4741144375172166E-4,0.4248519314,0.015832609323797514,0.0810702236,0.004385222685337656,0.0202668837,1.5758172482873767E-4,0.3098658727,0.006454574191997486,0.0293109879,5.371238218511631E-4,0.0284447611,4.429661386607333E-4,0.4389720749,0.016141603575853296,0.0864266232,0.0044712219806222996,0.0210352898,1.8161222425817046E-4,0.3102855785,0.006116418232920309,0.0319041129,6.164989862116563E-4,0.0294466918,4.511064176001046E-4,0.4535389948,0.016544778874315606,0.0943563285,0.004751423260455755,0.0219543796,2.1126523613694705E-4,0.3113672248,0.005838467093338799,0.0348790673,7.441565695470275E-4,0.0306571212,4.7303593943800933E-4,0.4705958016,0.017233071519610194,0.1031805464,0.004963578447048056,0.0230460915,2.496237168219398E-4,0.3129488166,0.005706119171556094,0.0388223434,9.866336706194452E-4,0.0322140718,5.212043745019798E-4,0.4968856697,0.018490976366866085,0.1154550372,0.005450117154704108,0.0242676254,2.986787571957537E-4,0.3162472607,0.005676071616884339,0.044428386,0.00146602592064397,0.0395124799,0.001040815065225326,0.5570036864,0.02602615221272634,0.2009035808,0.01264498967971109,0.0329274591,0.0010947191420633878,0.3730930254,0.006810787032348023,0.1056543571,0.007877182046899767,0.0446407993,7.634336906372419E-4,1.0252681688,0.05155888518965475,0.2492480696,0.009585618446401881,0.0312130064,6.131834961901698E-4,0.3669727466,0.007601104196102037,0.0817893947,0.004121455689437896,0.026864836,4.5234942246011545E-4,0.4029324924,0.01516711571130121,0.0770180513,0.004318164193265467,0.019202232,1.2985376390386226E-4,0.3078377132,0.0061908699711752955,0.0257161555,4.153456391970427E-4,0.0269604215,4.5011442989533227E-4,0.4069225699,0.015330681785230558,0.0774693986,0.004315904424335645,0.0193276335,1.3286082944193899E-4,0.3070265331,0.006204445422437045,0.0260714503,4.338548144252867E-4,0.0273720883,4.430598153748543E-4,0.4174880127,0.015636078600467573,0.080004694,0.004370697427184819,0.0197808224,1.461642911247477E-4,0.3041498968,0.006250368549133723,0.0274904821,4.956309110618505E-4,0.0273205608,4.571181466535758E-4,0.4093798202,0.01701706293694655,0.0776168751,0.004328171669423476,0.0195932651,1.5341773039645711E-4,0.3052608167,0.007013392403109924,0.0260410822,4.7142761904665705E-4,0.0267781268,4.5234168501255773E-4,0.3951954621,0.014654604361769717,0.0770381327,0.0043062619520879124,0.0190247106,1.3041855696180663E-4,0.3033652954,0.0057006974134749516,0.025480773,4.1771641097759136E-4,0.0267975852,4.522289243292605E-4,0.3955090216,0.01463794377636422,0.0771641666,0.0043095391865024275,0.0190493416,1.3077461527376022E-4,0.3033434184,0.005676545516421057,0.0255312496,4.1807296013973445E-4,0.0267989661,4.5211613552272165E-4,0.3956640483,0.014646971086200722,0.0772026887,0.00431141728437413,0.0190474138,1.3101908257959983E-4,0.3030207705,0.005665720783801475,0.0255302333,4.196581942486051E-4,0.0268010169,4.519955751995809E-4,0.3958697241,0.014661511211331524,0.0772587103,0.004314623969710454,0.0190449405,1.3130879635424276E-4,0.3025634278,0.005649683796461533,0.0255282224,4.215080070413847E-4,0.0268051048,4.518041611140827E-4,0.3961628554,0.014677045206716508,0.0773392924,0.004319582039966367,0.0190425822,1.3175735273600483E-4,0.3020265294,0.005629456545706699,0.0255276217,4.245126617664071E-4,0.0267795872,4.523007848766128E-4,0.3952219695,0.01465288759937781,0.0770412287,0.004306161283556388,0.0190264853,1.303763782285733E-4,0.3033760807,0.005699697886730489,0.0254819819,4.175320346991354E-4,0.026823459,4.5109644201656035E-4,0.3971077665,0.014746866073847691,0.0776636776,0.004334932410084383,0.0190372803,1.3324788928909906E-4,0.3002080863,0.005562249275248279,0.0255351887,4.346757412140687E-4,0.0268444092,4.498633125739417E-4,0.3979475336,0.014811057828527981,0.0779370853,0.0043332765893720655,0.0190379112,1.3462540622037134E-4,0.298547915,0.005494589338613033,0.0255617547,4.439414375793276E-4,0.0269044521,4.473812691653507E-4,0.3998225199,0.01495545315261293,0.0786961708,0.004351885338563046,0.0190529281,1.375099996363901E-4,0.2955711908,0.005357666562973101,0.0256581133,4.617856645674484E-4,0.0271477203,4.4363273098363697E-4,0.4055840101,0.015292309080057204,0.0817562674,0.004515411941340457,0.0191732839,1.4892615619829848E-4,0.2881097693,0.005021415338328428,0.0261459647,5.206034959544548E-4,0.0419932118,0.001043215222281577,0.5109540727,0.019988179757046413,0.1788280885,0.009282988311960757,0.0340088707,7.093708480054703E-4,0.3575573846,0.008112749965332348,0.1016592988,0.004889015238266291,0.0267967404,4.523295258989844E-4,0.3954557022,0.014627185546098743,0.0771337084,0.004307870819790212,0.0190507178,1.3058330674324342E-4,0.3036080253,0.005687229114428221,0.0255314803,4.1690286638496505E-4,0.0267967498,4.523295258989844E-4,0.3954558267,0.014627179051341376,0.0771337276,0.004307870471590342,0.0190507253,1.3057947771376633E-4,0.3036083443,0.005687178386511188,0.0255314888,4.169004677378043E-4,0.0215964061,2.9351831288694746E-4,0.5213351328,0.017219788994061454,0.0449996401,0.0015088571834338729,0.0163370824,1.682408987137194E-4,0.3504400934,0.014125654462714285,0.0248894946,6.425597248505387E-4,0.02164105,2.914772718412192E-4,0.53409334,0.01741691482438839,0.0448865368,0.0014325951975348793,0.0163403875,1.6780345646022908E-4,0.3491361359,0.014055133759591191,0.0248530662,6.446184918228766E-4,0.0217100148,2.892939681362195E-4,0.5465646133,0.01762039210687435,0.0448865893,0.001370095252163148,0.0163568431,1.6684124190379307E-4,0.3481653685,0.01399801864550837,0.0248029242,6.545937671563945E-4,0.0217989507,2.8740911606975865E-4,0.558631691,0.017870499825130802,0.0449467539,0.0013218751832151173,0.0163941054,1.6522106403240477E-4,0.34738667,0.013965157750630675,0.0248018595,6.705527570594278E-4,0.0218995397,2.861101186606304E-4,0.5698567505,0.018161655376093887,0.0450429876,0.0012901418526658224,0.0164506423,1.6359400967028102E-4,0.3469176473,0.013955537682224932,0.0248937457,6.838961909529837E-4,0.0220096751,2.8538920792489685E-4,0.5803753367,0.01848855824557448,0.0451303853,0.0012662428676995577,0.0165200381,1.6232375057273658E-4,0.346866218,0.013970319144529234,0.0250479215,6.992345815246841E-4,0.0221276337,2.8541023107099713E-4,0.5903004836,0.01886133664404514,0.0452585603,0.0012562372387411543,0.0166075285,1.606611340679506E-4,0.3470847241,0.013983866453881773,0.0252366689,7.102323563454427E-4,0.0222537696,2.8579538134826464E-4,0.5993477687,0.0192495786966884,0.0454056862,0.0012531743693516876,0.0167119856,1.5902201105507375E-4,0.3477371205,0.014029675263526237,0.0254778703,7.211587897266455E-4,0.0223822691,2.867647119155354E-4,0.6077379308,0.019673072993307374,0.0455355189,0.0012469935845865446,0.0168322006,1.5746745695539762E-4,0.3488442467,0.014093418144651778,0.025788044,7.327202740473338E-4,0.0225103287,2.883834253212206E-4,0.6152314966,0.020110181699825588,0.0456924356,0.0012470741758211497,0.0169623629,1.5572411502397438E-4,0.3498193136,0.01417199241461835,0.0261165023,7.404640436915219E-4,0.0230866753,3.0289437102726095E-4,0.6393097838,0.022367083471029475,0.0463154648,0.0012829731096168774,0.017651444,1.4661514246489004E-4,0.3550772116,0.014246525892300903,0.028120648,7.876420506803836E-4,0.0235608571,3.1790250077657457E-4,0.6484531959,0.024380300264762945,0.0470902359,0.0013528115168049094,0.0183277773,1.412621676175189E-4,0.3579973502,0.013580744640850883,0.0301742617,8.631286115058404E-4,0.0239290967,3.253136947624554E-4,0.6519078626,0.025520305268550376,0.0479271009,0.0014009389708334906,0.0189134347,1.417533068397348E-4,0.3579741562,0.012487211898578482,0.0317147571,9.020077604987664E-4,0.0243183228,3.230711995830021E-4,0.6574268382,0.025843983013459828,0.0497328859,0.0015825359395602995,0.019384531,1.4562280041257276E-4,0.3574754166,0.01149476232899141,0.0327815598,9.240930689059409E-4,0.0346815096,8.309837543538382E-4,0.7404422047,0.01816914524681885,0.1599583788,0.009206493034809726,0.0311188714,8.732559762177411E-4,0.7470599841,0.027780320588502935,0.1106491492,0.007735000969618556,0.0255335421,3.5520416664222847E-4,0.6658555086,0.023872057263671264,0.0672545375,0.004229602581803638,0.0204604688,1.56E-4,0.3611968528,0.009314734295727389,0.0358606611,9.81868117416998E-4,0.0217523458,2.896653241242383E-4,0.5490354889,0.017701884278234336,0.0450094902,0.0013606832842362694,0.0163563191,1.702674366988591E-4,0.3494064869,0.014099438995931718,0.024773744,6.601545273646164E-4,0.0221117059,2.8639134065121453E-4,0.5848046874,0.018683449868800998,0.0453285525,0.0012632691716336626,0.0165472653,1.6669433103738113E-4,0.3487523533,0.014151242772279754,0.0250684267,7.042229760523296E-4,0.0229421932,2.996381150654903E-4,0.6300694961,0.021482923986273376,0.0461549528,0.0012698444786665806,0.0174016386,1.523056138164316E-4,0.3540815121,0.014412501621855936,0.0272393956,7.67802709034033E-4,0.0215787834,2.906750763309438E-4,0.5117882628,0.01697138798095194,0.0449781195,0.0015281793088508953,0.01642977,1.6673931749890307E-4,0.3466695474,0.014138643923658307,0.0250039524,6.549938931013022E-4,0.0215936245,2.871602340157843E-4,0.5159070205,0.016878504939715485,0.044907279,0.0015056553390467554,0.0165058229,1.6301226947687097E-4,0.3424076949,0.014005539939609611,0.0251540958,6.714529022947179E-4,0.0216182361,2.836406176837161E-4,0.5196868686,0.016751979554667562,0.0448580615,0.0014828658064707002,0.0166054225,1.602186006679624E-4,0.3382780786,0.013802525421095953,0.0253622633,6.919400263028582E-4,0.021652726,2.797981415234919E-4,0.5231522318,0.016610161257495364,0.0448236648,0.0014476836671041087,0.016725582,1.5802215034608282E-4,0.3342969373,0.013592868240367813,0.0256477751,7.140637226466558E-4,0.0216954944,2.7608332075661505E-4,0.5262279008,0.016485081043173554,0.0448381408,0.0014167755644420184,0.0168742239,1.5618258545689403E-4,0.3311457008,0.013393210929422415,0.0259882473,7.340701601345746E-4,0.0217531364,2.7239493387359463E-4,0.5294480763,0.01638378066869793,0.044930497,0.0013981680871769317,0.0170410814,1.551128621359299E-4,0.3286857962,0.013266379347810012,0.026409185,7.604156757984412E-4,0.0218180346,2.687433720112926E-4,0.5324953224,0.016281993735412136,0.0450404981,0.0013849021626093304,0.0172230898,1.542271052701178E-4,0.3265080367,0.013129177506607182,0.0269299367,7.906269664007167E-4,0.0218940482,2.646979410573494E-4,0.5352523176,0.016192633232430108,0.0452111122,0.001372104223446601,0.017422349,1.5321553446044563E-4,0.3248595618,0.012989353101675233,0.0275613611,8.220888029890688E-4,0.0219761552,2.606108209572273E-4,0.5379007234,0.016126102721984625,0.0454242401,0.0013688509780103897,0.0176379216,1.5223008901002455E-4,0.3238289822,0.012813387140018832,0.0283227143,8.570029171478939E-4,0.0220654661,2.5682678987987216E-4,0.5403585119,0.01611048264329781,0.0456416141,0.0013647512593875852,0.0178688236,1.5181238421156556E-4,0.3233381665,0.012598610359876996,0.0292090992,8.959854909539551E-4,0.022630793,2.476671152979337E-4,0.5521425686,0.016413785212436527,0.0467062899,0.0013346063089915317,0.0192093898,1.515783625719713E-4,0.323180154,0.01141514222425634,0.0342718485,0.0010285149488461506,0.0233890015,2.5124092023394597E-4,0.5653380308,0.01754171434039444,0.0487435747,0.0013867696275877979,0.0205248715,1.6765440644373174E-4,0.3228740866,0.01037455594230423,0.039106785,0.0012017250101416714,0.0242981899,2.6647513955339245E-4,0.5825072871,0.01948601495945233,0.0522377016,0.0015492485275126133,0.0217170612,2.0164324932910597E-4,0.3236596917,0.009248504581822945,0.0443208605,0.0015765049952347122,0.0253873804,2.8606642585245825E-4,0.6092580252,0.022085597343065005,0.0577285652,0.001908406665257696,0.0227501378,2.4330022605825914E-4,0.3234181681,0.008418332138850309,0.0497425271,0.0020232172399423645,0.0307615376,7.515131402710135E-4,0.5490764929,0.01752814739212333,0.1092742749,0.007520498986104579,0.0245263355,7.066901725650358E-4,0.368516876,0.00896247778239924,0.0713424807,0.00601265265918463,0.0303180889,3.7283910739084223E-4,0.658108165,0.026159939200999682,0.1146322147,0.005916112321448943,0.0265796793,3.8675315124766596E-4,0.3370376012,0.008798562894018546,0.0858812971,0.005560036420744023,0.0215808072,2.8737258045958387E-4,0.5132078972,0.0168216266454823,0.0449421938,0.0015155332394903122,0.0164489619,1.6558381563425818E-4,0.342776023,0.014012476155198267,0.0250316273,6.638651971597848E-4,0.0216138478,2.802927041505005E-4,0.5191544951,0.01656115735689991,0.0448452755,0.0014691681319712866,0.0165812924,1.6186105152259453E-4,0.3345345267,0.013635016868343067,0.0253017395,6.963820790342038E-4,0.0218624553,2.6073358049932886E-4,0.5327273322,0.016223294825651168,0.0452048418,0.0013688155463757708,0.0171185194,1.634808857328587E-4,0.3234773378,0.013115520309922897,0.0265146151,8.048627212139968E-4,0.0224404741,2.4208056510178588E-4,0.6089988593,0.018920864726539324,0.0468198236,0.001190381031434893,0.016951573,1.398928161129084E-4,0.385185784,0.014879267757520865,0.0252050361,6.373397837888358E-4,0.0215260527,3.062792843141697E-4,0.5119461839,0.017831394308914825,0.0454303538,0.0015566017473971946,0.0162716877,1.7088007490635062E-4,0.3606581628,0.01498423825224359,0.0248789846,6.097770084219313E-4,0.0215330388,3.0589867603505577E-4,0.5099898601,0.017854186763893783,0.0454473609,0.0015663885214084023,0.0163003049,1.7138261288707207E-4,0.3591334306,0.01494323448922622,0.0249001738,6.134125854594117E-4,0.0215283534,3.0542102088756105E-4,0.5100415204,0.017838151978273983,0.0454308083,0.0015651121365576333,0.0162954536,1.7141178489240465E-4,0.3586224963,0.01494632118616484,0.0249160888,6.197039615816572E-4,0.0215221605,3.0469164740767017E-4,0.5099450378,0.01781363107286103,0.0454005099,0.0015623693545381643,0.0162897677,1.7151967817133985E-4,0.3579384306,0.014944408185003514,0.0249189095,6.237170832997923E-4,0.0215138423,3.038075048447619E-4,0.5099278375,0.017785691636818625,0.0453619237,0.0015612639110669279,0.0162820899,1.71618763542918E-4,0.3570650514,0.014930834906327241,0.0249226654,6.28343059164339E-4,0.0215272622,3.06244999959183E-4,0.5118781565,0.017834910400672047,0.0454299862,0.0015570911983567308,0.0162728714,1.7093273530836625E-4,0.3605419848,0.014976389451399827,0.0248771905,6.10014753919936E-4,0.021488112,3.005278689239985E-4,0.5098652303,0.017684480088484365,0.0452502792,0.0015508094660531318,0.0162577543,1.7194766645697754E-4,0.3542171605,0.014899690030332846,0.0249102606,6.377444629316667E-4,0.0214685192,2.9724905382523927E-4,0.509827243,0.017594296547461055,0.0451838196,0.0015449851131968876,0.016237851,1.7242969581832476E-4,0.3514901696,0.014861902065348162,0.0249008844,6.458691818007731E-4,0.0214520511,2.8953238160868986E-4,0.5096028372,0.017413780462610638,0.0450999525,0.0015192040679250433,0.016212915,1.7420390351539198E-4,0.3466026516,0.014807508433224004,0.0249151878,6.64533671080706E-4,0.0215235521,2.690557563034101E-4,0.5087543514,0.01705897839848565,0.0453392564,0.0014690398224690847,0.0161961458,1.8336030104687328E-4,0.3345248312,0.01458283319523336,0.024837002,7.243638588444346E-4,0.022344367,3.389100175562829E-4,0.2687035523,0.004141159016507336,0.0431856058,0.0013817510629632241,0.017774573,2.2557925436528952E-4,0.264167737,0.0041002324324359955,0.0304712824,0.001036677384724872,0.018198662,2.2750824160895798E-4,0.2694498065,0.004220088861623651,0.0310484954,0.0010549777248833267,0.0244035152,2.5099800796022265E-4,0.3443946602,0.007271986729910885,0.0506413054,0.0014409843857585687,0.0194971689,1.9625493624365222E-4,0.2904907574,0.003510397413399229,0.0366936089,0.0012692742020540715,,,,,,,0.0181282403,2.2801754318472955E-4,0.2689717108,0.004257988844513334,0.0308813231,0.0010458178617713508,0.0183709892,2.2265219513851645E-4,0.2725953835,0.00418885020023395,0.0312675743,0.0010537623071641916,0.0222952936,2.5999230757851275E-4,0.3017250653,0.0052298741858671895,0.043603015,0.0013927584140833616,0.0177763434,2.258472935414547E-4,0.2641398794,0.004097252005918113,0.0304743087,0.0010372159852219786,0.0177783847,2.2617471123005772E-4,0.2641031919,0.004093317725268831,0.0304783249,0.0010379137729117963,0.0177815316,2.2658331800907145E-4,0.2640597683,0.004088119249728413,0.0304840512,0.0010387834230483272,0.0177856312,2.2712771737504872E-4,0.2640038879,0.0040820883135963635,0.0304926245,0.0010399581722357876,0.017791691,2.2789690651695997E-4,0.2639270443,0.0040730988203086845,0.0305038688,0.0010416357328740216,0.0178018219,2.2896506283710623E-4,0.2638186972,0.004059825119386302,0.0305211876,0.0010441498934540003,0.0178208421,2.3068159874597714E-4,0.2636790357,0.004040376838860454,0.0305546965,0.0010483048220818218,0.0178647863,2.340192299790767E-4,0.2634951499,0.004007110305444561,0.0306318561,0.0010561595523404597,0.018014385,2.431213688674856E-4,0.2632923796,0.003935195420814575,0.0308742026,0.001085708984949466
1,GAT,0.0924342138,0.6660244265,0.2107393138,0.852469995,0.0022089558619402066,0.0247375008,4.6482792515080244E-4,0.3834861151,0.0074090649882424435,0.0550941169,0.0034991631856773984,0.031392267,3.2928710876680247E-4,0.9569766064,0.012955672850145608,0.0627006421,0.0011061482721588457,0.0184665467,3.783001453872308E-4,0.3014782124,0.010796600298242035,0.0355531321,0.003185115539505592,0.0147375372,1.7824982468434578E-4,0.2775525843,0.009408572261507056,0.0190190118,6.070691888079975E-4,0.0160977949,2.2769497139814044E-4,0.294745616,0.010995134560340769,0.0248148845,0.001200306210931194,0.0145944297,1.8670297265978387E-4,0.3248755828,0.012230319987637283,0.0216021745,0.001064935678808819,0.0451993677,8.064217258978083E-4,1.2616127618,0.040853092991840895,0.1335872728,0.004929773118511642,0.0310917024,8.930128778466747E-4,0.7124445867,0.04061512230684527,0.0810115762,0.005064992596243355,0.0520639384,0.0012998065240642548,1.0817385592,0.04609697652775071,0.2265869978,0.010710602690791961,0.0237361952,5.585391660394103E-4,0.3694905727,0.013389249008066135,0.0507199346,0.004222045594258783,0.0185314317,3.8366000573424383E-4,0.3120100069,0.011169953804738854,0.0349307327,0.003173978733388111,0.0149483741,1.941365498817778E-4,0.3057919003,0.011178974863555244,0.0192316501,6.394083202461476E-4,0.0185149607,3.865747017071862E-4,0.314162473,0.011225814625228763,0.0346709908,0.003170908544881104,0.0149825574,1.9885170353808892E-4,0.313046308,0.011578349018750472,0.0192687249,6.52262217210226E-4,0.0185378765,3.9122116507162545E-4,0.3167400224,0.011333805671529753,0.0345604153,0.0031757134631449353,0.0150510269,2.0360255401148582E-4,0.3202456943,0.011948715579508955,0.0193814608,6.670629655437333E-4,0.01859096,3.973839453224048E-4,0.3194204549,0.011456995330364764,0.0345646082,0.003181446997829761,0.0151445363,2.0846822299813464E-4,0.3272693166,0.01229673493249326,0.0195388078,6.827327441979035E-4,0.0186728854,4.041905491225642E-4,0.3223718995,0.011610644598815348,0.0346610168,0.0031923250147815464,0.0152626124,2.136281816615027E-4,0.3342227758,0.012640825882829018,0.019740826,7.032353802248575E-4,0.0187754092,4.104680255513211E-4,0.3252349241,0.011714871787603994,0.0348168147,0.003202401130401999,0.01540388,2.1848112046581964E-4,0.3409350537,0.012950552150391117,0.0199778548,7.251599823487228E-4,0.0189195487,4.209501158094626E-4,0.3287769999,0.011950093890844539,0.0351385917,0.0032343011609928967,0.0155613725,2.2348601745970597E-4,0.347469863,0.013248118885336136,0.0202459718,7.497546265279061E-4,0.0190628048,4.285370462398788E-4,0.3321655324,0.012156609807014454,0.0354055968,0.0032519999999999997,0.0157321355,2.2871598107696803E-4,0.3538430247,0.013539185979962015,0.0205345642,7.795838633527505E-4,0.019182843,4.297336384319943E-4,0.3350527816,0.012279536269745695,0.03526013,0.0032279821870636154,0.0159175381,2.335658365429328E-4,0.3600534253,0.013821586016083682,0.0208265687,7.978514899403272E-4,0.0193570641,4.3812897644415164E-4,0.3386314265,0.01251262981950637,0.0356567748,0.003256424573055547,0.0161127689,2.3849108998031773E-4,0.3660123857,0.014095395311944961,0.0211446364,8.119353422533102E-4,0.020421832,4.920406487273181E-4,0.3581309028,0.013794160793611185,0.039508967,0.0036637544950501254,0.0171905665,2.6218886322649176E-4,0.394496721,0.015234325813766752,0.0230365014,8.817045990579839E-4,0.0215174086,5.237661692014863E-4,0.3771286018,0.0146922610240902,0.0431658379,0.003864512776534708,0.0182734408,2.864594212100555E-4,0.4189205031,0.016204955661772113,0.0253638554,9.784911854482901E-4,0.0225782292,5.589856885466747E-4,0.4013536814,0.017017269992569313,0.0470344011,0.004099663522778425,0.0192803816,3.101435151667692E-4,0.4398442024,0.017140934746973396,0.0278196332,0.001068931241942156,0.0235464019,5.91805711361423E-4,0.4293148378,0.020115060402593872,0.0510665473,0.004341494788664383,0.0201688349,3.307778710857182E-4,0.4594008768,0.018177468663155495,0.0302815499,0.0011771580182796191,0.0342069414,0.0011176497662505908,0.6048030642,0.03509445179796943,0.1962180949,0.01268395711124884,0.033593651,0.0012196782362574156,0.5546573155,0.03025646967179086,0.1676117853,0.011342977959953903,0.0275939053,7.247640995523992E-4,0.6579216337,0.04009588983923414,0.0848323745,0.0071384395353606515,0.022899049,3.9366610217289475E-4,0.5689517805,0.027827652524063183,0.0442457452,0.0030496768681288187,0.018533594,3.907198484848191E-4,0.3171705,0.011334934847629253,0.0344952521,0.0031690261911192846,0.0150583648,2.0436976292984244E-4,0.3214391874,0.012051723113314544,0.0194060093,6.71391093178931E-4,0.018810981,4.122559884343707E-4,0.3267426091,0.011744277712997084,0.0347984235,0.003199315864368506,0.0154585333,2.2069209319774011E-4,0.3445002019,0.013162608024248082,0.0200942485,7.406584908039601E-4,0.0200188295,4.7282872163183996E-4,0.3524221548,0.013562566976793148,0.0380657256,0.0035147273009438445,0.0167952556,2.53645421799803E-4,0.3861088568,0.014981053000373506,0.0223289343,8.572345070049385E-4,0.0186905891,3.8602979159645177E-4,0.3124156312,0.011045466988769646,0.0356251766,0.003228423454257511,0.015052911,1.913400114978569E-4,0.3007373352,0.01083700230691126,0.0194841147,6.403717670228755E-4,0.0187890364,3.901858531520588E-4,0.3131390226,0.011028256389837877,0.0359159498,0.0032710635884983957,0.0151623298,1.9198176996788004E-4,0.3009714957,0.010803670950190958,0.0196853818,6.463814663184581E-4,0.0189211287,3.943906692608232E-4,0.3140713918,0.011010259715374565,0.0362550067,0.0033035571737144187,0.0153191103,1.9349935400408963E-4,0.3016036105,0.010778924528912891,0.0199745348,6.557819759645732E-4,0.0190788329,3.9957852795164056E-4,0.3153568858,0.011017842892326973,0.0366844859,0.003347364485681235,0.015512703,1.9598469327985796E-4,0.3027757622,0.01078763574653872,0.020351362,6.706452117177904E-4,0.0192673182,4.0571418511065147E-4,0.316979937,0.011054439922492682,0.0372374817,0.0034077047994214523,0.0157449748,1.9892209530366405E-4,0.304239667,0.010802453378746885,0.0208024459,6.905577455940959E-4,0.0194824601,4.110243301801002E-4,0.3186297847,0.011070257946407572,0.0377318761,0.003421981443549921,0.0160080993,2.0206434618705E-4,0.3059479791,0.010808806409590284,0.0213046836,7.117710305990263E-4,0.0197676696,4.241379492570784E-4,0.3210433538,0.011161906557573398,0.0388393789,0.003538587712633389,0.0163044736,2.0534117950377125E-4,0.3081401571,0.0108083589411159,0.0218567638,7.341171568625815E-4,0.0200653564,4.3742542221503314E-4,0.3238590707,0.011324092811346964,0.0401409262,0.0037774499334868755,0.0166227797,2.0939197692366343E-4,0.3106793666,0.010796600946594256,0.0224848848,7.653737649018289E-4,0.0203865447,4.5314898212398094E-4,0.3263853039,0.01141849399001462,0.0413393209,0.004021748748989673,0.016957906,2.1439916044611743E-4,0.3133487425,0.010784196446652851,0.0231420865,7.906794546464452E-4,0.0207333099,4.7434902761574204E-4,0.3296013343,0.011643212099760101,0.0425650436,0.004303831548748162,0.0173080387,2.2072154403229423E-4,0.3161437272,0.010769733794295938,0.0238426218,8.177603560946202E-4,0.0224287177,5.088948810903879E-4,0.3444596593,0.012162592939007703,0.0472107987,0.004436763234611466,0.0191603504,2.6766023238426734E-4,0.331382155,0.010731223136250592,0.027750329,9.40948989053073E-4,0.0242067089,5.516982871099021E-4,0.3630206588,0.01301430900970159,0.0529027212,0.004663009864883411,0.0208872434,3.253751680752543E-4,0.3471186084,0.010798980553737469,0.0318567221,0.001113705526609256,0.0259125972,5.957029461065305E-4,0.3831462583,0.013622095653753134,0.0596011332,0.004918069743303769,0.022335147,3.8305482636301553E-4,0.3638128107,0.011031902601092887,0.0354540434,0.0012820526510249103,0.0274496449,6.315560149345424E-4,0.4061352881,0.014337220162918612,0.0666278463,0.00503462133630723,0.0234895026,4.334524195341399E-4,0.3831764265,0.011643926700215869,0.0386434596,0.0014707572879302689,0.0326130366,0.0011407409872534605,0.5036552942,0.024011538684557472,0.1547384664,0.01107458726093212,0.0303167734,0.0012079966887371836,0.4849159035,0.02161668314057455,0.1123940266,0.009205630722552366,0.0360498779,8.251036298550625E-4,0.7853375484,0.046421864514472055,0.144975369,0.008824870650610127,0.0284609152,5.819750853773725E-4,0.5720100936,0.03068019856519837,0.0687527082,0.004268909579740475,0.0187376108,3.8785822151915256E-4,0.3132338771,0.0110677957606743,0.0358009682,0.0032618407379882914,0.0151019909,1.9183326093250879E-4,0.301593544,0.01087920024634164,0.0195817423,6.443842021651369E-4,0.018936959,3.949797463161877E-4,0.3153425497,0.011077191295630855,0.0363478574,0.0033327155594199756,0.015331856,1.9419835220722134E-4,0.3035729069,0.010912052006840877,0.0200016167,6.586023079218597E-4,0.0196852267,4.1767092309616193E-4,0.3240820493,0.011357524025948614,0.0382655559,0.0034495264892445746,0.0161886441,2.0451894777746144E-4,0.3129280981,0.011058241858451098,0.0215895654,7.131858102906983E-4,0.0193393637,4.396748798828516E-4,0.3341175682,0.013525347167448236,0.0379322571,0.004034527853417299,0.015827832,1.845670609832643E-4,0.3178002962,0.011189722918821537,0.0195460396,5.676345655437131E-4,0.0184401723,3.7861061791767014E-4,0.3015204983,0.010854110972345916,0.0354134692,0.0031815980261497524,0.0147220577,1.7816004041310723E-4,0.2784081476,0.009463281196287048,0.0189709512,6.059793725862292E-4,0.0184666369,3.7860665604291745E-4,0.3015899958,0.010804569866496305,0.0355582074,0.00318804234601738,0.014736204,1.7837881040078723E-4,0.2777263764,0.009416158452362619,0.0190151729,6.071688397801719E-4,0.0184674748,3.791055262060947E-4,0.3017498481,0.010820545596225728,0.0355671226,0.0031922537493125447,0.0147344329,1.7850490189347742E-4,0.2779345014,0.009424868274941565,0.0190099641,6.071268401248622E-4,0.018467389,3.795247027533254E-4,0.3018550675,0.010825997275078172,0.0355767442,0.0031968834823934388,0.0147326331,1.786924732606273E-4,0.2782145798,0.009436702231182247,0.019003285,6.071186045576267E-4,0.0184685891,3.801854810483956E-4,0.3020520974,0.01083848688701518,0.0355972011,0.0032042211222073924,0.0147300816,1.7893853693377512E-4,0.2785829629,0.009454577674333211,0.0189951635,6.071202516800111E-4,0.0184416488,3.7858552534400996E-4,0.3015648051,0.010850043041389283,0.0354180896,0.0031815241630388414,0.0147233911,1.7820493820318222E-4,0.2784557556,0.009465240250516625,0.0189741634,6.060775527933699E-4,0.0184759158,3.8272575037486044E-4,0.3029220002,0.010916801729444389,0.0356718714,0.0032329599440760167,0.0147231446,1.7984993744786233E-4,0.2798590256,0.00951528543975429,0.0189746023,6.076380501581513E-4,0.0184855858,3.8518437143788685E-4,0.303678752,0.010977720619509315,0.035776876,0.003268473802862737,0.0147193617,1.8087841220001906E-4,0.2810901569,0.009575052741369104,0.0189608953,6.08789783094296E-4,0.0185174845,3.8980636218512393E-4,0.3052423948,0.011102847877909524,0.036031078,0.0033494474171122616,0.0147197261,1.8276761201044346E-4,0.2834979165,0.009689356686591738,0.0189570317,6.11874987231869E-4,0.0186605785,3.9734619665978934E-4,0.3101757469,0.01144987454079738,0.0365840492,0.0034067314246943505,0.0147596596,1.8845158529447292E-4,0.2900512855,0.009997195806825033,0.0190384615,6.196684597427886E-4,0.0339931832,8.116526350600976E-4,0.381701821,0.010840776309840545,0.1156865619,0.006870392201323007,0.029978148,6.799904411092851E-4,0.2939222427,0.005934574710962867,0.0860310786,0.004779341272602324,0.0184663025,3.782922150930415E-4,0.3014770659,0.010797393991144344,0.0355518258,0.00318505886915768,0.0147374337,1.7824701961042716E-4,0.2775675826,0.009408860345440355,0.0190188017,6.07034595389752E-4,0.0184663189,3.782922150930415E-4,0.3014780191,0.010797340459576145,0.0355518648,0.00318505886915768,0.0147374244,1.7824701961042716E-4,0.2775665969,0.009408986555416051,0.0190187574,6.070378900859485E-4,0.0162948511,2.442253058141191E-4,0.3076434553,0.011465173526815893,0.0247565371,0.0012200098360259232,0.0149911156,2.1645322820415498E-4,0.3654448071,0.014512180780296254,0.0224248951,0.0011288117646445753,0.0163467621,2.4939125886846953E-4,0.3151316721,0.011737608189064755,0.0247768596,0.001218500718095808,0.0150387897,2.2442147847298396E-4,0.3768913465,0.014991706040341106,0.0224768353,0.001106606524470193,0.0164179131,2.551568145278507E-4,0.3225463095,0.012013951015382076,0.0248287199,0.0012124928865770719,0.0151092998,2.3243923937235725E-4,0.3880305686,0.015449733492847053,0.0226070282,0.0010977718342169286,0.0165135286,2.6132546756870063E-4,0.3302191804,0.012288570746836265,0.0249931321,0.0012198495808910211,0.01520588,2.3978115021827716E-4,0.3990254438,0.01587237423953959,0.0227905531,0.0010936553387607998,0.0166294533,2.668801229016504E-4,0.3379060685,0.012527172546109517,0.0251676725,0.0012225518393916882,0.0153169372,2.463168690934504E-4,0.4099364316,0.01625613142786438,0.0228531219,0.0010487320916230227,0.0167658962,2.7259677180773806E-4,0.3457705446,0.012733750193874545,0.0253791685,0.0012279670191010833,0.0154384586,2.520119044807209E-4,0.4205910014,0.016590502433621472,0.0230044611,0.001021483724784688,0.0169179427,2.780629425148198E-4,0.3536127466,0.012897643699528996,0.0256012953,0.001234231744851833,0.0155722849,2.5706613934939E-4,0.4306867702,0.016910096362824194,0.0232256421,0.0010071494427342945,0.0170794477,2.8301236722093966E-4,0.3613772687,0.01302612198622445,0.0258659034,0.0012442198358811035,0.0157181236,2.614249414267889E-4,0.4407924824,0.017188807957505374,0.0234761243,9.960471876372123E-4,0.0172510963,2.875013043448673E-4,0.3691515949,0.013151758323509446,0.0261686674,0.0012519912140266799,0.0158747541,2.644182293261945E-4,0.4503635223,0.01742908706731365,0.0237474852,9.891900727362765E-4,0.0174280199,2.9217631663090016E-4,0.3766428857,0.013257076185946884,0.0264832808,0.001255594281605328,0.0160408336,2.6714977072795704E-4,0.4596256028,0.017646626108126166,0.0240572162,9.840604656219049E-4,0.0183623042,3.1233635715363016E-4,0.4116242706,0.013557997381619455,0.0282861629,0.001271208480147926,0.0169392835,2.746306610704639E-4,0.5003121078,0.018311451116719286,0.0257990805,9.578543730651335E-4,0.0193184335,3.321791685220492E-4,0.4397210692,0.013765263346554616,0.0305212084,0.0013435959213989898,0.0178627012,2.797784838045985E-4,0.5300315941,0.018711032120115663,0.0277033096,9.29788685670029E-4,0.0202093608,3.494753210170927E-4,0.462917817,0.014286471397794489,0.0328187621,0.0014091692588188262,0.0187257714,2.840528119910099E-4,0.550018284,0.019006940153533394,0.0295232262,9.013889282657071E-4,0.0210286823,3.6493698086107964E-4,0.4874242045,0.01579102586914479,0.0353229917,0.0014776389951540938,0.019464188,2.8752043405643363E-4,0.5628037687,0.019159198104304886,0.0311636045,8.795703496594233E-4,0.032041915,0.001234155986899549,0.6358175673,0.037614085141074484,0.1761892551,0.012838207507280758,0.0295191003,8.314727896930842E-4,0.5686461442,0.02868664077580364,0.128132756,0.008528486149370238,0.022696962,4.3797945157278786E-4,0.491675227,0.016982546982122558,0.0427171357,0.0024596308666139316,0.0212960928,3.1197275522070833E-4,0.5879175318,0.019286280512322743,0.0362106117,9.014166628147052E-4,0.016428299,2.5429903656915416E-4,0.3241641462,0.012066381769196596,0.0248512376,0.0012152411283362656,0.0151312281,2.3271226869247784E-4,0.3906747422,0.015603145516209223,0.0226888454,0.001097164983035824,0.0168236854,2.719632328091428E-4,0.3499990958,0.012793021339777404,0.0254518655,0.0012334986826097545,0.0155051191,2.5313237643572974E-4,0.4272928123,0.016872720705327873,0.0231938916,0.0010125082715711513,0.0180230431,3.028811648155098E-4,0.4013537515,0.013442711965968772,0.0275981472,0.0012602952035138434,0.0166262945,2.710221393170676E-4,0.4900433678,0.018273221472964202,0.025260932,9.646652269051683E-4,0.0163658098,2.4320567427590993E-4,0.3036762494,0.01122379508009657,0.0250773555,0.0012466330655008314,0.0150214597,2.0582759776084452E-4,0.3495307194,0.01382971655530221,0.0224196797,0.001121821732718706,0.0164539755,2.467833057562849E-4,0.3056800914,0.011245687706850124,0.025279863,0.0012561882820660286,0.0150877808,2.030369424513677E-4,0.3433612903,0.013494223616051425,0.0224686743,0.0011098098936304362,0.0165782117,2.514338879308038E-4,0.3078952062,0.011272199208672637,0.0255445054,0.0012661990364867602,0.0151910555,2.0174736677339806E-4,0.3382246611,0.013205926586196062,0.0226123441,0.001100446727470258,0.016728982,2.563298656028985E-4,0.3102435168,0.011286862850234338,0.0258868576,0.0012788827154981805,0.0153347193,2.0159861110632683E-4,0.3338946898,0.01293814024502749,0.0228402229,0.0010936964844050657,0.0169068712,2.619160170741759E-4,0.3127862112,0.011300053185715543,0.0262752205,0.001292125767872462,0.0155231994,2.0213361917306087E-4,0.3303613999,0.012677510836122365,0.0231777863,0.001090948669736574,0.017111092,2.6783017007051316E-4,0.3155377718,0.011304942812769997,0.0266939957,0.0013009800152192963,0.0157476847,2.0307387818230092E-4,0.3276850193,0.012423914037049677,0.0236179986,0.0010934541599902576,0.0173407868,2.74149594199955E-4,0.3184287706,0.011323727434021007,0.0271577341,0.0013109984744460994,0.0160006514,2.0430369551234262E-4,0.3255355124,0.012191759019928175,0.0241436651,0.0011019165122639737,0.0175910024,2.803961483330326E-4,0.321480993,0.011321576789475925,0.0276791976,0.001317990136533654,0.0162821175,2.0640978658968668E-4,0.3239733081,0.011979002170464784,0.0247194359,0.0011038559688655038,0.0178632436,2.866932158248604E-4,0.3247535742,0.011311946782053035,0.0282641444,0.001327050865641555,0.0165895677,2.0965209276322525E-4,0.3231999082,0.011800512827839305,0.0253860255,0.001110968946460701,0.0181578609,2.929709883247828E-4,0.328338123,0.011310346634829545,0.028921437,0.0013391299414171876,0.0169181729,2.146299140380949E-4,0.322929485,0.011647856326380403,0.0261249041,0.0011230151379211235,0.0198399148,3.307778710857182E-4,0.3486071473,0.011436047787588157,0.0328277323,0.0014586198956547934,0.0187124606,2.508605190140529E-4,0.3295938444,0.01134173483202636,0.0304083219,0.0012246240239355097,0.0216297298,3.7165844535002836E-4,0.374178791,0.01160681743631733,0.0374536094,0.001629108651993476,0.0204255034,2.949525385549343E-4,0.344919322,0.011277735056295656,0.034714578,0.0013396387572774983,0.0233558508,4.134549552248709E-4,0.405532683,0.011938807520016394,0.0424882986,0.001791178103930483,0.0217571115,3.358466912149054E-4,0.3661632502,0.011703698432546867,0.0378763124,0.0014313521579262037,0.0249445477,4.4817742022551743E-4,0.4426922784,0.012630612257527344,0.0483294291,0.002071386250799208,0.022684106,3.696863535485182E-4,0.39198761,0.012649862212688327,0.0399944636,0.001508805487794898,0.0304166159,0.0012411776665731623,0.5772718576,0.03303092410151433,0.1373052883,0.010652797566836611,0.0269924708,8.729266864977837E-4,0.5261765197,0.020823797108116472,0.0949457198,0.007591035765954472,0.0307574191,5.782127636086911E-4,0.6646826433,0.02599756517445432,0.0900643399,0.0048500274226028865,0.0254564935,4.7171601626402296E-4,0.5259500676,0.017957042657408818,0.0499897169,0.0019943036378646055,0.0164115882,2.44685512444035E-4,0.3053475209,0.011248169673329079,0.0251812031,0.0012451534042036748,0.0150530455,2.041298606279836E-4,0.3475490435,0.013711239878289636,0.0224564354,0.0011163153676269086,0.0166079531,2.5154919995897424E-4,0.3102603504,0.011327366684273976,0.0256272019,0.0012590420961985347,0.0152049138,2.0161349161204465E-4,0.3408015503,0.013327822890479901,0.0226684227,0.0011025892254144332,0.0173431111,2.722168253433281E-4,0.3256959469,0.011563591786292009,0.0272654356,0.0013014660963697824,0.0158910785,2.0395097450122665E-4,0.3364511665,0.012728079116661713,0.0239274424,0.0011028055132252467,0.0174823342,2.707194119378956E-4,0.3437165962,0.012430764900037326,0.0266165785,0.001323680097304481,0.0165280015,2.1309387602650622E-4,0.3984858124,0.014326779540427081,0.0246492988,0.001074599925553692,0.0160799376,2.2801315751508726E-4,0.2953025916,0.01102644212790327,0.0247324765,0.0011972313894982876,0.014587778,1.8725650856512302E-4,0.3271221841,0.012292771534523855,0.0216123852,0.001068272905207279,0.0160984961,2.2771253808255706E-4,0.295023122,0.011009242662417791,0.0248255109,0.001200820136406781,0.0145933962,1.867431390975315E-4,0.325210273,0.012235449399184323,0.0216030879,0.0010652563071862095,0.0160987768,2.276795994374551E-4,0.2953516384,0.01102594753297874,0.0248313392,0.001201331344800426,0.0145918586,1.8679400418642993E-4,0.3255820503,0.012251130600887413,0.0216063311,0.001065831600207087,0.0160991401,2.2771473382282492E-4,0.2957852274,0.011047376475887839,0.0248411659,0.0012021152191033935,0.0145902354,1.8684217939212762E-4,0.3260853505,0.01226761533469321,0.0216085022,0.001066770828247567,0.0160997507,2.2774327651985688E-4,0.2963889209,0.011077653406746393,0.0248551101,0.00120287156421623,0.0145886316,1.8694919095839916E-4,0.3267441997,0.012298293499506344,0.0216114351,0.001067878738434285,0.0160808209,2.2803947026775868E-4,0.2953321847,0.011026928176060638,0.0247335532,0.0011970806154975528,0.0145890201,1.873339264522046E-4,0.3271877215,0.012298260039534048,0.0216156303,0.0010683267290487494,0.0161059799,2.276071176391459E-4,0.2983632852,0.011158803206437508,0.0249263175,0.001207870854023724,0.0145825904,1.8725650856512302E-4,0.3289500202,0.012389421657204181,0.021625194,0.0010713916184103738,0.0161153485,2.278420505525703E-4,0.300501932,0.011257124766120343,0.024981775,0.0012088391125373136,0.0145786516,1.8774450724322135E-4,0.3310248355,0.012468396568925772,0.0216388288,0.0010751139474492926,0.0161459799,2.2851476976335687E-4,0.3046745751,0.011463587789169671,0.0251585986,0.0012122441998211417,0.0145782505,1.8880413131073165E-4,0.3352992191,0.012622827773522066,0.0216844203,0.0010834661969807825,0.0162790451,2.309653653689228E-4,0.3166910584,0.012011792830381316,0.0258689363,0.0012336636494604191,0.0146039634,1.9257725722421118E-4,0.346643014,0.013063384859981734,0.0218813012,0.0011052678408422095,0.0173247315,2.075162644228158E-4,0.223570272,0.007447437277345812,0.0258746912,7.959434653290395E-4,0.0131531474,1.6153018293805032E-4,0.205491533,0.0076126964999269475,0.0157609315,5.88408871449097E-4,0.0136826005,1.7608520664723655E-4,0.2212583503,0.009209997665580595,0.0165268318,6.353022902524435E-4,0.02213203,4.6873553311008973E-4,0.358004063,0.011616783720118061,0.0366981534,0.0017024943465398057,0.0168002123,5.550360348662057E-4,0.2865007667,0.013058098330155123,0.0316634321,0.0036793506220527557,,,,,,,0.0135802117,1.742354728521147E-4,0.2204777853,0.009186325489552392,0.0164009691,6.30324519592884E-4,0.0139452542,1.8187908071023453E-4,0.2221729186,0.009203021406038346,0.0169886603,6.523848557408425E-4,0.0165023132,2.806634995862483E-4,0.2773434896,0.01148205330069496,0.0205890734,8.2463810244252E-4,0.0131520299,1.6153946886132814E-4,0.2054986527,0.007614271468761802,0.0157554578,5.88441161034814E-4,0.0131500594,1.6149612998459127E-4,0.205508602,0.00761786735248127,0.0157486254,5.885227268338921E-4,0.0131487866,1.6160754932861274E-4,0.2055354845,0.007621902715201762,0.0157410421,5.886229693105766E-4,0.0131464912,1.6165085833363211E-4,0.2055585687,0.007626306117643062,0.0157295397,5.886510001690305E-4,0.0131436102,1.6175598906995685E-4,0.2056043553,0.007635377069929159,0.0157126359,5.884700502149621E-4,0.0131403877,1.6189811611010179E-4,0.2056800727,0.007648968950126546,0.015686486,5.878928473795203E-4,0.0131366508,1.6217891354920343E-4,0.2058351904,0.007674080400934043,0.01564616,5.873678574794504E-4,0.0131348232,1.6293557008830207E-4,0.206230154,0.007733151492114971,0.0155800527,5.870042589283318E-4,0.013160588,1.656955038617524E-4,0.2078326914,0.007922636492986409,0.015444123,5.91405106504839E-4
2,GCN,0.0924342138,0.6660244265,0.2107393138,0.8812099987,0.0011545514280446756,0.0220600008,1.8108561511064318E-4,0.2764077962,0.0032720898520670243,0.0523839491,0.0011607687108119342,0.0315032191,1.2855349081219072E-4,0.8508156639,0.004044243316122313,0.0638894416,3.38800826445273E-4,0.0146501713,1.6583425460380615E-4,0.1994004629,0.004435490615478743,0.0221432757,7.689642384402541E-4,0.0121939897,1.7614198817999076E-4,0.2055959417,0.006170540170844041,0.0128763876,4.0051342049923875E-4,0.0127081196,1.4808781178746614E-4,0.2094725314,0.005671064450347924,0.0141886746,3.778941650780017E-4,0.0133916298,1.585212919452778E-4,0.2920343362,0.010996793669065542,0.0176944004,4.938157551152049E-4,0.0398001864,6.330679268451372E-4,1.2310836986,0.03491379317690932,0.1045444314,0.0035303972864254244,0.0237207695,8.900342690031659E-4,0.4269909396,0.02559735425781344,0.0581430457,0.003587751663646747,0.0568135043,0.0012992263082311718,1.3302146685,0.05451215258086953,0.2391984625,0.011453054876320116,0.0197860763,5.951680434969607E-4,0.3629575784,0.01984894052588198,0.0344481699,0.0024262625579273157,0.0145596069,1.5345031769273078E-4,0.2008149784,0.004465825231690107,0.0210940568,6.922217852682766E-4,0.0122184474,1.5764834283937145E-4,0.2152640045,0.006294383131014508,0.0128471301,3.832062108056183E-4,0.014476125,1.5059548466006542E-4,0.2002277616,0.004483155696604792,0.0204907621,6.466645188967769E-4,0.0122565719,1.539155612665594E-4,0.2209024565,0.006497789470273718,0.012801782,3.736589353942978E-4,0.0144422514,1.4887242860919545E-4,0.2000833244,0.004501968791539986,0.020133995,6.231909819629935E-4,0.0123599311,1.515552704461313E-4,0.2268735864,0.00671186404808679,0.0128314298,3.6755679833190406E-4,0.0144532914,1.4962285921609706E-4,0.2004394942,0.0045124948753433505,0.0199392183,6.094046274848921E-4,0.0124875186,1.5003666218628032E-4,0.2329415743,0.006932083308789645,0.0128960331,3.662308015445998E-4,0.0144902927,1.5293789589241772E-4,0.2010444427,0.004523912134425248,0.0198496594,6.014341194179126E-4,0.0126335953,1.4892279879185727E-4,0.2392820639,0.007105768712813554,0.012957624,3.5706441995807985E-4,0.014555115,1.5705413079572278E-4,0.2018616559,0.004521779295808233,0.0198853215,5.953234415005007E-4,0.0128056997,1.4620191517213446E-4,0.2460110613,0.0072261012309543515,0.0130580855,3.454924022319449E-4,0.0146462257,1.6175598906995685E-4,0.2028718877,0.004523275804104808,0.0199996709,5.914761195517533E-4,0.0129969693,1.4367324037551323E-4,0.2528640062,0.007334964485258262,0.0132455867,3.3923295830446667E-4,0.0147598477,1.6674231616479362E-4,0.2040769649,0.004515458448485602,0.0201961435,5.909221606946215E-4,0.013204766,1.409751751195933E-4,0.2600057511,0.0074145943247085335,0.0134561473,3.3287985820713156E-4,0.0148903068,1.7156631370988885E-4,0.205392143,0.004495302103307407,0.0204227273,5.908417723891905E-4,0.0134321347,1.3732807433296368E-4,0.2676335151,0.007455736784517007,0.0136870815,3.2745686738866844E-4,0.0150389034,1.765616039800273E-4,0.2067764874,0.00447417824857258,0.0206931636,5.947436422526936E-4,0.0136762252,1.3322161986704709E-4,0.275577418,0.007475256049126344,0.0139793704,3.2262361971808573E-4,0.0159340599,2.005517389602992E-4,0.2148449838,0.004379724991366467,0.0225604338,6.524208764287053E-4,0.0149241366,1.2766753698571927E-4,0.3140356361,0.007718930819744402,0.0160316583,3.0241858408503933E-4,0.0169136923,2.244704880379601E-4,0.2239344676,0.004373719698380315,0.0247854733,7.411781162446717E-4,0.0161563307,1.36E-4,0.3474506778,0.008182362433918459,0.0183914769,2.9452164606357884E-4,0.0178008749,2.4781646434407864E-4,0.232625212,0.0044760120643269055,0.0269594692,8.295052742448356E-4,0.0172558435,1.5592947123619705E-4,0.3755062909,0.008744475570324386,0.0206594163,3.01951982937685E-4,0.0185294379,2.6870615921485686E-4,0.2403861316,0.004630639156747155,0.0288623232,9.031799377754136E-4,0.0181690632,1.7369513522260777E-4,0.3994313101,0.00945848840988876,0.0226888056,3.228281276468951E-4,0.0287427129,0.0010373369751435645,0.4166628621,0.026214072270442836,0.158060691,0.010753853634860389,0.030897037,0.0012361132634188504,0.4636316859,0.014161477465292949,0.1392867506,0.009882145667819312,0.0211868187,3.248214894368905E-4,0.3792957892,0.024155548182560462,0.0393679248,0.0013999085684429538,0.0215329921,3.785260889291516E-4,0.5975721228,0.041227391840862306,0.0508084484,0.006370760001758033,0.0144491299,1.4800337833982034E-4,0.2001193538,0.004513231104209045,0.0200593201,6.175524269242248E-4,0.0123912313,1.520920773742012E-4,0.2292182748,0.0068780575019405,0.0128594192,3.692844432141706E-4,0.0146218476,1.5867577004697345E-4,0.2024459565,0.004529670738585753,0.0199603339,5.911438065310335E-4,0.0129237798,1.453925720248459E-4,0.2513352004,0.007440692373697491,0.013178015,3.4389533291395507E-4,0.0156456791,1.9234344283078643E-4,0.212080726,0.004391561681224574,0.0219626338,6.299634910056296E-4,0.0145596768,1.2690547663517126E-4,0.304193804,0.007716080805694041,0.0153814156,3.096062014882777E-4,0.014651537,1.5649920127591707E-4,0.2012536665,0.004401567902463848,0.0216686828,7.13243296498467E-4,0.012262607,1.57015922759445E-4,0.2082679641,0.005861573935386297,0.0128694918,3.833901407183028E-4,0.0146071635,1.5501612819316575E-4,0.2006653046,0.004364083294347164,0.0214682405,6.959741374505233E-4,0.0122930848,1.4936867141405522E-4,0.2069337944,0.005650800916684289,0.012801889,3.715131222446927E-4,0.0145835891,1.5437940277122464E-4,0.2002714677,0.004331206991128454,0.0213213283,6.840226604433511E-4,0.0123586895,1.4419431334140748E-4,0.2062979655,0.005454643526391069,0.0128112409,3.596567808341725E-4,0.0145825781,1.5403571014540752E-4,0.2000617853,0.0043069297649253584,0.0212303422,6.749703697200344E-4,0.0124671817,1.4062716664997555E-4,0.2064234081,0.0052549923881962,0.0129018799,3.498028015896957E-4,0.0146004133,1.5451213544573125E-4,0.2000311826,0.004293349275332721,0.0211901577,6.680217062341612E-4,0.0126177907,1.386253944989878E-4,0.2072063698,0.005051064541262564,0.013070856,3.4171333014677667E-4,0.0146402608,1.5596153371905523E-4,0.2002073111,0.004289704651837933,0.0211931811,6.626469648311988E-4,0.0128039567,1.38148470856539E-4,0.2085648293,0.004821953338637776,0.0133099122,3.3418108863309426E-4,0.0146993699,1.5791770008456938E-4,0.2005641698,0.004291542729602025,0.0212455193,6.577172644837598E-4,0.0130276704,1.4026047197981335E-4,0.2105224444,0.004574891583414846,0.0136301899,3.293918638946627E-4,0.0147802028,1.600905993492435E-4,0.2011155216,0.004291337786751353,0.0213521526,6.525879251104788E-4,0.0132925847,1.4398611044125055E-4,0.2130276423,0.0043353231713448995,0.0140331896,3.2821639203427976E-4,0.0148825389,1.6252692084697847E-4,0.2018370484,0.004295165188907174,0.0214996823,6.479035422036215E-4,0.0135912761,1.4750593208410297E-4,0.2159409212,0.004116444339475514,0.0144854795,3.300924113032591E-4,0.0150125084,1.6443539764904636E-4,0.2028077873,0.0042944022866983475,0.0217010737,6.427192233005016E-4,0.0139115883,1.504194136406601E-4,0.2191898828,0.003925036942501306,0.014992034,3.3840360518174156E-4,0.0159430622,1.750571335307419E-4,0.2103218794,0.004280988203674474,0.0233776946,6.125912176974136E-4,0.0157942508,1.7460240548171151E-4,0.2395072715,0.0033814202637353435,0.0183347552,3.9269199126032607E-4,0.0173102305,1.9158549005600606E-4,0.2224130052,0.00418143324710559,0.0263881944,6.311735102172778E-4,0.0179741627,2.456379449515078E-4,0.2672768942,0.003552543173558908,0.0229676988,5.416825638692831E-4,0.0189265661,2.4646703633549055E-4,0.2365592001,0.004175301066989062,0.030495583,8.595027632299968E-4,0.0202902758,3.2402469041725815E-4,0.304803747,0.003800171180354906,0.0283277057,7.99616157915784E-4,0.0205018374,3.271895475103079E-4,0.249974159,0.0044251541216097775,0.0355569058,0.0012370189974288996,0.0224217394,3.999087395894218E-4,0.3479352092,0.004459834974525402,0.0340902973,0.0011457504091205901,0.027118261,0.0010484011636773397,0.322834252,0.015953983734478358,0.1090347373,0.008919997197308977,0.0280628745,0.0010487044388196322,0.4296711073,0.010964303808267992,0.0764183718,0.005355050886779695,0.0274291333,5.2893477858806E-4,0.4636111267,0.02586083121247266,0.073342914,0.003802368077921968,0.0308065619,6.108412232323552E-4,0.7422216898,0.0398357639941799,0.0841808337,0.005963994466798238,0.0146116066,1.5423683088030562E-4,0.2007735853,0.004382231166882916,0.0214634597,6.948021301061188E-4,0.0122674789,1.5215781281288187E-4,0.2075298598,0.005774889349589306,0.0127810124,3.7490798871189714E-4,0.0145572363,1.5089731607951148E-4,0.1999247742,0.004323603011378357,0.0211180328,6.659954954802622E-4,0.0123660618,1.4260785392116384E-4,0.2067615591,0.005471725230674508,0.0127521129,3.5253510463498526E-4,0.0146740707,1.5090725628676707E-4,0.1999350303,0.004264366189716826,0.0210184257,6.199612891140865E-4,0.0131633097,1.3485918581987658E-4,0.2154251417,0.004726211802278861,0.0135584687,3.0819474362811576E-4,0.0153157499,2.0673896584824062E-4,0.2182367241,0.005297925348662437,0.0229247008,0.0011127636766178164,0.0130533116,1.5067514725395162E-4,0.2511682761,0.006285327994623669,0.0137931922,3.539237205952718E-4,0.0146228585,1.65508307948574E-4,0.1993442535,0.004438976120683688,0.0220608235,7.68678086067243E-4,0.0121664693,1.7449928366615147E-4,0.2065634808,0.006203592265776338,0.0128399742,3.98705405029829E-4,0.0146412671,1.651120831435422E-4,0.1993171807,0.004430560686865715,0.0220926176,7.63360334311392E-4,0.0121879573,1.753254117348652E-4,0.2058693486,0.006180694459362961,0.0128529068,3.98222299727175E-4,0.0146303292,1.642163207479695E-4,0.1992098562,0.004424669027170281,0.0220316219,7.568077695161434E-4,0.0121808371,1.7429285699649313E-4,0.2062274121,0.006193128773083925,0.0128264349,3.9542382325803287E-4,0.0146167331,1.631226532398244E-4,0.1990724033,0.004416201308817341,0.0219576716,7.490333770934377E-4,0.0121723484,1.73E-4,0.2066910859,0.006208085131503917,0.0127938642,3.9207397261231203E-4,0.0146000343,1.616632302040263E-4,0.1989047023,0.004406537870029032,0.0218685773,7.395823145532889E-4,0.0121623116,1.7129506706265653E-4,0.2072978517,0.006229867735353617,0.0127550389,3.878801361245507E-4,0.014624006,1.6545694303957148E-4,0.1993490254,0.00443765591275394,0.0220600907,7.681822700375217E-4,0.0121689544,1.7453079957417258E-4,0.2065330818,0.006201312119221221,0.0128414259,3.986828313333796E-4,0.0145493249,1.5729907819183177E-4,0.1983879054,0.004373503515489613,0.0215797331,7.146418683508545E-4,0.0121368234,1.657407614318216E-4,0.2094281549,0.006316680219862329,0.0126426034,3.74593112590181E-4,0.0145099425,1.537790622939287E-4,0.1979545227,0.004342003915244665,0.021363262,6.95615554742704E-4,0.0121246962,1.609751533622503E-4,0.2116365258,0.006410195862842258,0.012572416,3.6432128677857953E-4,0.0144623278,1.4739742195845896E-4,0.1974401392,0.004284925086859746,0.021073848,6.678525286318829E-4,0.0121439854,1.5372052563011876E-4,0.2161512956,0.006590310007882785,0.0125383284,3.497427626127523E-4,0.0144292805,1.367296602789607E-4,0.1968148271,0.004164021733852983,0.020733161,6.269050964859036E-4,0.0124280876,1.4152738250953418E-4,0.2295039272,0.007039995809657844,0.0126829088,3.1991873968243876E-4,0.0301596142,7.913557986139989E-4,0.3269437633,0.008238101237542544,0.0869222655,0.00482485792536941,0.0264912543,5.911251982448388E-4,0.2686036171,0.004800992709846579,0.0632245783,0.0033007764238130394,0.0146498852,1.6583726963502506E-4,0.1994004052,0.004435500873633101,0.0221424224,7.689648886652758E-4,0.0121936442,1.761135997020105E-4,0.2056063062,0.006170644779923732,0.0128762192,4.0049843944764624E-4,0.0146498885,1.6583425460380615E-4,0.1994000897,0.004435460968152014,0.0221423896,7.689596868497073E-4,0.0121936637,1.761135997020105E-4,0.2056062103,0.006170638945846694,0.0128762267,4.0049719100138516E-4,0.0127409145,1.4274452704044385E-4,0.2141374531,0.0057677586634671185,0.0138051261,3.620193365001378E-4,0.0134699156,1.6509996971532127E-4,0.297279584,0.011677042904776877,0.0175282147,5.324133732354964E-4,0.0127335728,1.4171802990445498E-4,0.2176500336,0.005867352554602459,0.0137146472,3.6466834247025063E-4,0.0135359684,1.6809521111560554E-4,0.3090865321,0.012045850654893575,0.0175935975,5.397879213172521E-4,0.0127603113,1.412692464763651E-4,0.2212730478,0.005959906962361074,0.0136810293,3.6664833287497706E-4,0.0136201861,1.7176146249959565E-4,0.3227748854,0.012339818961394855,0.0177375188,5.506968312964948E-4,0.0128174769,1.4120906486483081E-4,0.2253646115,0.006053005534443199,0.0137121471,3.6736902427940215E-4,0.0137208327,1.7657293110780032E-4,0.3364673753,0.012657613914162496,0.0179364765,5.672442154839483E-4,0.0128939904,1.4184146079338018E-4,0.2295819354,0.006148049284122567,0.0137895172,3.700648591801172E-4,0.0138364504,1.813201588351389E-4,0.3500402959,0.012979312424007676,0.0181984788,5.827709670187766E-4,0.0129897652,1.4334573589751457E-4,0.2337386869,0.006242280592860273,0.0139159672,3.742298758784499E-4,0.0139774227,1.8512158166999332E-4,0.3637602248,0.013304944118634997,0.0185060252,5.983895052555651E-4,0.0131039547,1.456777265061478E-4,0.2381246625,0.0063359708017003994,0.0140766154,3.7930594511554916E-4,0.0141301289,1.8918509455028427E-4,0.3773239141,0.013608354602963578,0.0188541924,6.135315802792877E-4,0.0132369139,1.480709289496085E-4,0.2426251087,0.006415169678192464,0.0142729222,3.8539979242340025E-4,0.0142963121,1.9320196686369422E-4,0.3909100098,0.013885118904784359,0.019241716,6.284274023306113E-4,0.0133855367,1.5046594299043223E-4,0.2471525224,0.006486791194419627,0.0145017447,3.938971947094826E-4,0.0144745772,1.973854097951518E-4,0.4047646961,0.014127055567244012,0.0196588628,6.422390520670633E-4,0.013541078,1.5273833834371776E-4,0.2516345417,0.006566343046171133,0.0147637985,4.041856009310574E-4,0.014663882,2.015341162185698E-4,0.4182407254,0.014339605120086118,0.0200960089,6.531125477281844E-4,0.014379689,1.647573974060042E-4,0.2726822147,0.006777127193730394,0.0163736037,4.684164813496639E-4,0.0156232987,2.2232633672149594E-4,0.4769818947,0.01511496834267277,0.0221580872,6.973213032741793E-4,0.015224015,1.830409790183608E-4,0.2899070399,0.006969535780810656,0.0181502272,5.383251805368202E-4,0.0165077279,2.3621388612865248E-4,0.5182065207,0.015696725104301215,0.0240515446,7.324015292174095E-4,0.0159982157,2.0033721571390573E-4,0.3023768704,0.007159209453563989,0.0198725153,5.970175876806311E-4,0.0173360391,2.499039815609187E-4,0.5471687117,0.016275443588424865,0.0256293069,7.574727717878709E-4,0.0166706638,2.13607115986336E-4,0.3131167344,0.007478979275275471,0.0214575024,6.434990287482958E-4,0.01806385,2.5953612465319737E-4,0.5700213518,0.017071284983855198,0.0270170597,7.740633049047088E-4,0.0271930902,0.0011224468807030468,0.4723531913,0.027596010979849966,0.1503071698,0.011189411423305517,0.0254633906,6.723957168215752E-4,0.5208397259,0.018341324379662446,0.0846939156,0.006224488011073682,0.0189050572,2.2858915109864685E-4,0.3977688294,0.020786226545479583,0.0303724555,0.0013857882233588219,0.0200703987,2.7597826001335684E-4,0.6500452172,0.02191172037974198,0.0338585267,0.0011451580676919671,0.0127822599,1.4184146079338018E-4,0.2226386403,0.00599421370990391,0.0137114767,3.670449563745564E-4,0.0136544463,1.7488853593074647E-4,0.3291047058,0.012581625014281742,0.0178303317,5.637437361071075E-4,0.0130686779,1.452205219657332E-4,0.2367680034,0.006337679149341658,0.0140508257,3.802841043220187E-4,0.0140837051,1.9103141102970475E-4,0.3764129145,0.013745865923978745,0.0188329667,6.210056360452777E-4,0.0141301348,1.6110865898517063E-4,0.2671232326,0.006771993797988891,0.0158968161,4.5429946070846267E-4,0.0153663085,2.1951081977888927E-4,0.4648958272,0.015155435625543728,0.0216735268,6.984969577600177E-4,0.0128051022,1.4615060725156089E-4,0.2111383946,0.00563355021278767,0.0139242532,3.620566254054744E-4,0.0135473163,1.5966840639274884E-4,0.2785588165,0.010850084930543171,0.0177052851,5.433341513286276E-4,0.0128103637,1.4512408483776908E-4,0.2112419429,0.005594722334486314,0.0139163094,3.616116701656627E-4,0.0136421562,1.54977417709807E-4,0.271611298,0.010521920642164149,0.0179549803,5.663170490105343E-4,0.0128342356,1.444749113168096E-4,0.2115190313,0.005550402778177454,0.0139404584,3.608877941964787E-4,0.0137547562,1.5064859773658698E-4,0.2655757284,0.010241801550508581,0.0183081991,6.014765165823185E-4,0.0128757158,1.4438143925034133E-4,0.2120469744,0.005517223214625271,0.0139900804,3.604913313798267E-4,0.0138833269,1.469625802713058E-4,0.2603444744,0.00998144132878614,0.0185213394,6.224363421266468E-4,0.0129379928,1.4478604905169559E-4,0.2128947868,0.005487893767193385,0.0140583121,3.598985968297181E-4,0.0140393633,1.4427404478976804E-4,0.2557588255,0.009775044143122833,0.0187960788,6.442445187970169E-4,0.0130153618,1.4558159224297557E-4,0.2138936306,0.005457373910591063,0.0141444157,3.5958031091815913E-4,0.014232903,1.4348170615099333E-4,0.2522188487,0.009600857045076756,0.0191641281,6.699985074610241E-4,0.0131090463,1.467242311276498E-4,0.215180271,0.005448675985962094,0.0142658176,3.5912393403949005E-4,0.0144606578,1.4429137188342206E-4,0.2498460077,0.009393996167765878,0.0196227266,7.001435567081939E-4,0.0132245399,1.4780730699123098E-4,0.2166996317,0.005456601139903851,0.0144198804,3.5928401022032694E-4,0.014720831,1.462908062729849E-4,0.248903581,0.009214910959960493,0.0201911495,7.339918255675604E-4,0.0133559668,1.4879180084937475E-4,0.2184159009,0.005458651481822227,0.0145966999,3.596289754733342E-4,0.0149913048,1.4921796138535066E-4,0.2491278889,0.008995106669739942,0.0208450727,7.708449909028404E-4,0.0135069812,1.4991997865528128E-4,0.2204730847,0.005460010714275202,0.0148080597,3.606743683712498E-4,0.0152793999,1.5382132491953125E-4,0.2500511208,0.008804874331868684,0.0215434636,8.10170969610736E-4,0.0144920279,1.572768260107E-4,0.2334119525,0.005550535739908356,0.0163768479,3.6196823065014975E-4,0.016849046,1.825239710284652E-4,0.2630398048,0.008347619421128397,0.0255265474,0.001027055499960932,0.0157623504,1.768841428732378E-4,0.2512586274,0.005695705575255799,0.0187552601,3.7750231787367876E-4,0.0184803519,2.263227783498603E-4,0.289726005,0.008581323207990712,0.0287562529,0.0010828231619244206,0.0171600247,2.2496666419716501E-4,0.2722232727,0.005970835452430422,0.0218042639,4.6725581858335374E-4,0.0198730444,2.7029058437170913E-4,0.3271223733,0.009513190894752402,0.0306655485,9.999629993154746E-4,0.0185861804,2.907988995852632E-4,0.2957380906,0.006419003661005344,0.0254716421,6.612034482668704E-4,0.0210192642,3.0890289736420405E-4,0.3765538343,0.010697067962764376,0.0324768378,9.742181480551469E-4,0.0263824935,0.0010273743232142802,0.3790223745,0.015954501120373523,0.1081603933,0.00942868007729608,0.0232310353,5.758567530210963E-4,0.469306366,0.015048567273996552,0.0555429167,0.00403121470527185,0.0259400638,4.445986954546763E-4,0.5636963795,0.02435633699881819,0.0602803461,0.0029058029871276547,0.0256999334,3.935339883669516E-4,0.6715206877,0.02395640584478398,0.0495851466,0.001408827526704387,0.0128048937,1.456056317592146E-4,0.2116384973,0.005619620538790854,0.0139296708,3.6133779210041124E-4,0.0135927794,1.5703821191035002E-4,0.275227166,0.01074928113875528,0.0177928342,5.544068902890728E-4,0.0128404911,1.451344204522139E-4,0.2127373338,0.005567766428290612,0.0139658474,3.6034150468687337E-4,0.0137680024,1.4940883508012502E-4,0.2660240554,0.010383914387166335,0.0182911046,6.051917051645701E-4,0.0131326389,1.48505892138999E-4,0.2187900881,0.005549789004998298,0.0143038032,3.594481881996347E-4,0.0144265947,1.4283206922816738E-4,0.2603232635,0.010082865763263933,0.0193403182,6.817763562928828E-4,0.0140838114,1.6519079877523444E-4,0.2539554541,0.00645623938527685,0.0155410043,4.1178270969043855E-4,0.0154496733,1.653602128687551E-4,0.3837096104,0.010570183205602445,0.0215845682,4.685744337882723E-4,0.0126862877,1.4777685881084358E-4,0.2100578035,0.005684591630011782,0.0141492092,3.779259186666085E-4,0.013369496,1.5905345013548117E-4,0.2941403398,0.011043730891324724,0.0177261209,4.972564730599291E-4,0.012704966,1.4807430567117307E-4,0.2095171646,0.005668588184019015,0.0141854222,3.776943208468986E-4,0.013388982,1.5853390804493529E-4,0.2924113924,0.01102815075159929,0.017687173,4.942661226505413E-4,0.0127015596,1.480911881240744E-4,0.2096207632,0.005668017466451563,0.0141820447,3.7754337499153656E-4,0.0133854989,1.5872302920496447E-4,0.2929380851,0.011068360492864334,0.0176729289,4.943126540965748E-4,0.0126970059,1.481721971221322E-4,0.209748524,0.0056708530222533545,0.0141768972,3.7703845957673865E-4,0.0133819422,1.5880176321439256E-4,0.2935944291,0.01111985476523862,0.0176660087,4.957085837465395E-4,0.0126912221,1.4821605850919123E-4,0.2099233896,0.005668938260379981,0.0141673403,3.765580964472813E-4,0.0133768964,1.5902201105507375E-4,0.2944407303,0.011181997987837415,0.0176609448,4.979558213335797E-4,0.0126883669,1.4769224759614164E-4,0.2100594063,0.005683631585526986,0.0141506748,3.7787564091907276E-4,0.0133717928,1.5900628918379296E-4,0.2940600425,0.011041588834945812,0.0177250977,4.972534564987959E-4,0.0126762158,1.482902559172382E-4,0.2105699121,0.0056799437497214705,0.0141390917,3.7487197814720693E-4,0.0133725015,1.600374956064984E-4,0.2978226582,0.011426651259227262,0.017631108,5.025693981929261E-4,0.0126682995,1.484722196237397E-4,0.2112830054,0.005684976517101896,0.0141114395,3.735960385228944E-4,0.0133744574,1.611645122227595E-4,0.3013998108,0.011627350945077731,0.0176278065,5.086128193429654E-4,0.0126650805,1.4926821496889417E-4,0.2128172408,0.005727110178789998,0.0140994152,3.731849407465419E-4,0.0133991654,1.6330952207388276E-4,0.3094616745,0.011931031514500328,0.0176706157,5.205554725483155E-4,0.0127463495,1.4967631743198386E-4,0.2177359242,0.005855058069737652,0.0142548679,3.6956866750307714E-4,0.013538663,1.714584497771982E-4,0.332931824,0.01264579926299639,0.0180150801,5.549576560423327E-4,0.0160510462,1.7634908562280668E-4,0.1958357271,0.002914359106218724,0.0248515172,9.05180092578267E-4,0.0102274984,1.3941305534274757E-4,0.1429734063,0.002916107508306235,0.0094923566,3.8001710487818835E-4,0.010468042,1.1704272724095248E-4,0.1438421994,0.002705578681169705,0.0095527379,3.3817303263270415E-4,0.0215188876,4.2533281086697274E-4,0.3789049311,0.012176817523474678,0.0363086412,0.0015711565803572857,0.0132666029,3.8154685164472265E-4,0.1822644246,0.004695444813859492,0.0164927892,0.001434949476462499,,,,,,,0.0104064556,1.1972050785057671E-4,0.1431200403,0.002711146252049122,0.0094646409,3.358660447261676E-4,0.0106430162,1.142322196230118E-4,0.1455230001,0.0026555684890433536,0.0098651339,3.5284274117515865E-4,0.0144690367,3.005578147378637E-4,0.1972980943,0.005299938584549824,0.0161303525,0.0011222615559663444,0.0102267254,1.393843606722074E-4,0.1429720074,0.0029173383417080713,0.0094890023,3.798644495079791E-4,0.010226205,1.3932695360195025E-4,0.1429712975,0.0029190753673038316,0.0094852708,3.796669593209291E-4,0.0102253114,1.3926593266122192E-4,0.1429713369,0.002921280369974782,0.0094804889,3.794192931309635E-4,0.0102244312,1.3917255476565772E-4,0.142971936,0.002923223221035301,0.0094742294,3.7905012861097937E-4,0.0102233819,1.3906113763377604E-4,0.142967683,0.002926350457481127,0.0094656184,3.7858156320666226E-4,0.0102221111,1.3888844444373332E-4,0.1429606002,0.0029293260317008077,0.0094527698,3.778187396093529E-4,0.0102215534,1.3862178760930765E-4,0.1429575758,0.0029333310416657715,0.0094340827,3.7656871882831694E-4,0.0102253015,1.3819551367537226E-4,0.1430112251,0.002937853638287653,0.0094053297,3.742592684223064E-4,0.0102621399,1.378695035169127E-4,0.1435303307,0.0029298953906240406,0.0093838502,3.685213698009927E-4
3,APPNP,0.0924342138,0.6660244265,0.2107393138,0.8883599991,0.0013734507635878325,0.0215050008,2.39501565756886E-4,0.2705163218,0.0030234731683942556,0.0615377789,0.0028041815205153892,0.0317537838,1.4850925897061097E-4,0.9794691275,0.003788275465168815,0.0682231809,3.8554636556450636E-4,0.0158167378,4.4348731661683405E-4,0.2465030148,0.009612036256693999,0.0387210171,0.004411986854014867,0.0124010153,1.6345335726133007E-4,0.2442307307,0.007546045123109191,0.0135931556,3.2772702055216624E-4,0.0146058093,2.0069877926883362E-4,0.2575573247,0.009123841077090284,0.0239269941,0.0010456136953961536,0.0138922609,1.780730187310812E-4,0.3132944815,0.013299404949094528,0.020494474,5.697078198515445E-4,0.040449968,6.411739233624523E-4,1.3482063139,0.03543307174095974,0.1122567017,0.003954372643037073,0.022985555,8.877679877085004E-4,0.5636714592,0.036954546621491655,0.0478501598,0.0031092217675810774,0.0605204766,0.0013522606997173289,1.5323457969,0.05944333828950053,0.2797609217,0.012958635499156537,0.0195151457,7.601664291456181E-4,0.3749016637,0.02908136221018541,0.0355437781,0.0029862228650922892,0.0156322075,4.2074457809934993E-4,0.2373176177,0.006351187999106939,0.0371256371,0.00409988816920657,0.0124939137,1.6389020715100705E-4,0.2482542175,0.007469330625966426,0.0136117662,3.5044400408624485E-4,0.01564283,4.2441017895427535E-4,0.2408257529,0.007450461663548105,0.0375152059,0.004140347569951103,0.0125029783,1.6777067681809E-4,0.2577731435,0.007765269538142253,0.013740775,3.5853312259817783E-4,0.0156536816,4.256630122526504E-4,0.2416826185,0.007550322046111676,0.0376355308,0.004159452007175945,0.012553061,1.702410056361275E-4,0.2680005646,0.008090327372857047,0.0139323951,3.6730232779006453E-4,0.0156962872,4.282592672669209E-4,0.2435252479,0.007684519763784852,0.0378952418,0.004199355307663309,0.0126178503,1.7270784579746226E-4,0.2786530271,0.008418147123922224,0.0141648195,3.78978891232744E-4,0.0157635377,4.315333127349498E-4,0.2456982235,0.007830659103804736,0.0383130499,0.004260191662355111,0.0127063701,1.7542519773396296E-4,0.2900869723,0.008771646367700878,0.0144420027,3.93184435093761E-4,0.0158543563,4.359965596194539E-4,0.2485566545,0.00807127685066,0.0388967732,0.004347688006285639,0.0128128338,1.7842925769054807E-4,0.303042054,0.009080132708281306,0.0147824817,4.071596738381639E-4,0.0159617958,4.408401070683111E-4,0.2519252518,0.008362138303089708,0.0395363971,0.004437724867541925,0.0129373574,1.8181034074001403E-4,0.3168503288,0.009328403293168665,0.0151900336,4.2025825393441116E-4,0.016070914,4.4340162381299416E-4,0.2543392144,0.008513287790272333,0.0401005848,0.004491936664736047,0.0130762181,1.8578751303572583E-4,0.331108008,0.009581025467036397,0.0156372639,4.3395621898988844E-4,0.0161935223,4.455995960500862E-4,0.2569433168,0.008698120659084927,0.0406345877,0.004537331704867961,0.0132448198,1.8973402436041882E-4,0.3467487106,0.009804969148345138,0.0161355326,4.488875137492688E-4,0.0163290492,4.4739244517537396E-4,0.2597873372,0.008911803801700304,0.0411306786,0.004558367141861217,0.0134361476,1.9368014869882767E-4,0.3638647661,0.009981237648708702,0.0167141893,4.637305251975548E-4,0.0171481293,4.6407650231400425E-4,0.2799511338,0.011150309636956275,0.0449296307,0.0049121192982255635,0.014553745,2.163307652646752E-4,0.4504869762,0.010970077073566986,0.020344353,5.41938188357307E-4,0.0180316578,4.6774245050027266E-4,0.297267668,0.012576343307973109,0.0489902973,0.00504253854720021,0.0158035487,2.4187186690477255E-4,0.5293655093,0.01235792199360394,0.0241724756,6.291772405292486E-4,0.0188590355,4.684677150028591E-4,0.3150077605,0.01358585761002963,0.0526728538,0.005102074382052853,0.0170404315,2.6455812215843985E-4,0.5984379314,0.014161577066132146,0.0279512601,7.227164035775029E-4,0.019614636,4.7677248242741527E-4,0.3406846129,0.014963263313863056,0.0559235526,0.005054131972950449,0.0181366593,2.8113519879232484E-4,0.6572767347,0.01649097052935333,0.0314762562,8.207301627209762E-4,0.0297793872,0.0011669280183456048,0.4021640622,0.017573270811092622,0.1841269384,0.01398918353586084,0.0323986751,0.0014140466753258182,0.5095168567,0.008583326686081569,0.1528909688,0.012123999505113814,0.0246413626,6.321732357510875E-4,0.8321242747,0.04750567154561653,0.0911497773,0.0062834297163253125,0.0220339114,4.918861656928358E-4,0.9385692249,0.045887688381525606,0.0615862849,0.006194003874716257,0.0156813685,4.2756052203167684E-4,0.2423405769,0.0075945733915737485,0.0377932779,0.004180148203114334,0.0125671267,1.7244419387152471E-4,0.2722077584,0.008265558299352802,0.0140433964,3.7479594448179397E-4,0.0159491622,4.411938349523937E-4,0.2513818441,0.008326921279800836,0.0395529504,0.00444221352480945,0.0129013281,1.8289614539404597E-4,0.3145031889,0.009412868585080746,0.0151640819,4.2365788084254964E-4,0.016895144,4.591709921151379E-4,0.2729584366,0.01028465133098833,0.0438143277,0.004796533852689877,0.0142410011,2.108221999695478E-4,0.429534121,0.01070892632339956,0.0194279346,5.247694731975174E-4,0.0156886987,4.2195734381569893E-4,0.2372455113,0.00644953006039975,0.0375001342,0.004140307718032562,0.0126076332,1.5820872289478859E-4,0.2353071299,0.006966651634752523,0.0136517214,3.316805692228594E-4,0.0157291623,4.260399042343334E-4,0.2388776156,0.007253553887578144,0.0381079029,0.004203444183047992,0.0126794496,1.5465122049308243E-4,0.2324229789,0.0067021790486378385,0.0138195019,3.239274610155799E-4,0.0157690128,4.2900582746624785E-4,0.2392436734,0.0073116463946227605,0.0384506671,0.004250183172523274,0.0127818414,1.5143315356948756E-4,0.2310303685,0.006373983291474806,0.0140753129,3.245581611976504E-4,0.0158208341,4.323123870536212E-4,0.2397120658,0.007331963243224832,0.0388857506,0.00431564039280383,0.0129121416,1.485866750418758E-4,0.230549088,0.006028733449075353,0.0143764616,3.280503010210477E-4,0.0158848189,4.348183528785325E-4,0.2401223213,0.0073090058831553825,0.0392071136,0.004350684428914605,0.0130578726,1.474313399518569E-4,0.230577397,0.005707008936386906,0.0147259702,3.3690948339279496E-4,0.0159644257,4.3762769565008105E-4,0.2407335262,0.007317218802249937,0.0396142915,0.004396238733280985,0.0132141305,1.4771932845772078E-4,0.2311622891,0.00539564870984018,0.0151344699,3.5224139450098704E-4,0.0160619074,4.411280993090329E-4,0.2415045735,0.007332014866324264,0.0401657996,0.004466194017281381,0.0133830169,1.4939544839117424E-4,0.2320887819,0.0051131846240870275,0.0155747347,3.7039438440667535E-4,0.0161755606,4.437589435718451E-4,0.2423576705,0.007352845571613755,0.0407720505,0.004538397734883975,0.0135719657,1.5146946887079258E-4,0.2333347667,0.004850406374727792,0.0160440238,3.898397106504159E-4,0.01630451,4.45905819652536E-4,0.2433702374,0.007365331832307354,0.0413087822,0.004581183362407578,0.0137739498,1.5424655587727073E-4,0.2349197577,0.004607834849471062,0.0165157431,4.0495061427290116E-4,0.0164463468,4.4813725575988434E-4,0.2446352946,0.00737543158059242,0.0418503538,0.0046199987012985185,0.0139847588,1.5809807082946964E-4,0.2369437442,0.004403795635585284,0.0169997132,4.208847823335978E-4,0.0172844259,4.551252574841348E-4,0.2521706847,0.007401150721340567,0.0454666827,0.004875695232477108,0.0151896213,1.8184333916863713E-4,0.255558477,0.003931471734605249,0.0195710243,5.158274905431078E-4,0.0184388321,4.474997206703039E-4,0.2637777506,0.007556768224578547,0.050490027,0.0051458147071187866,0.0164797192,2.1836208462093414E-4,0.2856756882,0.004446337369116294,0.0223113358,5.88629764792777E-4,0.0198049026,4.1902267241761515E-4,0.2799438703,0.007755410756368743,0.0566756584,0.00520791512987683,0.0177782932,2.587179931894958E-4,0.3347020213,0.005945647651854254,0.0263306952,8.060390809383873E-4,0.0212354512,3.82958222264518E-4,0.3009087447,0.008692637631927378,0.0642327323,0.005171811288127207,0.0193340841,2.7688264662127166E-4,0.4192241508,0.00830241434764611,0.0317171826,0.0010225698020184246,0.0294055965,0.0011010581274392374,0.3506440428,0.01502839412578736,0.1666224825,0.012894434109335703,0.0325498143,0.0012158449736705745,0.654736044,0.007970289643419491,0.1362094644,0.00922718386074538,0.0313176365,4.0509628485089816E-4,0.8886933542,0.03764101623229639,0.1390971532,0.00482388691824342,0.0370696669,7.167921595553344E-4,1.5318254162,0.06350399744110602,0.1897596586,0.011821187334612375,0.0157175781,4.2541979267542314E-4,0.2390275371,0.007274439153639269,0.0380406662,0.004190805650468654,0.0126314858,1.5698407562552325E-4,0.2341069441,0.006864163678118406,0.0137027532,3.2650574267537773E-4,0.0157822304,4.3157386389817444E-4,0.2396810681,0.007330278507669406,0.0387893115,0.004301494507726355,0.0127778939,1.5304901175767192E-4,0.2329584045,0.006381016376722441,0.0140647202,3.2113392844730686E-4,0.0160937334,4.458934850387478E-4,0.2429581317,0.007399315238587959,0.0409419161,0.004556263820280823,0.0133081967,1.5821820375671062E-4,0.2415405104,0.005460531292832228,0.0153530116,3.393714778822758E-4,0.0165781011,4.5233836892308836E-4,0.2650414651,0.009123259998487383,0.0380505153,0.004074532365805922,0.0133287348,1.6356650023767092E-4,0.2743635949,0.007318160697880308,0.0152968621,3.5598735932614235E-4,0.0157956336,4.4341064488800897E-4,0.2465421774,0.009577884004309093,0.0386006611,0.004390343038989095,0.0123741484,1.6291408778862558E-4,0.245496983,0.007577576063623512,0.0135844387,3.285589749192677E-4,0.015817163,4.4353579336959946E-4,0.246518596,0.009587694300508334,0.0387395812,0.004412153442481347,0.0124031966,1.636642905462276E-4,0.2450386788,0.00757330027134802,0.0136208014,3.2825295124339705E-4,0.0158186479,4.437566900904143E-4,0.2466516209,0.009594326917507032,0.0387688847,0.00441385364505893,0.0124064115,1.6397255867979863E-4,0.2460512851,0.00760831985394936,0.0136575985,3.289863219041181E-4,0.0158191917,4.4382766925913936E-4,0.2466437773,0.009555311297911753,0.0388051964,0.004415758824935981,0.0124099293,1.643867391245413E-4,0.2473339034,0.007654662957962291,0.0137050509,3.299242337264724E-4,0.0158222061,4.4417451525273266E-4,0.2468506767,0.00956520820473867,0.0388594593,0.004418767588366693,0.0124148291,1.6489087300393556E-4,0.2490313763,0.007712203381654299,0.0137684191,3.3112384390134156E-4,0.0157959863,4.433181701667551E-4,0.2465337726,0.009575415239037939,0.0386025339,0.004390370827162553,0.0123769083,1.6292636373527766E-4,0.2454418497,0.007576421120819512,0.0135858448,3.285407128500211E-4,0.0158317918,4.45298776104314E-4,0.2473669778,0.009556643553047273,0.0390378303,0.00442855992394819,0.0124347891,1.668112706024386E-4,0.2548563324,0.007917853939041816,0.0140075433,3.3540423372402443E-4,0.0158449978,4.464090052855117E-4,0.2479135565,0.009551631064901953,0.0392563968,0.004446466687157343,0.0124572019,1.6908281994336383E-4,0.260564857,0.008126579538772756,0.014243683,3.424164131580144E-4,0.0158783383,4.48E-4,0.2489086166,0.00949167055896906,0.0396665426,0.00446457433581299,0.012529306,1.7326569193005292E-4,0.2717536499,0.008541436881462042,0.0147704118,3.5841177436016247E-4,0.0160291777,4.538546022681713E-4,0.2518007761,0.009364330889070505,0.040883948,0.004522826881497898,0.0129538117,1.8818076416042103E-4,0.3057729247,0.009732025893923628,0.0171751776,3.9724174000223093E-4,0.0321426877,6.385773249967462E-4,0.357856242,0.00845864469049268,0.1037044467,0.0046258024168786115,0.0292548476,5.203325859486411E-4,0.2779671097,0.00477599225292504,0.0894642884,0.003914783135756054,0.0158165391,4.4349069888781204E-4,0.2465045162,0.009612196263081607,0.0387196959,0.004411737866192868,0.0124006204,1.6342888361608543E-4,0.2442423996,0.007546325065884718,0.0135930878,3.2774227679687585E-4,0.0158165391,4.434895714670188E-4,0.246504515,0.00961217805702745,0.0387196952,0.004411733219495485,0.0124006491,1.6342888361608543E-4,0.2442426427,0.007546409742387435,0.0135931136,3.2774380238228764E-4,0.0146500392,2.1251352898109805E-4,0.2660134344,0.009474222553856331,0.0238893417,0.0010471141294051954,0.0140271499,1.771665882721683E-4,0.313072124,0.013711401460098818,0.020313477,5.928229077895017E-4,0.0147089846,2.207962862006515E-4,0.2730446178,0.009934944086405318,0.0240266825,0.0010588158480113526,0.0140783708,1.8316386106434862E-4,0.3281139954,0.01410714251717902,0.0204895455,6.038311022131934E-4,0.0148017972,2.2891046284519194E-4,0.2799744323,0.010334272011128796,0.0242580676,0.0010756026217892925,0.0141616979,1.9035230495058366E-4,0.3446721432,0.014519437523540643,0.02075839,6.190840007624167E-4,0.0149231826,2.376930794112441E-4,0.2876621194,0.01083762723108707,0.0246095487,0.0011049538451899247,0.0142694511,1.974715169334555E-4,0.3616159366,0.014903728493232826,0.0211028123,6.36189437196186E-4,0.0150616489,2.455524383914768E-4,0.2951556115,0.011276133468525459,0.0250335103,0.001142188688439874,0.0143874914,2.0385043536867906E-4,0.3781512596,0.015282911568153498,0.021457738,6.554715859593E-4,0.0152191914,2.5323506866151065E-4,0.3030270197,0.0117409362062827,0.0254815179,0.0011724841150309883,0.0145194362,2.102427168774224E-4,0.3942634361,0.015700568492892225,0.0218464892,6.758017460764659E-4,0.0153933689,2.6033632093889624E-4,0.3109442926,0.012193132452327417,0.0259954667,0.0012049875518029222,0.0146739272,2.1559220765138986E-4,0.4109895018,0.01603732558751614,0.0222784629,6.951992520134066E-4,0.0155798259,2.6747897113605024E-4,0.3188726511,0.012652070265375544,0.026592971,0.0012482339524303929,0.014840886,2.205810508633958E-4,0.4289146234,0.016246929740723323,0.0227861981,7.095618366287747E-4,0.0157753394,2.7489088744445496E-4,0.3266384866,0.013115710922401424,0.0272815795,0.0013041253774081693,0.0150184805,2.2570777567465413E-4,0.446381664,0.016502702324164974,0.0233374225,7.240946070783845E-4,0.0159692179,2.815244216759889E-4,0.3340875321,0.013489878946825283,0.027943245,0.001345285843231839,0.015210449,2.313590283520399E-4,0.4637140511,0.016793258647445408,0.0239122564,7.397107542816989E-4,0.0169691022,3.1009514668888324E-4,0.3713562454,0.015233864020661337,0.031935624,0.0016174789024899212,0.0163034287,2.5916018212680743E-4,0.5462505986,0.01804527661190041,0.0269175339,8.298578191473525E-4,0.0179360108,3.2133938445201517E-4,0.4031400087,0.01612035840172296,0.0361966411,0.001982074166119926,0.0173915972,2.840316883729701E-4,0.6145411832,0.019327175918897203,0.0300184474,9.057146349706402E-4,0.0186419791,2.991354208381214E-4,0.4131990904,0.014519991976581804,0.0389823948,0.002011875493165519,0.0183583616,3.075808836712711E-4,0.6646845751,0.020710365013683365,0.0326347127,9.626702446840248E-4,0.01923479,2.747398769745666E-4,0.4213727586,0.01316539623406755,0.0423690015,0.00211229472375424,0.0191890969,3.2648736575861554E-4,0.7014187761,0.02203308882113445,0.0347276027,0.0010110741812547682,0.0306453583,0.001138908688174781,0.4903467909,0.02261549685503283,0.1812227158,0.013378206419397182,0.0256479677,7.187551738944214E-4,0.4829901297,0.010722034368532867,0.0851477311,0.006567336370249357,0.0212347852,3.5727300485762983E-4,0.5204806658,0.02241750632876012,0.0564841137,0.003374585011523639,0.0211733081,3.6607103135866955E-4,0.777951055,0.025830600186600387,0.0402259029,0.0011616217112296067,0.0148446944,2.3129634670698973E-4,0.2819287957,0.010485605943387344,0.024421949,0.0010884677303438996,0.0141882977,1.9444022217637996E-4,0.3509359353,0.014732856613705301,0.0208797682,6.322238527610296E-4,0.0153462294,2.5796123739817964E-4,0.3086142002,0.012087404601484969,0.0259218388,0.001198989574600213,0.0146309768,2.168962885805103E-4,0.4083410668,0.01609216377619865,0.0222319823,7.001371294253719E-4,0.0166739708,3.0449466333582923E-4,0.3614929052,0.014829622517110811,0.0308915528,0.0015535070003060817,0.0160140744,2.5376366958254685E-4,0.5266682126,0.017907784564261432,0.0261654824,8.18155853123352E-4,0.0146634928,2.08968897207216E-4,0.2599696655,0.009084133035133292,0.0239528462,0.001045988527661752,0.0141408569,1.664692163734785E-4,0.2917003376,0.012767886238528287,0.020468318,5.7822141087995E-4,0.0146951511,2.1028552018624583E-4,0.2602922442,0.009187440448786595,0.0240422791,0.001049793789274827,0.0142384906,1.6087572843657928E-4,0.284571493,0.012379260599890448,0.0208320183,5.880629218034411E-4,0.0147459739,2.1095734165939807E-4,0.2607500667,0.009224891381474363,0.024168594,0.0010524970308746719,0.014360116,1.5722913216067818E-4,0.2786482381,0.011983111991465322,0.0213573789,6.116036298126426E-4,0.0148176538,2.114663093733846E-4,0.2616753622,0.009309369742361724,0.0243165529,0.0010528960062608274,0.0145099193,1.5451860729374958E-4,0.2739169259,0.011490046953776995,0.0220495202,6.536199201370778E-4,0.0149039036,2.1173568428585672E-4,0.2630015452,0.009409360605269628,0.024492577,0.0010521192898146103,0.0146869025,1.525352418295523E-4,0.2698690097,0.010986603478782693,0.0229189073,7.223489461472205E-4,0.0150055342,2.1172387678294576E-4,0.2640969946,0.009447879444616131,0.024696373,0.0010514152367166836,0.014883953,1.514826722764026E-4,0.2664055824,0.01049905752913089,0.0239873395,8.150447840456376E-4,0.0151195477,2.115135929438106E-4,0.2656171665,0.00952097059127902,0.0249352651,0.0010529074033361148,0.0150934974,1.521380951635717E-4,0.2633153152,0.010045192880179056,0.0251042211,9.044915698888519E-4,0.015254178,2.1151832071950646E-4,0.2673350413,0.009603417048113655,0.0252203472,0.0010571324420336366,0.0153215155,1.5479664079042543E-4,0.2607105778,0.009647853750964512,0.026089288,9.63392962399041E-4,0.0154006132,2.1192923347193045E-4,0.2690146032,0.009676770173978505,0.0255199089,0.0010636329254023684,0.0155806528,1.5747063218263905E-4,0.259717976,0.009294105174786866,0.0270240834,9.964537119204284E-4,0.0155613491,2.121885953579975E-4,0.2709524137,0.009761805673132404,0.0258740797,0.001076263443586188,0.0158614614,1.615735126807609E-4,0.2600277876,0.00903776371676091,0.0279764029,0.0010262884584754913,0.0165885569,2.1503023043283935E-4,0.2844997271,0.010275982629413111,0.0281899375,0.0011414990144542395,0.0172848643,1.8304371062672435E-4,0.2698179283,0.008497780063051762,0.0328878693,0.001189335108369378,0.0179246359,2.2386603136697626E-4,0.3036104218,0.011072349840932593,0.0318044808,0.0012808106807799505,0.0185467952,2.1302816715167036E-4,0.2963626563,0.009142260825419498,0.0357992887,0.0012481746672641614,0.0194687257,2.475520147362974E-4,0.3315861231,0.012518711355407153,0.0377535881,0.0016793260552971838,0.0195208823,2.4020407989873945E-4,0.3417683836,0.010390511921941094,0.0354581773,0.0011601103395798176,0.0212036241,2.789085871750814E-4,0.3706488686,0.01460736290368662,0.0477305414,0.00231746434708282,0.0203847127,2.75586646991468E-4,0.4083324037,0.012653246421373448,0.0354833173,0.0012034325905508792,0.0293461799,0.0010546625052593839,0.4460967605,0.02354828112623085,0.1692842257,0.013701947781246285,0.0245045787,5.22194408242754E-4,0.5465959777,0.018257323325175573,0.0660214759,0.0036847788264697786,0.0283123809,3.8831816851648854E-4,0.6298276712,0.02505028973884334,0.1027346788,0.003889766059803597,0.025230922,4.5750956274158905E-4,0.7443029346,0.029472952821188447,0.0525530822,0.001870089837414235,0.0146830418,2.10261741645978E-4,0.2607999553,0.00920151291908021,0.0240383102,0.0010561529245331853,0.01418533,1.633829856502812E-4,0.2881762589,0.01263283780470564,0.0206003538,5.828138639394228E-4,0.0147713175,2.1269461676309536E-4,0.2624787686,0.009332709842269821,0.0242959852,0.0010692254205732297,0.0143672841,1.5713688300332293E-4,0.2796598826,0.01207883603663863,0.021336875,6.116240675447623E-4,0.0151883329,2.2076684533688475E-4,0.270569842,0.009909443324425444,0.0253408724,0.0011261696142233638,0.0150094107,1.5251229458637097E-4,0.2760603964,0.01069985784952305,0.0238760511,7.935867942449648E-4,0.0159522377,2.479072407171682E-4,0.307397856,0.01013576992635488,0.026097402,0.001099664039604824,0.0162027082,1.7338973441354596E-4,0.4061521126,0.012608854309571508,0.0254256701,5.535440361886306E-4,0.0145899538,2.01960392156482E-4,0.258588452,0.009198245593590115,0.0239174937,0.001047881195556061,0.0138866251,1.782105496316085E-4,0.3163452648,0.013310106235488882,0.0205425397,5.709457067007335E-4,0.0146071877,2.0092038224132463E-4,0.2577990533,0.00914397227686086,0.0239350702,0.0010473595371218042,0.0138936122,1.7853291013143768E-4,0.3140592566,0.013329198400504061,0.0205034103,5.71434160686951E-4,0.0146086955,2.0111936754077167E-4,0.2581291856,0.009168549394533466,0.0239429384,0.001048951857808546,0.0138948586,1.7904747973652128E-4,0.3150122851,0.013368881778219148,0.0205160916,5.736383878367974E-4,0.0146132164,2.0169283576765932E-4,0.2587451665,0.009234734646972808,0.0239672394,0.0010533797985532094,0.013896389,1.7981101189860424E-4,0.3161839785,0.013416469133121426,0.0205279437,5.764434057216719E-4,0.0146182419,2.0221028658305194E-4,0.2593457437,0.009275690594236097,0.0239917479,0.0010574469253820733,0.0138995346,1.8076504086797314E-4,0.3178556483,0.013477622935814757,0.0205490506,5.800810288226981E-4,0.0145914263,2.019752460080195E-4,0.2585994505,0.009198337349760553,0.0239194522,0.0010478625864110236,0.0138887272,1.7817968458833908E-4,0.3162968429,0.013310526924205517,0.0205425747,5.709588426498008E-4,0.0146354658,2.0409801566894276E-4,0.2615005113,0.009424905039309414,0.0240948814,0.0010729389544610634,0.0139144707,1.8347206871891972E-4,0.3237427092,0.013693801919116545,0.0206337001,5.928220643667036E-4,0.0146585084,2.0603640455026388E-4,0.2635113191,0.009565700967519318,0.0242224359,0.0010883560998129242,0.0139387341,1.8580904176062046E-4,0.3298322882,0.013918598815972821,0.0207444695,6.057681074470659E-4,0.0147170374,2.1060389360123426E-4,0.2677632157,0.009865047997855866,0.0245566138,0.0011301030926424366,0.0140107654,1.9000526308499984E-4,0.3424247975,0.014358285204020708,0.0210320267,6.299992063487065E-4,0.0149722582,2.2728836309850972E-4,0.2806773735,0.010724616962856995,0.0256333677,0.0012553067354236574,0.014321835,2.0360746548199062E-4,0.3780471697,0.015414512642312113,0.0221631601,6.984847886675843E-4,0.0157776546,2.350489310760634E-4,0.1996904072,0.004076718410682788,0.0231981013,8.02857397051307E-4,0.0101942168,1.9835574103110805E-4,0.1534621059,0.004888395442269375,0.0105471433,4.021815510438041E-4,0.0104819258,1.8602150413325874E-4,0.1495231159,0.004863192778412141,0.0105981369,3.85711031732306E-4,0.0236778875,3.406919429631408E-4,0.4953506675,0.01909935341837519,0.0622678587,0.002128314826335615,0.0173285941,4.2599999999999995E-4,0.2836185949,0.010471500990784463,0.0385754693,0.002889050709143057,,,,,,,0.0104340326,1.8806647760831805E-4,0.1492057068,0.004845029514873981,0.0105608517,3.9176395954707217E-4,0.0105991712,1.7981657320725473E-4,0.1485620491,0.004741218514264028,0.0106940091,3.738288378389233E-4,0.0203872023,2.8730819688968154E-4,0.337103513,0.011489346282534963,0.0560276177,0.0019723739503451163,0.0101937987,1.9840110886786897E-4,0.153499903,0.004893937780560763,0.0105481342,4.024114809495375E-4,0.0101934753,1.9845654436173173E-4,0.1535498687,0.0049006689339313675,0.0105502006,4.0267232335982565E-4,0.0101936624,1.9849181343319932E-4,0.1536241767,0.004909246072463673,0.0105540312,4.030099254360865E-4,0.0101952544,1.984666218788439E-4,0.1537479385,0.0049176012445093596,0.0105609228,4.0341789747109634E-4,0.0101999637,1.9826749607537792E-4,0.1539737724,0.004923489209899825,0.0105746993,4.0394925423869766E-4,0.0102089861,1.9790149064623032E-4,0.1543487408,0.004930412051745777,0.0106042013,4.0457137812751904E-4,0.0102289961,1.972308292331602E-4,0.1550076786,0.004942045527916553,0.0106780894,4.054700975411134E-4,0.0102768557,1.9619123323940855E-4,0.1564164962,0.004967052747857626,0.0109288169,4.07686153799709E-4,0.0104777065,1.9198958305074784E-4,0.1612079362,0.004988917016748224,0.0122816639,4.06188379942115E-4

==> tables/quantification_acc_comp/zipf_CiteSeerFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.0469487189,0.2622883871,0.0395664914,0.6606900024,0.0019806486311307213,0.0433900004,7.45070466466092E-4,0.3009527969,0.004191409309528241,0.0544988414,0.0016082493587749383,0.0361307054,4.3861600517992953E-4,0.2782356035,0.0024802372870352547,0.0371547857,7.133659649857147E-4,0.0408763201,4.984455837902469E-4,0.2733684546,0.004013836070394505,0.058535009,0.0014614089092379312,0.033649027,5.519773546079586E-4,0.2270669715,0.003885828354418141,0.0383908166,0.0011093331330128025,0.0329986639,2.8898096823147366E-4,0.2158173203,0.0024106795722368415,0.0321239237,6.546556346660433E-4,0.0288471096,3.4062589449423834E-4,0.1908262153,0.0019385301132559174,0.0243560982,5.286577342666993E-4,0.05084253,9.053391629660124E-4,0.3555004537,0.006756354786421447,0.0754582083,0.0023513576929085032,0.0424295664,8.077499613122864E-4,0.2915572713,0.005674677611988191,0.0533250552,0.0019438729382343898,0.0398083479,7.667405036907858E-4,0.2587474404,0.004752655994283617,0.0682803298,0.0053944426032723715,0.0352366852,5.941195165957772E-4,0.232773181,0.0043621480946891295,0.0416802668,0.001688339420851151,0.0419932181,5.736061366477872E-4,0.2823453952,0.004530126157183704,0.0574054566,0.001477927264786735,0.0341128711,3.2680422273893584E-4,0.232280117,0.002794656866235996,0.0372824243,8.044923865394875E-4,0.0419923028,5.796455813684773E-4,0.2819787467,0.004534505816514077,0.0573626159,0.0014685312390276212,0.0338999652,3.3304203938842316E-4,0.2311053668,0.002739734658685034,0.0366899593,7.857149610386708E-4,0.0422296006,5.767183021198477E-4,0.2832114365,0.004505306537850671,0.0580933983,0.0014540876864893673,0.0339307039,3.3784167889708343E-4,0.2317123797,0.0027002377673086496,0.0366497413,7.793304818881397E-4,0.0426045368,5.716834788587125E-4,0.285356965,0.0044885128940440845,0.0594312986,0.0014687532127624437,0.0340902445,3.4558211759291017E-4,0.2333298785,0.0026833579709013853,0.0370475305,7.846617105479278E-4,0.0431053107,5.687960970330229E-4,0.2884712233,0.004518136562787805,0.0613413015,0.0015301941053343527,0.0343322117,3.5537163645963646E-4,0.235529932,0.0026984879099228886,0.0378289105,8.046819247379675E-4,0.0437194788,5.674936122988522E-4,0.2927023781,0.004587626837483624,0.064006256,0.0016741126007530078,0.0346503956,3.6763840931001757E-4,0.23826249,0.0027518531937587077,0.0389744366,8.442327878020375E-4,0.044440384,5.686967557494943E-4,0.2979811603,0.004682120459791696,0.0675359056,0.0019317517956507766,0.0350410419,3.824852938349395E-4,0.2413879657,0.0028371936839066874,0.0405043552,9.07071110773571E-4,0.0452532046,5.738214007859937E-4,0.3040069452,0.00482336003217674,0.0715203922,0.0021701472300284146,0.0355180244,4.005683462282061E-4,0.2449021332,0.0029561748933376727,0.0423772759,9.895690981432273E-4,0.0461646827,5.838844063682468E-4,0.3108942223,0.005005698952194389,0.0763197751,0.002461005688737838,0.0360883156,4.2106175319066915E-4,0.2488109119,0.0030954203268700035,0.044556941,0.0010834957314175262,0.0471812042,6.002266238680187E-4,0.318622414,0.005243349978782648,0.0821744192,0.0028663024962484332,0.0367270766,4.4260817886704264E-4,0.2529731424,0.0032506405522604313,0.047150467,0.0011968709203585824,0.0532612582,7.336191109833495E-4,0.3631744382,0.0067487697397377545,0.1247885108,0.005182932085219716,0.0408955148,5.699561386633185E-4,0.2812061033,0.004245528588998076,0.0713428692,0.0025552649569076003,0.0601509631,8.757573864946844E-4,0.4085387272,0.00772638130045366,0.1838265965,0.007105710027857878,0.0460337029,6.713136375793359E-4,0.3167626044,0.00517637904330817,0.099583276,0.003525290768149487,0.0667508801,9.575792395410418E-4,0.448215737,0.00794950772060761,0.2382346303,0.008125704154102584,0.0516678297,6.761619628461808E-4,0.3548612171,0.005846438916126636,0.1303702409,0.003922455990830235,0.0719014661,0.0010066096562223114,0.4768999092,0.007877695030908469,0.2991068985,0.008611384964104206,0.0572561407,7.040582362276576E-4,0.3916470887,0.006535681678294928,0.1674252484,0.00460513713150868,0.0613640376,8.343380609800802E-4,0.4068436689,0.006913452176734862,0.1899853424,0.007545310994253318,0.0526475395,8.362051183770641E-4,0.3511192818,0.00748271100604587,0.1325952195,0.005579834137319854,0.0529488961,7.161794467869069E-4,0.3564616649,0.005886998216408767,0.1204248849,0.004834423130012515,0.0409734682,5.490327859062699E-4,0.280001836,0.003588241212627713,0.0717445711,0.002531566116063335,0.0419985218,5.669585522769721E-4,0.2820533239,0.004399259028518325,0.0575132745,0.0014382770943041539,0.033834986,3.2725525205869497E-4,0.2307955025,0.002726758698528346,0.0368366836,7.77324256665132E-4,0.0427729904,5.639485792162261E-4,0.2865100238,0.0043348851195850625,0.0608147903,0.0015379983745114948,0.0339832766,3.5236344872872384E-4,0.2325619402,0.0026503390349160993,0.0374716576,7.965833289744394E-4,0.048292677,6.348039067302594E-4,0.3245733535,0.005030331400613681,0.0909057894,0.0037080935802646623,0.0374923291,4.624770264564501E-4,0.255875131,0.003084373680344196,0.0516679691,0.0014257552384613567,0.0697227425,0.002141058616666064,0.4570087041,0.015035834063995253,0.2274531855,0.018757432100370244,0.0620700311,0.0018823936888971978,0.4072293829,0.013057283522999721,0.1491033486,0.010620539016452978,0.0648039537,0.001980319418679724,0.4254929127,0.013893226982958279,0.1816608894,0.014455718729969811,0.0573336824,0.0016509430638274598,0.3774513106,0.011614522762472851,0.1168200035,0.007663324735387376,0.0601894886,0.001780328621350564,0.3959076913,0.01243895457825938,0.1480800444,0.011568516110547628,0.052784877,0.0013923063599653633,0.348914733,0.009927092424270059,0.0922408437,0.005276571803737726,0.0560815805,0.0015522722055103608,0.3696144089,0.010841521249345037,0.12150802,0.008843448592036932,0.048637439,0.0011380786440312461,0.3227242842,0.008225842327689,0.0742211891,0.003921516543379615,0.0528346792,0.0013352868605659234,0.348510245,0.00928101018208686,0.1040640438,0.006898326971085091,0.0452430147,9.113341867833117E-4,0.3011391632,0.006683491378014937,0.0626339492,0.002840547306418254,0.0505981238,0.001148580863500694,0.3338277564,0.0079437973916761,0.0921663846,0.0054049838112616025,0.0426225733,7.174712537795505E-4,0.284687188,0.005393716065941922,0.0545655054,0.0019609614988571294,0.0491907419,9.905604474235786E-4,0.3246538056,0.006831017420560424,0.0851812499,0.004415815326754505,0.0406877665,5.677728419007024E-4,0.2727853562,0.0044101297033080555,0.0498134322,0.0014648685947893075,0.0483759037,8.57761621897366E-4,0.3193307116,0.005940262872971195,0.0814698038,0.0037191837814230153,0.0393407967,4.5181522772035917E-4,0.2648945215,0.0036768308364677317,0.0470742619,0.0011495516517321003,0.0480520181,7.488958539076044E-4,0.3173522296,0.005249291666501301,0.0804772836,0.0033583114804913495,0.0384655449,3.7002297225983147E-4,0.2600151814,0.0031655588764071345,0.0458804695,9.79081201943945E-4,0.0480748704,6.581686713905486E-4,0.3179071686,0.004709975371485503,0.0810127959,0.003092763812514625,0.0380164059,3.147141560209836E-4,0.2578989929,0.0028433360687755505,0.0460728357,9.936015297894825E-4,0.0513508241,5.019611538754767E-4,0.3449108942,0.004678774412172487,0.1031766075,0.003326009621152651,0.0392283231,3.420906312660433E-4,0.2697992696,0.003011726249180028,0.0560973113,0.0016171883007244394,0.0572462345,6.849445233009751E-4,0.3871297481,0.00631078378650386,0.1523009032,0.005826398544555633,0.0432704236,5.038958225665302E-4,0.2991996557,0.004127093892801568,0.0811622354,0.002615266907984728,0.0634752495,8.936705209415828E-4,0.4288329779,0.007773113082928872,0.2082004389,0.0077212076128025465,0.0486545074,6.022831559989039E-4,0.3361390779,0.004815830042682154,0.106116386,0.0031324967677557147,0.0685414833,9.426224058444612E-4,0.4590519806,0.007976546746556432,0.2614580783,0.00823525166585697,0.0544517702,6.804674863650724E-4,0.3743348162,0.005616315073070598,0.1434408096,0.004078061549314821,0.0423556547,5.522345516173359E-4,0.2885568685,0.004967558152654078,0.0595145586,0.0014138737567406788,0.0357603371,3.6538609716298733E-4,0.2467837577,0.002940969738028598,0.041683896,8.930453515919558E-4,0.0505622201,6.434524069424249E-4,0.3330797016,0.004884304146958909,0.0954477981,0.003578743913721685,0.040237193,2.658571044753177E-4,0.2706034792,0.002814282857141407,0.0552458277,0.0015137939093549028,0.0687721878,0.0020526918911517138,0.4506607211,0.014431185640826606,0.2170350307,0.01721262905543485,0.0609594022,0.001776705940779171,0.4002097659,0.012362302617231143,0.1419562407,0.009749578144719905,0.061946505,0.0017391224798731111,0.4066558428,0.012248566201805009,0.159843983,0.011949070214874461,0.0542924688,0.0013882687059787813,0.3580655476,0.00992176612302467,0.1009908595,0.0059367022832545685,0.0511961744,9.641950010241705E-4,0.3376436021,0.0070124300353016,0.0949460528,0.004827188933530569,0.0423178658,5.274978672942669E-4,0.2829528304,0.004688294999250794,0.0553794082,0.0015661344131331768,0.0629822066,9.765997132909674E-4,0.4199028332,0.0071667647512667805,0.2078324947,0.008754470458000301,0.0506601941,4.4421616359605824E-4,0.3505074858,0.0037217096877644826,0.1277825975,0.003820792326206699,0.0407911383,5.022091197897545E-4,0.2727976325,0.004009751114470822,0.0581036503,0.0014382534547151278,0.0335321284,5.514771074124474E-4,0.2262554105,0.0038655292005105846,0.0381748223,0.001099555819410729,0.0408584471,4.985579204064459E-4,0.2732626015,0.004012554298698024,0.0584671652,0.0014583353523795548,0.0336265574,5.517916273377116E-4,0.2269358932,0.0038830252381358535,0.0383518122,0.001107834825233437,0.0408366741,4.987083315927257E-4,0.2731327322,0.004011075042928018,0.0583860078,0.001454811671660631,0.0335992677,5.515287843802896E-4,0.2267765726,0.0038793459500281744,0.0383043715,0.0011060235078876038,0.0408094749,4.989228397257435E-4,0.2729700603,0.004009177097609932,0.0582859485,0.0014505040503218184,0.0335650009,5.51172386826481E-4,0.2265761796,0.0038746637273446064,0.0382454693,0.0011037617496543355,0.0407752026,4.991592932120967E-4,0.272768343,0.004006213299363877,0.0581603725,0.0014451127983655808,0.0335207284,5.506941074680208E-4,0.2263179635,0.0038683430561417377,0.0381702156,0.001100846946673333,0.0407945528,5.010987926547019E-4,0.2728573177,0.004009005737087439,0.0581339847,0.001439465525811577,0.0335379357,5.511551505701458E-4,0.2263162068,0.0038673958938800147,0.0381724262,0.001099912723810394,0.0406671106,5.002889165272403E-4,0.2721295395,0.003997901824707556,0.0577567071,0.0014276200474916288,0.033376952,5.490355179767517E-4,0.2254813431,0.0038461933128744324,0.0379321754,0.0010914339192090376,0.0405755776,5.014907775822004E-4,0.2715891753,0.003991445728053934,0.0574250888,0.001415414426943572,0.0332525906,5.468016093612016E-4,0.2247499045,0.0038207825114758886,0.0377158542,0.001082605191193909,0.0404395626,5.029363776860847E-4,0.2707864133,0.003974682377247269,0.0569371559,0.0014007001820518193,0.0330494794,5.415514749310539E-4,0.2235525676,0.003764139609525662,0.0373186362,0.0010664970698506396,0.0403222894,5.062578394454747E-4,0.2702400413,0.003929185666267249,0.0564321644,0.001388699031467942,0.0327305478,5.29020793542182E-4,0.2218221333,0.003612822027169343,0.0366274488,0.0010391097150926846,0.1309914844,0.00141676462406428,0.786291247,0.008611789244982718,0.7662876049,0.018479893046227297,0.1269645656,0.0015836552655170884,0.7596020395,0.00924040177697918,0.7283475182,0.01810156150722915,0.0408753168,4.984806917022965E-4,0.2733619192,0.004013767183083742,0.058530125,0.0014611406503139935,0.0336477573,5.519791662735108E-4,0.2270580284,0.0038856653226957156,0.0383884639,0.0011092326176235534,0.0408753755,4.984716641896508E-4,0.2733626516,0.00401377253964397,0.0585304991,0.0014611567335505113,0.0336478301,5.519764487729526E-4,0.2270587615,0.0038856889993925145,0.0383884421,0.0011092389282746978,0.0317817293,3.93019083506132E-4,0.2065732544,0.0026014190358340963,0.0293585267,7.239661594301214E-4,0.0279474515,3.263234591628374E-4,0.1864993153,0.0017301161810699304,0.0223267728,5.435301279598032E-4,0.0315313519,4.0416457044129933E-4,0.2053081569,0.002670214785368398,0.0290320889,7.529548459237114E-4,0.027501014,3.3617108739449915E-4,0.1840736072,0.001761812419073041,0.0217335058,5.346307136706607E-4,0.0313852199,4.104960413938239E-4,0.2046921612,0.0027287957050684468,0.0289421067,7.765526382673618E-4,0.0272480171,3.4539253031876647E-4,0.1827343411,0.001835297523563959,0.021462256,5.307560644966763E-4,0.0312939553,4.146142785770891E-4,0.2043783979,0.002799524423897745,0.0289846054,7.934198132136605E-4,0.0271348728,3.510797630168962E-4,0.1823071666,0.0019053448506766433,0.0213935481,5.285886869769348E-4,0.0312528472,4.1707793036793495E-4,0.204384226,0.0028737647781264214,0.0291250899,8.050478246663361E-4,0.0271367301,3.5594943461115375E-4,0.1825246704,0.0019975437416987893,0.0214636207,5.254302998495614E-4,0.0312722339,4.1622950399989667E-4,0.2048434885,0.0029321761543263393,0.0293702381,8.153263150420205E-4,0.0272289149,3.6053293885579996E-4,0.1833294456,0.002093924783749407,0.0216399713,5.215476967641598E-4,0.0313569826,4.1464924936625655E-4,0.2057507944,0.0029937084026337634,0.0297253028,8.261743157469858E-4,0.0273684274,3.658250948199153E-4,0.1844696713,0.002189302400309286,0.0219211345,5.18185295044157E-4,0.0315057587,4.142378543783752E-4,0.2071440945,0.0030645322644736505,0.0302072459,8.423651227347913E-4,0.0275320795,3.706885485147875E-4,0.1858601773,0.002270527912182539,0.0223000731,5.162973949188588E-4,0.0317128786,4.1562603383330063E-4,0.2089370448,0.0031483335274395566,0.0307854435,8.599342998159801E-4,0.0277337407,3.75259909929105E-4,0.1874668573,0.0023524761422807246,0.0227765326,5.173432129640824E-4,0.0319809611,4.197594549262708E-4,0.2111616523,0.0032400283949373036,0.0315024984,8.829818797687753E-4,0.0280094683,3.786119385333748E-4,0.1895745604,0.002430597663127322,0.0233539759,5.220383127702411E-4,0.0339386221,4.448808829338478E-4,0.2259695772,0.0036796249808913953,0.0370451192,0.0011007383885374398,0.03036851,3.7693102817359036E-4,0.2064664437,0.0028552632102837737,0.0277491128,5.983661086659237E-4,0.036129797,4.510975504256258E-4,0.2408027984,0.0038330704402606535,0.0470644547,0.0019425779263648603,0.0335237498,3.7809654851638094E-4,0.2281878673,0.0032232927263902045,0.0342333687,7.105272690052086E-4,0.0381739966,4.648591184434269E-4,0.2536822592,0.003884233772573427,0.057104751,0.002565826572471335,0.0370225183,3.91111237373717E-4,0.2510834877,0.0034239445088961357,0.04170666,8.457168556910758E-4,0.0403096113,5.011037816660337E-4,0.2673859759,0.0040907029958186895,0.0652321057,0.0029958771670413995,0.0399956217,4.4170238849252334E-4,0.2701857559,0.0036493626840860857,0.049278365,0.0010407732702178703,0.0420376121,6.611883241558338E-4,0.268646314,0.005277945623062064,0.0539220513,0.0017126076608493844,0.0410493647,4.7589704768993894E-4,0.2661531308,0.002901882320150147,0.0488828872,0.001008972744924262,0.0339339636,4.3000000000000004E-4,0.2264137364,0.003401288726350646,0.0367447562,0.0010389239625689648,0.030261237,3.4934367033052135E-4,0.2044271567,0.002391214544954091,0.0273026651,5.613225454228611E-4,0.031334857,3.942638710305574E-4,0.2042403063,0.0026571057562694038,0.0286499284,7.294614451771937E-4,0.0274500914,3.2347642881669136E-4,0.1836717894,0.0017128925827383339,0.0216202756,5.212868691996759E-4,0.0309709199,4.038068845376463E-4,0.2028529549,0.002799728736860055,0.0283867178,7.663771917274157E-4,0.0268569545,3.3283930056410104E-4,0.180464853,0.001780492628459888,0.0209697858,5.000449979751823E-4,0.0322589217,4.125093938324314E-4,0.2138394517,0.0031276500763352667,0.0320811939,8.764410989906852E-4,0.0281555099,3.563944444011438E-4,0.1898135946,0.0021504980818405767,0.023581666,5.117098787398969E-4,0.0492314676,0.0013491549206818317,0.3196768864,0.009541217532369755,0.0944680648,0.008344039009975924,0.0498395891,0.0010469035294620034,0.3277220342,0.007075491785028091,0.0839599805,0.0051330782187689284,0.0476826884,0.001290208122746094,0.3097968639,0.009069742884999552,0.0847747635,0.006869736312261192,0.0467609297,9.861754407812031E-4,0.3079896992,0.006746630492327262,0.0697323465,0.003451765055735978,0.0459564687,0.0012184116709880943,0.2991131333,0.008510302286053064,0.0742879647,0.005232303603576536,0.0436151874,9.162123116396112E-4,0.2880519989,0.0063393993406315715,0.05717682,0.0023861535994147568,0.0440322593,0.0011338963797455216,0.2874140912,0.007872885938459924,0.0638616863,0.003911873975475181,0.0408337602,8.35716459093633E-4,0.2707472719,0.005836581790740193,0.0491423049,0.002015584530601483,0.0421208915,0.0010505593748094393,0.2759123036,0.007244110435381283,0.0558402372,0.0031247307083971253,0.0385383978,7.584405052474452E-4,0.2566055845,0.005310353660539004,0.0432441172,0.0017221924979513759,0.040381306,9.743141177259005E-4,0.2649835668,0.006660805807107725,0.0507325445,0.0027560749264125602,0.0366901011,6.831976288015057E-4,0.2455568033,0.004760872189000667,0.0388193742,0.001455684375130818,0.0389158781,8.985955708771328E-4,0.2553766742,0.006100402691626185,0.046765863,0.0024240928200050427,0.0352140575,6.189167957003591E-4,0.2365075111,0.004234765636962688,0.0352842364,0.001213131897198322,0.0377409971,8.18890713099129E-4,0.2475558087,0.005552372916150355,0.0435619826,0.0021216378107490447,0.0340235867,5.588237647058328E-4,0.2290019494,0.0037473820194904067,0.0326200066,0.0010182681375747746,0.0367859616,7.427233670755216E-4,0.241473906,0.00506002233196653,0.0409874801,0.0018484809980089058,0.0330949102,5.108972499436652E-4,0.2233152315,0.0034073973939063814,0.030791425,8.75418185783229E-4,0.0360175149,6.75462064071699E-4,0.2368843209,0.004666377931543908,0.0389688915,0.0015879124661013278,0.0323983309,4.723833189264837E-4,0.2191703169,0.003169594926800584,0.0295347955,7.702084133531652E-4,0.034617636,5.046137136463892E-4,0.2319464385,0.003940423961961453,0.0364694277,0.0010826966334112247,0.0316108966,3.903062899826238E-4,0.2169731666,0.0029179336867036576,0.0286960141,6.04438582487915E-4,0.0354468953,4.834769901453429E-4,0.2394735377,0.00415175613445684,0.0418142314,0.0013419944113147416,0.0332775869,4.1074079417559685E-4,0.230343349,0.003398537332441708,0.0329375347,7.272152363640355E-4,0.0370099424,4.6886778520175603E-4,0.2489620028,0.004041759022999763,0.0518366946,0.002202339664992664,0.0359105459,4.4058143401645966E-4,0.2482477089,0.003742675112803675,0.0393445767,8.951826629241654E-4,0.0385956468,4.8742384020480575E-4,0.2579938053,0.0039048167690686844,0.0588916423,0.0023813053143181785,0.0387479059,4.6127323789701914E-4,0.2659698611,0.0038354467797115893,0.0461833642,0.0010623761104241755,0.0339755879,4.661287375822263E-4,0.2228371379,0.003317779679243334,0.0333659699,8.752102604517385E-4,0.0293436459,3.5169731304063155E-4,0.1956800656,0.0019098353332159294,0.0252622473,5.831252009645955E-4,0.036752144,6.869985443943823E-4,0.2430558149,0.0048881323631833045,0.0403137616,0.001516388802385457,0.0327459074,4.6719482017676525E-4,0.2210174876,0.0031372189913998674,0.0311484004,8.118829964964163E-4,0.0489408511,0.001348522154063477,0.3178243164,0.009533724455846203,0.0934574789,0.008301371934806921,0.0492417125,0.0010317596619368293,0.3237570506,0.006972930158835666,0.0819399781,0.005114503690486497,0.0466805491,0.0012592041137162791,0.303677223,0.008863106283916492,0.0804031125,0.006490333966753945,0.044877735,9.232946441954486E-4,0.2956803988,0.0063676710813295,0.0645405248,0.0033091115121736225,0.0398894298,8.879763510364452E-4,0.2624033469,0.006225898649994232,0.0479202345,0.0021836648094430613,0.0356404855,5.870357740376646E-4,0.2383437522,0.004117792369704913,0.0374687643,0.0012633142918529814,0.0374249107,3.37739544619815E-4,0.2438611641,0.0028135036875753337,0.0538332603,0.00159366589974185,0.0345338279,4.043266006584281E-4,0.228804465,0.0031384754260627883,0.0379392554,8.689079352842855E-4,0.0327867136,2.935898499607914E-4,0.2143961878,0.002411049771365162,0.0317013262,6.569946727333488E-4,0.0286446108,3.4268790465961886E-4,0.1893892024,0.0019490831177761507,0.0240106718,5.326706299393651E-4,0.0329676357,2.8898096823147366E-4,0.2156293535,0.0024105802206107973,0.0320577868,6.536306296372592E-4,0.028817157,3.4026166401756165E-4,0.1906349524,0.001936247401547643,0.0243057325,5.277764678346317E-4,0.0329293549,2.890449791987399E-4,0.215402224,0.0024110815000741885,0.0319780088,6.526132085699767E-4,0.0287803116,3.398793903725261E-4,0.1903995146,0.0019337898024345873,0.0242430815,5.26784585955208E-4,0.0328806491,2.888684821852325E-4,0.2151119751,0.002410048962158238,0.0318785041,6.512342128604731E-4,0.0287332437,3.3931548741547297E-4,0.1901012168,0.0019308609478675568,0.024168263,5.261463674682169E-4,0.0328187316,2.8887194394748686E-4,0.214743754,0.0024101014501468608,0.0317388561,6.469489933526444E-4,0.0286720399,3.3865026206988236E-4,0.1897112046,0.0019271927770723924,0.0240680762,5.249085634660574E-4,0.0328031791,2.9260041011591216E-4,0.2145236804,0.0024101945979526215,0.0317320801,6.555417606834823E-4,0.0286564141,3.419736831979911E-4,0.1894832925,0.0019446223283712445,0.0240293753,5.310338972231433E-4,0.0326072809,2.8871265992332236E-4,0.2134637257,0.0024120041459334187,0.0312536667,6.336939324311067E-4,0.0284684222,3.3590028282214947E-4,0.1884151881,0.0019115117054310706,0.0237263244,5.192167177585868E-4,0.0324102852,2.8821172772807146E-4,0.212264579,0.0024127422158199993,0.0307943758,6.215553072736167E-4,0.0282790291,3.3330916579056146E-4,0.1872055698,0.0018950833754745463,0.0234066778,5.134267231066182E-4,0.0320649157,2.8792186440074327E-4,0.2101352927,0.0024121486272615958,0.0300117844,6.036422781747481E-4,0.0279345709,3.2864874866641436E-4,0.1850323758,0.0018646125602923519,0.0228429968,5.032156595337629E-4,0.0312757424,2.879947916195708E-4,0.2052489791,0.002439878070724027,0.0283857028,5.75895823912624E-4,0.0271124559,3.1647748735099627E-4,0.1798884655,0.0017785747102666224,0.0215663888,4.761963880585404E-4,0.0388737334,6.284878678224425E-4,0.2592315542,0.003917418027221502,0.0574743703,0.002071665513542184,0.0344643788,5.10961838105352E-4,0.2289103388,0.003285530702945873,0.0390995893,0.0011745445925974885,0.0463097853,9.205134436823831E-4,0.3077015296,0.006605346092370936,0.0712441602,0.0030875530764668643,0.0398614941,4.3619834937789483E-4,0.2662275002,0.0025937873852727405,0.0548866809,0.001147448038039196,0.0381005449,5.09537044776923E-4,0.2545808698,0.002908469700718919,0.0480754624,0.001348953668589103,,,,,,,0.047587387,9.783501418204016E-4,0.3158056282,0.006999840283892197,0.07501142,0.003346777255808937,0.0429943357,6.41424196612507E-4,0.2844601266,0.004524006189208852,0.0572807292,0.0016702478857942016,0.0420130867,5.741593855368037E-4,0.2743113891,0.003621545940617073,0.0670845311,0.002153876505280653,0.0344472781,5.111291421940251E-4,0.2288196744,0.0032837172533578467,0.0390688266,0.0011738343153954907,0.034426921,5.112778109795104E-4,0.228712783,0.003281151322325747,0.0390314283,0.001172952684467707,0.0344016989,5.114401235726426E-4,0.2285804237,0.003277828854592625,0.0389851681,0.0011718446996082715,0.0343693249,5.116385442868823E-4,0.228411628,0.0032735858015332363,0.0389255582,0.0011704255636305967,0.0343256353,5.119208923261483E-4,0.2281871254,0.0032681008246380648,0.0388472955,0.001168455390676084,0.0342638291,5.12361200716838E-4,0.2278735618,0.0032608043486232045,0.0387401257,0.001165743539548901,0.0341728578,5.129941520134513E-4,0.2274288842,0.0032495445834762756,0.0385846487,0.001161395712063722,0.0340312084,5.1370711499842E-4,0.2268133212,0.0032257439452008587,0.0383547735,0.0011533780819835272,0.0338614825,5.122567715511431E-4,0.2265728574,0.0031569369648442457,0.0380976483,0.0011246452774097261
1,GAT,0.0469487189,0.2622883871,0.0395664914,0.8493400025,9.986070298170346E-4,0.0217600006,2.9803187748964034E-4,0.1437175393,0.0020133730404472984,0.0141960562,3.7410025394270984E-4,0.0219379428,2.536671046864374E-4,0.1572961947,0.0016801232097676646,0.0142893524,2.941700188666411E-4,0.0220144505,3.5566557325667603E-4,0.1477467162,0.0025411393114113203,0.0157810395,4.6042914764380413E-4,0.0192010162,2.5748786379167467E-4,0.1262462411,0.0016529388978422644,0.0111255206,2.8214889686121406E-4,0.0218594311,3.4610691989614997E-4,0.1459922251,0.0024400038934395164,0.0151325025,4.6337889464238656E-4,0.0199325595,2.464305175906588E-4,0.1307319279,0.0014924644049356755,0.0120127874,3.0364123567130994E-4,0.0389104787,8.34184032453271E-4,0.2604587646,0.005670955122375772,0.0432519513,0.001707754080656814,0.0324830531,7.123840256490876E-4,0.214127426,0.005017368633058568,0.0307383141,0.0013321336269308721,0.0534183858,0.0015014429726100155,0.3521504084,0.009859425845352253,0.1634580487,0.011018380416376991,0.0339072024,8.053229165992981E-4,0.2195304637,0.005053346415990101,0.0579337096,0.004306327437620135,0.0231696784,4.291491582189111E-4,0.1554391611,0.002853115314879509,0.0171248504,7.343371160441231E-4,0.0199427963,3.9327089899965904E-4,0.1346068954,0.0026336846812023643,0.0124658927,5.676099012526121E-4,0.0231039733,4.3542048642662646E-4,0.1552904382,0.002911634420733482,0.0170910675,7.365975834877548E-4,0.0198457018,3.9539094577392637E-4,0.1343282383,0.0026860318315314134,0.012494389,5.891807871952377E-4,0.0230974101,4.377682035050056E-4,0.1554737464,0.0029464653400303217,0.0170909316,7.17846083781196E-4,0.0198462027,3.953466833046662E-4,0.1345672244,0.0027133061014194475,0.0125712962,5.953738321424616E-4,0.0231232364,4.3732139211339753E-4,0.155803432,0.002963720465900926,0.0171294913,6.910781431936622E-4,0.0199006113,3.9366610217289475E-4,0.1350704306,0.002725192837213543,0.0126664397,5.895600054277766E-4,0.0232012684,4.3343511625155615E-4,0.1564963622,0.0029662852189228195,0.0172481793,6.675185390683918E-4,0.0200004931,3.899884613677692E-4,0.1358132911,0.0027191513381935916,0.0127889458,5.778615751198552E-4,0.0233289995,4.2762951254561463E-4,0.1574934042,0.002963629362791508,0.0174779758,6.523518989011988E-4,0.0201358357,3.866833329741534E-4,0.1367235072,0.002714870715153854,0.0129586204,5.649106123981032E-4,0.0235072663,4.2305791565694644E-4,0.1588251721,0.002977498950461612,0.0178517585,6.480756128724487E-4,0.0203082029,3.8421998906876254E-4,0.1378431664,0.0027144176170957927,0.0131907334,5.522445110637135E-4,0.0237467763,4.211792967371497E-4,0.1605936127,0.0030125304977709354,0.0184098842,6.569193253360719E-4,0.0205179097,3.835805000257443E-4,0.1391844736,0.0027242244768006913,0.0135145646,5.450458696293368E-4,0.0240715432,4.218115693055372E-4,0.1629343008,0.003075198855358788,0.0191756055,6.834149544749515E-4,0.0207852941,3.8512854996741025E-4,0.1408607342,0.0027462785729055234,0.0139452961,5.448687915452674E-4,0.0245024664,4.2740613004494917E-4,0.1659923484,0.0031868365191832482,0.0202338681,7.391095994505822E-4,0.0211174743,3.885563022265885E-4,0.1429286418,0.002779459659718054,0.0144970265,5.53282025733712E-4,0.0278607331,5.43636827302934E-4,0.1898828476,0.004733412616706893,0.0328139652,0.0023331206569742594,0.0236395151,4.29033798202426E-4,0.1589089229,0.0031148669313471483,0.0196618765,8.340161868932761E-4,0.0318699827,6.585005694758358E-4,0.2166701581,0.005669996031744643,0.0538380409,0.004230984755349516,0.0269254012,4.968299507879934E-4,0.1798410315,0.0036296823552481833,0.0297663638,0.001676617129818254,0.035827929,7.73074381932295E-4,0.2414195623,0.006181970397858599,0.0759661689,0.005921795504743472,0.0302443068,5.684760329160765E-4,0.2006208035,0.00415494632937659,0.043467984,0.002505675956703101,0.039333494,8.352873756977295E-4,0.2629526716,0.00632661884421687,0.1008444939,0.007397960191836666,0.0331941251,6.499223030486029E-4,0.2191511375,0.004672178292830872,0.0569225498,0.003361324738849253,0.0311359164,7.275218209785876E-4,0.2022272892,0.004475265913887129,0.0525178559,0.0035460933433850836,0.0292306276,6.004573257109951E-4,0.1878990768,0.0037102776176453425,0.0326381308,0.0020882013791777843,0.0275764246,4.8603909307791285E-4,0.1856142027,0.0037097792387148863,0.0297923391,0.001477417679601811,0.0235330705,4.1197936841545844E-4,0.1567234999,0.0028634201577833456,0.0191404486,7.781060339054054E-4,0.022752876,4.1827024756728757E-4,0.1527948369,0.0027784317519061,0.0163951741,6.650639067037092E-4,0.0195658299,3.834553429018821E-4,0.1322426227,0.002584986073463453,0.0120017569,5.368165422190341E-4,0.0226458515,4.105167475268214E-4,0.1523825839,0.0027613791843931904,0.0162064591,6.17848686977645E-4,0.0194819466,3.727318070677629E-4,0.1319115608,0.002553883317616527,0.0119269864,5.21463325651958E-4,0.0248434836,4.1743023369181107E-4,0.1673661656,0.0030158272496945177,0.0210379702,8.016501730805027E-4,0.0213502629,3.7874925742501463E-4,0.1432855765,0.0026404836678154252,0.0147367708,5.431795283329445E-4,0.0747109601,0.0028829918487571207,0.4886286933,0.018271352796112278,0.3338066164,0.024487780973375273,0.0701083521,0.002748747714869446,0.4639547628,0.017438475994191696,0.267260385,0.022308488989620075,0.0702480838,0.002803107204514305,0.4625962904,0.017873225450376885,0.2864956041,0.023090692843654562,0.0652383032,0.0026849424574839588,0.4347672701,0.017210445723455276,0.2263930297,0.020029059064269595,0.0646495822,0.0026719665042810696,0.4287543633,0.017162104969962164,0.2366782127,0.020623170173375383,0.0593370981,0.00254055131811975,0.3983928189,0.016499523629487006,0.1788225419,0.016515316527393593,0.0583804044,0.002459297257348123,0.3896975982,0.0159650668648772,0.1841678138,0.016647752490952045,0.0531765784,0.0023267685746545573,0.3593055122,0.015328639111153997,0.1382716546,0.01295129912402613,0.0520960199,0.0021776418438301556,0.3497646278,0.014329509761328194,0.1381579407,0.012376176752131492,0.0473145991,0.0020678636318674404,0.3210628441,0.013806102165347032,0.1051695047,0.009714581977625182,0.0464748733,0.0018845070973599436,0.3135883877,0.012614935077121879,0.1039820451,0.009085749391216995,0.0421679541,0.0018028128022620651,0.2867987698,0.012189979040178862,0.0791185697,0.006971851332321997,0.041703285,0.0016065478517616587,0.2821290578,0.010897611389657827,0.0784732515,0.0065881712181758,0.0379145011,0.00155760392911677,0.2583404463,0.01064374412507178,0.0611277352,0.005082869858652688,0.0379278584,0.0013638016717983593,0.256796595,0.009323358890442866,0.0615161447,0.004855622411184791,0.0345699713,0.0013426302543887501,0.2358048852,0.00924530048186645,0.0494322272,0.0039120466510510835,0.0350832341,0.0011660154372906046,0.2375253962,0.008012076821898303,0.0510187506,0.003756504625313271,0.0320106239,0.0011604025163709359,0.2183210829,0.008013846080378634,0.0415295617,0.0031260724559741093,0.0330009116,0.0010114474776279786,0.2233068474,0.006969945552154622,0.0443097025,0.003069783379979767,0.0300808071,0.0010110801155200314,0.2049165242,0.006980229294228092,0.0359724158,0.0025724756558614895,0.0297802706,7.054955705034582E-4,0.2010773388,0.005201660407985127,0.0398788215,0.0025899189176497397,0.0264653552,6.414912314287701E-4,0.1787801782,0.004462009412809435,0.0281141533,0.0018216805427955802,0.0318485094,8.003467998311733E-4,0.2156317542,0.006460763964114461,0.0539812678,0.004590747651526928,0.0275695584,6.13161479546783E-4,0.1849349847,0.0043657414032441276,0.0334286588,0.002351438283264096,0.0351037539,8.913495386210731E-4,0.2364707582,0.0069721914775771904,0.0732979668,0.006610715846260525,0.0301782896,6.942305092690756E-4,0.2009950589,0.0049512377240443625,0.0424911229,0.0030201657239297317,0.038435352,9.250837799896829E-4,0.2566315816,0.0069971425596453305,0.0934264393,0.0077176965475457765,0.0330795433,7.874579353844876E-4,0.2188187762,0.005546196714866864,0.0577069236,0.004379093285144769,0.0253491068,5.928009784067499E-4,0.1710737048,0.00401592168748346,0.0219023767,0.001423551193319018,0.0222230878,5.462105821018117E-4,0.1500025477,0.003675752439977426,0.016584165,0.0011598047249429535,0.0365975021,0.0012229182311176818,0.2461901497,0.008247681249902909,0.061840921,0.005288982510842704,0.0335329579,0.0012114016674910101,0.2262716842,0.008243351381568058,0.0470858495,0.004139297162562746,0.0736053103,0.002863115785294056,0.4816742296,0.01820370888033535,0.3241332009,0.024193098788704185,0.0689085608,0.0027245221599392433,0.4562220401,0.01734338072579853,0.2558308732,0.021592847727893605,0.0664817065,0.002702303276836262,0.43888626,0.01738507975247741,0.2508047509,0.021314417303787594,0.0612348476,0.002546369965264278,0.4090740225,0.016500778951310146,0.1874356789,0.017029853522564427,0.0449234292,0.0017545193073887787,0.3023996736,0.011751095183003157,0.0951656468,0.00848159589935762,0.0411156321,0.001683541505279867,0.2781116454,0.011327086386180693,0.0723216439,0.006858135533802172,0.0348021192,6.1984191533003E-4,0.2387688432,0.0051594167306004655,0.0705718803,0.004044610364423253,0.0281007228,3.607034793289358E-4,0.1904836915,0.0029259330135872896,0.0334262573,0.0015641134869311755,0.0218136139,3.5112106174366696E-4,0.1464431523,0.002510527434624047,0.0154882947,4.516635916254486E-4,0.0190033553,2.5245593674936624E-4,0.1250488708,0.0016307341904798587,0.0109117837,2.76508589378341E-4,0.0219935976,3.553280174711811E-4,0.1476129503,0.0025385527372894976,0.0157481673,4.5954977967571696E-4,0.0191803602,2.5707586428912383E-4,0.1261250927,0.0016506510836636554,0.011101638,2.815261977152393E-4,0.0219676059,3.5491407410808605E-4,0.1474458041,0.002535440987284066,0.0157072775,4.584681013985597E-4,0.0191550075,2.5655798564846896E-4,0.1259765843,0.0016477102293789403,0.011072205,2.8074365531566335E-4,0.021934732,3.543853834457623E-4,0.1472343654,0.00253136761455147,0.0156559916,4.5709298835138563E-4,0.0191230313,2.559042789794653E-4,0.1257899719,0.0016439878345048664,0.0110349225,2.797588247044229E-4,0.0218917211,3.536877153648399E-4,0.1469576435,0.0025260035629428553,0.0155892165,4.5532186417961525E-4,0.0190812893,2.550725387022288E-4,0.1255467733,0.0016392019399695695,0.0109864451,2.7846364215099965E-4,0.0218312819,3.5133886776159563E-4,0.1465654283,0.002512676262473938,0.0155091451,4.5191702778275573E-4,0.0190179121,2.529209362626985E-4,0.1251434337,0.0016324120190687153,0.0109250915,2.7676524348263097E-4,0.0217495923,3.5136021402543577E-4,0.1460443047,0.002507843097165371,0.0153701297,4.4951640681959544E-4,0.0189421434,2.523826459961144E-4,0.124733138,0.001623312354416118,0.0108262486,2.7414229881577925E-4,0.0216215172,3.489498531307901E-4,0.1452273934,0.0024885288826935483,0.0151719811,4.442555570839829E-4,0.018813433,2.5002399884811055E-4,0.1239821378,0.0016083127805249823,0.0106800118,2.7009627913023905E-4,0.0214053777,3.4450689398036723E-4,0.143849435,0.0024527733282959517,0.0148318218,4.3525050258443125E-4,0.0185924627,2.4559926709988365E-4,0.1226944979,0.0015794866254577784,0.0104251041,2.627755696407107E-4,0.0209661637,3.348835618539674E-4,0.1410962861,0.002375705789865403,0.0141520796,4.1757514293836985E-4,0.0181373569,2.3501702066020666E-4,0.120044857,0.0015069704708453979,0.0098963495,2.4558501582954936E-4,0.1359704635,0.001253243392162911,0.8189605589,0.00822955879740828,0.8237865013,0.01188405090867588,0.135208278,0.001008339228632904,0.8098402411,0.005979746064842553,0.775093503,0.012414101578446989,0.0220123752,3.556205843311098E-4,0.1477332746,0.0025408307696499588,0.0157779506,4.603390055165867E-4,0.0191989444,2.5742960202742806E-4,0.1262337849,0.0016526856930463216,0.0111233143,2.8209218351453837E-4,0.022012545,3.556219903211836E-4,0.1477344694,0.0025408480867615837,0.0157781695,4.60341177823579E-4,0.0191990948,2.5743542879720345E-4,0.1262347543,0.001652711106031541,0.011123448,2.820957284327432E-4,0.0229408715,3.944958808403454E-4,0.1531988984,0.002549986862711257,0.0165243843,6.200193545366144E-4,0.0201351675,3.5481403579903654E-4,0.1364649256,0.0022404497316387173,0.0125982565,4.8110186031650304E-4,0.0227664443,3.9265251813785685E-4,0.1523590318,0.002543526882106812,0.0163710455,6.069538697462929E-4,0.019974258,3.4923487798328506E-4,0.1358279122,0.002244012032053304,0.012612934,4.883185435758098E-4,0.022669463,3.9026785673432034E-4,0.1519473739,0.002541202668029451,0.0162599494,5.82249087590526E-4,0.0199940932,3.462296925452813E-4,0.1362206892,0.002278283783904016,0.0127397442,4.906149202786234E-4,0.0226052731,3.851233568611491E-4,0.1516733829,0.0025225144201768204,0.0161939901,5.562598313737924E-4,0.0201256866,3.4482169305309087E-4,0.1371823871,0.002320084265711054,0.0129214126,4.8797028598061176E-4,0.0225763651,3.798210104773036E-4,0.1516241505,0.0024988263244971626,0.0161979667,5.351009250599367E-4,0.0203063028,3.4645057367538014E-4,0.1384071839,0.002373835293359672,0.0131450031,4.829896479221889E-4,0.0226028443,3.7460379069091123E-4,0.1519213701,0.0024810120918689615,0.0163012639,5.20927058233684E-4,0.0205221689,3.494810438349983E-4,0.139820566,0.002433440568413373,0.013416141,4.7764631266241346E-4,0.0227081214,3.690528417449187E-4,0.152698171,0.0024670115524658576,0.0165230257,5.148271554609372E-4,0.0207594918,3.5203977048055236E-4,0.1413730224,0.0024826318696093467,0.013749287,4.740379731624883E-4,0.0228820126,3.650862911696357E-4,0.1539327022,0.0024682661930999256,0.0169064047,5.19646033372718E-4,0.0210237434,3.546223343220221E-4,0.14307873,0.0025296226991391424,0.0141552535,4.7387023540205607E-4,0.0231443495,3.6232858015894907E-4,0.1557368592,0.0024867520986218148,0.017480794,5.390565833008628E-4,0.0213195266,3.5809495947304257E-4,0.1450159049,0.002586267194239605,0.0146445595,4.7883191205265344E-4,0.0234915322,3.628140019348757E-4,0.1581400765,0.0025334535717079954,0.0182860064,5.792434721254958E-4,0.0216490762,3.630220378985276E-4,0.147210721,0.002649798294210335,0.0152293383,4.90829909439105E-4,0.0262756622,4.2436658680909364E-4,0.1772275982,0.0033002027210460873,0.0273855763,0.0013620139500019814,0.0239394926,3.929058411375428E-4,0.1622835601,0.002982165991355947,0.0198314425,7.196346295169514E-4,0.0298263969,5.521195522710638E-4,0.2022219678,0.004711063892583076,0.0449844813,0.0032841006379220475,0.0269199816,4.3410137064975963E-4,0.1811489202,0.003343280873632965,0.0279664475,0.001355600604898065,0.0333261873,6.490624006981147E-4,0.2256284276,0.005394354827039097,0.065215614,0.0050499111873378525,0.0298266355,4.8083157134281435E-4,0.1989666279,0.0037055838946109423,0.0386286474,0.0020398195998666156,0.0364271298,7.178314565411577E-4,0.2451497973,0.005536738119145604,0.0872776147,0.006411512847994614,0.0321475312,5.07883844988202E-4,0.2130502381,0.0038571836876145787,0.0473296619,0.002709090991458205,0.0294679816,6.841293737298524E-4,0.1912192359,0.0043464483201805125,0.0425862986,0.002696927881868553,0.0302021542,5.022200712834962E-4,0.1929073787,0.0031233709353837564,0.0298774561,0.0013978622965084937,0.0261973863,4.0177356807037467E-4,0.1753520661,0.002957780586859005,0.0264728546,0.0012570242638867397,0.0237208777,3.7551697697973653E-4,0.1586448142,0.002716926572434375,0.0189370569,6.621608565899981E-4,0.0224292137,3.7898680715824394E-4,0.14993525,0.0024410669798266495,0.0157429021,5.543834413111561E-4,0.019728566,3.438313540094911E-4,0.1338304428,0.0021951359866759965,0.0121442609,4.5919712542654274E-4,0.0220967015,3.6453943545246243E-4,0.1480306934,0.002362961700916881,0.0152898799,4.99799959983992E-4,0.0196935954,3.327115868135644E-4,0.1336311549,0.002216071749740969,0.0121314332,4.4303950162485515E-4,0.0238471544,3.50679340708859E-4,0.1597529639,0.0024358029476950717,0.0188323645,6.136790692210384E-4,0.0216552985,3.520213061733622E-4,0.1455220098,0.002500566535807436,0.0150479175,4.7879745195646145E-4,0.0721488604,0.0024149409930679464,0.4738421914,0.015540128184799506,0.3058876889,0.020247323823162407,0.0687810836,0.002154895125058294,0.4579608797,0.013521731250102555,0.2180441554,0.015238767108923214,0.0677992906,0.002322496932183119,0.4474591588,0.014952914097258768,0.2617089845,0.01899840324869435,0.0635461699,0.0020736670417403078,0.4275004663,0.013177533836040794,0.1780976968,0.012607536793521563,0.0621528917,0.002215356179037583,0.4124194462,0.014267378245494159,0.2125990664,0.017224453140811176,0.0575138694,0.0019738221804407813,0.3907983197,0.01276798930920605,0.142641975,0.0106686148116801,0.0558854419,0.0020632976033524587,0.3728211438,0.013351260277591774,0.1643163316,0.014103457483893798,0.0514066435,0.0018355797449307399,0.3519705672,0.012110107018519696,0.1119326549,0.008404946222314573,0.0498326149,0.001854463803906671,0.3341311658,0.012103132321841317,0.1241493192,0.010747952316604312,0.0457602736,0.0016640766208321058,0.3146866359,0.011201769324530835,0.086848564,0.006153491041677074,0.0443907645,0.0016118632075954832,0.2988359986,0.010647383904039527,0.0930707035,0.007487032456187164,0.0410092835,0.0014823650022851996,0.2825261001,0.010154497722684269,0.0693175642,0.004815929920586469,0.0398868264,0.001381368162366572,0.2691025336,0.009241694812100213,0.0708264529,0.00518589346207575,0.0372390485,0.0013102606610899984,0.2565871423,0.009094149602904056,0.0576492174,0.004070476876239441,0.0363099096,0.0011771788309343657,0.2450518819,0.007946134091493801,0.0559216606,0.0038200176701161997,0.0343164602,0.0011488089484331153,0.2363039261,0.008020530967460946,0.0484695473,0.003454054863490156,0.0335536528,0.0010059686873854473,0.2262066768,0.006799337982480353,0.0458617532,0.002844740409949562,0.0320709397,0.0010072795044077884,0.2206799745,0.0070316042266327814,0.0412327291,0.0028667805985111592,0.0315514269,8.692243668926913E-4,0.2123496041,0.005869589764199879,0.0400802783,0.0023239038276142154,0.030364069,8.897583941722606E-4,0.2085737928,0.0061914516876092965,0.0360383793,0.002381182269377966,0.0282218846,5.639911346820976E-4,0.1888128493,0.003938833837571725,0.0358978432,0.0020862250597670426,0.02711188,5.867427034058455E-4,0.1848704292,0.004191759535087861,0.0283484379,0.0015676890635582046,0.0297465394,6.102163550741655E-4,0.2001140418,0.004765635319660958,0.0433813482,0.0028833929666280313,0.0278432389,5.365743191767567E-4,0.1888455403,0.004028237579885277,0.0318627598,0.001842782135793594,0.0327306373,7.364529856005745E-4,0.2208758621,0.005909665726587249,0.0623503883,0.005416540408784929,0.0298624121,5.636275365877717E-4,0.201046663,0.004283476975542182,0.0386476655,0.0023480943337097853,0.0357190745,7.74623779650483E-4,0.2393996402,0.005950279153115423,0.0810620062,0.006685000897531728,0.031964819,5.820524031390988E-4,0.2133592339,0.004396757441569867,0.0478805002,0.0029395164568343547,0.0249773761,5.372792569976995E-4,0.167838192,0.0036125333216456288,0.0210978414,0.0012532162622628227,0.0225933866,4.583906630811758E-4,0.1534343202,0.0030486072229790446,0.016294942,7.993910182132396E-4,0.0351546958,0.0010430522518071663,0.2358959471,0.006991172576900101,0.0566155175,0.0042617576186357664,0.0336474579,0.0010442250715243337,0.2285261724,0.007304070919699507,0.0433869778,0.002909677473535512,0.0711994483,0.0024008148616667634,0.4676160643,0.015446103845306751,0.2972642765,0.019930213922584976,0.0676126825,0.002125787853949683,0.4506719039,0.013361557805884761,0.2064025796,0.014288163632881589,0.0644558916,0.0022566510585378505,0.4259391609,0.014532621993294947,0.230723095,0.01773047204673356,0.0598153871,0.0019602818674874286,0.4038302545,0.012566182992460359,0.1502258367,0.010868177170068586,0.0434108212,0.00149727686150558,0.2915841064,0.00991417399484193,0.0885733442,0.007277784553007873,0.0406726805,0.0013790616374912328,0.2785447242,0.009454863827681497,0.0630307585,0.0043356099916851375,0.0326190078,5.556383716051295E-4,0.2227267293,0.004586486018729371,0.0610724251,0.0037191289302738618,0.0269801381,2.835489375751565E-4,0.1812069401,0.002454454114462114,0.0277734022,0.0010908354596363284,0.0216555169,3.396012367468646E-4,0.1446674612,0.0024000556243554023,0.0148363244,4.5241573801095824E-4,0.0197244204,2.4017285441947848E-4,0.1294961881,0.0014720964642305203,0.0117600074,2.9571100757327246E-4,0.0218362905,3.4547648255706207E-4,0.1458441795,0.002436027093445391,0.0150973088,4.620898181089906E-4,0.0199105821,2.4600203251192864E-4,0.1306023833,0.0014907581963551299,0.0119835035,3.026086581709122E-4,0.0218084256,3.4472017637498387E-4,0.1456671145,0.0024307056588571147,0.0150551444,4.6051167194762827E-4,0.0198833967,2.4551171051499765E-4,0.1304421808,0.0014888592948965997,0.0119492744,3.0188573997458047E-4,0.0217726523,3.438226286910156E-4,0.1454387342,0.002424627187837338,0.0150007991,4.5851390382408254E-4,0.0198490734,2.4478153525133383E-4,0.1302393368,0.0014859582766686282,0.0119057798,3.00835503223938E-4,0.0217259009,3.426309968464616E-4,0.1451437465,0.0024165957460858035,0.0149300434,4.5593201247554445E-4,0.019803644,2.438401115485309E-4,0.1299689997,0.0014819682857605287,0.0118473892,2.9921898335500037E-4,0.0216720879,3.4006764033056716E-4,0.1447835437,0.0024032623660349695,0.0148571764,4.5287746687155896E-4,0.0197401422,2.409377512968858E-4,0.1295922475,0.0014735131489063814,0.0117765095,2.9620432137293336E-4,0.0215770013,3.384671328208989E-4,0.1441975786,0.0023890531597266732,0.0146972042,4.470570433401089E-4,0.0196527394,2.4043710196223876E-4,0.1290729983,0.0014687321062739794,0.0116527232,2.937635103276103E-4,0.0214407068,3.343486204547583E-4,0.1433287161,0.002361939669000883,0.0144830716,4.389589958071255E-4,0.0195135904,2.3733520598512138E-4,0.1282490048,0.00145697357560115,0.0114724749,2.8875768388044674E-4,0.0212005508,3.264368239031865E-4,0.1417802598,0.0023097906831572425,0.0141100957,4.2459039084746136E-4,0.0192653479,2.3165491576912414E-4,0.1267765913,0.0014354396539039878,0.0111571244,2.8070625215694786E-4,0.0206963267,3.099870965056449E-4,0.1384738734,0.0021937055408600306,0.0133381494,3.943361510183919E-4,0.0187109129,2.1844450096077035E-4,0.1234682439,0.0013882921162349084,0.0104686552,2.640757467091592E-4,0.0216574458,2.766495978670491E-4,0.1420761141,0.0017753095504728182,0.0149130425,3.997174001716713E-4,0.0184521442,2.01549001485991E-4,0.1208497628,0.0012423268491021193,0.0102430797,2.3220895762222438E-4,0.0385889128,0.0013999839284791807,0.2546560517,0.008889258630504571,0.0595427069,0.005989800831413345,0.0267644696,7.256045755092784E-4,0.1778727518,0.0047534724149825465,0.0251838173,0.001693434675445144,0.0214247744,4.047567170535901E-4,0.1403511389,0.0025929818742135473,0.0140453629,5.335803594586293E-4,,,,,,,0.0403155077,0.0014869421643090223,0.2657178657,0.009442381744030476,0.0657620596,0.006542012763668381,0.0340568076,0.0012297341176042893,0.2271631561,0.007939666113886653,0.0459829076,0.004670840823663337,0.0220381941,2.7755359842740284E-4,0.1426970734,0.001721631784093219,0.0170375462,8.823599038940969E-4,0.0184362599,2.012635088633804E-4,0.1207454524,0.0012406832794875572,0.010224266,2.3185987147412982E-4,0.0184165655,2.009328245956842E-4,0.1206154787,0.0012387412966394559,0.0102011154,2.314260140952179E-4,0.0183924242,2.0051683221116378E-4,0.1204576336,0.001236249974721941,0.0101725309,2.3086576186173645E-4,0.0183623682,1.999199839935968E-4,0.1202594773,0.0012327367926690596,0.0101359409,2.3010866998007703E-4,0.0183229019,1.991105220725414E-4,0.1199991644,0.0012278986114496588,0.0100875978,2.290327487500423E-4,0.0182691463,1.978054599853098E-4,0.1196459327,0.001219404362793573,0.0100206189,2.2741591852814524E-4,0.0181905401,1.9572940504686566E-4,0.1191334071,0.001205104144877114,0.0099217442,2.2471092541307376E-4,0.0180619585,1.9130603754194481E-4,0.1183022806,0.0011757240322456627,0.0097564309,2.1747183725714922E-4,0.0178391407,1.7908657124418904E-4,0.1168106747,0.0010950657514505694,0.0094406782,1.936130160913775E-4
2,GCN,0.0469487189,0.2622883871,0.0395664914,0.8526999986,0.0010615879614991872,0.0228533339,3.172664495341416E-4,0.1513449653,0.0025249752474034272,0.015960384,4.411280993090329E-4,0.0220507255,3.0322928618456364E-4,0.1573907287,0.0020781818977173294,0.0144707715,3.73773995885214E-4,0.0221727666,3.4724343046341427E-4,0.1483351445,0.002755227758280611,0.0155727341,4.331939519430067E-4,0.0190022001,2.6671520391608725E-4,0.1258962444,0.001944121652572184,0.010902172,2.995062603686273E-4,0.0215100829,3.413121738233197E-4,0.1443384683,0.0027628615600496526,0.0146832817,4.570459495499331E-4,0.0188477326,2.4247061677654883E-4,0.1253464358,0.0017875458036089593,0.0108368132,2.970303014845455E-4,0.0377305535,6.174487833010929E-4,0.2574572026,0.00426494525170019,0.040793803,0.0011458485938377722,0.0297042207,5.15758664493385E-4,0.1969554216,0.0043219526836836145,0.0261054966,9.232123266074819E-4,0.0517930788,0.0015572661943290234,0.3390905511,0.009908772174189898,0.1702964636,0.012153908671698995,0.0297491012,6.729115840881327E-4,0.1936972439,0.004492461352087517,0.037624575,0.0027124339623297742,0.021468365,3.234176865911943E-4,0.1454239808,0.0022836757650769954,0.014242764,3.658524292662275E-4,0.018387525,2.3252526744420703E-4,0.1238580872,0.0016175864737317754,0.0103000537,2.7570273847025897E-4,0.0214327796,3.3140609529699357E-4,0.1454038949,0.0023469625050264436,0.0141748586,3.7803968045695943E-4,0.018185396,2.3755420434081985E-4,0.1228516423,0.0016477087121211684,0.0100859346,2.797212898583159E-4,0.0215000714,3.360178566683622E-4,0.1460904024,0.0023897152550042444,0.0142169286,3.9070961083648815E-4,0.0181094296,2.4101452238402566E-4,0.1226274341,0.001676745657516369,0.0099896448,2.828533188774705E-4,0.0216008475,3.3870341008026476E-4,0.1470136915,0.0024259523902995296,0.0143328039,4.0163042713420007E-4,0.0180957083,2.4153260649444413E-4,0.1227595814,0.00169258470984468,0.0099715149,2.8321016930894273E-4,0.0217211168,3.401499669263544E-4,0.148038497,0.0024583919541033322,0.0145173372,4.106093033529562E-4,0.0181353285,2.41047713119208E-4,0.1231982955,0.0017105806031871167,0.0100196679,2.8139829423790046E-4,0.0218729214,3.394981590524461E-4,0.1492545286,0.0024842892343686553,0.014782542,4.184973118193234E-4,0.0182056998,2.4018950851359018E-4,0.1237914953,0.0017299072229457857,0.0101357414,2.78894245189821E-4,0.0220682747,3.364966567441644E-4,0.1507397249,0.002507028719420661,0.0151503833,4.2722944655067957E-4,0.0183211591,2.4027068069158998E-4,0.124604068,0.001759520105028641,0.0103269623,2.774887385102322E-4,0.0223136996,3.3500149253398856E-4,0.1525952923,0.0025420283239964104,0.0156501677,4.4031806685622155E-4,0.0184906507,2.421776207662467E-4,0.1257185774,0.00180448801603114,0.0106023442,2.792812202780559E-4,0.0226199542,3.340748419142034E-4,0.1548809747,0.0025809542808813953,0.0163191286,4.632148529570269E-4,0.0187337298,2.455341116830816E-4,0.1272830563,0.0018612990087570563,0.010971509,2.8669495984408235E-4,0.0229832704,3.350776029519132E-4,0.1575210435,0.0026378024945018152,0.0172089168,5.042548958612103E-4,0.0190501476,2.494674327442362E-4,0.1293529906,0.0019245646260907946,0.0114443161,3.0228959624836575E-4,0.0257595514,4.14566038165212E-4,0.1769519471,0.0035269193356242214,0.0274117017,0.0014992117929098611,0.0213739331,3.2524913527940395E-4,0.1451172134,0.002566202642037452,0.0158302749,5.87560209680676E-4,0.0293684458,5.398916557977165E-4,0.2026751348,0.005148001262626108,0.046175518,0.0036120269932546187,0.0245128172,4.3638515098476946E-4,0.1665146246,0.0034962288254632304,0.0277065178,0.0019281657086464327,0.0328119891,5.456638159159905E-4,0.2242700765,0.005165356231664957,0.060671536,0.0048016349298962745,0.0275545052,4.896794870116575E-4,0.1868660186,0.003977953242560802,0.0374814409,0.00226283317988755,0.036264677,5.545475633342915E-4,0.2453403453,0.004972632300904623,0.0809411003,0.004973178259423243,0.0301879994,5.456060850100555E-4,0.2045156141,0.00440980430404797,0.0472261038,0.002451702469713648,0.0304475515,5.394626956518866E-4,0.1981278856,0.002939255688095202,0.0507044648,0.0027724036502645138,0.0281539605,4.931156051069566E-4,0.1803206958,0.0025983159931001463,0.0302531054,0.0013628473869072796,0.0255072869,3.757272947231809E-4,0.1740148512,0.00305632508087736,0.0270750104,0.0014564161493199669,0.0212414782,3.0660071754645327E-4,0.1435902218,0.002303914711963097,0.0154423617,5.245750661249541E-4,0.0211567177,3.179559717948383E-4,0.1435842117,0.0022730549927355475,0.0137891168,3.591169725869274E-4,0.0179891882,2.2849288829195538E-4,0.1215170234,0.0015863495831625514,0.0098813731,2.6570660511172846E-4,0.0211555463,3.1524117751334453E-4,0.1440350055,0.002305692520697415,0.0136944759,3.673309134826526E-4,0.0177323753,2.261503924383064E-4,0.1203549028,0.0015881580525879658,0.0095888534,2.570836439760414E-4,0.0231944143,3.213938393933524E-4,0.1584950831,0.002546120185694305,0.0179742394,5.592834701651749E-4,0.0192614304,2.466536032576861E-4,0.1305712585,0.0018537634692700146,0.011756548,3.0316827010754276E-4,0.0640016129,0.0023449810233773746,0.4223903021,0.014686476840958147,0.2395300676,0.019747158808294422,0.0621942131,0.0023489870157154978,0.4087362059,0.015026325798411266,0.2197638449,0.02056384032713734,0.0596244934,0.0022848199053754764,0.3964141406,0.014356409962104036,0.2124162742,0.01982548902297242,0.0576870643,0.0023059850389800887,0.382221616,0.014934173863993951,0.1889713652,0.01951774946042704,0.0550762643,0.0022423835532753983,0.3690916237,0.014135808607929014,0.1906377302,0.01948552901514352,0.052668005,0.0022590810078436763,0.3512576619,0.014716729324139926,0.1574368168,0.017884877858123604,0.0503039951,0.0021361395085527537,0.3394005133,0.013475555572962475,0.1567572567,0.016646349810093504,0.0471426708,0.002089775107517553,0.3159989066,0.013651481860955609,0.1139894719,0.012227632518194191,0.0452325266,0.0019017300018667213,0.3071985014,0.012087059361151495,0.1153409064,0.011724770573448335,0.0416351463,0.0017997180334707991,0.2807662664,0.01188257876052164,0.0802404152,0.007770814500424007,0.0404756145,0.0016209031433123944,0.2760868269,0.010427591332613683,0.0825676898,0.007377732307423467,0.0369281007,0.0015242263611419402,0.2502925131,0.010185196463495439,0.0596602777,0.005385987560327261,0.036519375,0.0013602602692132121,0.2494331445,0.00885230930322704,0.0626435345,0.005227238946135904,0.0330310678,0.0012708351584686348,0.2242990007,0.00853250484910498,0.0440797038,0.003522855234039571,0.0334521824,0.0011350603508184047,0.2285371501,0.007464529389050591,0.0500664909,0.003871568028589967,0.0300331975,0.0010552269897988772,0.203981494,0.0070844785976104125,0.034510464,0.002438476778646867,0.031136342,9.554067196749246E-4,0.2125927092,0.00634719552243351,0.0408627091,0.0027880855438813207,0.0277693528,8.79421969250257E-4,0.1886271611,0.0059013822109739685,0.028561189,0.0018033760007275244,0.029471694,8.170446744211726E-4,0.2011486501,0.0055030846804315125,0.0358570703,0.002317163999375098,0.0261204482,7.441182701694671E-4,0.1773226988,0.004995837667498814,0.0250626779,0.001480197284148299,0.0269748736,5.260969492403468E-4,0.1840952256,0.0039027207176532634,0.0326691415,0.0021261871977791605,0.0233239193,4.560526285419261E-4,0.1578555132,0.003263338781064571,0.023441653,0.0016873375477360775,0.0287654845,6.124875508938936E-4,0.1975638876,0.005066248908216019,0.0425395813,0.0029457391262635597,0.0245899368,4.909786146055651E-4,0.1673412456,0.0037521391232202463,0.0285793685,0.0021863762256299807,0.0316504343,7.160300273033248E-4,0.2171474228,0.006039647340697965,0.0595926493,0.005938174551156273,0.0269364389,5.690439350348969E-4,0.1833924331,0.00444646893613348,0.0352208178,0.00249103392188866,0.0348279955,7.145054233524054E-4,0.2363188372,0.005819610382147588,0.0740862174,0.006302700849635813,0.0296761817,6.465090873297915E-4,0.201304642,0.0050791627262768415,0.0463395889,0.0028946773568050725,0.0225459568,4.084384898610806E-4,0.1530179884,0.0028444960889408865,0.0158720683,5.020995917146318E-4,0.0198173972,3.421680873488935E-4,0.1333029611,0.0023424694234930794,0.012053266,3.9035368577739854E-4,0.0317110858,9.547397551165448E-4,0.2159510683,0.006349588884329441,0.0444382113,0.0035891730245280733,0.0286355919,9.200951037800386E-4,0.1944597429,0.006307956721474871,0.0356875102,0.0031257168777738013,0.0629391247,0.0023218720895001946,0.4154680811,0.014528406106658776,0.2317065888,0.019655384885572707,0.0610283992,0.002329949999463508,0.4012624195,0.014933472335662593,0.2113204181,0.02033381648879521,0.0565429883,0.0022292074824923768,0.3770335069,0.014015490073486549,0.1954488356,0.019710734689503583,0.0542099503,0.0022485057260322907,0.3596839301,0.014621451535329864,0.1660577902,0.018567720430898348,0.038517224,0.00143900938148436,0.2622675853,0.009308204875269989,0.0699988846,0.0063773536831510285,0.0354022336,0.0013931518223079637,0.2399501526,0.009396801689936849,0.0565946366,0.0055188421792981175,0.035077178,6.003532293575174E-4,0.2438015495,0.0056264367942775294,0.0728391846,0.0040926530515058325,0.0276658746,3.9925931423073904E-4,0.1904150762,0.003533222325300235,0.0341684798,0.001611850489344468,0.0219866117,3.438109945885966E-4,0.1471952171,0.002730629231514231,0.0153284215,4.23398157766422E-4,0.018809849,2.623833073958784E-4,0.1247109665,0.0019131696213352334,0.0106991294,2.9456917693472274E-4,0.0221525286,3.4688758986161494E-4,0.1482138125,0.002751951126019501,0.0155427182,4.318460373790641E-4,0.0189789844,2.6644886939148385E-4,0.1257591015,0.0019417592538726318,0.0108748336,2.9863690327888145E-4,0.0221275129,3.464520168796828E-4,0.1480640069,0.0027479785297560098,0.0155056994,4.301778701886E-4,0.0189503964,2.6611275805567833E-4,0.1255902309,0.0019387898287333777,0.0108412192,2.975617582956519E-4,0.0220958209,3.4589449258408265E-4,0.1478741428,0.002742868753695663,0.0154590486,4.280619114100202E-4,0.0189139837,2.6568966859853623E-4,0.1253751277,0.001934989147256387,0.0107985853,2.9620263334413486E-4,0.0220543123,3.451477944301542E-4,0.1476263091,0.0027359541297324414,0.0153982303,4.252869619445205E-4,0.0188661135,2.6513015671552714E-4,0.1250922379,0.001929964248373529,0.0107430192,2.944265613017956E-4,0.0220038004,3.440072673650951E-4,0.1473070994,0.0027345257358452487,0.0153475748,4.2429117360605085E-4,0.0188253195,2.6274892958868547E-4,0.1248126696,0.0019174141441013729,0.0107131987,2.946913639725467E-4,0.0219148664,3.426368339802363E-4,0.1467959378,0.0027121845438686505,0.0151982728,4.159603346474276E-4,0.0187066752,2.6321474122852615E-4,0.1241505843,0.0019120857721347125,0.0105593357,2.885116982030365E-4,0.0217849142,3.403307215048327E-4,0.1460222897,0.0026900193307855614,0.0150167395,4.0719651275520523E-4,0.0185621208,2.613044201692731E-4,0.1233001483,0.0018932231775466938,0.0103912563,2.8305476501906836E-4,0.0215507531,3.359479126293241E-4,0.144631674,0.0026479782854094552,0.0147033156,3.911674833111771E-4,0.0183092277,2.574431976184261E-4,0.1218129872,0.0018536000107898143,0.01009657,2.7332032489370414E-4,0.0210391315,3.223042041301975E-4,0.1416094737,0.0025202501859934463,0.0140771863,3.527931405228849E-4,0.0177565601,2.5144780770569467E-4,0.1186157313,0.001763308821505751,0.0094734237,2.5182930726982516E-4,0.1353238845,0.0010468944550431052,0.8087211672,0.006005420218436009,0.8289692334,0.009629034790673466,0.1341501679,9.471008394041259E-4,0.8029011586,0.004496932287682348,0.7585509466,0.013417345825460414,0.022170829,3.4720743079605886E-4,0.1483231677,0.002754973502594898,0.0155701535,4.3309236890067687E-4,0.0190002027,2.6667208327832144E-4,0.1258840172,0.0019438184071563886,0.0109000409,2.994561737550255E-4,0.0221709948,3.4721031090680473E-4,0.1483242295,0.002755015607941269,0.0155703588,4.3310275916922996E-4,0.0190003583,2.666739582336453E-4,0.1258850021,0.0019438562189627092,0.0109001906,2.994561737550255E-4,0.0209196592,2.902395562289882E-4,0.1417253656,0.0020335144454859426,0.0136529768,3.599263813615223E-4,0.0180237389,2.2427661492005805E-4,0.1213765954,0.001472572578856472,0.0099203809,2.608984476764858E-4,0.0208367088,3.0091028563344256E-4,0.1414926527,0.0020576260593217614,0.0136379496,3.7955763725684667E-4,0.0178124106,2.2189862550272817E-4,0.1204739041,0.001459259743842747,0.0097869552,2.715566239295223E-4,0.0208605837,3.1174829590552695E-4,0.1419697476,0.0021061165684738347,0.0137238035,3.9820095429318096E-4,0.0177794547,2.24392513244092E-4,0.1206780669,0.0015043476991706405,0.0097931098,2.8392780772583723E-4,0.0209379604,3.2122110765016673E-4,0.1428693386,0.0021521133799128705,0.0138731967,4.1394323282305267E-4,0.0178515896,2.2901091677035834E-4,0.1214537232,0.0015689553849615992,0.0098806321,2.9528460847121714E-4,0.0210461655,3.283367174106484E-4,0.1439043907,0.0021919249530948817,0.0140713647,4.265618360800694E-4,0.0179767504,2.36438152589636E-4,0.1224915692,0.0016514717678483032,0.0100366991,3.0489342400255207E-4,0.0211995326,3.329504467634786E-4,0.1451776483,0.0022325012877935815,0.0143306508,4.377682035050056E-4,0.0181265767,2.460609680546673E-4,0.1236440445,0.0017522411363736442,0.0102537652,3.138168255527418E-4,0.0213986113,3.3510147716773797E-4,0.146728672,0.002273366006607823,0.0146719375,4.5004110923336767E-4,0.0183210582,2.541062769787476E-4,0.125022424,0.001847573814492942,0.0105378586,3.22538369810477E-4,0.0216473335,3.3593005224302275E-4,0.1485968524,0.00231532092807887,0.0151265452,4.6843249246823174E-4,0.0185712886,2.611915006274132E-4,0.1267887609,0.0019343254638245343,0.0108961384,3.327431441818148E-4,0.0219314642,3.377528682335651E-4,0.1506979128,0.002372027824457378,0.0157219487,4.988677179373305E-4,0.0188617223,2.688345215927449E-4,0.1288718595,0.0020191178766976433,0.0113407888,3.467102536701215E-4,0.0222615538,3.434137446288369E-4,0.1530601908,0.002457517446530136,0.0164764302,5.460833269749223E-4,0.0192066732,2.7915766154630253E-4,0.1313339684,0.0021156866497664536,0.0118802531,3.6626493143624876E-4,0.0247507843,4.3797830996523105E-4,0.1701401565,0.0033919034479182922,0.0256806857,0.0016602686529595143,0.0217284642,3.6637003152550565E-4,0.1489786198,0.002873455411173105,0.016321862,6.196781422641919E-4,0.0279648512,5.49200327749356E-4,0.1928767716,0.004736951234707827,0.0381831896,0.0027076312525896136,0.0247991168,4.731479683988932E-4,0.169250564,0.003805502726316196,0.0263647581,0.0016221834051672456,0.0314473793,6.201814250685036E-4,0.2163161013,0.005516485294098045,0.0563780367,0.004903184577394573,0.0277122363,5.214537371617927E-4,0.1871738043,0.00420713964588769,0.0372595239,0.002200677850118004,0.0347539348,6.614718436940457E-4,0.2366641714,0.0054891001994862515,0.0781516665,0.005248873593448408,0.0300777011,5.299849054454288E-4,0.2012877287,0.004237961892230745,0.0445835896,0.002344365585824873,0.0274867348,4.853380265340848E-4,0.1811023203,0.0031575876868267646,0.0354280316,0.0019305074462430856,0.0277869289,4.75015789211264E-4,0.1777505193,0.002795097672711993,0.0260253436,0.001101965970436474,0.0245349227,4.0205099179084237E-4,0.1675621967,0.002960570384233417,0.025124972,0.0015883349772639272,0.0215164782,3.482427314388629E-4,0.1459904009,0.0025605870420667212,0.0157359013,5.462352972849705E-4,0.0205759974,2.87095802825468E-4,0.1397899721,0.001999881996518795,0.013213724,3.515451606835173E-4,0.0176792647,2.1837353319484483E-4,0.1194849633,0.0014305278745973462,0.0095688836,2.5874504826179767E-4,0.0204941022,2.974155342277871E-4,0.1399970022,0.0020152836028708215,0.0131668501,3.666906052791645E-4,0.0175513076,2.257033451236379E-4,0.1192536186,0.0015183889488533562,0.0094696869,2.709224981429191E-4,0.0224428035,3.3361055139188866E-4,0.1538409604,0.002375748513626811,0.0170384537,6.026466626473593E-4,0.0194275725,2.771425625918906E-4,0.1322085959,0.002006299329611611,0.0120750647,3.581954773583832E-4,0.0645715268,0.002192768797661988,0.4271530671,0.013794855671590044,0.2400469945,0.0190189516535481,0.0615699668,0.0021503522967179123,0.4074668181,0.013553518436184754,0.2042140662,0.01810225510813501,0.0605783515,0.0021411349793976093,0.4032375601,0.01348657187724145,0.2138093491,0.01847354132265928,0.0571827999,0.0021161528772751744,0.3819748153,0.013551241714322712,0.1700816793,0.016142560639502024,0.0559079272,0.0021105188935425334,0.3749499668,0.013307502996430246,0.1867129847,0.017614418809600275,0.0516816211,0.0019996917262418224,0.3488824028,0.013067261687132464,0.1249530541,0.011667920551666437,0.051007358,0.0020505950355933274,0.344204073,0.012924494845060676,0.1550692166,0.01520453994700267,0.0458417305,0.0017993862842647212,0.3125279009,0.011996754436096456,0.0917188143,0.007714400430363983,0.0454972697,0.0018237423063580008,0.3090615328,0.011573313268031762,0.1059487511,0.00902297129553231,0.0405190727,0.0015653641748807209,0.2781077069,0.010614433993388437,0.0676776132,0.005037296596389774,0.0405068838,0.0015694884516937358,0.2767675499,0.010085472472819506,0.0785353298,0.0062709287988303615,0.0360658832,0.0013375361677352877,0.2482631564,0.00918603260390469,0.0524323616,0.0036790993463074627,0.0364441351,0.0013373417663409754,0.2497818162,0.008692794199795599,0.0604548739,0.004534611339464497,0.0324626265,0.0011331297366144796,0.2231963765,0.007803905112185821,0.0411999839,0.002761338262509684,0.0332581379,0.0011379239869165252,0.2281302921,0.007436035368393564,0.0487489799,0.003452921082214304,0.0296909811,9.538364639706326E-4,0.2036354354,0.006566779423735809,0.0339015017,0.002217897427745476,0.0308544861,9.695241100663768E-4,0.2116430861,0.006344416048778642,0.0409041701,0.0027507059093985313,0.0276541215,8.118411174607997E-4,0.1894406904,0.005594952367983127,0.0292334134,0.0019012327579757298,0.029122569,8.364448577162753E-4,0.1995971075,0.005492291325121056,0.0365503658,0.0024202018510859793,0.0261681051,7.041299595955281E-4,0.1790982279,0.004862547686141494,0.0261054857,0.001675932576209437,0.026307821,5.513537884153876E-4,0.1796623684,0.0038161885435601846,0.0323884928,0.00221488983924709,0.0237392655,4.912402670791554E-4,0.1619320378,0.0035247042429117368,0.0226749862,0.0013648864421628637,0.0276920951,6.051380007899025E-4,0.1905229606,0.004612334007853291,0.0372622894,0.002595686999620717,0.0250150533,5.302631422228024E-4,0.1710201539,0.004085076621068447,0.0282362759,0.002005490463702084,0.0306838588,7.638357153210368E-4,0.2117724468,0.006210799062922581,0.0567080309,0.006002635671103153,0.0272057541,5.866668560605755E-4,0.1850741374,0.004553325927275578,0.0346013977,0.002363267653060059,0.033671194,7.865983727417697E-4,0.2298125425,0.00612462692741362,0.0726257755,0.006456461492179753,0.0295244571,6.161826028053697E-4,0.1990994501,0.004754305101694674,0.0439838633,0.0025762274744284518,0.0221062758,3.897884041374243E-4,0.1504897143,0.0026313336922556972,0.0154428082,4.842189587366443E-4,0.0196161595,2.9726755625193946E-4,0.1323725619,0.0020239145238868167,0.0119101069,3.5968597414967406E-4,0.0315564627,9.5353709943557E-4,0.2160916346,0.006233479285278808,0.0436141751,0.0032026154936239224,0.0290039165,8.8175960442742E-4,0.1979600467,0.006179356277153794,0.0343058254,0.002525510245475159,0.0636385055,0.002184556934483512,0.4211350448,0.013757190810627,0.2325609943,0.018793792884886223,0.0606011265,0.0021440753251693373,0.4012776906,0.013558023344130957,0.1973057057,0.01777422642479835,0.0575442298,0.0021077796374384112,0.3841311032,0.0133142122936357,0.1920510753,0.01798371138002387,0.0536548138,0.002013711250403096,0.3595097647,0.013060969221309726,0.135013144,0.012605726476486787,0.0389901232,0.0014167992094859454,0.2661089931,0.00913540940516625,0.0697877216,0.005822816071283722,0.0354319014,0.0012555879101042665,0.243162205,0.008696389078232412,0.0497225702,0.0037195943327196315,0.0331331636,5.418736014976186E-4,0.2292333748,0.005246870972303397,0.062493317,0.003899862177051902,0.0265863027,3.246305592515899E-4,0.1811277568,0.0026340690955250204,0.0298105949,0.0013655606907054699,0.0213183335,3.357737333383896E-4,0.1431729322,0.0027184883667214763,0.0144204303,4.449662908580829E-4,0.0186473589,2.3642969356660765E-4,0.1241100154,0.0017622877177124058,0.0106233454,2.914532552571681E-4,0.0214883622,3.4071102124821266E-4,0.1442068479,0.002757702485766004,0.0146518106,4.55579850300691E-4,0.0188247989,2.4192560840059904E-4,0.1252038244,0.0017846599115797944,0.0108100268,2.9614861134234614E-4,0.0214610699,3.3998676444826496E-4,0.1440402774,0.002751479238518801,0.0146127223,4.538028206170605E-4,0.0187963811,2.412426164673232E-4,0.1250266445,0.0017809559230929888,0.0107772668,2.9505423230314796E-4,0.0214266988,3.390825858105957E-4,0.1438304878,0.002743598913835621,0.0145634624,4.515816648182253E-4,0.0187607205,2.4037886762359124E-4,0.124803762,0.0017761537095645748,0.0107357536,2.936290176396059E-4,0.0213823453,3.3779431611559126E-4,0.1435567394,0.0027328583936969734,0.0144993394,4.485900132637819E-4,0.0187142558,2.3926345312228525E-4,0.1245138895,0.0017699129922117641,0.0106814988,2.9176703035127186E-4,0.0213356536,3.3617852400175715E-4,0.1432825185,0.002724665667563637,0.014442909,4.4580825474636513E-4,0.018662906,2.3683538586959508E-4,0.1242134607,0.0017632282892467441,0.0106373379,2.9141894241795606E-4,0.0212344653,3.335880693310239E-4,0.1426469778,0.002696810708967168,0.0142874895,4.3886558306615935E-4,0.0185612195,2.3574350468252565E-4,0.1235500807,0.0017502588380008254,0.0105010451,2.858076276099013E-4,0.0211003766,3.295785187174674E-4,0.1418247848,0.00266124313056887,0.0140946231,4.296742952516476E-4,0.0184223187,2.3260266550493354E-4,0.1226709401,0.0017323469629378521,0.0103355012,2.803051908188644E-4,0.0208606128,3.2144050771488027E-4,0.1403615186,0.0025911057485174162,0.0137601152,4.1312225793341126E-4,0.0181797104,2.2772351657218015E-4,0.1211248217,0.0017009861845411914,0.0100416667,2.707785072711643E-4,0.0203450614,3.009401933939699E-4,0.1372487756,0.002405412854376562,0.0130451383,3.7417509270393717E-4,0.0176439772,2.1950854197502203E-4,0.1177175473,0.0016247919866862958,0.0094040616,2.513622883409522E-4,0.0214278922,2.1350175643305606E-4,0.1412121698,0.0016597749847494388,0.0146996471,3.4768951666681007E-4,0.0181135112,1.7812916661793485E-4,0.1197362245,0.0018400328801410045,0.0100289438,2.2723556059736776E-4,0.0353520271,0.0012779002308474633,0.2349953503,0.0077278434249148705,0.0580461359,0.006141914115322682,0.0238662844,6.317903133160558E-4,0.159372482,0.0039592792273341875,0.0221616433,0.0016849952522188304,0.0197182842,2.711180554666177E-4,0.130243016,0.001620035802073522,0.0119815505,2.788960379783119E-4,,,,,,,0.0369277719,0.0013566841931709826,0.244979995,0.008173887019038128,0.06772014,0.007712429772775892,0.0292309739,9.658799097196297E-4,0.1957865246,0.005886320072846871,0.0345329965,0.0028279367036763746,0.0218262487,3.119054343867705E-4,0.1420075276,0.0017073095794260629,0.0180515006,9.603098458310213E-4,0.0180971246,1.7782294565100423E-4,0.1196339151,0.0018368026567925036,0.0100122928,2.2661200321253945E-4,0.0180775136,1.7749929577325088E-4,0.1195113746,0.0018331726596259284,0.0099921346,2.258738586025395E-4,0.0180531737,1.770931958037914E-4,0.1193597363,0.0018285770424020969,0.0099670692,2.2493999199786597E-4,0.0180220847,1.765616039800273E-4,0.1191676105,0.0018227043095356964,0.0099350876,2.2373421732046263E-4,0.0179807492,1.7590622501776338E-4,0.1189135535,0.001815144346877129,0.0098926815,2.2208556909443711E-4,0.017923027,1.7488853593074647E-4,0.1185629064,0.0018037391718316704,0.0098335861,2.1975213309544916E-4,0.017838397,1.7359147444503142E-4,0.1180558455,0.0017882094396350781,0.0097462164,2.1620360774048152E-4,0.0177040015,1.72043599125338E-4,0.1172788757,0.0017630479290138429,0.0096031591,2.1004999404903584E-4,0.0174449009,1.7109354166653984E-4,0.1159075182,0.0017066768879902253,0.0093388668,1.9719026345131748E-4
3,APPNP,0.0469487189,0.2622883871,0.0395664914,0.8628399992,0.0010177932009991027,0.0222866672,2.525747414133092E-4,0.1438169348,0.0017551643797661801,0.0146113353,3.444154468080664E-4,0.0214268828,2.6722649569232466E-4,0.1509012953,0.0019752642861146454,0.0133232477,3.1658648107586653E-4,0.0212064693,2.4519991843391793E-4,0.1403807545,0.0018977428698324754,0.0139188388,3.211853047696921E-4,0.0183642327,2.1907076482269376E-4,0.1210667579,0.0016135519824288277,0.0100141348,2.4744494337124775E-4,0.0210671494,2.4453629587445705E-4,0.1414291431,0.0018710130945559947,0.0138388475,3.179654069234576E-4,0.0183978574,2.2452171387195494E-4,0.1222154844,0.0015341551420896128,0.0103170792,2.497478728638144E-4,0.0362843098,6.449713171917027E-4,0.2448535458,0.004186930618006466,0.0382399655,0.0011814630760205755,0.0285645201,7.068748121131492E-4,0.1883809298,0.0051097907002146375,0.0247389796,0.0012112427502363016,0.0508473062,0.0016464604459263514,0.3349642115,0.010232626397948866,0.158874103,0.012326040929674053,0.030835622,6.306726567721166E-4,0.2014322219,0.004217759239216957,0.0482142489,0.0035889061007499208,0.0204635555,3.2131604379489055E-4,0.1369475417,0.0020889657728167784,0.0130954859,3.7102560558538276E-4,0.0173744485,2.3818480220198768E-4,0.1168233706,0.0015212577033494358,0.0093821737,2.534797822312462E-4,0.0204470187,3.355473141004112E-4,0.1371525714,0.002183951464662161,0.0131489347,3.944870086580799E-4,0.0172031269,2.3778561773160292E-4,0.1161716106,0.0015188001843560593,0.0092299634,2.6004038147949254E-4,0.0204907595,3.4737443774693615E-4,0.1376742993,0.0022736752186713035,0.0132783929,4.1547924135869893E-4,0.017157044,2.3818900058566935E-4,0.1161669148,0.0015347621965633633,0.0091833429,2.6661957917602377E-4,0.0205912756,3.523790572664613E-4,0.1386396774,0.0023299716736475576,0.013453505,4.32797874301619E-4,0.0171850454,2.3679527022303466E-4,0.1165073193,0.0015507852849443728,0.0092032204,2.7076927447552095E-4,0.020730775,3.5245708958680345E-4,0.1398032365,0.002360987293485503,0.0136724561,4.467292244749609E-4,0.017259878,2.3610379073619298E-4,0.1170390054,0.0015690203950235956,0.0092783134,2.725050458248434E-4,0.0209268949,3.4974848105460017E-4,0.1412490391,0.0023897947610621293,0.0139507263,4.581288028491551E-4,0.0173721303,2.3674247612120644E-4,0.1177617159,0.0016005492807158422,0.0094120236,2.726792988108925E-4,0.0211693482,3.4555317969887066E-4,0.1429923161,0.002421710552481448,0.0143135317,4.6876539974703767E-4,0.0175236004,2.384617369726221E-4,0.1187049172,0.001643535822548447,0.0096133507,2.72550912675045E-4,0.021456144,3.4160064402749595E-4,0.1449933235,0.0024640109577678425,0.0147924379,4.8189625439507206E-4,0.0177286067,2.4117628407453336E-4,0.1199654621,0.0016931689224646193,0.0098932952,2.739653262732348E-4,0.0218124171,3.3989557219828566E-4,0.1474980338,0.0025240358555297902,0.0154257079,5.028429178182785E-4,0.0179931429,2.4560741031165977E-4,0.1216448704,0.0017518267608413796,0.0102631784,2.794065138825507E-4,0.0222402816,3.429985422709548E-4,0.1504755662,0.002613835687261156,0.0162497019,5.390120592342995E-4,0.0183288556,2.5191268328530027E-4,0.1238134392,0.0018216132959549894,0.0107342609,2.9189724219320744E-4,0.025161436,4.2172858570412323E-4,0.1704361172,0.0034301641360144856,0.0255623717,0.001303416664002728,0.0208046602,3.260092023241062E-4,0.1405025994,0.00241866864204256,0.0151172463,5.620373653059021E-4,0.0286449804,5.549333293288482E-4,0.1947969787,0.004857110457875135,0.0418558464,0.002944142319929524,0.0239337542,4.3903188950234585E-4,0.1613514279,0.0033083393114975374,0.0295826869,0.0021480200185286912,0.0321623757,6.085532022756926E-4,0.2185761723,0.005517807263759763,0.058405903,0.004784452633269557,0.0267186535,4.837323640196095E-4,0.1795659994,0.003684319747253216,0.0358315265,0.002161384047317829,0.035443708,6.358443205691154E-4,0.238855817,0.005349440064156248,0.0788016713,0.0050995246837327885,0.0293474537,5.339597363097708E-4,0.1969152719,0.0040742285159278925,0.0445474405,0.002238123991203347,0.027470577,5.122596997617517E-4,0.1762083519,0.0030148321677997266,0.0325199006,0.0012082863898927273,0.0255717646,5.122450585413196E-4,0.1638809078,0.002926029562393381,0.02241744,0.0010191727037161071,0.0250038623,3.9527205820801453E-4,0.1680208563,0.003096252735162296,0.0252235631,0.001283908096399427,0.0207397081,3.200578072786227E-4,0.1392204711,0.002245383263498684,0.0147862287,5.246189093046494E-4,0.020145386,3.1561368791609785E-4,0.1350038175,0.0020606731909742506,0.0126987553,3.603498300263232E-4,0.016999074,2.2974986398254952E-4,0.1146123896,0.001469544487247664,0.0090183132,2.448897711216212E-4,0.020211302,3.1426103799230345E-4,0.1357566923,0.0021175207200875273,0.0127525351,3.7497333238511776E-4,0.0168551306,2.2276669409945464E-4,0.1140634218,0.0014536388822537734,0.0088191306,2.4320978598732412E-4,0.0225447831,3.289376840679705E-4,0.1517742274,0.002534191784376234,0.0169903126,5.962910363237066E-4,0.0186749219,2.597441048416691E-4,0.1255808068,0.0018141444264445981,0.0110614323,3.023408672343188E-4,0.0772091412,0.0030301577516690446,0.5063909893,0.018954769347053528,0.3273552849,0.023608288502134162,0.0708093071,0.002669655408475034,0.4676023594,0.016770591850021273,0.2706723909,0.02215800349760781,0.0711840764,0.0028132180861070834,0.4700695226,0.01771146303951201,0.276928281,0.020826573578003656,0.0652435703,0.0025847837433719675,0.4350656372,0.01656976330549112,0.2289792702,0.020175583039902467,0.0642563251,0.0026270869799075933,0.427967771,0.016879355497174647,0.223737545,0.01908970104532808,0.058563716,0.0024634067873577034,0.3935024206,0.016093381807438734,0.1743985979,0.016830996553977427,0.0572609421,0.002451665556310648,0.384936839,0.01619838661719123,0.1694890719,0.014876672208528358,0.0514494478,0.0022508371775852645,0.3480123056,0.014857885212909675,0.1245629103,0.011808149897422543,0.050364182,0.002181155198512935,0.3420355448,0.01479101896422285,0.120848588,0.010018619914938385,0.0446416151,0.001960104078869283,0.30410781,0.013090487347688778,0.0879775811,0.00769687553491675,0.0442812276,0.001879280447405336,0.3025834582,0.012835864715709652,0.0902631461,0.0071121167032044685,0.0388991399,0.0016650105104773362,0.266180165,0.011256719371113414,0.0633349091,0.005135865652448475,0.0392709394,0.0015975118152927697,0.2691924442,0.010934100054416916,0.0693936893,0.005322488797545749,0.0342551387,0.001382974692465484,0.2343688741,0.009379027561533231,0.046891775,0.003532197049995937,0.0353374502,0.0013397309431374645,0.2423298298,0.009172770737350846,0.0534589773,0.0038295503652517747,0.0307064643,0.001141048640505741,0.2095954441,0.007701625283016566,0.0363088845,0.0025156653195526624,0.032419743,0.0011205074743168828,0.2219627543,0.00766593855962856,0.0435163609,0.002959698633307114,0.028105537,9.492186260287985E-4,0.1914453131,0.006363058855613391,0.0299524617,0.0019685365122344063,0.0302798868,9.440429015675082E-4,0.2068509381,0.006472506006177206,0.037277897,0.0024339952752624643,0.0262772808,8.042170105139533E-4,0.1785960766,0.005357856567695705,0.0260431108,0.0016482690921084458,0.0268900564,5.599214230586288E-4,0.1825301097,0.004111924245411143,0.0336205329,0.0021998079461625734,0.0232741081,4.938228427280374E-4,0.1573862065,0.0034126035515424286,0.0231115768,0.001487628986004239,0.028316804,5.811359565540581E-4,0.1924049725,0.0046564778534853996,0.0403797501,0.002658043641477694,0.0242167047,5.012504364087876E-4,0.1641105758,0.003636021589594869,0.029732391,0.002183243687727048,0.0309970781,7.007446039749432E-4,0.2116350685,0.005984850206980957,0.0545571026,0.004926052882379563,0.0262072145,5.621218729065789E-4,0.1773076053,0.00416069609560708,0.0349726891,0.0024653196547303963,0.033976548,7.255956174068308E-4,0.2296899444,0.005907512759190623,0.069219344,0.005259013785872785,0.028779531,6.249319963003974E-4,0.193803325,0.004677089051963838,0.0440384312,0.002847105020894031,0.0211745408,4.5217474498251227E-4,0.1429511852,0.0030224225382960604,0.0143112142,5.502272257894914E-4,0.0187164389,3.297559703780964E-4,0.1266148249,0.0022296950464132984,0.0108247437,3.5046683152618023E-4,0.0332537854,0.001073624701653236,0.2271263619,0.007423421717779477,0.0480813567,0.003614229240100854,0.0297424863,0.0010038406248005706,0.2017959052,0.0069018785848492005,0.0378487295,0.0030587141089026284,0.0756375727,0.002969898483113522,0.4967400593,0.01868909553723775,0.3118007876,0.0225346857533004,0.0694615388,0.0026384624310381985,0.4592429349,0.01665999432773013,0.2591654099,0.02148883903332146,0.0666422849,0.0026409028759119485,0.4428419822,0.017008823386701385,0.2382239193,0.01910823555433625,0.061033436,0.0024733263027752724,0.4078952293,0.016031663856256467,0.1924728312,0.017958641346159793,0.0423705036,0.001659764742365616,0.2892203765,0.011383116884228151,0.0781527304,0.006226897461818365,0.0378471719,0.0015126275152859013,0.2575909152,0.010315170187641113,0.0584282324,0.0048474066262280905,0.0344206384,5.909365448167849E-4,0.2383403716,0.0055052826448784625,0.0640940488,0.003759195791655444,0.0269585085,3.7942719986843327E-4,0.184047764,0.0031025006043512706,0.030827553,0.001421843521629578,0.0210420302,2.4296090220444935E-4,0.139317863,0.0018763765613543568,0.0136998541,3.137499003983906E-4,0.0181820787,2.1161521684415799E-4,0.1199776512,0.0015655733773924493,0.0098292796,2.4246443038103549E-4,0.0211858597,2.448754785600224E-4,0.1402535571,0.0018941267117064792,0.0138909393,3.200093748626749E-4,0.018340721,2.183849811685776E-4,0.1209251838,0.0016091510183944824,0.0099885028,2.4659278172728416E-4,0.0211605209,2.444749475917727E-4,0.1400967202,0.0018896497029873022,0.0138566435,3.1857495193439174E-4,0.0183115727,2.1753160689885965E-4,0.12075024,0.001603653952696778,0.0099569162,2.455524383914768E-4,0.0211286608,2.439815566800081E-4,0.1398999172,0.0018840395431094328,0.0138133286,3.1675700465814483E-4,0.0182746523,2.1645553815968766E-4,0.1205285774,0.0015966157959885028,0.0099170264,2.442314476065685E-4,0.0210871605,2.4337214302380623E-4,0.1396433866,0.0018768902471908153,0.0137570215,3.14412149892462E-4,0.018226371,2.1507440572973808E-4,0.1202390676,0.0015874655901782565,0.0098649494,2.4252628723501294E-4,0.0210546477,2.4294237999986746E-4,0.139404923,0.0018781054283506025,0.0137141048,3.138709926068352E-4,0.0181951656,2.1236054247434952E-4,0.1200566247,0.0015713195092023774,0.0098409409,2.4254071823098076E-4,0.0209484733,2.4172091345185673E-4,0.138783141,0.001854480789870847,0.0135716855,3.0676701256817035E-4,0.0180664852,2.1078899402008635E-4,0.1192838485,0.0015581020505730683,0.0096926445,2.3694303112773755E-4,0.0208211086,2.4045165834321044E-4,0.1379879264,0.0018340509807527163,0.0134034902,2.9992665770151207E-4,0.0179197466,2.0730171248689672E-4,0.1184103446,0.0015323175258411684,0.0095348202,2.3194180304550536E-4,0.0205981964,2.3889118861942146E-4,0.1366073801,0.0017997569280322275,0.0131132742,2.8841116483243153E-4,0.0176564406,2.0191334775095975E-4,0.1168406436,0.0014875610911824764,0.009258007,2.2349272918822214E-4,0.020155604,2.396205333438685E-4,0.133825885,0.0017456428615269504,0.0125304503,2.6687450234145636E-4,0.0170591374,1.9434762668990842E-4,0.1132063514,0.0013959820915756763,0.008670605,2.077787284589065E-4,0.1376444393,0.001547874671929223,0.8248788439,0.009229646201236535,0.8440334868,0.012608001665609027,0.1331663076,0.0010126810949158674,0.7904965763,0.005202804243866955,0.7744837609,0.012455359448847713,0.021204724,2.451774867315513E-4,0.140369481,0.0018975254938998843,0.0139165072,3.2110434441159463E-4,0.0183623401,2.1899543374234997E-4,0.1210553609,0.0016130613751497492,0.0100121969,2.473924008533811E-4,0.0212048538,2.451774867315513E-4,0.1403703629,0.0018975492088480867,0.0139166547,3.2110745864897004E-4,0.0183624592,2.190022830931221E-4,0.1210560832,0.001613114379081657,0.0100123104,2.4739442192579845E-4,0.0202429769,3.224887594940326E-4,0.1361231801,0.0019124544439018672,0.0127345704,3.8352314141391783E-4,0.0176193504,2.4214871463627472E-4,0.1197028682,0.0015237358694996977,0.0097138801,2.6925266943894914E-4,0.0201700156,3.317755265235819E-4,0.1359448064,0.0019701101492048613,0.0127825868,4.102877039346902E-4,0.0174742854,2.3574350468252565E-4,0.1190407236,0.0014936398494951853,0.0096370724,2.822055988105126E-4,0.0201552977,3.4045998296422444E-4,0.1361764975,0.002032883420169489,0.0129059178,4.3463087787224693E-4,0.0174973265,2.3799579828223858E-4,0.1194038632,0.0015465309566898425,0.0096868317,2.965080100098478E-4,0.0201714013,3.4620947416268084E-4,0.1365151995,0.0020873052004917727,0.0130623458,4.543005613027569E-4,0.0176061657,2.4025195108468944E-4,0.1201680812,0.001603711320655934,0.009810051,3.081606723772519E-4,0.0202353013,3.4476223691117913E-4,0.1371116998,0.0021024033866030565,0.0132435684,4.691449669345287E-4,0.0177562157,2.4397950733616954E-4,0.1211156504,0.0016724640504357634,0.0099871194,3.166449115334083E-4,0.0203481094,3.417645388275384E-4,0.1379434194,0.0021177544711321,0.013467316,4.795737690908459E-4,0.0179385038,2.4788101984621574E-4,0.1222385559,0.0017422301799704884,0.0102178926,3.220496856076714E-4,0.020505173,3.383592765094523E-4,0.1389946095,0.0021345767730395642,0.0137644158,4.882110199493658E-4,0.0181619975,2.5217255996638494E-4,0.1236561799,0.0018135048938450649,0.0105131594,3.253705579796672E-4,0.020691951,3.362112431195602E-4,0.1402068028,0.0021646221379261555,0.0141540484,4.979638541099143E-4,0.01842909,2.566028059082753E-4,0.125366378,0.00188065919294273,0.0108823687,3.283016905226045E-4,0.0209267367,3.363777638310832E-4,0.14171019,0.002210460585488916,0.0146783665,5.147902485478916E-4,0.0187350479,2.612125571254185E-4,0.127333973,0.0019458997918700748,0.0113363613,3.3338116323511737E-4,0.0212242083,3.3684714634385726E-4,0.1436638452,0.002260593284958619,0.015319025,5.409158899496298E-4,0.019120763,2.682610668732979E-4,0.1298206286,0.002019871035487167,0.0118875364,3.4368735792868497E-4,0.0236041055,4.132021297137758E-4,0.159400971,0.0029904855792997898,0.0228574064,0.001235434741295549,0.0217300315,3.381493752766668E-4,0.1475339849,0.002636107167775999,0.0164421227,5.69510315973293E-4,0.0264822063,5.167804175856512E-4,0.1792882932,0.004004397457795617,0.0362244095,0.002452935180554105,0.0249336967,4.342695015770737E-4,0.1685814332,0.0034758003394901728,0.0272537716,0.0015674763156105422,0.0296864071,6.09328318724807E-4,0.2020741471,0.005246416491282407,0.0494220051,0.003951909032353857,0.0277351897,4.762457348890381E-4,0.1857880287,0.0038189362393211018,0.0379032758,0.0022356518065208635,0.032610785,6.769852287901118E-4,0.2210610474,0.005614608623938092,0.0724634132,0.0052192332770245094,0.0299621478,4.8818746399308533E-4,0.1993198627,0.0038722264913096187,0.0436913254,0.002286259171660116,0.0268360967,5.102999118165709E-4,0.1731087131,0.0030294671148570007,0.0322171775,0.001262187387038866,0.0266453317,5.048930579835694E-4,0.1697873898,0.0030723517051275233,0.0235889849,0.0010826837026574289,0.0234671472,3.945630494610462E-4,0.1573070099,0.002739149320500801,0.0226661187,0.001271751941221243,0.0215710623,3.2306036587610064E-4,0.1449094687,0.0023313140071642004,0.01585969,5.208579460851106E-4,0.0198574051,3.176759355066103E-4,0.1336600232,0.0018824183913253715,0.0122877517,3.714229395177417E-4,0.0173158693,2.319568925468696E-4,0.1177508762,0.001451008614722876,0.0093863806,2.658063204666134E-4,0.0197350707,3.162672920173694E-4,0.1331853424,0.0018942051103299242,0.0122331333,3.8822287413288773E-4,0.0173601577,2.3081161149300959E-4,0.1180772726,0.0015016793932128123,0.0093543256,2.768429157482633E-4,0.0214478011,3.2860614723404066E-4,0.1443565129,0.0021919256374247735,0.0156798467,5.531943600580179E-4,0.0194097941,2.6704681237565823E-4,0.1309374246,0.0018994078024479103,0.0120692362,3.383903071897894E-4,0.0779427005,0.0028640226954408025,0.5129893044,0.018017375474802096,0.3275654066,0.022033315161364166,0.0706025113,0.002374933051687984,0.4689007227,0.014651160090586684,0.2483429419,0.018574628959955028,0.0717241321,0.002626063974849052,0.4745106426,0.01645729023867538,0.2782264849,0.01959033542336629,0.0649857861,0.002284485500063417,0.4367921372,0.01435348410665508,0.2076340901,0.016136006476200983,0.0646271569,0.0024213830758473558,0.4302015049,0.015357690776936486,0.2201388418,0.01719960246633625,0.0580512332,0.002150263007169123,0.3943495642,0.013864631477251747,0.1501601177,0.011785715676190394,0.0571566018,0.0022440699632587215,0.3828870922,0.014547024884834699,0.1661422082,0.013396185016638133,0.0506790964,0.001940672821471976,0.3477809683,0.012916371820290712,0.1078063925,0.007978429670054127,0.0498597174,0.0019991890856044608,0.3371676244,0.013271401470831933,0.1177703387,0.009028165372876151,0.0441039413,0.0017086995054719247,0.3050033538,0.01162454536745416,0.0800372973,0.005727360386775046,0.0436082321,0.001743807615535613,0.2971791829,0.011749583524533966,0.0894088004,0.006859997230320141,0.0386628226,0.0014786909751533617,0.2686597333,0.010241843291126847,0.061962256,0.004527393841935998,0.0384283358,0.0014890674934333905,0.2627904309,0.010060334885082107,0.0676379074,0.005306876294017037,0.0343678293,0.0012601892714985317,0.2385010115,0.008810531822767568,0.0487445802,0.003694954938832137,0.0344033751,0.0012611034850479163,0.2354601347,0.008509909282712712,0.0545879711,0.004471857332250214,0.0311283502,0.0010553459148544614,0.2151221433,0.007360125134805794,0.0390037265,0.0029455262687676036,0.0314185455,0.0010640582690811626,0.2148489617,0.007153890619795636,0.0453778618,0.0038453573306001096,0.0287305713,8.886146521411854E-4,0.1978266574,0.00617609415407505,0.0328386714,0.0024322890453233556,0.0292952898,9.065864547852014E-4,0.2000810556,0.006068302316134225,0.0399786532,0.0034551798795431766,0.0270007696,7.593595986092492E-4,0.1854358929,0.0052833547107874555,0.0287830084,0.0020627091409115344,0.0257045849,5.534040115503319E-4,0.1739488108,0.0037773047269183883,0.03230245,0.002198234063970441,0.0242797771,4.934359127586885E-4,0.1651824864,0.0035098574045109012,0.0232748846,0.001216114714983747,0.0266565411,5.443445599985362E-4,0.1803426197,0.003902337504624632,0.0371721091,0.002430405110264542,0.0253876481,5.038412448380938E-4,0.1723479595,0.0037926101829742534,0.0318868295,0.0022082164748955207,0.0289699442,6.722678037806065E-4,0.1975363429,0.005404558908921245,0.046365715,0.003937702502729225,0.0272603784,5.406792024851705E-4,0.1839941674,0.004118662768423751,0.0367936191,0.0024325587351593384,0.0317190069,7.406996692317339E-4,0.2152030971,0.005949983529388967,0.0647925424,0.0052441671407383655,0.029429741,5.698771797501633E-4,0.1969958707,0.004337101797283527,0.0438806936,0.0025829175364304605,0.0209241024,4.036570326403344E-4,0.1421211238,0.0025998624963639904,0.0140203641,5.047811406936674E-4,0.019131769,2.875134779449478E-4,0.1315012965,0.0020256561899789412,0.0115523538,3.562920150662936E-4,0.0326876973,0.0010429640454013745,0.2233278744,0.007098742212533147,0.0458858831,0.0033053288792493857,0.0308352943,9.616350659163797E-4,0.211010615,0.006809525534132316,0.0376402309,0.0025680959873026553,0.0765600926,0.002828239558453279,0.5039855777,0.01778512333384281,0.314613547,0.021369918975045275,0.0694342238,0.002351110163305837,0.461835708,0.014559586876007162,0.2382553162,0.017946538134136065,0.0673868815,0.0024764393794316874,0.4471803402,0.015700746287995358,0.2380120465,0.01703974753334098,0.0610669198,0.002170606136543431,0.4122196682,0.01381597412417959,0.1696221923,0.012947702383048508,0.0420763577,0.001543326277881641,0.2862496296,0.010387118609123513,0.0743551102,0.0055059474207442265,0.0386005208,0.001366217405832615,0.2665140737,0.009521542522091682,0.0563011579,0.003854834497095822,0.0312378838,4.950878709885752E-4,0.215042451,0.004830577087678034,0.0486195465,0.002767061076304605,0.0264313914,3.0553723177380527E-4,0.1793549505,0.0025772791854977604,0.0284823625,0.0013001534524816677,0.0208810191,2.4071352267789195E-4,0.1401817857,0.0018382752786239606,0.013581281,3.111607301701164E-4,0.0182262106,2.1711747972008152E-4,0.1211435351,0.0015015372123260882,0.0101185655,2.4390161951081833E-4,0.021044729,2.4413725647676144E-4,0.1412836167,0.001866757616831923,0.0138063146,3.169936907889493E-4,0.0183773847,2.2382359124989483E-4,0.1220876883,0.0015303950470385089,0.0102913916,2.4887948890979343E-4,0.0210175971,2.4370473938764507E-4,0.1411069776,0.0018615853458813002,0.013766972,3.1584331558543393E-4,0.018352201,2.2299775783626166E-4,0.1219326975,0.0015259292250953188,0.0102603186,2.478326047960599E-4,0.0209832984,2.4314399026091515E-4,0.1408849818,0.0018551118564658034,0.0137168899,3.14391475711413E-4,0.0183202326,2.2191214477806302E-4,0.1217349646,0.0015196841777158831,0.0102204297,2.4646095025378765E-4,0.0209384751,2.42386055704531E-4,0.1405926933,0.0018463750973190687,0.0136521101,3.124483957392004E-4,0.0182776151,2.2054251290850932E-4,0.1214703405,0.0015120744029312844,0.0101678313,2.447263778181666E-4,0.0208961076,2.4092322428524818E-4,0.1402958916,0.0018411860307964536,0.0136001795,3.112828295939241E-4,0.0182377726,2.1788070130234114E-4,0.1212252761,0.00150324548893386,0.0101303184,2.44E-4,0.0207873239,2.399166521940484E-4,0.1396055588,0.0018170610886813906,0.0134354709,3.061666213028455E-4,0.0181368448,2.16E-4,0.120593501,0.0014867703252352058,0.0099953427,2.390397456491284E-4,0.0206476261,2.3794537188186703E-4,0.1386931401,0.0017899192719226195,0.0132369968,3.0071248726981723E-4,0.018005986,2.1193867037423822E-4,0.1197732655,0.001463998292348731,0.0098359569,2.338781734151351E-4,0.0203990275,2.3510423220350586E-4,0.1370524004,0.001741023549524819,0.0128900495,2.91085897975151E-4,0.0177705842,2.0519502917955884E-4,0.1182893472,0.001426334112331329,0.0095537983,2.2516882555096297E-4,0.0198712314,2.309588707973781E-4,0.1335366442,0.0016182833497258755,0.0121422784,2.7166523517005263E-4,0.0172262921,1.9274594677969235E-4,0.1148583258,0.0013481735793287152,0.0089441208,2.0850899261182958E-4,0.0211050052,2.0116659762495364E-4,0.1375414167,0.0014708473748149399,0.013934181,3.237313701203515E-4,0.0181449758,2.209411686399798E-4,0.1193572218,0.0017744587907302892,0.0100607385,2.6157599278221234E-4,0.0377699775,0.0012584852005486594,0.2496825614,0.007767694316848469,0.0611553959,0.005028053997323418,0.0245927241,6.633686757753941E-4,0.1620390075,0.004091690726337953,0.0233064723,0.0015366271506126656,0.0188660744,3.060490156821289E-4,0.1238866556,0.0019337049930121192,0.011122528,3.6128797378268764E-4,,,,,,,0.0394663323,0.001354040619774754,0.2603372374,0.008309818710417215,0.0696107926,0.006182937974781891,0.0305126321,9.88041497104246E-4,0.2030175934,0.006204263131105901,0.0373795942,0.0026495025948279423,0.0218389227,3.062090788987159E-4,0.1412833219,0.001822769321664154,0.0171021649,6.760532523403759E-4,0.0181263996,2.2078949250360625E-4,0.1192404686,0.0017723930151069768,0.0100410569,2.611915006274132E-4,0.0181039672,2.2060598359972017E-4,0.1190992527,0.0017699310721042219,0.0100170758,2.607086496455382E-4,0.0180763478,2.2036106734176072E-4,0.1189261826,0.0017666997481179422,0.0099872254,2.6009229131214174E-4,0.018041047,2.2004317758112838E-4,0.1187052667,0.0017623240337690455,0.0099489315,2.592624153247053E-4,0.0179941213,2.195723115513429E-4,0.1184127267,0.0017559749428736164,0.0098980093,2.5812787528664934E-4,0.0179282596,2.187532856896097E-4,0.1180045739,0.0017458038263218464,0.0098268477,2.564410263588882E-4,0.0178296777,2.1728782754678184E-4,0.1173981906,0.0017285317468880923,0.0097203821,2.5374199494762395E-4,0.0176621206,2.1437117343523594E-4,0.11638507,0.001695667125352143,0.0095425356,2.487870575411832E-4,0.0173353926,2.0580573364218987E-4,0.1144631056,0.0016083230396907208,0.0091956564,2.371349826575573E-4

==> tables/quantification_acc_comp/zipf_CoraML.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.0902778864,0.5691886233,0.1604501443,0.4962900025,0.002157406544905248,0.0975914287,9.853202525067675E-4,0.8498621965,0.005642499534780663,0.4466553654,0.009604626593470462,0.0827371216,5.668262520384884E-4,0.8564715982,0.0035091612958084444,0.2521585198,0.0030507205706193415,0.0655448589,7.762557568224534E-4,0.5673975695,0.006786626849915944,0.2956793657,0.010026132055783028,0.0480944354,5.306533708552128E-4,0.4185894802,0.005226035591153202,0.1403849569,0.004481531769384214,0.0499314765,8.620980222689297E-4,0.4401545021,0.006903039692773032,0.1817429805,0.008614672077334112,0.0325942936,5.377741161491505E-4,0.2864793799,0.004725406543356878,0.0493216222,0.0018590441092131193,0.063647795,0.0010265890122147226,0.6164461763,0.010469495833133514,0.1701345404,0.0058548913738856,0.053832594,0.0010337654472848277,0.5365389319,0.012060480255777545,0.1223399487,0.004255475179107499,0.0575614983,0.001059329032926031,0.5441496922,0.009728536631991472,0.1789868693,0.006976759061340731,0.0444546229,5.116483167176455E-4,0.397267469,0.004549255323676613,0.0976791952,0.003391549645810894,0.0654239594,6.784983419287036E-4,0.5700861055,0.006513618963372052,0.2927810277,0.008812961023401839,0.0481959245,5.291795536488536E-4,0.4238234517,0.005606872657729976,0.1402591995,0.004428598875490983,0.0657597361,6.901579529354132E-4,0.5752745061,0.0068497476595857166,0.2952876584,0.008933606270706135,0.048283275,5.356258022164355E-4,0.4266636541,0.005832589047755722,0.1410291847,0.004481035706173295,0.0662723031,7.095688831959869E-4,0.5822627827,0.007175768530269075,0.3003973758,0.00935994877122733,0.0484667564,5.5342750202714E-4,0.4301847499,0.006116492867648911,0.1427757578,0.004617176301593865,0.0667160087,7.286734522404395E-4,0.5889582201,0.007432654505625833,0.3048296362,0.009393283185340471,0.048725227,5.784799045775056E-4,0.4342741551,0.006451222907325401,0.1459515382,0.004914786974020338,0.0671755097,7.471037411230116E-4,0.5957268031,0.007635784766479474,0.3091307602,0.009415559675345912,0.0490416395,6.057078503701269E-4,0.4384973074,0.006776931901679403,0.1501779124,0.0053101935934577755,0.0677132698,7.675343640515388E-4,0.6025743273,0.007835332092515288,0.3141692409,0.0094222848609029,0.049405723,6.295538102497673E-4,0.4427168825,0.007010445634907955,0.1531486648,0.005456077253851892,0.0683525123,7.888662751062438E-4,0.6099463118,0.008009715101050724,0.3217229036,0.00952616376092706,0.0498497205,6.509201179868388E-4,0.4477238124,0.007198175741116634,0.1560857605,0.005468098206872294,0.0690220844,8.101475174312391E-4,0.6171856293,0.008104706780630622,0.3293409346,0.009842609511709788,0.050393223,6.712979964218573E-4,0.4539037304,0.007325556702394706,0.1598637822,0.005510894119832099,0.0694796873,8.093633300316984E-4,0.6226386449,0.008029165025081999,0.3345257458,0.009679192993220044,0.0509457616,6.935185650002457E-4,0.4602069539,0.0074765480002471725,0.1632356048,0.00566451983843291,0.0700046203,8.132533430610661E-4,0.6285140466,0.008015865829715465,0.3401523771,0.00966405272129659,0.0518652373,7.238245643800713E-4,0.4693236737,0.007468472534595009,0.1702504905,0.005776764405789802,0.0734896891,9.051889305553842E-4,0.6623110419,0.008344469605672969,0.3725601855,0.00987428843005915,0.0559544036,8.10862503757573E-4,0.508139235,0.007264417870689984,0.1982420575,0.006622464420440476,0.0768300178,8.716065626187082E-4,0.6930318378,0.0078080165855356634,0.4104511218,0.010028348468217487,0.05952704,8.469120379354635E-4,0.5404047461,0.007200321867805633,0.2219316186,0.007347420227535649,0.0800859711,9.09580122913864E-4,0.7285922418,0.008652015083204607,0.4469802241,0.01062555330324026,0.0628282383,8.701183827503014E-4,0.5640397614,0.007303112281760427,0.2431957854,0.006867590261510947,0.0819195341,9.269153143626445E-4,0.7421321811,0.00958809073799367,0.4726252932,0.010597972825026492,0.0655541563,9.143254344050591E-4,0.5870829663,0.007960890528075361,0.2609177832,0.006932197487088781,0.0754006274,0.0010498923754366444,0.6557169061,0.011053594030902347,0.4257929624,0.014206459059174458,0.0605001761,0.0010338597583811838,0.5135753656,0.008883542480339698,0.2620104457,0.009478424605386698,0.0841158894,9.51220794558235E-4,0.771651439,0.01049063234509722,0.4989073007,0.011578186386476941,0.0687897931,9.976873257689504E-4,0.6163730043,0.009341889530496495,0.286761032,0.00780835629310036,0.0658033081,6.936151670775373E-4,0.5764878095,0.006882517126749486,0.2963758277,0.009076389976196484,0.0483430424,5.430764218781736E-4,0.426984934,0.005738792817309229,0.1409233779,0.004482911219285968,0.0673313531,7.461065607538913E-4,0.5961253049,0.007512986756277426,0.3118328036,0.009366831161070429,0.0492253699,6.162783462040508E-4,0.4385536653,0.006613017843617239,0.1492574358,0.0051208056006843295,0.0717634955,8.795811503209922E-4,0.6434600191,0.008351884038945942,0.3550844363,0.009936797522340887,0.0541234503,7.714181745331127E-4,0.4887066034,0.007104526233324781,0.1858234522,0.006217722251757471,0.0679903315,6.55822384491411E-4,0.5891864929,0.006420545849069221,0.3214615018,0.010690396858863567,0.0512650986,8.782721673832093E-4,0.4479528371,0.005227430630816635,0.1617276876,0.00559313659765252,0.0688308444,6.842952579113785E-4,0.5960755933,0.0068965842269923736,0.3241099244,0.010435044130237303,0.051783835,8.402053320468754E-4,0.4538728633,0.0057953170750184154,0.1645903726,0.005171827820026494,0.0696412141,7.27303925467201E-4,0.6039841721,0.007416274536450225,0.3293325985,0.010117959132157038,0.0524797632,8.351299300108936E-4,0.4606866036,0.006555804603555539,0.1690519734,0.005196683942669594,0.0709302297,7.839126226818905E-4,0.6153844511,0.007942153864034617,0.3420788013,0.010439499796446188,0.0532194537,8.490365127601993E-4,0.4675977953,0.007349924013212653,0.1743322718,0.005517348729235809,0.072074249,8.533281900886669E-4,0.6250147408,0.00846438639240908,0.352759676,0.010597870210565895,0.0539457067,8.663313453869714E-4,0.4743473466,0.008034114139094614,0.1801966346,0.006113978491947776,0.0727696869,9.049950276106494E-4,0.6317618289,0.008900168481551346,0.3594992342,0.010255559321655743,0.0544676439,8.64621304387071E-4,0.479150307,0.008591346111058499,0.1858117934,0.006852556530230159,0.0736419294,9.727800368017428E-4,0.6387339452,0.009418369073252546,0.3685086982,0.010457600967717213,0.0549850013,8.752548200381418E-4,0.4838631761,0.009042439493853414,0.1914484468,0.0074649963831203555,0.0742724224,0.0010111711032263532,0.644142331,0.009840876383737375,0.3752254948,0.01063701621696611,0.0555295187,9.005614915151547E-4,0.4890531888,0.009399144109970866,0.197599057,0.00824719600834126,0.0749958089,0.001040080285362625,0.650288438,0.010143627506962192,0.3820518124,0.010869054328689318,0.0559610285,9.234879533594361E-4,0.4932497961,0.009690869104471487,0.2033452492,0.008976215293763848,0.0756595629,0.0010581313718059776,0.6563524595,0.010336264799239617,0.3887312752,0.011137480909074548,0.0562799225,9.426977246180242E-4,0.4964962449,0.009927976682083816,0.2068921414,0.00939149780386494,0.0772412189,0.0011455422296886308,0.6757087646,0.011024298345019515,0.4053337209,0.011579058640494053,0.0576937291,9.7413038141719E-4,0.5120442665,0.010077004366377935,0.216983198,0.009889494021435071,0.0773672078,0.0011812903961346676,0.6907667854,0.011043519683506703,0.4076947524,0.011245913969082283,0.0596191011,9.21878516942444E-4,0.5309646894,0.009297587213895873,0.2283016454,0.009188877352538776,0.0787234583,0.0011994677986507181,0.7148321273,0.010876252479599764,0.4261226567,0.011515498426034368,0.0619271949,8.220273718070463E-4,0.5472580596,0.006637935522434668,0.2431154699,0.007668795276964955,0.0798778114,0.0010740665714935923,0.7240368695,0.009489466897565954,0.4370185539,0.010341851526685151,0.0643006237,8.229343837755232E-4,0.5718724881,0.006511298641592167,0.2603307422,0.007155373505275598,0.07024103,9.660201861244929E-4,0.612043098,0.009055605115065474,0.3349641711,0.012797476235570824,0.0526593063,8.351173570223529E-4,0.4593501938,0.006487818816828966,0.1760452311,0.0063071142371135145,0.0809407699,9.825700992804533E-4,0.729381303,0.00863709841324041,0.4486537097,0.009965103411405222,0.0649614199,8.798681719439566E-4,0.577997548,0.006704650848478241,0.2628876315,0.006544533902425749,0.0679905041,6.556950510717616E-4,0.5888064945,0.006352416469344559,0.3189910849,0.010160716264122328,0.0513420281,8.985705314553778E-4,0.4481956419,0.005287023831987142,0.1624109727,0.005745163531179944,0.0687916679,6.785933981405949E-4,0.5957951185,0.006802153115007041,0.3204558109,0.00956809129346078,0.0519755529,8.777818635629242E-4,0.4548056956,0.005946879433787101,0.1658234957,0.005428416804188861,0.0714053784,8.387633754522189E-4,0.6191124433,0.008056365557743764,0.3419382305,0.00933587965860743,0.0527608033,7.693880685323889E-4,0.4645297121,0.007808128969221756,0.1756101695,0.00607587244764075,0.0720866923,8.244094856319885E-4,0.6649762181,0.008217879531850051,0.3652989539,0.010592410254517147,0.0529990646,7.70596522182653E-4,0.4866538777,0.007350084081151725,0.1718512185,0.006210818142563828,0.0654902601,7.794010520906422E-4,0.5681109206,0.006828257098264534,0.2959267308,0.010116523167570961,0.048229167,5.450596297654047E-4,0.4199992078,0.00529265916151796,0.1414777783,0.004668089652095384,0.0655042172,7.754179518169541E-4,0.5671983243,0.006781537141386162,0.2953435212,0.010015905350990494,0.0480853815,5.303187720607295E-4,0.4184165393,0.00521625574526403,0.1402100275,0.0044817933910433665,0.0654530261,7.742686872139413E-4,0.5669354192,0.00677440085911662,0.2949341658,0.010006824221500047,0.0480732697,5.299452801940971E-4,0.4181871322,0.005204606036963797,0.1399849774,0.0044794801037620425,0.065391472,7.725839760181414E-4,0.5666309193,0.00675910201136216,0.2944234258,0.009986821065784647,0.0480592687,5.297291760890654E-4,0.4179155861,0.005193519230733626,0.1397081299,0.0044746892629544685,0.065319228,7.698149128199584E-4,0.5662685252,0.006734361885138042,0.2937421984,0.009961260462411371,0.0480443855,5.293836038261858E-4,0.4176140096,0.0051772868377172225,0.1394027476,0.0044736271637229675,0.0654896376,7.794215804043406E-4,0.5680078028,0.0068293960201470235,0.2959010716,0.010109061281840168,0.0482076669,5.432734118287035E-4,0.4198554345,0.005283686402503465,0.1412906463,0.004646381602925012,0.0651227904,7.61389519234406E-4,0.5653773175,0.0066594554582187875,0.2917623686,0.009907109719792145,0.0480228668,5.292078986560952E-4,0.4169950655,0.00512376111855344,0.1388108916,0.004493743539633743,0.0650047842,7.55325757537766E-4,0.5649372477,0.006592293076009288,0.2900899909,0.009837958883833577,0.048040568,5.294072156667304E-4,0.4171231352,0.005042232838733254,0.138421695,0.004498393935617467,0.0648553312,7.410256405820247E-4,0.564658037,0.006386389042330572,0.2866939319,0.009531175950532022,0.0481427915,5.322612140669278E-4,0.4184612404,0.004884717903830271,0.1383660078,0.004482901515759631,0.0650540683,7.212870441093476E-4,0.5676471936,0.006132540501293081,0.2842957437,0.009208430322264484,0.0485939988,5.58581238496246E-4,0.4237248497,0.004725671169262626,0.1402573493,0.0045116899272888865,0.0862140875,0.0012677121124293166,0.7518366047,0.01343754129295981,0.5580271115,0.017556790367262463,0.0677574273,8.589592539812351E-4,0.5874804503,0.010209765913085372,0.3228598117,0.009126480427853882,0.0655441302,7.76322742163335E-4,0.5674023635,0.006787416003163502,0.2956857471,0.010027050363890668,0.0480957166,5.307777312585749E-4,0.4186047202,0.005226462283418871,0.1403959641,0.004483133056245375,0.0655440192,7.763098608158987E-4,0.5674019067,0.006787326572370008,0.295683989,0.010026931883682066,0.0480956031,5.307626588221896E-4,0.4186036765,0.005226486582781974,0.1403945952,0.004483010260974204,0.049135236,8.505686333271407E-4,0.4333108284,0.0071060896419901706,0.1702195981,0.008228283174514597,0.0326656755,5.477554198727749E-4,0.2863781225,0.005198890650898517,0.0485934932,0.0020163400010910857,0.0492184534,8.271499259505499E-4,0.4367321303,0.006830109223138383,0.1696055905,0.008015322077122041,0.0326975807,5.555393775422225E-4,0.2891190696,0.00536957707831818,0.0489026896,0.0020993675238033,0.0493996563,8.061296421792216E-4,0.4413505928,0.006565165039814308,0.1698814117,0.007821822997230249,0.032755451,5.629396059969488E-4,0.2922481756,0.005538671411087681,0.0494650386,0.0021860427717682014,0.0496914689,7.866009153312752E-4,0.4472324527,0.0063242931620853884,0.1711828613,0.007660788471169269,0.0328544396,5.692530193156642E-4,0.295624125,0.0056887116291828325,0.0502122429,0.002264093416800641,0.050016776,7.694796943389735E-4,0.453806285,0.006132150438467732,0.1725179062,0.007484578144424708,0.0329931019,5.735215776237194E-4,0.2992768989,0.005817453050949359,0.0510876805,0.0023251408559483017,0.0503706873,7.555514542372346E-4,0.4609273043,0.006003619908022159,0.1737241417,0.007264766341734606,0.0331604458,5.755023892217998E-4,0.3031877006,0.005925386316519793,0.052035759,0.002370095778655369,0.0507583467,7.433545587403093E-4,0.4683016448,0.005949561580486414,0.1752202967,0.007112052868194949,0.0334006651,5.732765475754263E-4,0.3077044588,0.005990106092549613,0.0531801008,0.002413796594578756,0.0511431796,7.327789571214501E-4,0.4757705047,0.005960895654178154,0.1773113358,0.006990096422797042,0.0336948502,5.66078616448281E-4,0.3128310009,0.006008483336084073,0.0544669533,0.0024570653226969772,0.051533897,7.228215547422476E-4,0.4832626609,0.006037225356072109,0.1794612792,0.006924934584528578,0.0340239937,5.549846844733645E-4,0.3182340025,0.0059885671909063526,0.0558933681,0.0024993505156340116,0.0519220591,7.145565058132211E-4,0.4906624729,0.006182513647376769,0.1812517498,0.006912599438706108,0.0343657546,5.420931654245421E-4,0.3236943412,0.005947580012072137,0.0573877502,0.002521840994194519,0.0537213392,6.998707023443688E-4,0.5231422313,0.0073893460468433874,0.1895653242,0.00703416462701862,0.0364012203,4.892514690831291E-4,0.3518853475,0.0058225137183178875,0.0652324599,0.002445276262511048,0.0550282309,7.215746669610845E-4,0.5427751899,0.008523333502802762,0.1955545876,0.007371668332202691,0.0385934985,4.309582346353298E-4,0.376675993,0.005525126785875596,0.0728487202,0.002135932817295525,0.0558203637,7.348108600177327E-4,0.5525754841,0.009214903960432794,0.199078994,0.007368568992687793,0.0405133066,4.0275054314054004E-4,0.3956087456,0.005516194249661628,0.081018356,0.001978883018270661,0.0562627281,7.353550163016501E-4,0.5558241704,0.009669402928826579,0.2012615763,0.007422070129013873,0.0420954794,4.1860602002360167E-4,0.4113866872,0.006323788421508107,0.0896147387,0.001990520786126083,0.0520943627,9.111887839520414E-4,0.4497694254,0.007758104987688682,0.193636111,0.010706824412495052,0.0388639735,5.463231644365815E-4,0.3304239232,0.00414514366457907,0.0812913481,0.0028271075324437164,0.0564709926,7.279869504324923E-4,0.5551434978,0.009748121511347713,0.2023162077,0.0074503795876451825,0.0439376703,4.4201357445218807E-4,0.4298716546,0.0073993531474041705,0.10067815,0.002261679685543468,0.0492585665,8.175793539467591E-4,0.4379389726,0.00674201342330316,0.1688458267,0.007886523315124351,0.0325292347,5.312268818499305E-4,0.2885113632,0.0052018707211925206,0.0485375101,0.002037409139078354,0.0501636131,7.659203613953607E-4,0.454886824,0.006157895582096208,0.1718081276,0.007334387704505401,0.0327385226,5.200596119677052E-4,0.2962568593,0.005338281839693367,0.0501899732,0.002096997854076155,0.0527189532,6.933101758953203E-4,0.5034535166,0.00639551311467657,0.1818715956,0.006755827706506436,0.0348116917,4.6518490947149177E-4,0.3283726441,0.005323562998594081,0.0588971209,0.0021840091574899592,0.0510600842,8.28213136819261E-4,0.4467062984,0.007043117065618035,0.1813692358,0.007822368055774416,0.0353746421,5.995623403783797E-4,0.3047756748,0.005557788858889838,0.0583929629,0.0022372503212649227,0.051646557,8.155090434814318E-4,0.4524584274,0.006901458106806126,0.186251115,0.007829806064009504,0.0364345543,6.718102410651389E-4,0.3131548909,0.006161201100434882,0.0643918264,0.0028638692358416086,0.0523410448,8.079313089613498E-4,0.4595667076,0.006784647964338313,0.1922336665,0.007890077692900115,0.0374809698,7.425638019725982E-4,0.3218221805,0.006767135065890144,0.0705089363,0.003429905246504632,0.0530729836,8.08611155005915E-4,0.4672941851,0.006730831672237837,0.1980044092,0.008064492048480178,0.0385124924,8.085759086195928E-4,0.3306159314,0.007346405107261646,0.0768113904,0.0040320871766369335,0.0537879714,8.163485775084073E-4,0.4753084491,0.006756722578291934,0.2032751409,0.008203108313316361,0.0395197474,8.674963976870451E-4,0.3391229328,0.007855107001180825,0.0835333975,0.004747640571905165,0.0544914044,8.288679026238137E-4,0.4836042807,0.006843832259779603,0.2085725897,0.008340071222717465,0.0404664761,9.150715818994708E-4,0.3471087617,0.00826309161270768,0.0902130082,0.005463143875096097,0.0551416819,8.434150816768692E-4,0.4918173601,0.006963831201285683,0.2134399113,0.00846807274413724,0.0412822727,9.51976890475814E-4,0.3540810585,0.008579090103268528,0.0959797549,0.006052327734021019,0.0557352099,8.601540559690456E-4,0.4996896828,0.007133358185314964,0.2184881784,0.008622641184695093,0.0419755778,9.787185499417082E-4,0.3602414206,0.008829308863099081,0.1003874836,0.006445330945731181,0.0562725031,8.775989972646961E-4,0.5073138246,0.00735397531951257,0.2233606071,0.008842565238662364,0.0425270676,9.979007966726954E-4,0.3653947706,0.009026665054160369,0.1037785175,0.006721029013477029,0.0567354619,8.931461246627005E-4,0.5146094057,0.007591399409858501,0.2272578297,0.008909799043749528,0.0429547022,0.0010110692360071093,0.369737279,0.009180146240665233,0.1066401991,0.006939158090143212,0.057888876,9.15343651313538E-4,0.542605878,0.008871904136091643,0.2348494358,0.009261186856985449,0.0435956774,9.756367151762996E-4,0.3826389798,0.00910513294795853,0.112274885,0.006954593589851243,0.0577645797,8.838105000507744E-4,0.5570659134,0.009961854646600701,0.2279473882,0.008786860702207586,0.0434679645,7.96034546989011E-4,0.3915433701,0.007589909419749356,0.1064122754,0.005492475307181635,0.0574647969,8.795675073580198E-4,0.5628650888,0.01062522216238324,0.2216274657,0.008828590147922826,0.043483131,5.930843110384897E-4,0.3981951618,0.00553562841961055,0.097509012,0.003473363211643723,0.0573610794,8.562558029000446E-4,0.5658934777,0.01082877892469876,0.2162522931,0.008774144744646056,0.0437035133,4.336035055208848E-4,0.4033748029,0.004805928526309978,0.0952086771,0.002225888586609851,0.050232267,8.757830781649073E-4,0.4554669306,0.007458186642877744,0.1804636343,0.009784530647915617,0.0341678547,5.835854693187623E-4,0.3061237118,0.005414414926841127,0.0549473865,0.0020654101287637767,0.0577179436,8.319014364694895E-4,0.5762576454,0.010570511245914268,0.211472955,0.008487139683073444,0.0434064291,3.8369388840584883E-4,0.4025658116,0.005027123531404416,0.0947509108,0.001958804992846404,0.0510504066,8.313873946602751E-4,0.4467637626,0.007056092332162328,0.1815262367,0.00784210328929682,0.0353574005,5.993504817717259E-4,0.3045323737,0.005561547356626571,0.0583321611,0.002238822905010577,0.0516395863,8.214292422357509E-4,0.452936353,0.006924284511774484,0.1866181307,0.00786156269452836,0.0364149844,6.711706191424055E-4,0.3128264671,0.006194296408794142,0.0644555357,0.0028910119335623643,0.0530871338,8.270677118591924E-4,0.4712169737,0.006869671535088123,0.1977364896,0.008014878102628884,0.0382884121,7.907129694143129E-4,0.3292672776,0.007282129564900641,0.0766322278,0.004190951085374297,0.054834727,7.137919865058727E-4,0.5453752185,0.006218161142974666,0.21262997,0.008758396314394548,0.0362748527,3.5401412401202297E-4,0.3557684402,0.005048972469720943,0.0614941718,0.0023418456396611625,0.0497898614,8.54415589745412E-4,0.4399671399,0.00685255638429922,0.1799713754,0.008646246642329838,0.0324505732,5.132465294573359E-4,0.2862079747,0.004591505199822821,0.0483230301,0.0017609613851530077,0.0499023953,8.598412644203581E-4,0.4400315756,0.006885876560032135,0.1813318581,0.008595072832733879,0.0325665881,5.33305728452264E-4,0.2863292238,0.004697976266436432,0.0492034982,0.00184757354386774,0.0498688263,8.570180861568792E-4,0.439882159,0.006865573100623137,0.1808940355,0.008564926561273016,0.0325333881,5.277537304463134E-4,0.2861485972,0.004662779106927541,0.0490622159,0.0018332523012395212,0.0498260497,8.534969244232811E-4,0.4397206299,0.006836102983425571,0.1802970912,0.008528970160576247,0.0324982013,5.19304342365823E-4,0.2859249281,0.004611492057891893,0.0488838999,0.0018145269355950603,0.0497740892,8.490429906665505E-4,0.4395515407,0.0067988305612068315,0.1795940091,0.008482826592592824,0.0324512313,5.079183005169237E-4,0.285642016,0.0045467525773897136,0.0486610326,0.0017914421564761726,0.0497993523,8.555869330465491E-4,0.4399866302,0.006862842486900016,0.1800892739,0.00864229639621322,0.0324522669,5.163768004083839E-4,0.2861770526,0.004609831775672513,0.0483819825,0.0017686537252950335,0.0496227721,8.325022522492056E-4,0.4392478288,0.006654694433255369,0.1773741955,0.008336530453372074,0.0323230939,4.725399454014443E-4,0.2849210012,0.004346103312163667,0.0480490931,0.0017204316318877655,0.0495192188,8.162230087420962E-4,0.4393587511,0.006510466496342639,0.1754160913,0.008213769719197147,0.0322165816,4.4105215111140767E-4,0.2843924472,0.004177797505863586,0.0475914759,0.001660667937909322,0.0493950565,7.894897086093017E-4,0.4403708251,0.006241845880827241,0.1728505638,0.008016526554562144,0.0320688329,3.863638181817754E-4,0.2838253022,0.003896452489123921,0.0470584161,0.0015693361653896848,0.0493816009,7.385668554707827E-4,0.4459065189,0.005685776464125195,0.1691457311,0.007579446087940728,0.031959381,2.8080954399735067E-4,0.2847345912,0.0034448804043101413,0.0468935881,0.001420796607540995,0.0515081327,6.072816480019794E-4,0.4476559169,0.00670426341964574,0.1515708408,0.004195361009496084,0.0468715579,7.437089484469042E-4,0.4076052881,0.0068926774188264464,0.1383207783,0.007405091559190879,0.0520663906,7.470348050793885E-4,0.4479089672,0.006828423097611922,0.1743670203,0.00782781316843983,0.0570245177,6.938378773171727E-4,0.5104905309,0.006342417598991728,0.1858387796,0.00581410483221622,0.046906899,6.368084484364196E-4,0.4128978026,0.006809009986774876,0.1329993949,0.007108541481907523,,,,,,,0.0521968118,7.462157864853838E-4,0.4488173089,0.006871910796859924,0.1743164504,0.007762490966178318,0.0540180283,7.283913783125114E-4,0.466987889,0.006948057570285382,0.1867538633,0.007904534015361057,0.0525554655,6.255845266628644E-4,0.4774310753,0.0058272084225639295,0.1602793521,0.005906842896167123,0.0468638109,7.438487749536193E-4,0.4074439107,0.006886198806308166,0.1382967094,0.007433115093956234,0.0468553354,7.43977822250099E-4,0.4072648328,0.006878610906280424,0.1382395519,0.007457465655301404,0.0468457052,7.440974398558296E-4,0.4070660543,0.00686881933086029,0.138169365,0.007482644920080065,0.0468327357,7.440947520309494E-4,0.4068196355,0.006854239272158509,0.1381059365,0.007511949813463878,0.0468152037,7.439872310732222E-4,0.406483417,0.006834078065108709,0.1380999205,0.007558004895473408,0.0467951674,7.438494471329532E-4,0.4060875704,0.006807282423992705,0.1380713857,0.007608185197535612,0.0467772174,7.434198006510184E-4,0.40571773,0.0067720840219241225,0.1382148885,0.007683016399826308,0.0468021616,7.422149284405427E-4,0.4059816615,0.006711688982663008,0.1384386533,0.007742929548949803,0.0470850913,7.368812658766676E-4,0.4095173774,0.006520630260948707,0.1405575883,0.007788470581571199
1,GAT,0.0902778864,0.5691886233,0.1604501443,0.7307900023,0.002743892855051013,0.0458657146,8.172881988625555E-4,0.4334581262,0.006241658433461414,0.095927913,0.004133915456319832,0.0479399164,4.1929226083962007E-4,0.5323417984,0.004103762176345018,0.0932587129,0.001638695517782361,0.0353654166,6.509062912585804E-4,0.3239526601,0.005071099782098554,0.0827926138,0.004747900483371571,0.0297154764,5.721616904337444E-4,0.2660001336,0.004341537055007132,0.0485234422,0.0020009357810784434,0.033151719,5.662870296943062E-4,0.3010103266,0.004772966687501601,0.0695015152,0.003683446076705888,0.0286964845,6.290246418066624E-4,0.2438272531,0.004371223284161997,0.0426035738,0.0020933759815188477,0.0471279825,9.595983534792043E-4,0.5278077504,0.010830407333060009,0.0961626244,0.004920996138994624,0.0392721442,7.764026017473151E-4,0.3959215715,0.008538941035046443,0.0664132416,0.0025127246168253296,0.0546376431,0.0011368372794731882,0.5355172412,0.013013876824374817,0.1576700719,0.006834063798355997,0.0388791169,8.256221896242857E-4,0.3633302733,0.009026992190092998,0.0868572749,0.005448042308939974,0.03491013,5.849615371971049E-4,0.3213300777,0.004705802482042782,0.0770560845,0.003887502154340239,0.0294855497,5.753303398917878E-4,0.2640928295,0.004441301048116419,0.0470511513,0.001940154890723934,0.0348975405,5.841523773811076E-4,0.3220489724,0.0047172387050052915,0.0767245391,0.003859065949164383,0.0294695123,5.718365150985026E-4,0.2645283468,0.004445998313090099,0.0468405452,0.0019255806916356427,0.0349860067,5.879557806502118E-4,0.3234287914,0.004755847243131344,0.0771801243,0.003883143185616518,0.0295112247,5.688400478166072E-4,0.2655451828,0.004458868017782092,0.0468103104,0.0019353668902820466,0.0351469878,5.955132240345297E-4,0.3253697012,0.004822405727435219,0.0779646668,0.00396004141392486,0.0296033242,5.657711551502073E-4,0.2670186121,0.004478305818052179,0.0470144806,0.0019678940520261754,0.0353679041,6.063827174318213E-4,0.3279322535,0.00492107264729957,0.0792897311,0.004147264037892934,0.0297370334,5.62978685209307E-4,0.2687609499,0.0045132191393726945,0.0473979536,0.001996795933489449,0.0356032659,6.182362008164841E-4,0.3305447501,0.005025724823346379,0.0807226249,0.004373128742673831,0.0298878181,5.609393906653374E-4,0.2706536203,0.004561624162510542,0.0478988293,0.0020453701376523517,0.0358666996,6.3211074978994E-4,0.3334160514,0.005153014166485476,0.0821634306,0.004529268704769016,0.0300623234,5.592450267995237E-4,0.2727092982,0.004628320753793972,0.0485088258,0.0021111702915681623,0.0361662505,6.481604739568743E-4,0.3364952619,0.0053045021444052595,0.0840950799,0.004829938612446332,0.0302630011,5.585696017507576E-4,0.274931756,0.0047133320485618245,0.049278462,0.002212906233892435,0.0364939206,6.641212238740756E-4,0.3398779035,0.005464298857127051,0.085937602,0.004963542988632213,0.0304846697,5.587423377550693E-4,0.2773357655,0.004804747235807519,0.0501643823,0.002332821467665282,0.0368461572,6.801227830325933E-4,0.3434698758,0.00562551304326992,0.0880359521,0.0051168361318299025,0.0307159829,5.592441327363211E-4,0.2798352712,0.004892193679731006,0.0511614061,0.0023986456595337293,0.0389223339,7.50303272017389E-4,0.3641910392,0.006476716452030303,0.1017349525,0.006081475561078907,0.032092593,5.716327492367806E-4,0.2939900838,0.005406981782843364,0.0576991549,0.0028645842630301522,0.041256325,7.974189613998402E-4,0.3874160846,0.007380749081224751,0.1177254005,0.006614924187018321,0.0337662623,5.91671361483721E-4,0.3107414081,0.005950667525580639,0.0666132975,0.0036197039934226663,0.0436855785,8.364000239120035E-4,0.4117806954,0.008149308191496993,0.1378478638,0.007703502709806754,0.0356359426,6.080452285809008E-4,0.3292870337,0.006432375066800754,0.0757381949,0.004267557498148091,0.0457799481,8.517904671924898E-4,0.4330536467,0.00854078415603626,0.1551676971,0.008236870279420456,0.0374928672,6.16516828642982E-4,0.3481149473,0.006784554222644255,0.0855220831,0.004774949423815921,0.0473966292,8.658637306181614E-4,0.4231106399,0.008194741484635133,0.1972664115,0.009190602646181588,0.0424528568,7.236850143536206E-4,0.3781268717,0.007590576130966608,0.1333314969,0.0074922315767733715,0.0475565201,8.48048347678362E-4,0.4495899226,0.008612335629781273,0.170149667,0.00837774152143643,0.0396971588,6.261181997035385E-4,0.3709867287,0.007250759063711881,0.0992666896,0.005372841054786564,0.0348025469,5.859462432681005E-4,0.3211388827,0.0047667002213271185,0.0761822011,0.0038868220952341,0.0293453033,5.659037020553938E-4,0.263936426,0.004457756049852885,0.0463227261,0.0019256471639425537,0.0352255383,6.09270055065896E-4,0.3260715987,0.004972964407674763,0.0789034339,0.004324014222918329,0.029508668,5.56649800143681E-4,0.2667899863,0.00455623682439796,0.0468006055,0.0020201235110754987,0.0375115916,7.055558092737952E-4,0.3483562508,0.005875380583417554,0.0931265781,0.005521643414781508,0.030922477,5.557364483278022E-4,0.2811522815,0.005032558196384817,0.05309537,0.0026408879188636538,0.0364621676,6.150617855142685E-4,0.3329573351,0.004762055858555211,0.0921391624,0.00521515838685653,0.0318348491,7.232724244708905E-4,0.2790897379,0.004959883768799426,0.0638779441,0.003884167478366503,0.0370007689,6.385138996137828E-4,0.3368129725,0.0048824762160199,0.0950167168,0.00530209468040698,0.0324936531,7.187823036218963E-4,0.2833979028,0.004990140078194198,0.0653045197,0.003673125508337552,0.0376020814,6.645705380168459E-4,0.3411624521,0.005032261817513075,0.0983801078,0.005431352870142024,0.033229036,7.18924891765475E-4,0.2885266153,0.00503480218082101,0.0673988243,0.0035768581185168643,0.0382180206,6.922629558195354E-4,0.3456408133,0.0052171258370869306,0.1012286542,0.005519818475276157,0.0340149654,7.226984156617476E-4,0.2942640625,0.005114516008382416,0.0698055495,0.003469106080822551,0.0388439427,7.218129951725724E-4,0.3503017062,0.005413482058712304,0.1039886989,0.005623433381840671,0.0348242204,7.279113957069226E-4,0.3004338254,0.00520756257763649,0.0726622316,0.0034154566312573783,0.0394567226,7.506097521348894E-4,0.3549475735,0.005609342474836066,0.1070487386,0.005801921147344214,0.0356242271,7.356174277435249E-4,0.3067315127,0.005306775103582213,0.0756456671,0.0034367858530900642,0.0400245902,7.755030625342495E-4,0.3594300614,0.005787546630481693,0.1099860592,0.005944490306157459,0.0363641024,7.449691268770807E-4,0.3127665822,0.005416543270389335,0.0788087487,0.0035135746754551837,0.0405332368,7.986238163240564E-4,0.3636337832,0.005976247401170738,0.1127798727,0.006108078912391358,0.0370426578,7.564661261418121E-4,0.3185250994,0.005549366450325659,0.081541144,0.003622322321384446,0.0409698774,8.183135096037459E-4,0.3674738341,0.006150307959769169,0.1147587523,0.006171563254152063,0.0376450647,7.684126495575148E-4,0.3238405503,0.005679471102136183,0.0837589801,0.003687784158542905,0.0413515512,8.345933141356933E-4,0.3711406606,0.006292186901229175,0.1163229349,0.006204235811121302,0.0381727671,7.794222219054316E-4,0.3287372449,0.005794098894565056,0.0857552675,0.003774638525739915,0.0425670005,8.65671415723079E-4,0.3862309796,0.006678152513981693,0.1204245567,0.006419327379095102,0.0395052861,8.015834329625331E-4,0.3443227337,0.006166664981981752,0.0886829077,0.004043981330322879,0.0434246336,8.753239400359161E-4,0.3997133531,0.007024442753699399,0.1218495189,0.0064152838596589,0.0396628802,7.761307879474953E-4,0.3522959142,0.006451888405730527,0.0866997145,0.004302973971568966,0.0446940516,9.370213444740733E-4,0.4186445005,0.007876322301683699,0.1311196932,0.006994063625675706,0.0395914858,7.573202757090292E-4,0.3598378908,0.006874092740136694,0.0861805865,0.004678113508669921,0.046464267,9.983846953955174E-4,0.4396887195,0.00869206994909728,0.1495990232,0.007965255928091702,0.0400158239,7.609126099625371E-4,0.3702640403,0.00749604155538108,0.0909357386,0.005097469764500815,0.0402200267,8.688837666799858E-4,0.3725173045,0.009206410103835262,0.1120465338,0.006314828738770355,0.0341691709,7.497899705917651E-4,0.3214082657,0.008166714333194226,0.0752504897,0.004530131896534581,0.0463299272,9.713747989319056E-4,0.4369028391,0.008678068563914438,0.1545579624,0.008273111446124729,0.039330884,7.38368471699598E-4,0.3623200568,0.00735568079785957,0.0906294104,0.0053140291681548005,0.0364677396,6.157710613531623E-4,0.3330007362,0.004765810214433638,0.0919744651,0.005209775235074926,0.0318289381,7.20378372801405E-4,0.2791088407,0.004947160296574188,0.0635559668,0.0038147673585685405,0.0370167498,6.405653752740621E-4,0.3369097456,0.004900166119633088,0.0947648268,0.005308743542496662,0.0324772538,7.09564655264057E-4,0.2834362051,0.004956869274047884,0.0646105544,0.003549032121579065,0.0381538635,6.912756324361506E-4,0.34540878,0.005271517238898114,0.0982906731,0.005315167636114594,0.0338683499,6.918345177858648E-4,0.2943737749,0.0050737229920444025,0.0672540848,0.003058230207162306,0.0357398246,5.833969489121451E-4,0.3432466571,0.0056393620206544644,0.0828789215,0.004621346340624126,0.029997485,4.390375838125934E-4,0.2817588252,0.004281141553371016,0.0456765584,0.0017128234001203978,0.0351041431,6.437476213548288E-4,0.3222393527,0.0050699399404726675,0.0807561716,0.004618059657475204,0.02946832,5.623059665342348E-4,0.26462981,0.0043071641482534655,0.0473419557,0.0019488152811387744,0.035342361,6.511151971809597E-4,0.323792461,0.0050794182737789965,0.0826085734,0.004748297694963954,0.029694512,5.711444650874242E-4,0.2659143936,0.004338669496516184,0.048423657,0.0019987208409380235,0.0353137838,6.513793057812015E-4,0.3235973085,0.00509008310344733,0.0823603641,0.004744172003627187,0.0296697591,5.700491206904893E-4,0.2658142149,0.004336165010697817,0.0483082493,0.0019971730020206064,0.0352769174,6.517238679072603E-4,0.3233405376,0.00510330069660803,0.0820541163,0.004738128427976599,0.0296393285,5.687011517484382E-4,0.2656879513,0.004333401666127893,0.04816168,0.0019962517376323056,0.0352305921,6.523128083979341E-4,0.323013072,0.005120358776492132,0.0816672743,0.004731179134211682,0.0296008395,5.671798656511002E-4,0.2655268647,0.00433213065361607,0.0479862546,0.0019981443891771184,0.0351218706,6.437949984272943E-4,0.3223726944,0.0050682046130755215,0.0808632734,0.004623687056884365,0.0294861158,5.627121822033001E-4,0.2647302566,0.0043076506357874475,0.0474077315,0.0019499894871511487,0.0350903691,6.549228962251969E-4,0.3220065936,0.005170525892015241,0.080467574,0.004709728017624796,0.0294812423,5.627095165358411E-4,0.2650446011,0.004334275948760069,0.0474796454,0.002019829448245569,0.0349659702,6.581724697980006E-4,0.321129153,0.0052207505207584855,0.0794817547,0.004680308430007578,0.0293792156,5.597436913445296E-4,0.2646635982,0.004346325689591151,0.0470565111,0.002044885571370682,0.0347632196,6.656252699529969E-4,0.3196977155,0.005327447512646183,0.0781384423,0.00465208985295856,0.0292179299,5.561276831807601E-4,0.2641138938,0.004384005132296266,0.0463049014,0.002067840419374764,0.034468899,6.882652105111808E-4,0.3181110955,0.005605909471263338,0.0761610748,0.004682224257764679,0.0289652562,5.585132048573247E-4,0.2635347227,0.004551682875596674,0.0453297304,0.0022338037066850793,0.0518698572,0.0010940708386571686,0.4479037011,0.009244511020059418,0.190667818,0.009288715034922753,0.0521328576,0.0011380645851620198,0.4263039288,0.00854194175817185,0.1749320333,0.007626054877851326,0.0353626227,6.508148738312609E-4,0.3239348604,0.005070763946389143,0.0827711216,0.004746808296108028,0.0297126986,5.72034089893251E-4,0.2659858787,0.004341007256386472,0.0485098463,0.002000221237763463,0.0353627244,6.508148738312609E-4,0.3239355257,0.005070745112900075,0.0827715529,0.0047468037667466306,0.0297128004,5.72033215818802E-4,0.2659864478,0.004341001497350583,0.0485100431,0.00200020198980003,0.0327356052,5.427780393494195E-4,0.2988095931,0.004847297081879756,0.065981745,0.003259898924813467,0.0286234023,6.400796825396038E-4,0.2428993189,0.004408443035812077,0.0409043799,0.0019428358139585548,0.0327164534,5.459093331314276E-4,0.2994987804,0.004898075438373729,0.0656373236,0.003261035725041969,0.028623722,6.342010722160599E-4,0.2435047552,0.00437076766712668,0.0405267559,0.0019051183690259248,0.0327781767,5.506632364703494E-4,0.3007645095,0.004957580256536449,0.0654723981,0.0032716809135366486,0.0286858799,6.265796038812626E-4,0.2448112361,0.004308526430231106,0.0403338641,0.0018608030524480553,0.0328890977,5.558318090933623E-4,0.3024837723,0.005004103416197551,0.0654614458,0.0033040059019317745,0.0287860721,6.194529844951916E-4,0.2465761107,0.00424595160123146,0.0403420953,0.001820277451379322,0.0330260722,5.621147569669382E-4,0.304506397,0.005054083200739774,0.0656736123,0.003364131388635111,0.028910863,6.124295877894862E-4,0.2485929851,0.004192297222287561,0.0404586661,0.0017849011177093258,0.033182925,5.684039056867924E-4,0.3067884567,0.005111472194974751,0.065837919,0.0033821667611163113,0.0290567622,6.062565463564085E-4,0.2507910606,0.004147692249914402,0.0406703444,0.0017582934908598165,0.0333533646,5.745902888145605E-4,0.3091752382,0.005157509379535824,0.0660998761,0.0034050118942523535,0.0292254324,5.998949908108919E-4,0.2531572264,0.004106305882420354,0.0409764275,0.0017285976975571847,0.0335380169,5.806522194911511E-4,0.3116319889,0.005201962706517608,0.0665746803,0.0034408003429434843,0.0294187873,5.931112880396056E-4,0.2556947414,0.004071833493648777,0.0414208037,0.0017060668216690694,0.0337553332,5.862516524496967E-4,0.3143317114,0.005248090700435731,0.0672897196,0.003498268142953024,0.0296326812,5.854946626571415E-4,0.2583793733,0.0040390131220386,0.0420278734,0.001692613954804816,0.0339882666,5.91348459032405E-4,0.3171572333,0.005298815999824866,0.0681050377,0.003557581481849713,0.0298633939,5.77113507033062E-4,0.2611485338,0.004008514562777588,0.0427482067,0.0016869561345808609,0.035475365,6.149333297195721E-4,0.3344276223,0.005630241646679119,0.0747470389,0.0038996963984392423,0.0312987286,5.335925411772544E-4,0.2763012389,0.0039003701106433476,0.048162282,0.0017710087520958217,0.0372135283,6.283565866607909E-4,0.3532287694,0.005923597217907375,0.0860803827,0.004534433150902106,0.0330651882,4.998839865408773E-4,0.2924179093,0.0038600256475831867,0.0558338758,0.0019097238020195485,0.0387666288,6.178883394271169E-4,0.3691586347,0.005992731847830337,0.0961539404,0.0047790262606518495,0.0350282612,4.8094386366810004E-4,0.3094662521,0.0038495078906270607,0.0648529495,0.0021210961788660125,0.0399299831,6.089195349140968E-4,0.3804902326,0.006095603169498487,0.1038234799,0.004879521287995371,0.0368543725,4.7463143595847086E-4,0.3251613091,0.0038561148841807086,0.0731414056,0.0023454867298707957,0.0429872296,8.265004537203836E-4,0.3867722442,0.008360910955153152,0.1587761336,0.007821910572232336,0.0378117679,5.083846968585896E-4,0.3226746844,0.004942699970663807,0.0811754479,0.0037198384373518163,0.0409859879,6.040678769807247E-4,0.39007647,0.006312259975634717,0.109974971,0.004838647228306688,0.0387306481,4.798333043880968E-4,0.3404112534,0.003839908983296349,0.0818922825,0.0026455507933131808,0.0325724351,5.437848839384927E-4,0.2987189117,0.004899257290651308,0.0643994474,0.0032079566705303236,0.0284634196,6.237940365216711E-4,0.242983295,0.004314971726442712,0.0397737074,0.0018324660979128645,0.0327697421,5.552720054171649E-4,0.3022836782,0.00500523665774157,0.0639519035,0.0032927745139927213,0.0286142921,5.993421393494704E-4,0.2463936646,0.004164923048508819,0.0394039228,0.0016692432417116446,0.0342390863,5.868832933386331E-4,0.3197927015,0.005335369246828189,0.0692534619,0.003590290935286443,0.0300036256,5.465921697207159E-4,0.2618383603,0.003932067395149784,0.043355027,0.0015916221285217167,0.0344944057,6.079292722019561E-4,0.3122062981,0.005028983197426692,0.0788281656,0.004676637467240753,0.0304455747,7.078248370889509E-4,0.2543258143,0.004868608014617731,0.0508062301,0.002546551786239581,0.0350248925,6.314206205058558E-4,0.3158617222,0.005158411480291196,0.0801981171,0.004714973170655375,0.0313383853,7.316823081091957E-4,0.2609417674,0.005050302070173625,0.0537169638,0.002693459671129308,0.0356463913,6.559100548093465E-4,0.3203850098,0.005306661474034311,0.0819711712,0.0047267436994192944,0.0323777156,7.521721877336332E-4,0.2685929687,0.005203713577821132,0.0573973148,0.0028578936299309674,0.0362975263,6.824250874638183E-4,0.325067289,0.005478509103761716,0.0839620942,0.004746580453336907,0.0334915112,7.703226596693102E-4,0.2769080113,0.005340151870499565,0.0615593095,0.0030244872292671363,0.0369513066,7.081433470703514E-4,0.3300702551,0.00563880182308263,0.0861830581,0.004772084659768726,0.0346354985,7.858364969890366E-4,0.2854756295,0.005450314394601471,0.0662841067,0.0032214069907417786,0.0375918458,7.324875425561857E-4,0.3352694287,0.00579757975365583,0.0884497476,0.004810514317617192,0.0357535981,7.998606128570152E-4,0.2941005162,0.005529075148702539,0.0712648868,0.003436960866812423,0.0381940099,7.560072750972704E-4,0.3403099989,0.005954815866170843,0.0908946687,0.00492299847653846,0.0368028909,8.103647326975675E-4,0.3024203874,0.005568253227000367,0.075576025,0.003617910446652874,0.0387400619,7.775294206652247E-4,0.3450566224,0.00609773671127247,0.0930496751,0.005048358049900978,0.0377782144,8.182603497665031E-4,0.3102624551,0.005593392798650923,0.0799906049,0.0038244650606326634,0.0392067164,7.965688921869847E-4,0.3493399732,0.006232180116139135,0.0947172455,0.00513962372163566,0.0386494522,8.229185864956508E-4,0.3173796215,0.005607460476900395,0.0840368674,0.004035999876114964,0.0395954722,8.133394125455867E-4,0.3531756786,0.006354257706451636,0.0961422964,0.005231854738044626,0.0393811258,8.256161335632922E-4,0.3235468824,0.005624508245171305,0.0872570155,0.004225318922874343,0.0405854952,8.504957377906135E-4,0.3670654775,0.006817378308411526,0.0990490079,0.005538320954946544,0.0410557759,8.064893055707558E-4,0.3417507157,0.0055503082797264515,0.0931081651,0.0043701502262508095,0.0409343407,8.316832329679371E-4,0.3782425942,0.007154554773009988,0.0992521191,0.005482288573214657,0.0407378717,7.336600029986642E-4,0.3462688667,0.0051675979913302075,0.088718909,0.003977520207365388,0.0410609652,8.113525744089311E-4,0.3878057893,0.0074270249763953265,0.1008049638,0.0053533246679049835,0.0400698548,6.622310774948575E-4,0.3474970138,0.004888824398564547,0.0835915015,0.003674045182084728,0.0412358823,7.988404095938061E-4,0.3956108625,0.007595309210295523,0.1044413531,0.00542119553235262,0.0398009738,6.103220461363001E-4,0.3495372688,0.0046431314864001,0.0814739746,0.0035320741781565117,0.0369639885,8.304914207865124E-4,0.3441379413,0.008699568552520291,0.0913825434,0.005327440192062225,0.0321968964,4.914895726259103E-4,0.2886137306,0.005162135992009509,0.0538129323,0.0025727046079952512,0.0407591973,7.681165276180431E-4,0.391727953,0.0071936707597720926,0.1039588358,0.00527567607041979,0.0385920415,5.690000000000001E-4,0.3381003637,0.0043764130289541915,0.0775241064,0.003312131639895975,0.0344910236,6.068278174243498E-4,0.3122123072,0.005032123110576688,0.0787208735,0.004669411311932158,0.0304480087,7.045693720280495E-4,0.2543427918,0.004846020635531797,0.050707985,0.002531198332806025,0.0350227861,6.303157938684387E-4,0.3159279523,0.005170014410037945,0.0798969916,0.004683267235595253,0.0313748985,7.257348000475105E-4,0.2612235021,0.0050155848113654705,0.0535353474,0.002667517572575671,0.0362604449,6.786847574537092E-4,0.3255486159,0.005504511876633568,0.0825344766,0.004594949945320406,0.03357834,7.555514542372346E-4,0.2782256909,0.00526800313211752,0.060611642,0.002953672798398631,0.0339924772,5.225045454347742E-4,0.3258446105,0.00536315867749594,0.0673452853,0.003108682196687207,0.0299763013,4.649731175025068E-4,0.2739770056,0.0029331012597590285,0.0436701026,0.00147245033872114,0.0328896794,5.607138307550474E-4,0.2994480138,0.004794872573906422,0.0677918567,0.0035226109634758137,0.0284541285,6.184488661158657E-4,0.2426783459,0.004312641533909351,0.0415529962,0.002029534183008505,0.0331228245,5.660406345837726E-4,0.3008198604,0.004779443168403616,0.0693106994,0.003670832875520214,0.0286718496,6.275611523987125E-4,0.2437381456,0.004363149206708384,0.0424866004,0.002085577378089818,0.0330877531,5.658922158856756E-4,0.300595814,0.004788013993296177,0.0690858636,0.0036579494255661875,0.0286417064,6.257891018546104E-4,0.2436262359,0.004353332861153624,0.0423452549,0.002076591197130528,0.0330435121,5.657004507687792E-4,0.3003041974,0.0047983295009826074,0.0688094014,0.003642757334767168,0.028603806,6.233145273455449E-4,0.2434759551,0.004339241177901961,0.042167913,0.0020653391973232873,0.0329876101,5.654272720695386E-4,0.299940195,0.004810964456322661,0.0684368012,0.003617660293615198,0.0285561356,6.200870906574333E-4,0.243288461,0.004323051468580961,0.0419462449,0.002050603569683814,0.0329102973,5.607905134718312E-4,0.2995834957,0.004790156260499234,0.0678965837,0.003532275753674959,0.0284720302,6.192479309614203E-4,0.2427492086,0.00431756748644419,0.0416196589,0.0020330895209016253,0.0328063806,5.650831797178182E-4,0.2987849895,0.004853078507504284,0.0673382946,0.0035584625893776093,0.0284195123,6.090295559330434E-4,0.2427964847,0.004268483454343006,0.0412493072,0.0020042589653036357,0.032647872,5.648327185990556E-4,0.2978044202,0.004885200610005694,0.066277313,0.0034788529718859924,0.0283140341,5.985532557759585E-4,0.2424666583,0.0042202434763885365,0.0406284169,0.0019526927561703095,0.0324017135,5.656977991825671E-4,0.2963970044,0.004943282006926168,0.0646668849,0.0033716794035020593,0.0281502892,5.796628330331349E-4,0.2420037885,0.00413784412466202,0.0395931581,0.0018563574548022804,0.0319636711,5.707941835723276E-4,0.2943595619,0.005077278306336969,0.0620508432,0.003277458619113291,0.0278519494,5.421282136174062E-4,0.2414324589,0.003985185692034939,0.0377212712,0.0016854542414435345,0.0312246195,3.739251261950713E-4,0.2776431865,0.0030147596919157587,0.0562283155,0.0018300021857910443,0.0254207418,3.1720970981355536E-4,0.2296173279,0.0035561676000998603,0.0354535764,0.0013880868128470928,0.0271802475,3.9846957223858387E-4,0.2441803554,0.004087587430257608,0.0394116421,0.0013167554822365465,0.0312351757,4.7411180116086545E-4,0.3032713075,0.005414818556516922,0.0482224538,0.0018893117794583295,0.0266098388,5.234195258107974E-4,0.2415998491,0.005215379372586428,0.0382998037,0.001978958311839843,,,,,,,0.027191084,3.979798989898862E-4,0.2443025962,0.0040890654188946406,0.0397003013,0.0013291963737537054,0.0289290539,4.345710528785828E-4,0.2586597946,0.004196780551803966,0.0438976364,0.0014081452339868923,0.0277383147,4.99836973422335E-4,0.269970342,0.0054435833786211085,0.037220214,0.0016068998101935292,0.0253981412,3.1694163500556376E-4,0.2294989049,0.003555868389015544,0.0353650069,0.0013843861455533279,0.0253706818,3.166149080507739E-4,0.2293573149,0.003555426556687678,0.0352578051,0.0013799594196932023,0.0253368685,3.162388337949658E-4,0.229187618,0.003554928691267942,0.0351258852,0.0013747941664118304,0.0252932789,3.1582431825304396E-4,0.2289688948,0.0035547877573773655,0.0349525808,0.00136691440843968,0.0252356926,3.154488865093678E-4,0.2286808607,0.003556198110341998,0.0347253371,0.001356320021233927,0.0251586096,3.1512854520020873E-4,0.2283118648,0.0035599976123587497,0.0344197754,0.0013428894221044411,0.0250458227,3.1491427404930377E-4,0.2278085739,0.003568106500652692,0.0339914127,0.0013255508289009518,0.024867339,3.158670606441894E-4,0.2271185607,0.0035908113289338946,0.0332092857,0.001269101650775067,0.0245947767,3.212740263388872E-4,0.2267312884,0.0036616186311520756,0.031675115,0.0011436314965931988
2,GCN,0.0902778864,0.5691886233,0.1604501443,0.780710001,0.002004151940347837,0.036351429,5.156442572161547E-4,0.3530971396,0.0042615561711656464,0.0645803885,0.003050946574425714,0.0438052398,3.4115538981525705E-4,0.4696868718,0.0030228901733275063,0.0809089627,0.0016135005422992582,0.0272611049,7.466384667293803E-4,0.2566353769,0.005414529342426726,0.0549555765,0.004763944374150479,0.0245562044,6.673237595050846E-4,0.221603025,0.004086396945965969,0.0358588737,0.0032548938538760367,0.0271954527,6.434197696682936E-4,0.2506134926,0.004518004537403654,0.0475376696,0.00345445856828534,0.0239417804,3.229489123685045E-4,0.2072881788,0.002367931586849586,0.0291182363,0.001103218473376874,0.0456663227,9.90748202117975E-4,0.5263392135,0.009073729001904344,0.090732636,0.0039341808550192505,0.0348087269,8.784844904720857E-4,0.3317883759,0.005737148856357136,0.0573533214,0.0033327983737394015,0.0567392873,0.0011161505274827406,0.5751631045,0.014431119429898708,0.1838172563,0.008325551333095003,0.0343721698,9.917751761362049E-4,0.3191615645,0.010423767744918341,0.0843428611,0.006664475373200805,0.0263513471,6.131712648192183E-4,0.2509541201,0.004969703210454322,0.051841037,0.004179129813729169,0.0238098725,5.962625260738763E-4,0.2155787859,0.003817141207762689,0.0327713708,0.002973888531872034,0.0262953507,6.189394154519488E-4,0.2521049504,0.005071684729949211,0.0523283034,0.004276695219442227,0.0236463939,5.841224186760854E-4,0.2149697567,0.003745620242363072,0.0321865658,0.0028366991380828527,0.0263255407,6.252447520771366E-4,0.2539574115,0.005171129277053514,0.0528138162,0.0043355880800648025,0.0235688172,5.735791139851589E-4,0.2150986031,0.0037021423527465822,0.0320097458,0.0027427858100843383,0.0264342243,6.31916924919724E-4,0.2563566316,0.0052660024686663415,0.0534922756,0.004394531032999995,0.0235798443,5.628676576247742E-4,0.2159120128,0.0036652939854805644,0.0320991258,0.0026797229334392016,0.0266119302,6.379318145381997E-4,0.2592422278,0.005342520753352297,0.0544686615,0.004470762351098524,0.0236780343,5.551639397511334E-4,0.2174905236,0.0036448604911573776,0.032390128,0.002639422853579926,0.026834955,6.440822928787905E-4,0.2624000874,0.005418050387362598,0.0557466612,0.004572752781421711,0.0238241435,5.48799599125218E-4,0.2195224384,0.003633491021042986,0.0328513579,0.002615724373858989,0.0271137797,6.491856437106415E-4,0.266025129,0.005487364759153523,0.0571944248,0.004672135593066623,0.0240081128,5.438841788469307E-4,0.2219309055,0.003643473891768679,0.0334780363,0.0025996611317631382,0.0274499936,6.545074483915366E-4,0.2701934626,0.005563566392162495,0.0589063442,0.0047740275449561454,0.0242189754,5.400203699861701E-4,0.2244655673,0.0036795352967460442,0.0342612515,0.0025964781917050643,0.0278183765,6.590735922489991E-4,0.2746567938,0.005647791161153181,0.0604039808,0.0048619082673370135,0.02445628,5.38153323877127E-4,0.2271232608,0.0037422566721164383,0.0352239801,0.0026056941493582857,0.0282297877,6.642838248821057E-4,0.2793993471,0.005738584755843552,0.0617841744,0.004925995229392737,0.0247156466,5.37184325906853E-4,0.2298909692,0.003811302926821745,0.0363737568,0.002625270652713735,0.0306863497,6.896803607469188E-4,0.305826417,0.006372308137558949,0.0706799412,0.0054159513476396744,0.0262142077,5.218974995149909E-4,0.2468832258,0.004006879084774084,0.0401878875,0.002609092562558868,0.0333791162,7.18585415938843E-4,0.3330416013,0.00723105932765041,0.0843138088,0.005979544965965219,0.0280299807,4.957126183586615E-4,0.2679577115,0.004024516244221161,0.0455088017,0.00265586125390616,0.0358257221,7.333628024381929E-4,0.3566583917,0.007798759837307468,0.1016829451,0.006960941459314251,0.029854641,4.750663111608736E-4,0.2894237943,0.004010419803461977,0.0516015804,0.002784861396910087,0.0377896188,7.195165043277326E-4,0.3748273325,0.007813965766497828,0.1147449095,0.006909822356616703,0.0315004484,4.761501863908067E-4,0.308901411,0.00413840222791357,0.0583671561,0.002989623722142972,0.0393455803,9.717453370096509E-4,0.3609423737,0.009133064764907781,0.1512219435,0.00825102036114322,0.0368413403,9.177603172942268E-4,0.332939601,0.008124136507961939,0.1158926256,0.008609485234321503,0.0396378739,7.208488052289468E-4,0.389848811,0.007740121639871042,0.125332249,0.00680217663693027,0.0332761775,4.948868557559395E-4,0.3289932549,0.004406103267060362,0.0681580041,0.0035074462219683426,0.0261764752,6.168954530550538E-4,0.251820326,0.005017085907177592,0.052067072,0.004298738884835877,0.0235272233,5.739912891325094E-4,0.2147902958,0.003652328709193629,0.0318432607,0.0027834981587922776,0.026536487,6.27243971672905E-4,0.2582782402,0.005128770125478427,0.0542646776,0.004470757653910576,0.0235833099,5.418366912640745E-4,0.2169693322,0.0034885455421994997,0.0320503323,0.002628539708659544,0.0291450087,6.617318187906639E-4,0.2869415371,0.005628383604552909,0.0645739553,0.005119912792226055,0.0251050381,5.197778371573763E-4,0.2333583797,0.0036560618156699703,0.0373911087,0.0025649257299188996,0.0285310522,6.014790104400984E-4,0.2707114154,0.0047880360274333775,0.0676002487,0.00516174408509372,0.0260566129,6.35462036631615E-4,0.2305818427,0.0036826990102369213,0.0473386618,0.004392699056388907,0.0290554177,6.293345692078261E-4,0.2745200368,0.0049794382213257755,0.0690505774,0.005039300249042519,0.0264488288,6.378581346976771E-4,0.2328079067,0.003794357784922239,0.0473220786,0.004016471212395279,0.0296379885,6.652367999442003E-4,0.2789045223,0.005227309824374293,0.0713330213,0.005043972838943525,0.0268870743,6.438866359849379E-4,0.2355954634,0.003949946455333287,0.0478548703,0.0036796338133026226,0.0302424517,7.017349927144862E-4,0.283637687,0.005495428008808777,0.0736314641,0.0050734113769730915,0.0273520129,6.506396852329253E-4,0.2388570373,0.004122740229507554,0.0480829469,0.00331303380604545,0.030855686,7.3924623773138E-4,0.2886842292,0.00577496493495848,0.0760434257,0.005131926246547197,0.0278478345,6.613153559384509E-4,0.2429023843,0.004302848823744566,0.0488734856,0.003085320566813115,0.0314491259,7.748716022671111E-4,0.2938911437,0.00605277746162867,0.0784020492,0.005213402823492541,0.0283557438,6.74965925065851E-4,0.2473409518,0.004500051888589731,0.0503069297,0.0029749707561587896,0.0320195423,8.067112246646876E-4,0.2992173851,0.006320126818347872,0.0806553134,0.0053070261917574895,0.0288405474,6.905186456570162E-4,0.2516966469,0.004708435090345836,0.0523420476,0.003001621561756245,0.0325545173,8.338878821520313E-4,0.3044848489,0.0065499697709226114,0.0830714204,0.005432151507460005,0.0292744375,7.050943199317379E-4,0.2556834745,0.00490524066687864,0.0547489952,0.0031299560699792578,0.0330404609,8.558668120683265E-4,0.3095648625,0.006746382438018171,0.0854141007,0.005566502133296995,0.0296420794,7.158547338671443E-4,0.2592755514,0.005060968681981741,0.0566504071,0.0032170520667219545,0.0334652547,8.716507328052906E-4,0.3142924527,0.00690932102308179,0.0874923698,0.005680019630247769,0.0299416158,7.221170265268642E-4,0.2624792183,0.005179952316382845,0.0579330278,0.0032614443119575107,0.0349419887,8.932216970047246E-4,0.334064131,0.007458517412998376,0.092709136,0.0059230129157380705,0.0305823673,6.947992515827864E-4,0.2743932036,0.005396590868316775,0.0600433234,0.0033903989440772307,0.0359103596,8.95752197876176E-4,0.3510467892,0.008125036307611185,0.1014875858,0.007148615530296758,0.0309248622,6.478425734698207E-4,0.2843862416,0.005484265766718458,0.0598895618,0.0033793669525519123,0.0370096877,8.586192404086924E-4,0.3697117951,0.008706105156727663,0.105646553,0.007587850090770113,0.0317487016,5.974504163526878E-4,0.3010172237,0.005208477128681665,0.0623082045,0.0034569667340025125,0.0384295698,8.330318121176405E-4,0.388256059,0.009161535952011541,0.1130344609,0.0076832361671368655,0.032942682,5.719510468562847E-4,0.3202136165,0.005060878382257372,0.0687397766,0.003828699256927867,0.0324912952,7.489405850933704E-4,0.3117890045,0.0071867036254460925,0.0838215822,0.005696381307461782,0.0283433389,7.421125251604368E-4,0.2704222554,0.007044742578689444,0.0579049332,0.004702430222767798,0.0384295543,8.09265098716113E-4,0.3854249281,0.008755044317420671,0.1145261786,0.007395018458394813,0.0330610048,5.622615049956736E-4,0.3206477199,0.004512064494219913,0.0703836241,0.004203161191294,0.0285093606,6.036157718284041E-4,0.2705543883,0.004795996872392641,0.0675400707,0.005175284146788464,0.0260392507,6.353652492857946E-4,0.2304196753,0.0036824122528581723,0.0471907631,0.004362941438983567,0.0290250215,6.355171122794413E-4,0.2744090911,0.00500998622752598,0.0689202131,0.005067363417004942,0.0263888103,6.338674940395666E-4,0.2323170124,0.0037921791888042423,0.0464310743,0.003800387611810143,0.0301213607,7.008894349325006E-4,0.284491208,0.005543786792437098,0.0716023583,0.004783672543140887,0.0269973487,6.125038775387467E-4,0.2371722775,0.004039484125479391,0.0449833297,0.002634774753181,0.0298127079,7.606569529032125E-4,0.2977520849,0.006234507598840504,0.0667462456,0.006139920194921104,0.0254095347,6.065385395834299E-4,0.2426966336,0.004162987388883132,0.0349036131,0.0028535111704705136,0.0270769573,7.432435670760966E-4,0.2553174919,0.005368862914994198,0.0539481632,0.004733555851577121,0.0243218714,6.620898730535002E-4,0.2203658609,0.004074791405704101,0.0350971408,0.003201521200929333,0.0272333331,7.449872482130147E-4,0.2564780387,0.005405741392260639,0.0547994152,0.00474447942349843,0.0245255103,6.651082618641871E-4,0.2214483159,0.004072830956472414,0.0356843547,0.0032258487255294537,0.0272001435,7.430222069359704E-4,0.2562932404,0.005396455966650705,0.0546176141,0.00472303906399259,0.0244877078,6.623586641691947E-4,0.2212580222,0.004056410605449108,0.0354576637,0.0031846521003086035,0.0271593289,7.406497147775053E-4,0.2560612726,0.005384446675379003,0.0544075607,0.0047011780438524125,0.0244407279,6.588315414428789E-4,0.2210216729,0.004035506040139204,0.0351830397,0.0031349484844252224,0.0271091581,7.376638800971619E-4,0.2557989733,0.005371864760025144,0.0541258903,0.004664631282320179,0.024380078,6.543072672682155E-4,0.2207201529,0.004009154898479229,0.0348467918,0.003075275759992915,0.0270840561,7.426318064828627E-4,0.2553799941,0.005372913176294588,0.0539649249,0.004722516701929174,0.0243352256,6.614665524423741E-4,0.2204118515,0.0040675518435540564,0.0351158409,0.0031962809638703543,0.0269557278,7.265369914877013E-4,0.2551259452,0.0053186767151237905,0.0531971478,0.0045228644684535925,0.024184744,6.395951844721785E-4,0.2197297758,0.003927093836413894,0.0338506357,0.0029025263134035495,0.0268321839,7.157352862616178E-4,0.2547706354,0.005263382752565122,0.0523047364,0.00437963640043326,0.0240157691,6.262060363809982E-4,0.218902052,0.00385774195611889,0.0330334163,0.002755590499330407,0.0266642539,6.94401180874572E-4,0.2545539076,0.005150661899212566,0.050806748,0.004089664533919622,0.0237465021,6.031732752700504E-4,0.2176486589,0.003745666963305734,0.0318316148,0.0025379369574518593,0.0265011032,6.448790584287879E-4,0.2560062282,0.00483854885270367,0.0488462553,0.003679087386839296,0.0233554228,5.530226035163481E-4,0.2163166756,0.0035321257055773085,0.0299897122,0.002183131008437194,0.0441176855,0.0012022075527961052,0.3959568591,0.00938251064481144,0.147480464,0.00934978251083949,0.0410155113,0.0010552625265781023,0.3343587347,0.007745566990220922,0.1180931108,0.00700933277851751,0.0272590509,7.466083310545095E-4,0.2566198054,0.005413955670302445,0.0549446482,0.004763636321131159,0.0245537614,6.672720584589167E-4,0.2215900018,0.004086217688767939,0.0358508172,0.003254406243848484,0.0272590776,7.465989552631318E-4,0.2566202021,0.0054140338011504875,0.0549433601,0.004763095107175585,0.0245538067,6.672623172336349E-4,0.221590057,0.004086156017579358,0.0358507798,0.0032543237392736453,0.0263156533,5.638856267010182E-4,0.2452324691,0.004252661754713158,0.0450616591,0.0029321637062074144,0.0236840138,3.614899721984E-4,0.2049413263,0.0024781809861267193,0.0278219495,0.001133330049014849,0.0264111042,5.655545950657637E-4,0.2471478609,0.004274016027110802,0.046319594,0.003164155969607061,0.023684186,3.526726527532295E-4,0.2058322104,0.002351512704622282,0.0276978913,0.0011048375446191172,0.026551424,5.663329409455183E-4,0.2496395456,0.004300917809026348,0.0473887317,0.003330275363990191,0.023756816,3.4685587785130583E-4,0.2073962385,0.0022527518727103522,0.0276983083,0.0010704737269078583,0.0267225555,5.682024287170902E-4,0.2524967329,0.00433550285434112,0.048445117,0.0034724695823001818,0.0238653852,3.435054584719142E-4,0.2093503461,0.002187456285277491,0.0277268336,0.0010324393444653298,0.0269197237,5.714787835081894E-4,0.2555355099,0.0043898045514578436,0.0493131762,0.003579296998015113,0.0240019008,3.406948781534586E-4,0.2115655154,0.0021424399641530216,0.0278827311,0.0010089876114204772,0.0271430396,5.751330280900237E-4,0.258784485,0.004454300169499132,0.0502841835,0.003682368802822444,0.0241683824,3.3588688572196444E-4,0.2141088828,0.0020999833332671952,0.0282386798,0.0010005373556244664,0.0273898272,5.793444571237391E-4,0.2622173241,0.0045331112935819255,0.0513682681,0.0037914043572270157,0.0243557299,3.289270435826157E-4,0.2167961724,0.002067514691604391,0.0287262595,0.001009277464327823,0.0276556982,5.832658056152443E-4,0.2657017377,0.004615323932293377,0.0524235314,0.0038983311814159657,0.0245604755,3.224918603623974E-4,0.2195892116,0.0020516807743896225,0.029287568,0.0010284814047905777,0.027947069,5.865500831131132E-4,0.2692987316,0.004705829044918653,0.0535995058,0.003996455429502499,0.0247951074,3.1539181980514336E-4,0.2225530429,0.0020436694938272184,0.0299019079,0.0010551440659928861,0.0282510163,5.895320177903826E-4,0.2729189089,0.004798243949613233,0.054583264,0.004039200168350165,0.0250413001,3.0899676373709805E-4,0.2255974766,0.0020387079241519614,0.0305309671,0.0010780593675674822,0.030005818,5.915606477783998E-4,0.2919523815,0.005123571508235247,0.0595196485,0.004357676445079419,0.0263368812,2.855573497565769E-4,0.2406265707,0.0021632637379663164,0.0344631752,0.0012657298289919536,0.0320056902,5.725093885693054E-4,0.3107881156,0.005116235530153005,0.0655165892,0.004371524791191284,0.0278144451,2.8296642910423137E-4,0.2557115857,0.002403534272690947,0.0388427041,0.001478363284176119,0.0340081553,5.661704690285426E-4,0.3280606157,0.0050512784520356825,0.0737343106,0.004326253113260943,0.0293576078,3.0161730719572443E-4,0.2714618467,0.0025712986991012926,0.0438013401,0.0016762404362143277,0.0356562346,5.654272720695386E-4,0.3408579328,0.00513167146259384,0.0833903285,0.004404949034892458,0.0307876457,3.273728760908576E-4,0.286153426,0.002670406523359318,0.0488488689,0.0018675253679669252,0.0349651675,7.214998267498059E-4,0.3152691855,0.006445513943821703,0.1071828409,0.005624741860743478,0.0324341579,6.233185381488345E-4,0.2818987167,0.00526240629370253,0.0633866527,0.0037512685854254693,0.0370846303,5.824577237877441E-4,0.3499733544,0.0052409077458012935,0.0900605717,0.0044849623186822875,0.0322208905,3.5417368620494665E-4,0.2993869363,0.0027371823103330183,0.0544104392,0.0021363349456487387,0.0263290637,5.637401883846849E-4,0.247314501,0.004236659061099914,0.0465138543,0.0032924610855710958,0.0235797683,3.488151372862135E-4,0.2056298695,0.0023069289109116475,0.0273245778,0.0010835967884780758,0.0267456556,5.661289605734722E-4,0.2542224676,0.004297373849224663,0.0491282046,0.003668845595006691,0.0237724731,3.3206776416870094E-4,0.2097665912,0.002094110551045479,0.0271642604,9.677189674693785E-4,0.0287484217,5.813940144170733E-4,0.2769551274,0.004659299625480207,0.0558726225,0.004197339276255852,0.025167814,2.897826771910288E-4,0.227093558,0.001974737704101484,0.0313250001,0.0011118111350404798,0.0285451789,4.821794271845285E-4,0.2634351842,0.00342238586369217,0.0557059173,0.0031365943314365665,0.0254808509,3.3770253182349697E-4,0.2159271588,0.0021145784449861397,0.0353171807,0.0014563378728852726,0.0291467539,4.998709833547052E-4,0.267663831,0.0034941903210901374,0.0571109336,0.003061517597532309,0.0260901803,3.543656303875984E-4,0.2198127825,0.002197739065494355,0.0365277124,0.0014286350128706771,0.0298081495,5.203460387088576E-4,0.2724482469,0.0035950215576544186,0.0589753669,0.0030766767786038233,0.0268561769,3.7595345456585446E-4,0.2249657088,0.0022903060930801367,0.0383685419,0.0014763915469820329,0.0305019035,5.438483244434978E-4,0.2776654194,0.0037189741865197184,0.0616137063,0.0032380412288913183,0.0277414271,4.03517038054157E-4,0.2310989025,0.0024169840711101096,0.0406284591,0.001566338724542045,0.0311926249,5.680836206052767E-4,0.2830999748,0.003849342671158285,0.0646230042,0.0034966711312332476,0.0286515402,4.33995391680603E-4,0.2376036119,0.0025582595646259196,0.0433726222,0.0017120814817058211,0.0318597892,5.905218031537871E-4,0.2886094603,0.003980149369056393,0.0676392608,0.003736885735475464,0.0295400698,4.647332568258915E-4,0.2442267371,0.002711710530274203,0.0467103577,0.0019463175486030024,0.0324791172,6.097138673181053E-4,0.2939248551,0.004114843131882429,0.0706291102,0.003954188159407694,0.0303759341,4.928620496650153E-4,0.2507653047,0.002878694669463922,0.0507005635,0.0023026656292219243,0.0330516499,6.257723228139769E-4,0.2990879244,0.004244301709351021,0.0733695891,0.004143307012520313,0.0311497361,5.15739275215685E-4,0.2569994041,0.0030537684915526915,0.0548215034,0.0027790874401500934,0.0335444085,6.374033260032457E-4,0.3037960216,0.004360298384285186,0.0756117652,0.004314992352252783,0.0318132216,5.323297850017412E-4,0.2625153934,0.003178658207483151,0.0579173004,0.0031620232446963447,0.0339699457,6.457360141729746E-4,0.3081819778,0.004477087222737569,0.0773244872,0.004436911538446535,0.0323434029,5.423919247186485E-4,0.2670799454,0.0032528937886134555,0.0601105085,0.0034081129676112555,0.0350688829,6.457816968604793E-4,0.3240520761,0.004983028396467353,0.0804890423,0.004596088119259682,0.0333298841,5.246551248201051E-4,0.2791979552,0.0032997707496127664,0.0625435794,0.003567157832224417,0.0353222286,6.318821092577317E-4,0.3342660565,0.0053504192359103975,0.0803708073,0.004518401597910482,0.0330319246,4.559978070122706E-4,0.2846954545,0.003205259115890633,0.0606734089,0.003515121192789802,0.0356674586,6.146307834789924E-4,0.3423059473,0.005360860938319516,0.0822857185,0.004650773699074166,0.0329415152,4.27476315133365E-4,0.2927081949,0.0031825445794206875,0.0590046282,0.00334748562356883,0.0364956738,6.057359160558337E-4,0.3515407849,0.005331557558537654,0.0865963583,0.004650615980706212,0.0332166913,4.210724403235149E-4,0.3011545387,0.0031687240334241796,0.0587262119,0.00306723556317411,0.0304958903,5.793271959782313E-4,0.2911164811,0.005262280969313592,0.0643473795,0.004265198823032755,0.0273129685,5.420903983654387E-4,0.2501584672,0.0055246331099902,0.0402399158,0.002240369166008138,0.0364544833,6.021561259341302E-4,0.3502730259,0.0051435449837636295,0.0877648825,0.004567930932052279,0.0325260074,3.987028969044494E-4,0.2959148487,0.002887421514084842,0.0557248091,0.002676708426407329,0.0285472866,4.8388531699153673E-4,0.2634348196,0.0034220213324875695,0.0557607193,0.0031546782720271176,0.0254709366,3.362781586722516E-4,0.2159110136,0.002108937410166551,0.0352927197,0.001461036960518111,0.0291539046,5.023554518465983E-4,0.2677381705,0.0034917180584921226,0.0571226253,0.0030761323118487604,0.0260780395,3.517101079013795E-4,0.219767226,0.0021842357931322345,0.0364701993,0.0014334060834250704,0.0304749656,5.412716508371744E-4,0.2785580854,0.0037452568670252777,0.0618574652,0.003317978450804043,0.0277566681,3.997324104948209E-4,0.2319096472,0.002406964893802982,0.04040372,0.001571684128570369,0.0296802701,5.67557926559043E-4,0.2921201428,0.004760502914608918,0.0551892361,0.00419360930464439,0.0264488391,3.255579825468883E-4,0.2479005236,0.002037103581067983,0.0320055034,0.0010636493783197543,0.0270099888,6.384340216498491E-4,0.2497606187,0.004473569156724862,0.0463295564,0.00331461536230073,0.023758221,3.179449637909052E-4,0.2066384114,0.0023105501509380834,0.0284097762,0.0010626452841847086,0.0271707906,6.425192604117016E-4,0.2504881088,0.004509532791764575,0.047393333,0.003434826778747365,0.0239211039,3.2182914721945243E-4,0.2072463549,0.002356454328010624,0.0290449573,0.0010983423874184224,0.027140716,6.413587139814973E-4,0.2503334422,0.00449803212527434,0.0472289524,0.0034138052082683334,0.0238973992,3.204606060032965E-4,0.2072085571,0.002343126116964258,0.0289522675,0.0010917082943717154,0.0271035615,6.399929687113758E-4,0.2501499918,0.004485703512270957,0.0470259077,0.003388308870218298,0.0238667185,3.186534167398806E-4,0.2071497336,0.002326412259252431,0.0288365502,0.0010835469532973641,0.0270573751,6.381520195063242E-4,0.249930249,0.004467748314307779,0.0467728557,0.0033557763632280388,0.0238274526,3.164348274131658E-4,0.2070761987,0.002307403952497265,0.0286991441,0.0010736829140859047,0.0270206576,6.382319327642577E-4,0.2498016873,0.004476686162777105,0.0463881799,0.0033155984376881348,0.023771549,3.1837085293726243E-4,0.2066655059,0.002315779998186356,0.0284646702,0.0010668687829344338,0.0269182274,6.320925565136802E-4,0.2493235224,0.0044124981586398425,0.0459891902,0.00325174660759414,0.0237089991,3.0888832933602395E-4,0.2069221176,0.002241067602728664,0.0282185411,0.0010361616669226864,0.0268070014,6.262076332974551E-4,0.2489295083,0.004361754463515799,0.0454503115,0.003200950327637091,0.0236119869,3.0228463407854525E-4,0.2068529309,0.002190902781959985,0.0278140867,0.0010026824023587927,0.0266517855,6.149544698593548E-4,0.2485806319,0.004280403602465543,0.0446179761,0.0031308334353650946,0.0234579569,2.9028089844149234E-4,0.2068186749,0.0021076679055297112,0.0271449397,9.437949989272035E-4,0.026512571,5.865219518483516E-4,0.2497178763,0.0041095584921010675,0.0435920597,0.003027919252556118,0.0232171615,2.6112257658042514E-4,0.2073326465,0.0019361051107829863,0.0258487871,8.233680829373945E-4,0.0287087537,3.897909696234637E-4,0.2552755225,0.003154935340066417,0.0451594277,0.0016043649834124403,0.0211998628,2.4869258131275245E-4,0.1971147273,0.0024322082558859964,0.0236091166,9.238436014824155E-4,0.0212879864,2.739324734309534E-4,0.1979002439,0.002562763937626718,0.0227453423,7.953917273897183E-4,0.0280967341,3.356903334920444E-4,0.2722095264,0.0035216095751800765,0.0366311168,9.640876516168018E-4,0.0216908362,4.3902050066027667E-4,0.204004087,0.004416590540224439,0.023785874,0.001222592327801872,,,,,,,0.0212888238,2.7527440854536404E-4,0.1979948378,0.0025693559504280446,0.0228446167,7.973405796772167E-4,0.022251664,3.0864542763501293E-4,0.2060550239,0.0029285240309753304,0.0244193302,9.304934174941808E-4,0.024079972,3.8075714044519244E-4,0.2380705152,0.0039644502771506674,0.0268465127,8.229216244576394E-4,0.0211917715,2.4878102821557755E-4,0.1971007283,0.0024315542354634,0.0235941547,9.241698978001826E-4,0.0211818988,2.4892770034690793E-4,0.1970850442,0.0024309603040773824,0.0235763311,9.245609768966025E-4,0.0211703381,2.4914453636393474E-4,0.197072448,0.0024304149851414264,0.0235546289,9.251151279705677E-4,0.0211560473,2.494493936653284E-4,0.1970585009,0.002429846908757834,0.0235259363,9.258590605486345E-4,0.0211370701,2.49979999199936E-4,0.1970464154,0.0024300545261372224,0.0234863538,9.266795562652713E-4,0.0211123318,2.509242913709233E-4,0.1970509742,0.002431530382290133,0.0234370738,9.284158550994268E-4,0.0210770265,2.524737610129021E-4,0.1970789031,0.0024342391008280186,0.023364015,9.306546083268486E-4,0.021028446,2.5610544703305317E-4,0.1972431891,0.0024463707813820864,0.0231931902,9.23331468108826E-4,0.0210047252,2.6673769887288146E-4,0.1983933393,0.00250580905098533,0.0229958203,9.333884507534898E-4
3,APPNP,0.0902778864,0.5691886233,0.1604501443,0.808549999,0.002523160518080449,0.0308171434,6.331855968039703E-4,0.3047099523,0.005325228258018617,0.0488740313,0.002802691920279502,0.0373988625,3.093186059712542E-4,0.4123941156,0.0028683179740049743,0.0597718139,0.0014418262724752938,0.0238335392,3.123331554606395E-4,0.234000833,0.0024898158566448243,0.0347941053,0.0010434165036072604,0.0217276004,3.5602949316032795E-4,0.1985720652,0.002645860918491371,0.0251320746,9.346116840699137E-4,0.0236237232,3.8588728924389307E-4,0.2255494853,0.0029873351000515493,0.0330769583,0.0010829953831849885,0.0223821345,2.5512937894331183E-4,0.1942567613,0.002516309599393525,0.0245245768,8.171768474449089E-4,0.040454765,9.050071822919417E-4,0.4511486681,0.008935658509589543,0.0714980699,0.002797202173601329,0.0293000942,7.254226354339931E-4,0.2828448336,0.005742626489682226,0.0426701986,0.0025325104145886546,0.0491359109,9.906351497902747E-4,0.4939683472,0.010882706005401414,0.1340926588,0.0064154276552697564,0.0319204851,0.0010622645621501266,0.294595187,0.010110701162629623,0.0789046043,0.007287426020207684,0.0236134792,3.382425165469297E-4,0.2331738489,0.003168391232155524,0.0347228601,0.001078649618736316,0.0210866644,3.331696264667594E-4,0.1937337514,0.0027078694577102494,0.0232041169,8.798141849277039E-4,0.0237789321,3.613322570709679E-4,0.2356389662,0.0033428423534471383,0.0355628876,0.001188594127530504,0.020967588,3.2962554512658754E-4,0.1938626631,0.002592444020610667,0.0229418898,8.701919328515979E-4,0.0240433711,3.881932508429275E-4,0.2391924213,0.0035185133224133174,0.0367158903,0.001330408583856854,0.0209549699,3.306493611062934E-4,0.1951036119,0.0025282371328655072,0.0229417569,8.753547852156862E-4,0.0243227404,4.160949410891702E-4,0.2429380731,0.0037097408265268344,0.0375812103,0.0014338971371754671,0.0210128464,3.3492387194704413E-4,0.1970034138,0.00250657954192561,0.0231566248,8.936330343043502E-4,0.0246125078,4.431263928045812E-4,0.2467525892,0.003904285594061992,0.0386481843,0.0015624394388263501,0.0211272113,3.4166211379080356E-4,0.1994095888,0.002516012718568807,0.0235855686,9.236812220674403E-4,0.0248988424,4.6947417394357276E-4,0.2505247624,0.004116777137519106,0.0396869193,0.00166271073852309,0.0212912585,3.4981852438085667E-4,0.2021620674,0.0025610001952362286,0.0241743468,9.696968598484786E-4,0.0251953354,4.953059660452315E-4,0.2543791284,0.0043463664134538865,0.0405931171,0.001733574342218989,0.0214870561,3.579706691895301E-4,0.2050930147,0.0026342152531636438,0.0248719416,0.001026964458976064,0.0255159879,5.214729139658166E-4,0.2584832994,0.0045890599255185155,0.0415645798,0.0018079294787131494,0.0217226297,3.651547617107026E-4,0.2082227272,0.0027105851766731108,0.0257332665,0.0010961053781457328,0.0258505985,5.469360108824432E-4,0.262744262,0.00483974059222186,0.0425879268,0.0018837659090237301,0.0219829201,3.716207744462088E-4,0.2114593591,0.0027873616557597975,0.0267511457,0.0011726525487116804,0.0262044709,5.732905022761148E-4,0.2671463149,0.005110046183744331,0.0437694788,0.001979465584444448,0.0222520245,3.775221847785902E-4,0.2147350019,0.002870965865349151,0.0277110004,0.0012409484276149432,0.0281859623,6.959964080367082E-4,0.2905374417,0.006537807277673456,0.052036692,0.0026645267872551026,0.0236770511,3.934132687137026E-4,0.2324254443,0.003190201874490077,0.0309952839,0.0013820937015991354,0.0304087197,8.067533699960602E-4,0.3145870314,0.008009462591210473,0.064273902,0.00406398449800193,0.0252946334,3.998874841752365E-4,0.2520376451,0.0034850008608320313,0.0352223141,0.001539903243713708,0.0325765975,8.83787304728915E-4,0.3357827538,0.00880845128271707,0.0755349914,0.004920974903410908,0.0270279106,4.156488902908319E-4,0.2728346731,0.003970970158538087,0.0404986887,0.0017506553058783446,0.0347208609,9.464153422256002E-4,0.3549039833,0.008996212425237635,0.0873555577,0.005452180848064378,0.0286458925,4.3781160331813956E-4,0.2933025944,0.0046146437565645305,0.0467248795,0.0020504923798931804,0.0352675388,9.131746820844301E-4,0.3298121055,0.009361330300763884,0.1333046023,0.009118657795969756,0.0335349681,8.675891884987963E-4,0.3135315867,0.009178917801135382,0.1071972184,0.008558020331829085,0.0369623839,0.0010541257040789774,0.3715596108,0.00901970415257618,0.1062735275,0.00735372422653991,0.0305711245,4.7422779336517176E-4,0.3169431404,0.0054532301436854835,0.0582785665,0.0029245837310632773,0.0237231884,3.661461456850256E-4,0.235435516,0.0032595970609877534,0.0351048138,0.0011702316010089625,0.0208100013,3.195684590193469E-4,0.1936033165,0.0024882532025499336,0.0224121027,8.435170419143884E-4,0.0243822155,4.365535476891695E-4,0.2439342629,0.003637433298357511,0.0375230794,0.0014585355669300627,0.0209151428,3.235506142785082E-4,0.1980153137,0.0023396741226076765,0.0227370295,8.491336761664796E-4,0.0266713204,5.998774874922378E-4,0.2705897129,0.005155826024993473,0.0452849019,0.0020778327651666292,0.0224305788,3.576199099602817E-4,0.2164756997,0.0026364855395014024,0.0277341469,0.0011744628559473475,0.0274550542,6.329660338438391E-4,0.259268472,0.004561130890470038,0.053911694,0.003405192946075156,0.0245319487,6.981797762754232E-4,0.2180101425,0.0040522965093882255,0.0460715121,0.004733618066553321,0.0281160964,6.771380952213514E-4,0.2643830381,0.0050170867044530935,0.0573673885,0.003679956113868751,0.02508101,7.062074765959364E-4,0.2218935151,0.004196639608067388,0.0482644134,0.004685189750693135,0.0288479058,7.297513275082136E-4,0.2700179489,0.005517372109981346,0.061164565,0.0040138356966871475,0.0257357015,7.23935079962285E-4,0.2273694659,0.00440555842090421,0.0503987184,0.004633611982028707,0.0296279675,7.881573446971106E-4,0.2761782731,0.0060518146865217205,0.0655269922,0.004429979119589617,0.0264181872,7.47062915690506E-4,0.2331833263,0.004684856988212127,0.0525203808,0.0045390443928210265,0.0303942029,8.444566300290382E-4,0.2822811356,0.006558831222100474,0.0699319498,0.004881362104986681,0.0270728643,7.712833461186622E-4,0.2386357375,0.004993832596313176,0.0543605154,0.004327810416365301,0.0310976098,8.962627962824297E-4,0.2879936135,0.007018672809014536,0.0745831819,0.00556075543429128,0.0276558625,7.89672083842401E-4,0.2434727045,0.005287809849077404,0.0553643371,0.003939767378919725,0.0317165533,9.418237627072275E-4,0.2933042949,0.007436508522149356,0.0777184971,0.0058273052090996565,0.0281592466,8.050118011557346E-4,0.2478726545,0.0055767235004077435,0.0568059897,0.0037704116486134507,0.0322527461,9.825812943466815E-4,0.2981982873,0.007811603228531259,0.0803721917,0.006070261855966347,0.0285898366,8.16855556386807E-4,0.2517802309,0.0058361613240211245,0.0588352558,0.0038834608276639023,0.0326981955,0.0010191815343696137,0.3025381257,0.008158592832100398,0.0824810992,0.006300629889146005,0.0289370876,8.223709625223887E-4,0.255188265,0.006033238682498812,0.0600424344,0.003962483438451194,0.0330574997,0.0010517675598724274,0.3063660907,0.008475076223846014,0.0843494717,0.006532484290069132,0.0292130531,8.238713491801982E-4,0.2582748483,0.006184415655500526,0.0607008233,0.004008560464805289,0.0338737944,0.0011439436174917013,0.320870127,0.00963301302812365,0.0882677873,0.007083686046120339,0.0295772686,7.771119610455111E-4,0.2686766239,0.006472217780637484,0.0573664691,0.0038258761088148163,0.0340020192,0.0011387897084185472,0.3316418394,0.010077064354265086,0.0880386439,0.006931755405378929,0.0294006348,6.889433939011245E-4,0.2777230063,0.006297823195358853,0.0531119652,0.0034748486297966996,0.0343245773,0.0011091785248552191,0.3436741244,0.010239246798471068,0.0876134091,0.006401422107625773,0.0297672066,6.268428830257228E-4,0.2920727705,0.006007014982501708,0.0529515383,0.0033085469620363563,0.0356200813,0.0011139259400875805,0.3609351066,0.010507744382121218,0.094541382,0.006684097620472041,0.0307066476,5.956819621240851E-4,0.3099315969,0.006008621888586433,0.0560547243,0.0033214532963749465,0.0299668612,7.688309306993313E-4,0.2917501395,0.007239323379985177,0.0656968629,0.005182789499873596,0.0266262427,7.069561513983736E-4,0.2579826629,0.007496749095441303,0.0449624128,0.003795773307245837,0.0355951878,0.0010940525581524866,0.3586968903,0.010388968524353127,0.0935314389,0.006571370405022075,0.0305581941,5.694023182249964E-4,0.3062326308,0.005371376080670577,0.0551162938,0.003071493773394307,0.0274459793,6.358781329783247E-4,0.2591704249,0.004577370751861815,0.0538177115,0.003411204332783365,0.0244968782,6.980408297513835E-4,0.2177173979,0.00404849157094343,0.045798888,0.0047106111068522735,0.0280920823,6.842119554640945E-4,0.2642264813,0.00507822852971388,0.0570871409,0.003683703299670048,0.0249880831,7.022805707123045E-4,0.221141495,0.004176177917665865,0.0475168904,0.004589023207611833,0.0294691644,8.043972899009544E-4,0.2761799188,0.006264108954991125,0.0643949153,0.004448835577991167,0.0258796717,6.883574652751287E-4,0.2304215117,0.00451942396771978,0.0458258894,0.0032112315394564744,0.0276554333,5.233411889007018E-4,0.2866271284,0.0053327931705626835,0.0437182305,0.00220487301221635,0.023494054,3.386133488213363E-4,0.2299127081,0.0024066200364827018,0.0255140421,9.067474841431875E-4,0.0236999213,3.057776970284131E-4,0.2333779055,0.002435764766967451,0.0341203378,0.0010207717668509451,0.0214919933,3.463596396810691E-4,0.1974217188,0.0026163105702496406,0.0244641316,9.050767923220659E-4,0.0238105388,3.1115590947304855E-4,0.2338613285,0.0024801673330644446,0.0346816898,0.001037844400669002,0.0216927599,3.53648130208545E-4,0.1983812644,0.0026321722967921385,0.025006427,9.259989200857635E-4,0.0237833735,3.097272994103038E-4,0.2336949209,0.0024685129126662472,0.0345476556,0.0010310659532736012,0.0216505806,3.507235378471197E-4,0.1981552248,0.0026158990806221865,0.024856962,9.156478580764551E-4,0.0237502706,3.0786847841245455E-4,0.2334956417,0.0024537232932830876,0.0343874404,0.0010231744719254874,0.0215997632,3.470619541234677E-4,0.1978923601,0.0025967855128985915,0.0246750497,9.029507184780352E-4,0.0237102522,3.0546521896936157E-4,0.2332560162,0.0024350525661677204,0.0341910008,0.0010137465166401313,0.0215350818,3.4242809464178023E-4,0.1975628602,0.0025738593590171163,0.0244469459,8.870315665183511E-4,0.0237065689,3.063396807467162E-4,0.2333850919,0.002444883637312827,0.034150836,0.0010209422118807705,0.0215090367,3.466266002487403E-4,0.197461375,0.0026149835563536532,0.0244977456,9.056025618338323E-4,0.0235900594,2.9801342251650347E-4,0.2325571564,0.0023772023472981847,0.0335959647,9.905983040566948E-4,0.0213271962,3.279954267973869E-4,0.1965356314,0.002505286809928157,0.0237344447,8.375792499817554E-4,0.0234986717,2.922601580783806E-4,0.2320562173,0.002331388641990005,0.0331313688,9.737622913216551E-4,0.0211413777,3.1628626274310433E-4,0.1956270512,0.0024526226778695493,0.0230859614,7.967684732718785E-4,0.0233797636,2.849087573241651E-4,0.2315910838,0.0022603882409887024,0.0323825296,9.479356518245319E-4,0.0208260795,2.9734996216579547E-4,0.1941283406,0.002356213275575876,0.0220240795,7.369362251918411E-4,0.0232914183,2.7825887227544066E-4,0.2321400323,0.002187666793641116,0.0312132327,9.048160033951655E-4,0.0203297187,2.674322344071485E-4,0.1925616141,0.0021932225149309406,0.0204718512,6.421425075479741E-4,0.0434872528,0.0012163038271747729,0.3833571713,0.011133660269650767,0.1312086948,0.0072111353475024995,0.039625585,9.335844900168382E-4,0.3207700282,0.007788832582614676,0.1107048452,0.006100086392830843,0.0238319525,3.122755193735173E-4,0.2339932359,0.002489130771976434,0.0347865725,0.0010431318229255592,0.0217251064,3.559255540137572E-4,0.1985594647,0.0026454751936088915,0.0251248385,9.342708386758093E-4,0.0238319926,3.122755193735173E-4,0.2339928537,0.002489187015874862,0.0347866133,0.0010431394921102356,0.021725196,3.5592274442637124E-4,0.1985594189,0.002645457994374509,0.0251247703,9.342606702628554E-4,0.0233992585,3.913962186838294E-4,0.2249070146,0.0030640251304452446,0.0346223096,0.0012683824344416,0.0220687747,2.8422526277584826E-4,0.1908098921,0.00245789625493022,0.0235185187,8.594626228056692E-4,0.0234688939,4.054885941675795E-4,0.2258572455,0.003109808354223778,0.0351353416,0.0013539361137069946,0.022082718,2.828462479864281E-4,0.1913641926,0.0023878188792284894,0.0234277255,8.381515376111887E-4,0.023628581,4.228262054319718E-4,0.2279164092,0.003221696602723478,0.0357706057,0.0014446362864056822,0.0221429014,2.8344664400906214E-4,0.1926283552,0.002341714969845818,0.0235577174,8.407032770246587E-4,0.0238511596,4.406029959044763E-4,0.2306135234,0.00334483856112668,0.0365477489,0.0015251137662482756,0.0222472423,2.8410385425051875E-4,0.1944483403,0.0022974017933308924,0.0239121184,8.69776408049793E-4,0.0241065071,4.578023591027027E-4,0.233775251,0.00346543648044514,0.0374354678,0.0016134106730773786,0.0223961196,2.8361946336596857E-4,0.1967818648,0.002267656058576785,0.024433417,9.216051215135472E-4,0.0243958331,4.744196454616946E-4,0.237339145,0.0035782441224712436,0.0383536749,0.001689282688006954,0.0225630393,2.814089550813904E-4,0.1992723936,0.0022543282813290524,0.02491517,9.542263882328973E-4,0.0246991829,4.896120913539616E-4,0.2410242156,0.003684655207750109,0.0391487551,0.0017361198115337546,0.0227387825,2.7839181022436705E-4,0.2018234546,0.0022559811612688613,0.0253005439,9.548895224056027E-4,0.0250231613,5.051059294841035E-4,0.2448140727,0.0037905419137637827,0.0399569002,0.0017777578575272842,0.0229252814,2.7624083695210595E-4,0.2044764469,0.002271016072158011,0.0257253058,9.53507210250662E-4,0.0253753808,5.203018354762934E-4,0.2488400676,0.0038884503340019657,0.0408044491,0.0018197018986636244,0.0231244957,2.7522899556551086E-4,0.2072458462,0.0022923767142422296,0.0262191188,9.563717896299535E-4,0.0257534144,5.348654036297356E-4,0.2530726963,0.003983434071250584,0.0416256998,0.0018570603113523265,0.0233375739,2.7388683794589327E-4,0.2101328382,0.002316254303827626,0.0267821769,9.640223026465726E-4,0.0278563366,6.009101430330495E-4,0.2755325248,0.004384304163718571,0.0464714821,0.002018904158200681,0.0245716734,2.7097601369862977E-4,0.225134468,0.002432422866197405,0.0302775374,0.0010556021977999098,0.0300682165,6.496399002524399E-4,0.2980015543,0.004594482342984898,0.0540266065,0.0022933615066098936,0.0261340016,2.7874540354954735E-4,0.2414117673,0.002498263797119912,0.0342618037,0.0011724610867743118,0.0320936103,6.759156752140018E-4,0.3173676567,0.004648945902029835,0.061142547,0.002452144163788092,0.0277180871,3.050163930020811E-4,0.2579390094,0.002789806086451171,0.0381457438,0.0012287062301461647,0.0338417585,6.982026926330205E-4,0.3322942381,0.004854264413894241,0.0705553614,0.0029669962925490826,0.0291559298,3.3268904400355595E-4,0.2722887244,0.0030404861453392617,0.0416463815,0.001326339323099485,0.0323293933,8.001493610570467E-4,0.2986332286,0.007794005966125507,0.105889534,0.008043606964540224,0.0312256596,7.47939837152695E-4,0.277360191,0.006966618476707333,0.0711568551,0.0053862527790663525,0.0353103622,7.31469069749364E-4,0.3430332735,0.005340755470904842,0.0794291877,0.0035661475011558343,0.0304824726,3.595330304714714E-4,0.2829903919,0.0032072739203254843,0.045242759,0.0014926747803858684,0.0233722881,4.094557363134628E-4,0.2253750339,0.0031133408101266394,0.0347289814,0.0013418401544148244,0.0219246336,2.740802802100144E-4,0.1906366534,0.002384447105724931,0.0228167969,7.916451225138698E-4,0.0239015092,4.5026769815299875E-4,0.2315872612,0.0033419198075357827,0.0364531241,0.0014955183048027195,0.0220937784,2.6363421629219526E-4,0.1944770544,0.002243212428638893,0.0231938749,7.828377865177434E-4,0.0263666687,5.478503445285035E-4,0.2578244902,0.0039284251297434705,0.0420883611,0.0018005460282925288,0.0233247515,2.533495608837718E-4,0.2105687058,0.0023355239240906954,0.0268989853,9.278658308182277E-4,0.0272454455,6.423706095393842E-4,0.2498323363,0.004270074355324506,0.053191252,0.0034228390263055025,0.024223307,4.2648915578241843E-4,0.2035763566,0.0026328087663178277,0.0324571769,0.0016983895312913347,0.0278191559,6.744308711795449E-4,0.25382386,0.004592884061240823,0.0558054875,0.0036536399658422835,0.0248152487,4.3973969572918935E-4,0.2075586358,0.0027701216579782196,0.034778067,0.0018242077732539132,0.0284499251,7.05710280497599E-4,0.2584957278,0.004931258662856776,0.0580469127,0.0037844613883616252,0.0255794126,4.6098481536814204E-4,0.2132200467,0.0029688187886767357,0.0379019647,0.0020276032649411474,0.029106263,7.372401237046176E-4,0.263436602,0.005247343804249917,0.0603449986,0.003918100304994756,0.0264521412,4.955744141902405E-4,0.2197076728,0.003255268191716314,0.0404509498,0.0021011834760439174,0.029775676,7.703654976697749E-4,0.2686897819,0.005565645065938,0.0631304263,0.004153453743572932,0.0273898762,5.350355128400357E-4,0.2266794156,0.003601538837774764,0.043466941,0.002242798252184088,0.0304303442,8.039353207814668E-4,0.2739035441,0.005878712359011963,0.0658104624,0.00438563872201074,0.0283487349,5.705804062531415E-4,0.2337708473,0.003943025107706011,0.04712827,0.002521912964398256,0.0310559838,8.365249547981219E-4,0.2790720321,0.006175892809950639,0.0683355948,0.004636399788629104,0.0292826002,6.005688969635374E-4,0.240719318,0.004228763412630222,0.0507447649,0.0028766174580572928,0.0316278376,8.660098151868718E-4,0.2839624536,0.006438003184217914,0.0712150194,0.005022460452805974,0.0301220293,6.243484603969165E-4,0.247201555,0.004452255608115958,0.0545966533,0.003375009777763614,0.0321295305,8.907103906433336E-4,0.2885859401,0.006652262021297718,0.0732224099,0.005176987927356988,0.0308165944,6.393778225744149E-4,0.2527328577,0.004615600610971447,0.0573906739,0.00372194357829347,0.0325682583,9.114740808163444E-4,0.2928760696,0.0068420024115751375,0.0748410672,0.0052760962841858754,0.031373813,6.454486811513368E-4,0.257177409,0.0046965173267007115,0.0589489765,0.0038349791394478275,0.0337765595,9.526463142216003E-4,0.3088552215,0.007234563290206258,0.0780028352,0.005362206635332137,0.0323652077,6.156159517101551E-4,0.268289629,0.004642602718303602,0.0592705645,0.003798350957981635,0.0339758647,9.085626010352836E-4,0.3181656407,0.006916581308710251,0.0764700027,0.004888041734682715,0.0318540827,5.430810252623451E-4,0.2708534217,0.004180539917283412,0.0559683118,0.0035566773820519624,0.0342807538,8.52612455925903E-4,0.3286259839,0.006694161560643723,0.0774209714,0.004234431248703892,0.031414323,4.7205825911639335E-4,0.275853285,0.00373668997911253,0.0538242756,0.0031943248112864166,0.0351511019,8.303499262359214E-4,0.3411164292,0.006554962089898003,0.0808626,0.004065479922469179,0.0315233191,4.317395047942683E-4,0.2837474312,0.003576675132018562,0.0525477822,0.0027888424121846685,0.0287114747,7.566974296242851E-4,0.2770405397,0.006515582245663084,0.0602142601,0.005794527331888254,0.0266667799,5.923225472662677E-4,0.2479050864,0.006309528270798064,0.0366614721,0.0021004535224565194,0.0350620583,8.217207554881403E-4,0.3391485484,0.006346286158061264,0.080758778,0.004029381218003578,0.0309353091,4.079632336375424E-4,0.2809962169,0.0034558758658262017,0.0503500221,0.00254800549449957,0.0272331546,6.444548083457831E-4,0.2497612606,0.004293382116700073,0.0529934261,0.0034046008576630537,0.0242036857,4.251399769487692E-4,0.2034983593,0.002630688122906248,0.0323717102,0.0016958145535405692,0.0277939446,6.800419104731708E-4,0.253700044,0.0046647037419326,0.0553555632,0.003629372673066242,0.0247899037,4.3539407437400893E-4,0.207505963,0.0027653945468956143,0.0345615628,0.0018137240694218071,0.028995702,7.495098398286709E-4,0.2637085855,0.005416589148163261,0.0591915484,0.003942415122738852,0.0263816586,4.7971449842588667E-4,0.219766057,0.0032636173182528615,0.039362152,0.0020131142540849487,0.027495758,5.327945194913326E-4,0.2783441238,0.004756249047306081,0.0412360766,0.0019319029478728996,0.0250692819,2.537163770827575E-4,0.2349485238,0.0024682220321518887,0.0272159798,6.480949004582585E-4,0.0234406769,3.773724950231535E-4,0.2249017766,0.0029597314067327123,0.0323967881,0.0010616421242584527,0.0221738538,2.438606159263935E-4,0.193625478,0.0024944474338017227,0.0238248333,7.647345944836025E-4,0.0235947,3.8523758902786216E-4,0.2253892569,0.0029821213925660373,0.0329782611,0.001079521190157933,0.0223572991,2.5352909103296215E-4,0.1941880309,0.002510236642231166,0.0244297343,8.103159877479896E-4,0.0235600248,3.8443855165682853E-4,0.2251981348,0.002975918009623249,0.0328603741,0.001075523593418573,0.0223271171,2.51666445916018E-4,0.1941070756,0.0025031927612551136,0.0243175891,8.021951134231622E-4,0.0235187397,3.8337318633415145E-4,0.2249809933,0.002967261869131203,0.0327143771,0.0010699247637100471,0.0222892189,2.494213302827166E-4,0.1940017106,0.0024960661048938587,0.0241795125,7.921969452099648E-4,0.023468034,3.8200523556621577E-4,0.224723355,0.0029539759646957185,0.0325326594,0.001062979303655532,0.0222429593,2.467650704617653E-4,0.1938901329,0.002489709420795929,0.024007797,7.796871167333728E-4,0.0234559471,3.785762802923606E-4,0.2249397016,0.0029670414557265625,0.032450511,0.001064252319706187,0.0221926839,2.453772605601424E-4,0.1936605303,0.002498220766865891,0.0238714902,7.701941313720846E-4,0.0233182912,3.7794840917776065E-4,0.2240035764,0.002907232016884789,0.0319794396,0.001042618338607182,0.0220950547,2.3907321054438533E-4,0.1936231875,0.002478922951606201,0.0234975262,7.419973045773145E-4,0.0232106321,3.746878700999006E-4,0.2235302934,0.002864772067721968,0.031500247,0.001023516975921748,0.0219707026,2.3301287518075049E-4,0.1935143879,0.0024772938864817797,0.023095579,7.117499560941328E-4,0.0230872895,3.684073832050601E-4,0.2232248601,0.0027809899316610263,0.0307956295,9.917207268177871E-4,0.0217697174,2.250799857828323E-4,0.1934753257,0.0025037739514580785,0.0224461289,6.569939116917295E-4,0.0229995015,3.6100277007247467E-4,0.2238965251,0.002633547227600067,0.029815945,9.463450744839326E-4,0.0214334418,2.182109071517737E-4,0.1939350128,0.0026532012739330577,0.0211930539,5.585266332056154E-4,0.0266880638,4.2013688245618234E-4,0.2359918152,0.003560238615598679,0.0396572489,0.0014729541744399246,0.0193468056,2.883123306416151E-4,0.1782567868,0.0027526663437474584,0.0199839528,8.736257780079524E-4,0.0190356445,3.5259750424527966E-4,0.175652733,0.003623659200311199,0.0186656252,8.921227494016728E-4,0.0251405036,3.964744632381763E-4,0.2476869706,0.004091695492091267,0.0291488524,9.618632959002022E-4,0.0198820377,4.3372456697770765E-4,0.1852221295,0.0038548817102474105,0.0190666083,7.918320529001084E-4,,,,,,,0.0190586136,3.5519290533455195E-4,0.1758657272,0.0036410266409352184,0.0188556982,9.109840832857618E-4,0.0196560702,3.9635968513460095E-4,0.1815480786,0.003913284553926535,0.0197144513,0.0010154132163804055,0.0225395305,4.046245172996812E-4,0.2238703263,0.0033359551855503093,0.024592833,9.295348299014943E-4,0.0193427561,2.8888059817163217E-4,0.1782701482,0.002752766971612381,0.0199758068,8.729684988589222E-4,0.0193380671,2.895824580322503E-4,0.178287866,0.002752731915752059,0.0199657998,8.721398970348738E-4,0.0193325436,2.9049612734079606E-4,0.1783125309,0.0027529811114499134,0.0199543846,8.711882689751969E-4,0.0193263284,2.917293266025889E-4,0.1783552997,0.00275331164236815,0.0199405667,8.69943676337727E-4,0.0193193917,2.9340586224545684E-4,0.1784233123,0.0027533653952935486,0.019923519,8.683731916635843E-4,0.0193126427,2.957803238891999E-4,0.178545424,0.002752736275054332,0.0199066566,8.664513835178521E-4,0.0193089564,2.995930573294381E-4,0.1787922399,0.0027513038727119913,0.0198931479,8.642349217660671E-4,0.0193178659,3.068761965353455E-4,0.1793341414,0.002751539569041303,0.0198815979,8.613646150150353E-4,0.0194025778,3.2399999999999996E-4,0.1811642532,0.0027550477309839843,0.0200060029,8.640387722781889E-4

==> tables/quantification_acc_comp/zipf_PubMedFull.csv <==
i,model,quantificationMlpeAe,quantificationMlpeRae,quantificationMlpeKld,accuracy,accuracySe,quantificationCcAe,quantificationCcAeSe,quantificationCcRae,quantificationCcRaeSe,quantificationCcKld,quantificationCcKldSe,quantificationPccAe,quantificationPccAeSe,quantificationPccRae,quantificationPccRaeSe,quantificationPccKld,quantificationPccKldSe,quantificationAccAe,quantificationAccAeSe,quantificationAccRae,quantificationAccRaeSe,quantificationAccKld,quantificationAccKldSe,quantificationPaccAe,quantificationPaccAeSe,quantificationPaccRae,quantificationPaccRaeSe,quantificationPaccKld,quantificationPaccKldSe,quantificationMajNeighborPredAccAe,quantificationMajNeighborPredAccAeSe,quantificationMajNeighborPredAccRae,quantificationMajNeighborPredAccRaeSe,quantificationMajNeighborPredAccKld,quantificationMajNeighborPredAccKldSe,quantificationMajNeighborPredPaccAe,quantificationMajNeighborPredPaccAeSe,quantificationMajNeighborPredPaccRae,quantificationMajNeighborPredPaccRaeSe,quantificationMajNeighborPredPaccKld,quantificationMajNeighborPredPaccKldSe,quantificationMajNeighborTrueAccAe,quantificationMajNeighborTrueAccAeSe,quantificationMajNeighborTrueAccRae,quantificationMajNeighborTrueAccRaeSe,quantificationMajNeighborTrueAccKld,quantificationMajNeighborTrueAccKldSe,quantificationMajNeighborTruePaccAe,quantificationMajNeighborTruePaccAeSe,quantificationMajNeighborTruePaccRae,quantificationMajNeighborTruePaccRaeSe,quantificationMajNeighborTruePaccKld,quantificationMajNeighborTruePaccKldSe,quantificationMajNeighborFullAccAe,quantificationMajNeighborFullAccAeSe,quantificationMajNeighborFullAccRae,quantificationMajNeighborFullAccRaeSe,quantificationMajNeighborFullAccKld,quantificationMajNeighborFullAccKldSe,quantificationMajNeighborFullPaccAe,quantificationMajNeighborFullPaccAeSe,quantificationMajNeighborFullPaccRae,quantificationMajNeighborFullPaccRaeSe,quantificationMajNeighborFullPaccKld,quantificationMajNeighborFullPaccKldSe,quantificationWeightedDistExp1AccAe,quantificationWeightedDistExp1AccAeSe,quantificationWeightedDistExp1AccRae,quantificationWeightedDistExp1AccRaeSe,quantificationWeightedDistExp1AccKld,quantificationWeightedDistExp1AccKldSe,quantificationWeightedDistExp1PaccAe,quantificationWeightedDistExp1PaccAeSe,quantificationWeightedDistExp1PaccRae,quantificationWeightedDistExp1PaccRaeSe,quantificationWeightedDistExp1PaccKld,quantificationWeightedDistExp1PaccKldSe,quantificationWeightedDistExp2AccAe,quantificationWeightedDistExp2AccAeSe,quantificationWeightedDistExp2AccRae,quantificationWeightedDistExp2AccRaeSe,quantificationWeightedDistExp2AccKld,quantificationWeightedDistExp2AccKldSe,quantificationWeightedDistExp2PaccAe,quantificationWeightedDistExp2PaccAeSe,quantificationWeightedDistExp2PaccRae,quantificationWeightedDistExp2PaccRaeSe,quantificationWeightedDistExp2PaccKld,quantificationWeightedDistExp2PaccKldSe,quantificationWeightedDistExp3AccAe,quantificationWeightedDistExp3AccAeSe,quantificationWeightedDistExp3AccRae,quantificationWeightedDistExp3AccRaeSe,quantificationWeightedDistExp3AccKld,quantificationWeightedDistExp3AccKldSe,quantificationWeightedDistExp3PaccAe,quantificationWeightedDistExp3PaccAeSe,quantificationWeightedDistExp3PaccRae,quantificationWeightedDistExp3PaccRaeSe,quantificationWeightedDistExp3PaccKld,quantificationWeightedDistExp3PaccKldSe,quantificationWeightedDistExp4AccAe,quantificationWeightedDistExp4AccAeSe,quantificationWeightedDistExp4AccRae,quantificationWeightedDistExp4AccRaeSe,quantificationWeightedDistExp4AccKld,quantificationWeightedDistExp4AccKldSe,quantificationWeightedDistExp4PaccAe,quantificationWeightedDistExp4PaccAeSe,quantificationWeightedDistExp4PaccRae,quantificationWeightedDistExp4PaccRaeSe,quantificationWeightedDistExp4PaccKld,quantificationWeightedDistExp4PaccKldSe,quantificationWeightedDistExpAccAe,quantificationWeightedDistExpAccAeSe,quantificationWeightedDistExpAccRae,quantificationWeightedDistExpAccRaeSe,quantificationWeightedDistExpAccKld,quantificationWeightedDistExpAccKldSe,quantificationWeightedDistExpPaccAe,quantificationWeightedDistExpPaccAeSe,quantificationWeightedDistExpPaccRae,quantificationWeightedDistExpPaccRaeSe,quantificationWeightedDistExpPaccKld,quantificationWeightedDistExpPaccKldSe,quantificationWeightedDistExp6AccAe,quantificationWeightedDistExp6AccAeSe,quantificationWeightedDistExp6AccRae,quantificationWeightedDistExp6AccRaeSe,quantificationWeightedDistExp6AccKld,quantificationWeightedDistExp6AccKldSe,quantificationWeightedDistExp6PaccAe,quantificationWeightedDistExp6PaccAeSe,quantificationWeightedDistExp6PaccRae,quantificationWeightedDistExp6PaccRaeSe,quantificationWeightedDistExp6PaccKld,quantificationWeightedDistExp6PaccKldSe,quantificationWeightedDistExp7AccAe,quantificationWeightedDistExp7AccAeSe,quantificationWeightedDistExp7AccRae,quantificationWeightedDistExp7AccRaeSe,quantificationWeightedDistExp7AccKld,quantificationWeightedDistExp7AccKldSe,quantificationWeightedDistExp7PaccAe,quantificationWeightedDistExp7PaccAeSe,quantificationWeightedDistExp7PaccRae,quantificationWeightedDistExp7PaccRaeSe,quantificationWeightedDistExp7PaccKld,quantificationWeightedDistExp7PaccKldSe,quantificationWeightedDistExp8AccAe,quantificationWeightedDistExp8AccAeSe,quantificationWeightedDistExp8AccRae,quantificationWeightedDistExp8AccRaeSe,quantificationWeightedDistExp8AccKld,quantificationWeightedDistExp8AccKldSe,quantificationWeightedDistExp8PaccAe,quantificationWeightedDistExp8PaccAeSe,quantificationWeightedDistExp8PaccRae,quantificationWeightedDistExp8PaccRaeSe,quantificationWeightedDistExp8PaccKld,quantificationWeightedDistExp8PaccKldSe,quantificationWeightedDistExp9AccAe,quantificationWeightedDistExp9AccAeSe,quantificationWeightedDistExp9AccRae,quantificationWeightedDistExp9AccRaeSe,quantificationWeightedDistExp9AccKld,quantificationWeightedDistExp9AccKldSe,quantificationWeightedDistExp9PaccAe,quantificationWeightedDistExp9PaccAeSe,quantificationWeightedDistExp9PaccRae,quantificationWeightedDistExp9PaccRaeSe,quantificationWeightedDistExp9PaccKld,quantificationWeightedDistExp9PaccKldSe,quantificationWeightedDistExp10AccAe,quantificationWeightedDistExp10AccAeSe,quantificationWeightedDistExp10AccRae,quantificationWeightedDistExp10AccRaeSe,quantificationWeightedDistExp10AccKld,quantificationWeightedDistExp10AccKldSe,quantificationWeightedDistExp10PaccAe,quantificationWeightedDistExp10PaccAeSe,quantificationWeightedDistExp10PaccRae,quantificationWeightedDistExp10PaccRaeSe,quantificationWeightedDistExp10PaccKld,quantificationWeightedDistExp10PaccKldSe,quantificationWeightedDistExp15AccAe,quantificationWeightedDistExp15AccAeSe,quantificationWeightedDistExp15AccRae,quantificationWeightedDistExp15AccRaeSe,quantificationWeightedDistExp15AccKld,quantificationWeightedDistExp15AccKldSe,quantificationWeightedDistExp15PaccAe,quantificationWeightedDistExp15PaccAeSe,quantificationWeightedDistExp15PaccRae,quantificationWeightedDistExp15PaccRaeSe,quantificationWeightedDistExp15PaccKld,quantificationWeightedDistExp15PaccKldSe,quantificationWeightedDistExp20AccAe,quantificationWeightedDistExp20AccAeSe,quantificationWeightedDistExp20AccRae,quantificationWeightedDistExp20AccRaeSe,quantificationWeightedDistExp20AccKld,quantificationWeightedDistExp20AccKldSe,quantificationWeightedDistExp20PaccAe,quantificationWeightedDistExp20PaccAeSe,quantificationWeightedDistExp20PaccRae,quantificationWeightedDistExp20PaccRaeSe,quantificationWeightedDistExp20PaccKld,quantificationWeightedDistExp20PaccKldSe,quantificationWeightedDistExp25AccAe,quantificationWeightedDistExp25AccAeSe,quantificationWeightedDistExp25AccRae,quantificationWeightedDistExp25AccRaeSe,quantificationWeightedDistExp25AccKld,quantificationWeightedDistExp25AccKldSe,quantificationWeightedDistExp25PaccAe,quantificationWeightedDistExp25PaccAeSe,quantificationWeightedDistExp25PaccRae,quantificationWeightedDistExp25PaccRaeSe,quantificationWeightedDistExp25PaccKld,quantificationWeightedDistExp25PaccKldSe,quantificationWeightedDistExp30AccAe,quantificationWeightedDistExp30AccAeSe,quantificationWeightedDistExp30AccRae,quantificationWeightedDistExp30AccRaeSe,quantificationWeightedDistExp30AccKld,quantificationWeightedDistExp30AccKldSe,quantificationWeightedDistExp30PaccAe,quantificationWeightedDistExp30PaccAeSe,quantificationWeightedDistExp30PaccRae,quantificationWeightedDistExp30PaccRaeSe,quantificationWeightedDistExp30PaccKld,quantificationWeightedDistExp30PaccKldSe,quantificationWeightedDistInvDistPartAccAe,quantificationWeightedDistInvDistPartAccAeSe,quantificationWeightedDistInvDistPartAccRae,quantificationWeightedDistInvDistPartAccRaeSe,quantificationWeightedDistInvDistPartAccKld,quantificationWeightedDistInvDistPartAccKldSe,quantificationWeightedDistInvDistPartPaccAe,quantificationWeightedDistInvDistPartPaccAeSe,quantificationWeightedDistInvDistPartPaccRae,quantificationWeightedDistInvDistPartPaccRaeSe,quantificationWeightedDistInvDistPartPaccKld,quantificationWeightedDistInvDistPartPaccKldSe,quantificationWeightedDistInvAvgDegAccAe,quantificationWeightedDistInvAvgDegAccAeSe,quantificationWeightedDistInvAvgDegAccRae,quantificationWeightedDistInvAvgDegAccRaeSe,quantificationWeightedDistInvAvgDegAccKld,quantificationWeightedDistInvAvgDegAccKldSe,quantificationWeightedDistInvAvgDegPaccAe,quantificationWeightedDistInvAvgDegPaccAeSe,quantificationWeightedDistInvAvgDegPaccRae,quantificationWeightedDistInvAvgDegPaccRaeSe,quantificationWeightedDistInvAvgDegPaccKld,quantificationWeightedDistInvAvgDegPaccKldSe,quantificationWeightedDistInv5AccAe,quantificationWeightedDistInv5AccAeSe,quantificationWeightedDistInv5AccRae,quantificationWeightedDistInv5AccRaeSe,quantificationWeightedDistInv5AccKld,quantificationWeightedDistInv5AccKldSe,quantificationWeightedDistInv5PaccAe,quantificationWeightedDistInv5PaccAeSe,quantificationWeightedDistInv5PaccRae,quantificationWeightedDistInv5PaccRaeSe,quantificationWeightedDistInv5PaccKld,quantificationWeightedDistInv5PaccKldSe,quantificationWeightedDistInv10AccAe,quantificationWeightedDistInv10AccAeSe,quantificationWeightedDistInv10AccRae,quantificationWeightedDistInv10AccRaeSe,quantificationWeightedDistInv10AccKld,quantificationWeightedDistInv10AccKldSe,quantificationWeightedDistInv10PaccAe,quantificationWeightedDistInv10PaccAeSe,quantificationWeightedDistInv10PaccRae,quantificationWeightedDistInv10PaccRaeSe,quantificationWeightedDistInv10PaccKld,quantificationWeightedDistInv10PaccKldSe,quantificationWeightedDistInv20AccAe,quantificationWeightedDistInv20AccAeSe,quantificationWeightedDistInv20AccRae,quantificationWeightedDistInv20AccRaeSe,quantificationWeightedDistInv20AccKld,quantificationWeightedDistInv20AccKldSe,quantificationWeightedDistInv20PaccAe,quantificationWeightedDistInv20PaccAeSe,quantificationWeightedDistInv20PaccRae,quantificationWeightedDistInv20PaccRaeSe,quantificationWeightedDistInv20PaccKld,quantificationWeightedDistInv20PaccKldSe,quantificationWeightedDistAvgExp1AccAe,quantificationWeightedDistAvgExp1AccAeSe,quantificationWeightedDistAvgExp1AccRae,quantificationWeightedDistAvgExp1AccRaeSe,quantificationWeightedDistAvgExp1AccKld,quantificationWeightedDistAvgExp1AccKldSe,quantificationWeightedDistAvgExp1PaccAe,quantificationWeightedDistAvgExp1PaccAeSe,quantificationWeightedDistAvgExp1PaccRae,quantificationWeightedDistAvgExp1PaccRaeSe,quantificationWeightedDistAvgExp1PaccKld,quantificationWeightedDistAvgExp1PaccKldSe,quantificationWeightedDistAvgExp2AccAe,quantificationWeightedDistAvgExp2AccAeSe,quantificationWeightedDistAvgExp2AccRae,quantificationWeightedDistAvgExp2AccRaeSe,quantificationWeightedDistAvgExp2AccKld,quantificationWeightedDistAvgExp2AccKldSe,quantificationWeightedDistAvgExp2PaccAe,quantificationWeightedDistAvgExp2PaccAeSe,quantificationWeightedDistAvgExp2PaccRae,quantificationWeightedDistAvgExp2PaccRaeSe,quantificationWeightedDistAvgExp2PaccKld,quantificationWeightedDistAvgExp2PaccKldSe,quantificationWeightedDistAvgExp3AccAe,quantificationWeightedDistAvgExp3AccAeSe,quantificationWeightedDistAvgExp3AccRae,quantificationWeightedDistAvgExp3AccRaeSe,quantificationWeightedDistAvgExp3AccKld,quantificationWeightedDistAvgExp3AccKldSe,quantificationWeightedDistAvgExp3PaccAe,quantificationWeightedDistAvgExp3PaccAeSe,quantificationWeightedDistAvgExp3PaccRae,quantificationWeightedDistAvgExp3PaccRaeSe,quantificationWeightedDistAvgExp3PaccKld,quantificationWeightedDistAvgExp3PaccKldSe,quantificationWeightedDistAvgExp4AccAe,quantificationWeightedDistAvgExp4AccAeSe,quantificationWeightedDistAvgExp4AccRae,quantificationWeightedDistAvgExp4AccRaeSe,quantificationWeightedDistAvgExp4AccKld,quantificationWeightedDistAvgExp4AccKldSe,quantificationWeightedDistAvgExp4PaccAe,quantificationWeightedDistAvgExp4PaccAeSe,quantificationWeightedDistAvgExp4PaccRae,quantificationWeightedDistAvgExp4PaccRaeSe,quantificationWeightedDistAvgExp4PaccKld,quantificationWeightedDistAvgExp4PaccKldSe,quantificationWeightedDistAvgExpAccAe,quantificationWeightedDistAvgExpAccAeSe,quantificationWeightedDistAvgExpAccRae,quantificationWeightedDistAvgExpAccRaeSe,quantificationWeightedDistAvgExpAccKld,quantificationWeightedDistAvgExpAccKldSe,quantificationWeightedDistAvgExpPaccAe,quantificationWeightedDistAvgExpPaccAeSe,quantificationWeightedDistAvgExpPaccRae,quantificationWeightedDistAvgExpPaccRaeSe,quantificationWeightedDistAvgExpPaccKld,quantificationWeightedDistAvgExpPaccKldSe,quantificationWeightedDistAvgExp6AccAe,quantificationWeightedDistAvgExp6AccAeSe,quantificationWeightedDistAvgExp6AccRae,quantificationWeightedDistAvgExp6AccRaeSe,quantificationWeightedDistAvgExp6AccKld,quantificationWeightedDistAvgExp6AccKldSe,quantificationWeightedDistAvgExp6PaccAe,quantificationWeightedDistAvgExp6PaccAeSe,quantificationWeightedDistAvgExp6PaccRae,quantificationWeightedDistAvgExp6PaccRaeSe,quantificationWeightedDistAvgExp6PaccKld,quantificationWeightedDistAvgExp6PaccKldSe,quantificationWeightedDistAvgExp7AccAe,quantificationWeightedDistAvgExp7AccAeSe,quantificationWeightedDistAvgExp7AccRae,quantificationWeightedDistAvgExp7AccRaeSe,quantificationWeightedDistAvgExp7AccKld,quantificationWeightedDistAvgExp7AccKldSe,quantificationWeightedDistAvgExp7PaccAe,quantificationWeightedDistAvgExp7PaccAeSe,quantificationWeightedDistAvgExp7PaccRae,quantificationWeightedDistAvgExp7PaccRaeSe,quantificationWeightedDistAvgExp7PaccKld,quantificationWeightedDistAvgExp7PaccKldSe,quantificationWeightedDistAvgExp8AccAe,quantificationWeightedDistAvgExp8AccAeSe,quantificationWeightedDistAvgExp8AccRae,quantificationWeightedDistAvgExp8AccRaeSe,quantificationWeightedDistAvgExp8AccKld,quantificationWeightedDistAvgExp8AccKldSe,quantificationWeightedDistAvgExp8PaccAe,quantificationWeightedDistAvgExp8PaccAeSe,quantificationWeightedDistAvgExp8PaccRae,quantificationWeightedDistAvgExp8PaccRaeSe,quantificationWeightedDistAvgExp8PaccKld,quantificationWeightedDistAvgExp8PaccKldSe,quantificationWeightedDistAvgExp9AccAe,quantificationWeightedDistAvgExp9AccAeSe,quantificationWeightedDistAvgExp9AccRae,quantificationWeightedDistAvgExp9AccRaeSe,quantificationWeightedDistAvgExp9AccKld,quantificationWeightedDistAvgExp9AccKldSe,quantificationWeightedDistAvgExp9PaccAe,quantificationWeightedDistAvgExp9PaccAeSe,quantificationWeightedDistAvgExp9PaccRae,quantificationWeightedDistAvgExp9PaccRaeSe,quantificationWeightedDistAvgExp9PaccKld,quantificationWeightedDistAvgExp9PaccKldSe,quantificationWeightedDistAvgExp10AccAe,quantificationWeightedDistAvgExp10AccAeSe,quantificationWeightedDistAvgExp10AccRae,quantificationWeightedDistAvgExp10AccRaeSe,quantificationWeightedDistAvgExp10AccKld,quantificationWeightedDistAvgExp10AccKldSe,quantificationWeightedDistAvgExp10PaccAe,quantificationWeightedDistAvgExp10PaccAeSe,quantificationWeightedDistAvgExp10PaccRae,quantificationWeightedDistAvgExp10PaccRaeSe,quantificationWeightedDistAvgExp10PaccKld,quantificationWeightedDistAvgExp10PaccKldSe,quantificationWeightedDistAvgExp15AccAe,quantificationWeightedDistAvgExp15AccAeSe,quantificationWeightedDistAvgExp15AccRae,quantificationWeightedDistAvgExp15AccRaeSe,quantificationWeightedDistAvgExp15AccKld,quantificationWeightedDistAvgExp15AccKldSe,quantificationWeightedDistAvgExp15PaccAe,quantificationWeightedDistAvgExp15PaccAeSe,quantificationWeightedDistAvgExp15PaccRae,quantificationWeightedDistAvgExp15PaccRaeSe,quantificationWeightedDistAvgExp15PaccKld,quantificationWeightedDistAvgExp15PaccKldSe,quantificationWeightedDistAvgExp20AccAe,quantificationWeightedDistAvgExp20AccAeSe,quantificationWeightedDistAvgExp20AccRae,quantificationWeightedDistAvgExp20AccRaeSe,quantificationWeightedDistAvgExp20AccKld,quantificationWeightedDistAvgExp20AccKldSe,quantificationWeightedDistAvgExp20PaccAe,quantificationWeightedDistAvgExp20PaccAeSe,quantificationWeightedDistAvgExp20PaccRae,quantificationWeightedDistAvgExp20PaccRaeSe,quantificationWeightedDistAvgExp20PaccKld,quantificationWeightedDistAvgExp20PaccKldSe,quantificationWeightedDistAvgExp25AccAe,quantificationWeightedDistAvgExp25AccAeSe,quantificationWeightedDistAvgExp25AccRae,quantificationWeightedDistAvgExp25AccRaeSe,quantificationWeightedDistAvgExp25AccKld,quantificationWeightedDistAvgExp25AccKldSe,quantificationWeightedDistAvgExp25PaccAe,quantificationWeightedDistAvgExp25PaccAeSe,quantificationWeightedDistAvgExp25PaccRae,quantificationWeightedDistAvgExp25PaccRaeSe,quantificationWeightedDistAvgExp25PaccKld,quantificationWeightedDistAvgExp25PaccKldSe,quantificationWeightedDistAvgExp30AccAe,quantificationWeightedDistAvgExp30AccAeSe,quantificationWeightedDistAvgExp30AccRae,quantificationWeightedDistAvgExp30AccRaeSe,quantificationWeightedDistAvgExp30AccKld,quantificationWeightedDistAvgExp30AccKldSe,quantificationWeightedDistAvgExp30PaccAe,quantificationWeightedDistAvgExp30PaccAeSe,quantificationWeightedDistAvgExp30PaccRae,quantificationWeightedDistAvgExp30PaccRaeSe,quantificationWeightedDistAvgExp30PaccKld,quantificationWeightedDistAvgExp30PaccKldSe,quantificationWeightedDistAvgInvDistPartAccAe,quantificationWeightedDistAvgInvDistPartAccAeSe,quantificationWeightedDistAvgInvDistPartAccRae,quantificationWeightedDistAvgInvDistPartAccRaeSe,quantificationWeightedDistAvgInvDistPartAccKld,quantificationWeightedDistAvgInvDistPartAccKldSe,quantificationWeightedDistAvgInvDistPartPaccAe,quantificationWeightedDistAvgInvDistPartPaccAeSe,quantificationWeightedDistAvgInvDistPartPaccRae,quantificationWeightedDistAvgInvDistPartPaccRaeSe,quantificationWeightedDistAvgInvDistPartPaccKld,quantificationWeightedDistAvgInvDistPartPaccKldSe,quantificationWeightedDistAvgInvAvgDegAccAe,quantificationWeightedDistAvgInvAvgDegAccAeSe,quantificationWeightedDistAvgInvAvgDegAccRae,quantificationWeightedDistAvgInvAvgDegAccRaeSe,quantificationWeightedDistAvgInvAvgDegAccKld,quantificationWeightedDistAvgInvAvgDegAccKldSe,quantificationWeightedDistAvgInvAvgDegPaccAe,quantificationWeightedDistAvgInvAvgDegPaccAeSe,quantificationWeightedDistAvgInvAvgDegPaccRae,quantificationWeightedDistAvgInvAvgDegPaccRaeSe,quantificationWeightedDistAvgInvAvgDegPaccKld,quantificationWeightedDistAvgInvAvgDegPaccKldSe,quantificationWeightedDistAvgInv5AccAe,quantificationWeightedDistAvgInv5AccAeSe,quantificationWeightedDistAvgInv5AccRae,quantificationWeightedDistAvgInv5AccRaeSe,quantificationWeightedDistAvgInv5AccKld,quantificationWeightedDistAvgInv5AccKldSe,quantificationWeightedDistAvgInv5PaccAe,quantificationWeightedDistAvgInv5PaccAeSe,quantificationWeightedDistAvgInv5PaccRae,quantificationWeightedDistAvgInv5PaccRaeSe,quantificationWeightedDistAvgInv5PaccKld,quantificationWeightedDistAvgInv5PaccKldSe,quantificationWeightedDistAvgInv10AccAe,quantificationWeightedDistAvgInv10AccAeSe,quantificationWeightedDistAvgInv10AccRae,quantificationWeightedDistAvgInv10AccRaeSe,quantificationWeightedDistAvgInv10AccKld,quantificationWeightedDistAvgInv10AccKldSe,quantificationWeightedDistAvgInv10PaccAe,quantificationWeightedDistAvgInv10PaccAeSe,quantificationWeightedDistAvgInv10PaccRae,quantificationWeightedDistAvgInv10PaccRaeSe,quantificationWeightedDistAvgInv10PaccKld,quantificationWeightedDistAvgInv10PaccKldSe,quantificationWeightedDistAvgInv20AccAe,quantificationWeightedDistAvgInv20AccAeSe,quantificationWeightedDistAvgInv20AccRae,quantificationWeightedDistAvgInv20AccRaeSe,quantificationWeightedDistAvgInv20AccKld,quantificationWeightedDistAvgInv20AccKldSe,quantificationWeightedDistAvgInv20PaccAe,quantificationWeightedDistAvgInv20PaccAeSe,quantificationWeightedDistAvgInv20PaccRae,quantificationWeightedDistAvgInv20PaccRaeSe,quantificationWeightedDistAvgInv20PaccKld,quantificationWeightedDistAvgInv20PaccKldSe,quantificationPprGroupAccAe,quantificationPprGroupAccAeSe,quantificationPprGroupAccRae,quantificationPprGroupAccRaeSe,quantificationPprGroupAccKld,quantificationPprGroupAccKldSe,quantificationPprGroupPaccAe,quantificationPprGroupPaccAeSe,quantificationPprGroupPaccRae,quantificationPprGroupPaccRaeSe,quantificationPprGroupPaccKld,quantificationPprGroupPaccKldSe,quantificationPprGroupExpAccAe,quantificationPprGroupExpAccAeSe,quantificationPprGroupExpAccRae,quantificationPprGroupExpAccRaeSe,quantificationPprGroupExpAccKld,quantificationPprGroupExpAccKldSe,quantificationPprGroupExpPaccAe,quantificationPprGroupExpPaccAeSe,quantificationPprGroupExpPaccRae,quantificationPprGroupExpPaccRaeSe,quantificationPprGroupExpPaccKld,quantificationPprGroupExpPaccKldSe,quantificationPprGroupInt1AccAe,quantificationPprGroupInt1AccAeSe,quantificationPprGroupInt1AccRae,quantificationPprGroupInt1AccRaeSe,quantificationPprGroupInt1AccKld,quantificationPprGroupInt1AccKldSe,quantificationPprGroupInt1PaccAe,quantificationPprGroupInt1PaccAeSe,quantificationPprGroupInt1PaccRae,quantificationPprGroupInt1PaccRaeSe,quantificationPprGroupInt1PaccKld,quantificationPprGroupInt1PaccKldSe,quantificationPprGroupInt2AccAe,quantificationPprGroupInt2AccAeSe,quantificationPprGroupInt2AccRae,quantificationPprGroupInt2AccRaeSe,quantificationPprGroupInt2AccKld,quantificationPprGroupInt2AccKldSe,quantificationPprGroupInt2PaccAe,quantificationPprGroupInt2PaccAeSe,quantificationPprGroupInt2PaccRae,quantificationPprGroupInt2PaccRaeSe,quantificationPprGroupInt2PaccKld,quantificationPprGroupInt2PaccKldSe,quantificationPprGroupInt3AccAe,quantificationPprGroupInt3AccAeSe,quantificationPprGroupInt3AccRae,quantificationPprGroupInt3AccRaeSe,quantificationPprGroupInt3AccKld,quantificationPprGroupInt3AccKldSe,quantificationPprGroupInt3PaccAe,quantificationPprGroupInt3PaccAeSe,quantificationPprGroupInt3PaccRae,quantificationPprGroupInt3PaccRaeSe,quantificationPprGroupInt3PaccKld,quantificationPprGroupInt3PaccKldSe,quantificationPprGroupInt4AccAe,quantificationPprGroupInt4AccAeSe,quantificationPprGroupInt4AccRae,quantificationPprGroupInt4AccRaeSe,quantificationPprGroupInt4AccKld,quantificationPprGroupInt4AccKldSe,quantificationPprGroupInt4PaccAe,quantificationPprGroupInt4PaccAeSe,quantificationPprGroupInt4PaccRae,quantificationPprGroupInt4PaccRaeSe,quantificationPprGroupInt4PaccKld,quantificationPprGroupInt4PaccKldSe,quantificationPprGroupIntAccAe,quantificationPprGroupIntAccAeSe,quantificationPprGroupIntAccRae,quantificationPprGroupIntAccRaeSe,quantificationPprGroupIntAccKld,quantificationPprGroupIntAccKldSe,quantificationPprGroupIntPaccAe,quantificationPprGroupIntPaccAeSe,quantificationPprGroupIntPaccRae,quantificationPprGroupIntPaccRaeSe,quantificationPprGroupIntPaccKld,quantificationPprGroupIntPaccKldSe,quantificationPprGroupInt6AccAe,quantificationPprGroupInt6AccAeSe,quantificationPprGroupInt6AccRae,quantificationPprGroupInt6AccRaeSe,quantificationPprGroupInt6AccKld,quantificationPprGroupInt6AccKldSe,quantificationPprGroupInt6PaccAe,quantificationPprGroupInt6PaccAeSe,quantificationPprGroupInt6PaccRae,quantificationPprGroupInt6PaccRaeSe,quantificationPprGroupInt6PaccKld,quantificationPprGroupInt6PaccKldSe,quantificationPprGroupInt7AccAe,quantificationPprGroupInt7AccAeSe,quantificationPprGroupInt7AccRae,quantificationPprGroupInt7AccRaeSe,quantificationPprGroupInt7AccKld,quantificationPprGroupInt7AccKldSe,quantificationPprGroupInt7PaccAe,quantificationPprGroupInt7PaccAeSe,quantificationPprGroupInt7PaccRae,quantificationPprGroupInt7PaccRaeSe,quantificationPprGroupInt7PaccKld,quantificationPprGroupInt7PaccKldSe,quantificationPprGroupInt8AccAe,quantificationPprGroupInt8AccAeSe,quantificationPprGroupInt8AccRae,quantificationPprGroupInt8AccRaeSe,quantificationPprGroupInt8AccKld,quantificationPprGroupInt8AccKldSe,quantificationPprGroupInt8PaccAe,quantificationPprGroupInt8PaccAeSe,quantificationPprGroupInt8PaccRae,quantificationPprGroupInt8PaccRaeSe,quantificationPprGroupInt8PaccKld,quantificationPprGroupInt8PaccKldSe,quantificationPprGroupInt9AccAe,quantificationPprGroupInt9AccAeSe,quantificationPprGroupInt9AccRae,quantificationPprGroupInt9AccRaeSe,quantificationPprGroupInt9AccKld,quantificationPprGroupInt9AccKldSe,quantificationPprGroupInt9PaccAe,quantificationPprGroupInt9PaccAeSe,quantificationPprGroupInt9PaccRae,quantificationPprGroupInt9PaccRaeSe,quantificationPprGroupInt9PaccKld,quantificationPprGroupInt9PaccKldSe,quantificationPprPairsAccAe,quantificationPprPairsAccAeSe,quantificationPprPairsAccRae,quantificationPprPairsAccRaeSe,quantificationPprPairsAccKld,quantificationPprPairsAccKldSe,quantificationPprPairsPaccAe,quantificationPprPairsPaccAeSe,quantificationPprPairsPaccRae,quantificationPprPairsPaccRaeSe,quantificationPprPairsPaccKld,quantificationPprPairsPaccKldSe,quantificationPprPairsExpAccAe,quantificationPprPairsExpAccAeSe,quantificationPprPairsExpAccRae,quantificationPprPairsExpAccRaeSe,quantificationPprPairsExpAccKld,quantificationPprPairsExpAccKldSe,quantificationPprPairsExpPaccAe,quantificationPprPairsExpPaccAeSe,quantificationPprPairsExpPaccRae,quantificationPprPairsExpPaccRaeSe,quantificationPprPairsExpPaccKld,quantificationPprPairsExpPaccKldSe,quantificationPprPairsIntAccAe,quantificationPprPairsIntAccAeSe,quantificationPprPairsIntAccRae,quantificationPprPairsIntAccRaeSe,quantificationPprPairsIntAccKld,quantificationPprPairsIntAccKldSe,quantificationPprPairsIntPaccAe,quantificationPprPairsIntPaccAeSe,quantificationPprPairsIntPaccRae,quantificationPprPairsIntPaccRaeSe,quantificationPprPairsIntPaccKld,quantificationPprPairsIntPaccKldSe,quantificationWeightedDistNeighborExp1AccAe,quantificationWeightedDistNeighborExp1AccAeSe,quantificationWeightedDistNeighborExp1AccRae,quantificationWeightedDistNeighborExp1AccRaeSe,quantificationWeightedDistNeighborExp1AccKld,quantificationWeightedDistNeighborExp1AccKldSe,quantificationWeightedDistNeighborExp1PaccAe,quantificationWeightedDistNeighborExp1PaccAeSe,quantificationWeightedDistNeighborExp1PaccRae,quantificationWeightedDistNeighborExp1PaccRaeSe,quantificationWeightedDistNeighborExp1PaccKld,quantificationWeightedDistNeighborExp1PaccKldSe,quantificationWeightedDistNeighborExp2AccAe,quantificationWeightedDistNeighborExp2AccAeSe,quantificationWeightedDistNeighborExp2AccRae,quantificationWeightedDistNeighborExp2AccRaeSe,quantificationWeightedDistNeighborExp2AccKld,quantificationWeightedDistNeighborExp2AccKldSe,quantificationWeightedDistNeighborExp2PaccAe,quantificationWeightedDistNeighborExp2PaccAeSe,quantificationWeightedDistNeighborExp2PaccRae,quantificationWeightedDistNeighborExp2PaccRaeSe,quantificationWeightedDistNeighborExp2PaccKld,quantificationWeightedDistNeighborExp2PaccKldSe,quantificationWeightedDistNeighborExp3AccAe,quantificationWeightedDistNeighborExp3AccAeSe,quantificationWeightedDistNeighborExp3AccRae,quantificationWeightedDistNeighborExp3AccRaeSe,quantificationWeightedDistNeighborExp3AccKld,quantificationWeightedDistNeighborExp3AccKldSe,quantificationWeightedDistNeighborExp3PaccAe,quantificationWeightedDistNeighborExp3PaccAeSe,quantificationWeightedDistNeighborExp3PaccRae,quantificationWeightedDistNeighborExp3PaccRaeSe,quantificationWeightedDistNeighborExp3PaccKld,quantificationWeightedDistNeighborExp3PaccKldSe,quantificationWeightedDistNeighborExp4AccAe,quantificationWeightedDistNeighborExp4AccAeSe,quantificationWeightedDistNeighborExp4AccRae,quantificationWeightedDistNeighborExp4AccRaeSe,quantificationWeightedDistNeighborExp4AccKld,quantificationWeightedDistNeighborExp4AccKldSe,quantificationWeightedDistNeighborExp4PaccAe,quantificationWeightedDistNeighborExp4PaccAeSe,quantificationWeightedDistNeighborExp4PaccRae,quantificationWeightedDistNeighborExp4PaccRaeSe,quantificationWeightedDistNeighborExp4PaccKld,quantificationWeightedDistNeighborExp4PaccKldSe,quantificationWeightedDistNeighborExpAccAe,quantificationWeightedDistNeighborExpAccAeSe,quantificationWeightedDistNeighborExpAccRae,quantificationWeightedDistNeighborExpAccRaeSe,quantificationWeightedDistNeighborExpAccKld,quantificationWeightedDistNeighborExpAccKldSe,quantificationWeightedDistNeighborExpPaccAe,quantificationWeightedDistNeighborExpPaccAeSe,quantificationWeightedDistNeighborExpPaccRae,quantificationWeightedDistNeighborExpPaccRaeSe,quantificationWeightedDistNeighborExpPaccKld,quantificationWeightedDistNeighborExpPaccKldSe,quantificationWeightedDistNeighborExp6AccAe,quantificationWeightedDistNeighborExp6AccAeSe,quantificationWeightedDistNeighborExp6AccRae,quantificationWeightedDistNeighborExp6AccRaeSe,quantificationWeightedDistNeighborExp6AccKld,quantificationWeightedDistNeighborExp6AccKldSe,quantificationWeightedDistNeighborExp6PaccAe,quantificationWeightedDistNeighborExp6PaccAeSe,quantificationWeightedDistNeighborExp6PaccRae,quantificationWeightedDistNeighborExp6PaccRaeSe,quantificationWeightedDistNeighborExp6PaccKld,quantificationWeightedDistNeighborExp6PaccKldSe,quantificationWeightedDistNeighborExp7AccAe,quantificationWeightedDistNeighborExp7AccAeSe,quantificationWeightedDistNeighborExp7AccRae,quantificationWeightedDistNeighborExp7AccRaeSe,quantificationWeightedDistNeighborExp7AccKld,quantificationWeightedDistNeighborExp7AccKldSe,quantificationWeightedDistNeighborExp7PaccAe,quantificationWeightedDistNeighborExp7PaccAeSe,quantificationWeightedDistNeighborExp7PaccRae,quantificationWeightedDistNeighborExp7PaccRaeSe,quantificationWeightedDistNeighborExp7PaccKld,quantificationWeightedDistNeighborExp7PaccKldSe,quantificationWeightedDistNeighborExp8AccAe,quantificationWeightedDistNeighborExp8AccAeSe,quantificationWeightedDistNeighborExp8AccRae,quantificationWeightedDistNeighborExp8AccRaeSe,quantificationWeightedDistNeighborExp8AccKld,quantificationWeightedDistNeighborExp8AccKldSe,quantificationWeightedDistNeighborExp8PaccAe,quantificationWeightedDistNeighborExp8PaccAeSe,quantificationWeightedDistNeighborExp8PaccRae,quantificationWeightedDistNeighborExp8PaccRaeSe,quantificationWeightedDistNeighborExp8PaccKld,quantificationWeightedDistNeighborExp8PaccKldSe,quantificationWeightedDistNeighborExp9AccAe,quantificationWeightedDistNeighborExp9AccAeSe,quantificationWeightedDistNeighborExp9AccRae,quantificationWeightedDistNeighborExp9AccRaeSe,quantificationWeightedDistNeighborExp9AccKld,quantificationWeightedDistNeighborExp9AccKldSe,quantificationWeightedDistNeighborExp9PaccAe,quantificationWeightedDistNeighborExp9PaccAeSe,quantificationWeightedDistNeighborExp9PaccRae,quantificationWeightedDistNeighborExp9PaccRaeSe,quantificationWeightedDistNeighborExp9PaccKld,quantificationWeightedDistNeighborExp9PaccKldSe,quantificationWeightedDistNeighborExp10AccAe,quantificationWeightedDistNeighborExp10AccAeSe,quantificationWeightedDistNeighborExp10AccRae,quantificationWeightedDistNeighborExp10AccRaeSe,quantificationWeightedDistNeighborExp10AccKld,quantificationWeightedDistNeighborExp10AccKldSe,quantificationWeightedDistNeighborExp10PaccAe,quantificationWeightedDistNeighborExp10PaccAeSe,quantificationWeightedDistNeighborExp10PaccRae,quantificationWeightedDistNeighborExp10PaccRaeSe,quantificationWeightedDistNeighborExp10PaccKld,quantificationWeightedDistNeighborExp10PaccKldSe,quantificationWeightedDistNeighborExp15AccAe,quantificationWeightedDistNeighborExp15AccAeSe,quantificationWeightedDistNeighborExp15AccRae,quantificationWeightedDistNeighborExp15AccRaeSe,quantificationWeightedDistNeighborExp15AccKld,quantificationWeightedDistNeighborExp15AccKldSe,quantificationWeightedDistNeighborExp15PaccAe,quantificationWeightedDistNeighborExp15PaccAeSe,quantificationWeightedDistNeighborExp15PaccRae,quantificationWeightedDistNeighborExp15PaccRaeSe,quantificationWeightedDistNeighborExp15PaccKld,quantificationWeightedDistNeighborExp15PaccKldSe,quantificationWeightedDistNeighborExp20AccAe,quantificationWeightedDistNeighborExp20AccAeSe,quantificationWeightedDistNeighborExp20AccRae,quantificationWeightedDistNeighborExp20AccRaeSe,quantificationWeightedDistNeighborExp20AccKld,quantificationWeightedDistNeighborExp20AccKldSe,quantificationWeightedDistNeighborExp20PaccAe,quantificationWeightedDistNeighborExp20PaccAeSe,quantificationWeightedDistNeighborExp20PaccRae,quantificationWeightedDistNeighborExp20PaccRaeSe,quantificationWeightedDistNeighborExp20PaccKld,quantificationWeightedDistNeighborExp20PaccKldSe,quantificationWeightedDistNeighborExp25AccAe,quantificationWeightedDistNeighborExp25AccAeSe,quantificationWeightedDistNeighborExp25AccRae,quantificationWeightedDistNeighborExp25AccRaeSe,quantificationWeightedDistNeighborExp25AccKld,quantificationWeightedDistNeighborExp25AccKldSe,quantificationWeightedDistNeighborExp25PaccAe,quantificationWeightedDistNeighborExp25PaccAeSe,quantificationWeightedDistNeighborExp25PaccRae,quantificationWeightedDistNeighborExp25PaccRaeSe,quantificationWeightedDistNeighborExp25PaccKld,quantificationWeightedDistNeighborExp25PaccKldSe,quantificationWeightedDistNeighborExp30AccAe,quantificationWeightedDistNeighborExp30AccAeSe,quantificationWeightedDistNeighborExp30AccRae,quantificationWeightedDistNeighborExp30AccRaeSe,quantificationWeightedDistNeighborExp30AccKld,quantificationWeightedDistNeighborExp30AccKldSe,quantificationWeightedDistNeighborExp30PaccAe,quantificationWeightedDistNeighborExp30PaccAeSe,quantificationWeightedDistNeighborExp30PaccRae,quantificationWeightedDistNeighborExp30PaccRaeSe,quantificationWeightedDistNeighborExp30PaccKld,quantificationWeightedDistNeighborExp30PaccKldSe,quantificationWeightedDistNeighborInvDistPartAccAe,quantificationWeightedDistNeighborInvDistPartAccAeSe,quantificationWeightedDistNeighborInvDistPartAccRae,quantificationWeightedDistNeighborInvDistPartAccRaeSe,quantificationWeightedDistNeighborInvDistPartAccKld,quantificationWeightedDistNeighborInvDistPartAccKldSe,quantificationWeightedDistNeighborInvDistPartPaccAe,quantificationWeightedDistNeighborInvDistPartPaccAeSe,quantificationWeightedDistNeighborInvDistPartPaccRae,quantificationWeightedDistNeighborInvDistPartPaccRaeSe,quantificationWeightedDistNeighborInvDistPartPaccKld,quantificationWeightedDistNeighborInvDistPartPaccKldSe,quantificationWeightedDistNeighborInvAvgDegAccAe,quantificationWeightedDistNeighborInvAvgDegAccAeSe,quantificationWeightedDistNeighborInvAvgDegAccRae,quantificationWeightedDistNeighborInvAvgDegAccRaeSe,quantificationWeightedDistNeighborInvAvgDegAccKld,quantificationWeightedDistNeighborInvAvgDegAccKldSe,quantificationWeightedDistNeighborInvAvgDegPaccAe,quantificationWeightedDistNeighborInvAvgDegPaccAeSe,quantificationWeightedDistNeighborInvAvgDegPaccRae,quantificationWeightedDistNeighborInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborInvAvgDegPaccKld,quantificationWeightedDistNeighborInvAvgDegPaccKldSe,quantificationWeightedDistNeighborInv5AccAe,quantificationWeightedDistNeighborInv5AccAeSe,quantificationWeightedDistNeighborInv5AccRae,quantificationWeightedDistNeighborInv5AccRaeSe,quantificationWeightedDistNeighborInv5AccKld,quantificationWeightedDistNeighborInv5AccKldSe,quantificationWeightedDistNeighborInv5PaccAe,quantificationWeightedDistNeighborInv5PaccAeSe,quantificationWeightedDistNeighborInv5PaccRae,quantificationWeightedDistNeighborInv5PaccRaeSe,quantificationWeightedDistNeighborInv5PaccKld,quantificationWeightedDistNeighborInv5PaccKldSe,quantificationWeightedDistNeighborInv10AccAe,quantificationWeightedDistNeighborInv10AccAeSe,quantificationWeightedDistNeighborInv10AccRae,quantificationWeightedDistNeighborInv10AccRaeSe,quantificationWeightedDistNeighborInv10AccKld,quantificationWeightedDistNeighborInv10AccKldSe,quantificationWeightedDistNeighborInv10PaccAe,quantificationWeightedDistNeighborInv10PaccAeSe,quantificationWeightedDistNeighborInv10PaccRae,quantificationWeightedDistNeighborInv10PaccRaeSe,quantificationWeightedDistNeighborInv10PaccKld,quantificationWeightedDistNeighborInv10PaccKldSe,quantificationWeightedDistNeighborInv20AccAe,quantificationWeightedDistNeighborInv20AccAeSe,quantificationWeightedDistNeighborInv20AccRae,quantificationWeightedDistNeighborInv20AccRaeSe,quantificationWeightedDistNeighborInv20AccKld,quantificationWeightedDistNeighborInv20AccKldSe,quantificationWeightedDistNeighborInv20PaccAe,quantificationWeightedDistNeighborInv20PaccAeSe,quantificationWeightedDistNeighborInv20PaccRae,quantificationWeightedDistNeighborInv20PaccRaeSe,quantificationWeightedDistNeighborInv20PaccKld,quantificationWeightedDistNeighborInv20PaccKldSe,quantificationWeightedDistNeighborAvgExp1AccAe,quantificationWeightedDistNeighborAvgExp1AccAeSe,quantificationWeightedDistNeighborAvgExp1AccRae,quantificationWeightedDistNeighborAvgExp1AccRaeSe,quantificationWeightedDistNeighborAvgExp1AccKld,quantificationWeightedDistNeighborAvgExp1AccKldSe,quantificationWeightedDistNeighborAvgExp1PaccAe,quantificationWeightedDistNeighborAvgExp1PaccAeSe,quantificationWeightedDistNeighborAvgExp1PaccRae,quantificationWeightedDistNeighborAvgExp1PaccRaeSe,quantificationWeightedDistNeighborAvgExp1PaccKld,quantificationWeightedDistNeighborAvgExp1PaccKldSe,quantificationWeightedDistNeighborAvgExp2AccAe,quantificationWeightedDistNeighborAvgExp2AccAeSe,quantificationWeightedDistNeighborAvgExp2AccRae,quantificationWeightedDistNeighborAvgExp2AccRaeSe,quantificationWeightedDistNeighborAvgExp2AccKld,quantificationWeightedDistNeighborAvgExp2AccKldSe,quantificationWeightedDistNeighborAvgExp2PaccAe,quantificationWeightedDistNeighborAvgExp2PaccAeSe,quantificationWeightedDistNeighborAvgExp2PaccRae,quantificationWeightedDistNeighborAvgExp2PaccRaeSe,quantificationWeightedDistNeighborAvgExp2PaccKld,quantificationWeightedDistNeighborAvgExp2PaccKldSe,quantificationWeightedDistNeighborAvgExp3AccAe,quantificationWeightedDistNeighborAvgExp3AccAeSe,quantificationWeightedDistNeighborAvgExp3AccRae,quantificationWeightedDistNeighborAvgExp3AccRaeSe,quantificationWeightedDistNeighborAvgExp3AccKld,quantificationWeightedDistNeighborAvgExp3AccKldSe,quantificationWeightedDistNeighborAvgExp3PaccAe,quantificationWeightedDistNeighborAvgExp3PaccAeSe,quantificationWeightedDistNeighborAvgExp3PaccRae,quantificationWeightedDistNeighborAvgExp3PaccRaeSe,quantificationWeightedDistNeighborAvgExp3PaccKld,quantificationWeightedDistNeighborAvgExp3PaccKldSe,quantificationWeightedDistNeighborAvgExp4AccAe,quantificationWeightedDistNeighborAvgExp4AccAeSe,quantificationWeightedDistNeighborAvgExp4AccRae,quantificationWeightedDistNeighborAvgExp4AccRaeSe,quantificationWeightedDistNeighborAvgExp4AccKld,quantificationWeightedDistNeighborAvgExp4AccKldSe,quantificationWeightedDistNeighborAvgExp4PaccAe,quantificationWeightedDistNeighborAvgExp4PaccAeSe,quantificationWeightedDistNeighborAvgExp4PaccRae,quantificationWeightedDistNeighborAvgExp4PaccRaeSe,quantificationWeightedDistNeighborAvgExp4PaccKld,quantificationWeightedDistNeighborAvgExp4PaccKldSe,quantificationWeightedDistNeighborAvgExpAccAe,quantificationWeightedDistNeighborAvgExpAccAeSe,quantificationWeightedDistNeighborAvgExpAccRae,quantificationWeightedDistNeighborAvgExpAccRaeSe,quantificationWeightedDistNeighborAvgExpAccKld,quantificationWeightedDistNeighborAvgExpAccKldSe,quantificationWeightedDistNeighborAvgExpPaccAe,quantificationWeightedDistNeighborAvgExpPaccAeSe,quantificationWeightedDistNeighborAvgExpPaccRae,quantificationWeightedDistNeighborAvgExpPaccRaeSe,quantificationWeightedDistNeighborAvgExpPaccKld,quantificationWeightedDistNeighborAvgExpPaccKldSe,quantificationWeightedDistNeighborAvgExp6AccAe,quantificationWeightedDistNeighborAvgExp6AccAeSe,quantificationWeightedDistNeighborAvgExp6AccRae,quantificationWeightedDistNeighborAvgExp6AccRaeSe,quantificationWeightedDistNeighborAvgExp6AccKld,quantificationWeightedDistNeighborAvgExp6AccKldSe,quantificationWeightedDistNeighborAvgExp6PaccAe,quantificationWeightedDistNeighborAvgExp6PaccAeSe,quantificationWeightedDistNeighborAvgExp6PaccRae,quantificationWeightedDistNeighborAvgExp6PaccRaeSe,quantificationWeightedDistNeighborAvgExp6PaccKld,quantificationWeightedDistNeighborAvgExp6PaccKldSe,quantificationWeightedDistNeighborAvgExp7AccAe,quantificationWeightedDistNeighborAvgExp7AccAeSe,quantificationWeightedDistNeighborAvgExp7AccRae,quantificationWeightedDistNeighborAvgExp7AccRaeSe,quantificationWeightedDistNeighborAvgExp7AccKld,quantificationWeightedDistNeighborAvgExp7AccKldSe,quantificationWeightedDistNeighborAvgExp7PaccAe,quantificationWeightedDistNeighborAvgExp7PaccAeSe,quantificationWeightedDistNeighborAvgExp7PaccRae,quantificationWeightedDistNeighborAvgExp7PaccRaeSe,quantificationWeightedDistNeighborAvgExp7PaccKld,quantificationWeightedDistNeighborAvgExp7PaccKldSe,quantificationWeightedDistNeighborAvgExp8AccAe,quantificationWeightedDistNeighborAvgExp8AccAeSe,quantificationWeightedDistNeighborAvgExp8AccRae,quantificationWeightedDistNeighborAvgExp8AccRaeSe,quantificationWeightedDistNeighborAvgExp8AccKld,quantificationWeightedDistNeighborAvgExp8AccKldSe,quantificationWeightedDistNeighborAvgExp8PaccAe,quantificationWeightedDistNeighborAvgExp8PaccAeSe,quantificationWeightedDistNeighborAvgExp8PaccRae,quantificationWeightedDistNeighborAvgExp8PaccRaeSe,quantificationWeightedDistNeighborAvgExp8PaccKld,quantificationWeightedDistNeighborAvgExp8PaccKldSe,quantificationWeightedDistNeighborAvgExp9AccAe,quantificationWeightedDistNeighborAvgExp9AccAeSe,quantificationWeightedDistNeighborAvgExp9AccRae,quantificationWeightedDistNeighborAvgExp9AccRaeSe,quantificationWeightedDistNeighborAvgExp9AccKld,quantificationWeightedDistNeighborAvgExp9AccKldSe,quantificationWeightedDistNeighborAvgExp9PaccAe,quantificationWeightedDistNeighborAvgExp9PaccAeSe,quantificationWeightedDistNeighborAvgExp9PaccRae,quantificationWeightedDistNeighborAvgExp9PaccRaeSe,quantificationWeightedDistNeighborAvgExp9PaccKld,quantificationWeightedDistNeighborAvgExp9PaccKldSe,quantificationWeightedDistNeighborAvgExp10AccAe,quantificationWeightedDistNeighborAvgExp10AccAeSe,quantificationWeightedDistNeighborAvgExp10AccRae,quantificationWeightedDistNeighborAvgExp10AccRaeSe,quantificationWeightedDistNeighborAvgExp10AccKld,quantificationWeightedDistNeighborAvgExp10AccKldSe,quantificationWeightedDistNeighborAvgExp10PaccAe,quantificationWeightedDistNeighborAvgExp10PaccAeSe,quantificationWeightedDistNeighborAvgExp10PaccRae,quantificationWeightedDistNeighborAvgExp10PaccRaeSe,quantificationWeightedDistNeighborAvgExp10PaccKld,quantificationWeightedDistNeighborAvgExp10PaccKldSe,quantificationWeightedDistNeighborAvgExp15AccAe,quantificationWeightedDistNeighborAvgExp15AccAeSe,quantificationWeightedDistNeighborAvgExp15AccRae,quantificationWeightedDistNeighborAvgExp15AccRaeSe,quantificationWeightedDistNeighborAvgExp15AccKld,quantificationWeightedDistNeighborAvgExp15AccKldSe,quantificationWeightedDistNeighborAvgExp15PaccAe,quantificationWeightedDistNeighborAvgExp15PaccAeSe,quantificationWeightedDistNeighborAvgExp15PaccRae,quantificationWeightedDistNeighborAvgExp15PaccRaeSe,quantificationWeightedDistNeighborAvgExp15PaccKld,quantificationWeightedDistNeighborAvgExp15PaccKldSe,quantificationWeightedDistNeighborAvgExp20AccAe,quantificationWeightedDistNeighborAvgExp20AccAeSe,quantificationWeightedDistNeighborAvgExp20AccRae,quantificationWeightedDistNeighborAvgExp20AccRaeSe,quantificationWeightedDistNeighborAvgExp20AccKld,quantificationWeightedDistNeighborAvgExp20AccKldSe,quantificationWeightedDistNeighborAvgExp20PaccAe,quantificationWeightedDistNeighborAvgExp20PaccAeSe,quantificationWeightedDistNeighborAvgExp20PaccRae,quantificationWeightedDistNeighborAvgExp20PaccRaeSe,quantificationWeightedDistNeighborAvgExp20PaccKld,quantificationWeightedDistNeighborAvgExp20PaccKldSe,quantificationWeightedDistNeighborAvgExp25AccAe,quantificationWeightedDistNeighborAvgExp25AccAeSe,quantificationWeightedDistNeighborAvgExp25AccRae,quantificationWeightedDistNeighborAvgExp25AccRaeSe,quantificationWeightedDistNeighborAvgExp25AccKld,quantificationWeightedDistNeighborAvgExp25AccKldSe,quantificationWeightedDistNeighborAvgExp25PaccAe,quantificationWeightedDistNeighborAvgExp25PaccAeSe,quantificationWeightedDistNeighborAvgExp25PaccRae,quantificationWeightedDistNeighborAvgExp25PaccRaeSe,quantificationWeightedDistNeighborAvgExp25PaccKld,quantificationWeightedDistNeighborAvgExp25PaccKldSe,quantificationWeightedDistNeighborAvgExp30AccAe,quantificationWeightedDistNeighborAvgExp30AccAeSe,quantificationWeightedDistNeighborAvgExp30AccRae,quantificationWeightedDistNeighborAvgExp30AccRaeSe,quantificationWeightedDistNeighborAvgExp30AccKld,quantificationWeightedDistNeighborAvgExp30AccKldSe,quantificationWeightedDistNeighborAvgExp30PaccAe,quantificationWeightedDistNeighborAvgExp30PaccAeSe,quantificationWeightedDistNeighborAvgExp30PaccRae,quantificationWeightedDistNeighborAvgExp30PaccRaeSe,quantificationWeightedDistNeighborAvgExp30PaccKld,quantificationWeightedDistNeighborAvgExp30PaccKldSe,quantificationWeightedDistNeighborAvgInvDistPartAccAe,quantificationWeightedDistNeighborAvgInvDistPartAccAeSe,quantificationWeightedDistNeighborAvgInvDistPartAccRae,quantificationWeightedDistNeighborAvgInvDistPartAccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartAccKld,quantificationWeightedDistNeighborAvgInvDistPartAccKldSe,quantificationWeightedDistNeighborAvgInvDistPartPaccAe,quantificationWeightedDistNeighborAvgInvDistPartPaccAeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccRae,quantificationWeightedDistNeighborAvgInvDistPartPaccRaeSe,quantificationWeightedDistNeighborAvgInvDistPartPaccKld,quantificationWeightedDistNeighborAvgInvDistPartPaccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegAccAe,quantificationWeightedDistNeighborAvgInvAvgDegAccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccRae,quantificationWeightedDistNeighborAvgInvAvgDegAccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegAccKld,quantificationWeightedDistNeighborAvgInvAvgDegAccKldSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAe,quantificationWeightedDistNeighborAvgInvAvgDegPaccAeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccRae,quantificationWeightedDistNeighborAvgInvAvgDegPaccRaeSe,quantificationWeightedDistNeighborAvgInvAvgDegPaccKld,quantificationWeightedDistNeighborAvgInvAvgDegPaccKldSe,quantificationWeightedDistNeighborAvgInv5AccAe,quantificationWeightedDistNeighborAvgInv5AccAeSe,quantificationWeightedDistNeighborAvgInv5AccRae,quantificationWeightedDistNeighborAvgInv5AccRaeSe,quantificationWeightedDistNeighborAvgInv5AccKld,quantificationWeightedDistNeighborAvgInv5AccKldSe,quantificationWeightedDistNeighborAvgInv5PaccAe,quantificationWeightedDistNeighborAvgInv5PaccAeSe,quantificationWeightedDistNeighborAvgInv5PaccRae,quantificationWeightedDistNeighborAvgInv5PaccRaeSe,quantificationWeightedDistNeighborAvgInv5PaccKld,quantificationWeightedDistNeighborAvgInv5PaccKldSe,quantificationWeightedDistNeighborAvgInv10AccAe,quantificationWeightedDistNeighborAvgInv10AccAeSe,quantificationWeightedDistNeighborAvgInv10AccRae,quantificationWeightedDistNeighborAvgInv10AccRaeSe,quantificationWeightedDistNeighborAvgInv10AccKld,quantificationWeightedDistNeighborAvgInv10AccKldSe,quantificationWeightedDistNeighborAvgInv10PaccAe,quantificationWeightedDistNeighborAvgInv10PaccAeSe,quantificationWeightedDistNeighborAvgInv10PaccRae,quantificationWeightedDistNeighborAvgInv10PaccRaeSe,quantificationWeightedDistNeighborAvgInv10PaccKld,quantificationWeightedDistNeighborAvgInv10PaccKldSe,quantificationWeightedDistNeighborAvgInv20AccAe,quantificationWeightedDistNeighborAvgInv20AccAeSe,quantificationWeightedDistNeighborAvgInv20AccRae,quantificationWeightedDistNeighborAvgInv20AccRaeSe,quantificationWeightedDistNeighborAvgInv20AccKld,quantificationWeightedDistNeighborAvgInv20AccKldSe,quantificationWeightedDistNeighborAvgInv20PaccAe,quantificationWeightedDistNeighborAvgInv20PaccAeSe,quantificationWeightedDistNeighborAvgInv20PaccRae,quantificationWeightedDistNeighborAvgInv20PaccRaeSe,quantificationWeightedDistNeighborAvgInv20PaccKld,quantificationWeightedDistNeighborAvgInv20PaccKldSe,quantificationPprNeighborGroupAccAe,quantificationPprNeighborGroupAccAeSe,quantificationPprNeighborGroupAccRae,quantificationPprNeighborGroupAccRaeSe,quantificationPprNeighborGroupAccKld,quantificationPprNeighborGroupAccKldSe,quantificationPprNeighborGroupPaccAe,quantificationPprNeighborGroupPaccAeSe,quantificationPprNeighborGroupPaccRae,quantificationPprNeighborGroupPaccRaeSe,quantificationPprNeighborGroupPaccKld,quantificationPprNeighborGroupPaccKldSe,quantificationPprNeighborGroupExpAccAe,quantificationPprNeighborGroupExpAccAeSe,quantificationPprNeighborGroupExpAccRae,quantificationPprNeighborGroupExpAccRaeSe,quantificationPprNeighborGroupExpAccKld,quantificationPprNeighborGroupExpAccKldSe,quantificationPprNeighborGroupExpPaccAe,quantificationPprNeighborGroupExpPaccAeSe,quantificationPprNeighborGroupExpPaccRae,quantificationPprNeighborGroupExpPaccRaeSe,quantificationPprNeighborGroupExpPaccKld,quantificationPprNeighborGroupExpPaccKldSe,quantificationPprNeighborGroupInt1AccAe,quantificationPprNeighborGroupInt1AccAeSe,quantificationPprNeighborGroupInt1AccRae,quantificationPprNeighborGroupInt1AccRaeSe,quantificationPprNeighborGroupInt1AccKld,quantificationPprNeighborGroupInt1AccKldSe,quantificationPprNeighborGroupInt1PaccAe,quantificationPprNeighborGroupInt1PaccAeSe,quantificationPprNeighborGroupInt1PaccRae,quantificationPprNeighborGroupInt1PaccRaeSe,quantificationPprNeighborGroupInt1PaccKld,quantificationPprNeighborGroupInt1PaccKldSe,quantificationPprNeighborGroupInt2AccAe,quantificationPprNeighborGroupInt2AccAeSe,quantificationPprNeighborGroupInt2AccRae,quantificationPprNeighborGroupInt2AccRaeSe,quantificationPprNeighborGroupInt2AccKld,quantificationPprNeighborGroupInt2AccKldSe,quantificationPprNeighborGroupInt2PaccAe,quantificationPprNeighborGroupInt2PaccAeSe,quantificationPprNeighborGroupInt2PaccRae,quantificationPprNeighborGroupInt2PaccRaeSe,quantificationPprNeighborGroupInt2PaccKld,quantificationPprNeighborGroupInt2PaccKldSe,quantificationPprNeighborGroupInt3AccAe,quantificationPprNeighborGroupInt3AccAeSe,quantificationPprNeighborGroupInt3AccRae,quantificationPprNeighborGroupInt3AccRaeSe,quantificationPprNeighborGroupInt3AccKld,quantificationPprNeighborGroupInt3AccKldSe,quantificationPprNeighborGroupInt3PaccAe,quantificationPprNeighborGroupInt3PaccAeSe,quantificationPprNeighborGroupInt3PaccRae,quantificationPprNeighborGroupInt3PaccRaeSe,quantificationPprNeighborGroupInt3PaccKld,quantificationPprNeighborGroupInt3PaccKldSe,quantificationPprNeighborGroupInt4AccAe,quantificationPprNeighborGroupInt4AccAeSe,quantificationPprNeighborGroupInt4AccRae,quantificationPprNeighborGroupInt4AccRaeSe,quantificationPprNeighborGroupInt4AccKld,quantificationPprNeighborGroupInt4AccKldSe,quantificationPprNeighborGroupInt4PaccAe,quantificationPprNeighborGroupInt4PaccAeSe,quantificationPprNeighborGroupInt4PaccRae,quantificationPprNeighborGroupInt4PaccRaeSe,quantificationPprNeighborGroupInt4PaccKld,quantificationPprNeighborGroupInt4PaccKldSe,quantificationPprNeighborGroupIntAccAe,quantificationPprNeighborGroupIntAccAeSe,quantificationPprNeighborGroupIntAccRae,quantificationPprNeighborGroupIntAccRaeSe,quantificationPprNeighborGroupIntAccKld,quantificationPprNeighborGroupIntAccKldSe,quantificationPprNeighborGroupIntPaccAe,quantificationPprNeighborGroupIntPaccAeSe,quantificationPprNeighborGroupIntPaccRae,quantificationPprNeighborGroupIntPaccRaeSe,quantificationPprNeighborGroupIntPaccKld,quantificationPprNeighborGroupIntPaccKldSe,quantificationPprNeighborGroupInt6AccAe,quantificationPprNeighborGroupInt6AccAeSe,quantificationPprNeighborGroupInt6AccRae,quantificationPprNeighborGroupInt6AccRaeSe,quantificationPprNeighborGroupInt6AccKld,quantificationPprNeighborGroupInt6AccKldSe,quantificationPprNeighborGroupInt6PaccAe,quantificationPprNeighborGroupInt6PaccAeSe,quantificationPprNeighborGroupInt6PaccRae,quantificationPprNeighborGroupInt6PaccRaeSe,quantificationPprNeighborGroupInt6PaccKld,quantificationPprNeighborGroupInt6PaccKldSe,quantificationPprNeighborGroupInt7AccAe,quantificationPprNeighborGroupInt7AccAeSe,quantificationPprNeighborGroupInt7AccRae,quantificationPprNeighborGroupInt7AccRaeSe,quantificationPprNeighborGroupInt7AccKld,quantificationPprNeighborGroupInt7AccKldSe,quantificationPprNeighborGroupInt7PaccAe,quantificationPprNeighborGroupInt7PaccAeSe,quantificationPprNeighborGroupInt7PaccRae,quantificationPprNeighborGroupInt7PaccRaeSe,quantificationPprNeighborGroupInt7PaccKld,quantificationPprNeighborGroupInt7PaccKldSe,quantificationPprNeighborGroupInt8AccAe,quantificationPprNeighborGroupInt8AccAeSe,quantificationPprNeighborGroupInt8AccRae,quantificationPprNeighborGroupInt8AccRaeSe,quantificationPprNeighborGroupInt8AccKld,quantificationPprNeighborGroupInt8AccKldSe,quantificationPprNeighborGroupInt8PaccAe,quantificationPprNeighborGroupInt8PaccAeSe,quantificationPprNeighborGroupInt8PaccRae,quantificationPprNeighborGroupInt8PaccRaeSe,quantificationPprNeighborGroupInt8PaccKld,quantificationPprNeighborGroupInt8PaccKldSe,quantificationPprNeighborGroupInt9AccAe,quantificationPprNeighborGroupInt9AccAeSe,quantificationPprNeighborGroupInt9AccRae,quantificationPprNeighborGroupInt9AccRaeSe,quantificationPprNeighborGroupInt9AccKld,quantificationPprNeighborGroupInt9AccKldSe,quantificationPprNeighborGroupInt9PaccAe,quantificationPprNeighborGroupInt9PaccAeSe,quantificationPprNeighborGroupInt9PaccRae,quantificationPprNeighborGroupInt9PaccRaeSe,quantificationPprNeighborGroupInt9PaccKld,quantificationPprNeighborGroupInt9PaccKldSe,quantificationDmyAe,quantificationDmyAeSe,quantificationDmyRae,quantificationDmyRaeSe,quantificationDmyKld,quantificationDmyKldSe,quantificationKdeyAe,quantificationKdeyAeSe,quantificationKdeyRae,quantificationKdeyRaeSe,quantificationKdeyKld,quantificationKdeyKldSe,quantificationKdeyDistAvgInv1Ae,quantificationKdeyDistAvgInv1AeSe,quantificationKdeyDistAvgInv1Rae,quantificationKdeyDistAvgInv1RaeSe,quantificationKdeyDistAvgInv1Kld,quantificationKdeyDistAvgInv1KldSe,quantificationKdeyDistAvgInvAvgDegAe,quantificationKdeyDistAvgInvAvgDegAeSe,quantificationKdeyDistAvgInvAvgDegRae,quantificationKdeyDistAvgInvAvgDegRaeSe,quantificationKdeyDistAvgInvAvgDegKld,quantificationKdeyDistAvgInvAvgDegKldSe,quantificationKdeyDistAvgInvDistPartAe,quantificationKdeyDistAvgInvDistPartAeSe,quantificationKdeyDistAvgInvDistPartRae,quantificationKdeyDistAvgInvDistPartRaeSe,quantificationKdeyDistAvgInvDistPartKld,quantificationKdeyDistAvgInvDistPartKldSe,quantificationKdeyDistAvgExp1Ae,quantificationKdeyDistAvgExp1AeSe,quantificationKdeyDistAvgExp1Rae,quantificationKdeyDistAvgExp1RaeSe,quantificationKdeyDistAvgExp1Kld,quantificationKdeyDistAvgExp1KldSe,quantificationKdeyDistAvgExp2Ae,quantificationKdeyDistAvgExp2AeSe,quantificationKdeyDistAvgExp2Rae,quantificationKdeyDistAvgExp2RaeSe,quantificationKdeyDistAvgExp2Kld,quantificationKdeyDistAvgExp2KldSe,quantificationKdeyDistAvgExp5Ae,quantificationKdeyDistAvgExp5AeSe,quantificationKdeyDistAvgExp5Rae,quantificationKdeyDistAvgExp5RaeSe,quantificationKdeyDistAvgExp5Kld,quantificationKdeyDistAvgExp5KldSe,quantificationKdeyPpr1010Ae,quantificationKdeyPpr1010AeSe,quantificationKdeyPpr1010Rae,quantificationKdeyPpr1010RaeSe,quantificationKdeyPpr1010Kld,quantificationKdeyPpr1010KldSe,quantificationKdeyPprInt11010Ae,quantificationKdeyPprInt11010AeSe,quantificationKdeyPprInt11010Rae,quantificationKdeyPprInt11010RaeSe,quantificationKdeyPprInt11010Kld,quantificationKdeyPprInt11010KldSe,quantificationKdeyPprInt21010Ae,quantificationKdeyPprInt21010AeSe,quantificationKdeyPprInt21010Rae,quantificationKdeyPprInt21010RaeSe,quantificationKdeyPprInt21010Kld,quantificationKdeyPprInt21010KldSe,quantificationKdeyPprInt31010Ae,quantificationKdeyPprInt31010AeSe,quantificationKdeyPprInt31010Rae,quantificationKdeyPprInt31010RaeSe,quantificationKdeyPprInt31010Kld,quantificationKdeyPprInt31010KldSe,quantificationKdeyPprInt41010Ae,quantificationKdeyPprInt41010AeSe,quantificationKdeyPprInt41010Rae,quantificationKdeyPprInt41010RaeSe,quantificationKdeyPprInt41010Kld,quantificationKdeyPprInt41010KldSe,quantificationKdeyPprInt51010Ae,quantificationKdeyPprInt51010AeSe,quantificationKdeyPprInt51010Rae,quantificationKdeyPprInt51010RaeSe,quantificationKdeyPprInt51010Kld,quantificationKdeyPprInt51010KldSe,quantificationKdeyPprInt61010Ae,quantificationKdeyPprInt61010AeSe,quantificationKdeyPprInt61010Rae,quantificationKdeyPprInt61010RaeSe,quantificationKdeyPprInt61010Kld,quantificationKdeyPprInt61010KldSe,quantificationKdeyPprInt71010Ae,quantificationKdeyPprInt71010AeSe,quantificationKdeyPprInt71010Rae,quantificationKdeyPprInt71010RaeSe,quantificationKdeyPprInt71010Kld,quantificationKdeyPprInt71010KldSe,quantificationKdeyPprInt81010Ae,quantificationKdeyPprInt81010AeSe,quantificationKdeyPprInt81010Rae,quantificationKdeyPprInt81010RaeSe,quantificationKdeyPprInt81010Kld,quantificationKdeyPprInt81010KldSe,quantificationKdeyPprInt91010Ae,quantificationKdeyPprInt91010AeSe,quantificationKdeyPprInt91010Rae,quantificationKdeyPprInt91010RaeSe,quantificationKdeyPprInt91010Kld,quantificationKdeyPprInt91010KldSe
0,MLP,0.1267777682,0.3947874174,0.0833684077,0.8256399995,7.125405251633061E-4,0.0337511116,3.957284422429098E-4,0.1332666183,0.0012734209830217186,0.0085200213,1.2915494570476193E-4,0.0470042249,3.5824014292091833E-4,0.1870497683,0.0012492545777382607,0.0160592329,1.851134787096823E-4,0.0215523718,2.885740806101615E-4,0.0774395774,0.0012558172637768602,0.0037713529,1.18536914081648E-4,0.0181464521,3.3451606837340414E-4,0.0648967773,0.0013774908348152448,0.0026790343,1.0557935404235053E-4,0.0223457969,4.8591563053682475E-4,0.080212601,0.00225722838897618,0.004352908,1.9051771571168915E-4,0.0187136597,2.6608081479129604E-4,0.0648609526,0.0012494214661194197,0.002837999,9.741149829460586E-5,0.0318718765,5.998458135221084E-4,0.1097880483,0.0022952949701508956,0.0084677275,4.049320930724064E-4,0.0276824771,4.682552722607616E-4,0.0971596728,0.0019815433379060878,0.0066715235,2.460223567076781E-4,0.0327680651,0.0020641804669165923,0.1200338777,0.00749116139193383,0.0143708413,0.002622901446871384,0.0235874676,4.471957065983528E-4,0.0859342982,0.0020188090548637827,0.0049079216,2.363662412443875E-4,0.0215926629,2.9923068024519144E-4,0.0780135634,0.0013307159727004108,0.0037925399,1.2191390404707742E-4,0.0181994684,3.440901044784636E-4,0.0654778872,0.0014534937220366656,0.0026912459,1.0450358845513393E-4,0.0216954334,3.1219705315713663E-4,0.0787779748,0.0014133492137472607,0.0038407405,1.2778888840583912E-4,0.0183216435,3.5614744137786526E-4,0.0662809861,0.0015332155751883033,0.0027271539,1.056976820937905E-4,0.0218484672,3.2914586432158005E-4,0.0797145611,0.001507118774350582,0.0039123836,1.361836994650975E-4,0.0184877239,3.6790216090694546E-4,0.067200592,0.0016104108171519464,0.0027831622,1.0946688997135162E-4,0.0220441925,3.4869470887869807E-4,0.0807952233,0.0016050675998225121,0.0040048063,1.4686728703152378E-4,0.0187053174,3.7758045500263916E-4,0.0682550305,0.001678551458847777,0.0028565651,1.1586630226256467E-4,0.0222817333,3.6887938408102996E-4,0.0820098787,0.0017016926867093247,0.0041158247,1.5945218719101974E-4,0.0189625222,3.867919337318192E-4,0.0694797665,0.0017356004724590277,0.0029452454,1.2471166745737947E-4,0.0225579877,3.887852877874882E-4,0.0833585581,0.0017940359528169996,0.0042438311,1.7348486965727011E-4,0.0192556342,3.970994837569044E-4,0.0708428554,0.0017882209035798681,0.003047575,1.356687141532638E-4,0.0228753342,4.0789949742553005E-4,0.0848343845,0.0018825575688408576,0.0043876229,1.885232081203797E-4,0.0195695287,4.093885684774307E-4,0.0723019537,0.0018416872698696703,0.0031623551,1.4836441621898428E-4,0.02322442,4.2657472967816553E-4,0.0864094142,0.0019676722288023483,0.0045463322,2.0417394544848273E-4,0.0199139099,4.223860793160684E-4,0.07385472,0.001893864831501974,0.0032888329,1.6244999230532453E-4,0.0236027326,4.4456158178592087E-4,0.088064069,0.0020487156952588613,0.0047194958,2.20111335464578E-4,0.0202780291,4.357877923944176E-4,0.0754429722,0.0019454529035677014,0.0034266363,1.7763445611704954E-4,0.0240041568,4.6156148019521734E-4,0.0897711891,0.0021257742119049237,0.0049069411,2.3608896628178115E-4,0.0206505637,4.4961650325583025E-4,0.0770488284,0.0019949303245978293,0.0035756192,1.9368273025750129E-4,0.0262181733,5.265576891471627E-4,0.0988284346,0.002407283738988821,0.0060614918,3.1203845916809677E-4,0.022651465,5.209635303934432E-4,0.0854838899,0.002227479741770955,0.0044995591,2.83365488371467E-4,0.0288851796,5.533886518532884E-4,0.1092690811,0.002499506151222677,0.0075798777,3.812518852412405E-4,0.0249590156,5.630799232791026E-4,0.0946509055,0.002391339373656529,0.0057874206,3.980113063720678E-4,0.0318364315,5.615603262339675E-4,0.1204668435,0.0025097380341382244,0.0093791129,4.5327806035589237E-4,0.0274328477,5.909060839084329E-4,0.1044787788,0.0025251837556898703,0.0076775515,6.202467251021967E-4,0.0345481786,5.783173869079158E-4,0.130715746,0.0025418483432337186,0.0113089976,5.505479089053014E-4,0.0295908727,6.027893496073068E-4,0.1128687902,0.0025814668310865435,0.0106006773,0.0011347180266480304,0.066928948,0.002422163082866222,0.2294200657,0.008289629666034545,0.1236537989,0.012535304503680794,0.0538560828,0.001896545807514282,0.1903199702,0.0070153407615026085,0.0653992216,0.006680599224620498,0.0343862611,5.704638463566294E-4,0.1297200373,0.0024762816883383844,0.0112017347,5.418357684760208E-4,0.0293433544,5.908417723891905E-4,0.1115530732,0.00253235266106441,0.0104532009,0.001131528170219372,0.0217190335,3.1029502090752277E-4,0.0788396881,0.0013928650329446855,0.0038393021,1.2733813254481156E-4,0.0182531943,3.5577520992896626E-4,0.0660101158,0.0015177598624288363,0.0027063912,1.0474254150057655E-4,0.0221904637,3.472175110791505E-4,0.0813229176,0.0015855160043342358,0.0040469915,1.4795607456268904E-4,0.0186206879,3.7827503221862265E-4,0.0679692707,0.0016650294291693465,0.0028455965,1.1808894952534721E-4,0.024341731,4.3519191168954415E-4,0.0905560083,0.0019897301324551526,0.0050395442,2.2152652211417033E-4,0.0205938794,4.4265223370045247E-4,0.0765918658,0.0019318757724035983,0.0035900697,1.969670023125701E-4,0.0216321541,2.872890530458827E-4,0.0780845706,0.0013095128865345312,0.0038167085,1.2310970717209913E-4,0.0183484248,3.478692283028207E-4,0.0658348777,0.0014775682725343016,0.0027384706,1.091833320612629E-4,0.0218376079,2.925371771245494E-4,0.0791171269,0.0013672252923348075,0.0038926695,1.2831211945876352E-4,0.0186348339,3.614498582099597E-4,0.0670367019,0.0015539913127170307,0.0028198617,1.120490963818986E-4,0.0221736499,3.087102201094094E-4,0.0805470787,0.0014570209332744673,0.0040110001,1.367735354518556E-4,0.0190367735,3.710242579670499E-4,0.0686142085,0.0016204298812352233,0.0029411208,1.167561561546114E-4,0.0226559372,3.3598511871807656E-4,0.0824335479,0.0015758683320633105,0.0041780113,1.498866238194723E-4,0.0196002637,3.832009916479862E-4,0.0707835555,0.001688831548734213,0.0031089041,1.2443070360646525E-4,0.0232701077,3.7404545178360346E-4,0.0848030301,0.001722977945302841,0.0044009585,1.6923947530053383E-4,0.0203568607,4.072456261275252E-4,0.0736914489,0.0017852677670310412,0.003330633,1.3650641010589943E-4,0.0240198373,4.2380537986203053E-4,0.0876467629,0.0019056119751932712,0.0046873223,1.9645864704817654E-4,0.0213088418,4.4228271501382463E-4,0.0773465337,0.0018980916732339352,0.0036138255,1.54631820787314E-4,0.0248685266,4.841291150096222E-4,0.0908744884,0.0021220285106473007,0.0050440868,2.3302574965011915E-4,0.0224235817,4.889846623361515E-4,0.0816257982,0.002040067155757379,0.0039651854,1.8037738217415177E-4,0.0258189763,5.518215291196965E-4,0.0944845647,0.002362842567756049,0.0054762286,2.801624528733285E-4,0.0236569534,5.40686600536762E-4,0.0863421071,0.0022045988297193665,0.0043890882,2.1500000000000002E-4,0.0268628521,6.245814598593206E-4,0.0984145873,0.002624474995118071,0.0059851468,3.387048862948393E-4,0.0249393993,5.965358329555736E-4,0.0912531968,0.0023896924488310206,0.0048858224,2.5921998379754596E-4,0.0279882659,7.025652994562142E-4,0.1026392064,0.0029089690613686493,0.0065670005,4.0892053017670805E-4,0.0262670629,6.533414115146843E-4,0.0963378152,0.0025849063812834693,0.0054499487,3.13094235015594E-4,0.0332228166,0.001051346279776554,0.1232085883,0.00421501992877851,0.0099617796,8.727834783037543E-4,0.0320580451,9.382670195631945E-4,0.1188288485,0.0036197584173532906,0.0086321653,6.682529461214518E-4,0.0351326454,0.0011779278415930238,0.1325417363,0.004739527086113128,0.0118095273,0.001092699409718885,0.0339568591,0.0010512383174142768,0.1276269707,0.004106134191669824,0.0103498798,8.758795579301984E-4,0.0354124692,0.0010949785386024696,0.1352945377,0.004478368787851219,0.0121026325,9.884806523144498E-4,0.0336815961,0.0010135684486012773,0.1282226981,0.004018708125753848,0.0105822879,8.563626568224469E-4,0.0363613304,9.522468167444825E-4,0.1391816477,0.003927845847280669,0.0126083801,8.677125099939496E-4,0.0336562164,9.245734151488458E-4,0.1292475222,0.003664818276531594,0.0111750619,8.861517928662109E-4,0.0256295961,4.7297251505769343E-4,0.0907991896,0.0016761572121969945,0.0050769092,1.5303594349041014E-4,0.0224325325,5.48014598345701E-4,0.0788044647,0.0021191559640573888,0.0038235554,1.6764545922869488E-4,0.0290234329,7.084031338157674E-4,0.1082450399,0.0029178109945642468,0.0073255399,4.3652262255237126E-4,0.0261737017,6.979297958964067E-4,0.0974846175,0.0027208344308318356,0.0059031594,3.94891124235529E-4,0.0216033694,2.8763344729012305E-4,0.0779387118,0.0013019938555922604,0.003803674,1.2221702009131133E-4,0.0183008436,3.462773454905764E-4,0.0656432631,0.0014684699520248958,0.0027243391,1.0841125402835261E-4,0.0217620759,2.9182357684052877E-4,0.0787973011,0.001351856131398604,0.0038611663,1.2636850873536492E-4,0.018537995,3.588969211347459E-4,0.0666690696,0.0015405602876875672,0.0027870545,1.1027692415006869E-4,0.0225248613,3.3685308370267296E-4,0.0820309591,0.0015656691860032248,0.0041254683,1.4857994481086605E-4,0.0194507594,3.80571938009097E-4,0.0703186552,0.0016824125534481726,0.0030514457,1.2182774724995944E-4,0.0293539487,4.641745361391553E-4,0.1074911237,0.0015646255143004668,0.0065802836,1.9465867563507155E-4,0.0255688024,3.887467041660932E-4,0.0947275175,0.0014126758297642102,0.0048293232,1.276401190848708E-4,0.0215241223,2.91022335912555E-4,0.077370367,0.0012518078926097248,0.0037494476,1.1825396399275587E-4,0.0180738579,3.379289866229294E-4,0.0646300886,0.0013896891738802602,0.0026492701,1.0437911668528335E-4,0.0215502005,2.888684821852325E-4,0.0774359578,0.0012558869375863418,0.0037698533,1.1850316451470821E-4,0.018140451,3.346445875850975E-4,0.0648795418,0.001377699894752119,0.0026766146,1.0540872829135167E-4,0.0215475079,2.8924038445555974E-4,0.0774317371,0.0012559601904519107,0.0037680181,1.184694053331914E-4,0.0181331611,3.348014336886866E-4,0.0648586357,0.0013779571836599277,0.0026736403,1.0520456263869927E-4,0.0215442722,2.8974471522359127E-4,0.0774271693,0.0012561500706523884,0.0037657717,1.1842719282327011E-4,0.0181241898,3.3497313325101164E-4,0.0648328264,0.0013782351033114779,0.0026698835,1.0494760597555334E-4,0.0215399541,2.9040316802679685E-4,0.0774204359,0.0012562953474402427,0.0037628049,1.1836807001890333E-4,0.0181125883,3.351775648816609E-4,0.0647991825,0.0013785956622592427,0.0026649993,1.0460879504133484E-4,0.0215242589,2.909089204544955E-4,0.077371536,0.0012519680507105603,0.0037502574,1.1826242006656214E-4,0.0180766239,3.3772770096632585E-4,0.0646422582,0.001389022318035243,0.0026505553,1.043982758478319E-4,0.0215268094,2.9277294957014046E-4,0.0774022722,0.0012574319067050906,0.003753668,1.1820744477400735E-4,0.0180739485,3.358764653857129E-4,0.0646872753,0.0013801572374189835,0.0026489946,1.0350362312499017E-4,0.0215159366,2.9514233854193133E-4,0.0773894375,0.0012592315116768638,0.0037460576,1.1809318354587618E-4,0.0180394611,3.3664521383795136E-4,0.0645889131,0.0013825245024953446,0.0026345869,1.02508536229916E-4,0.0215055743,2.9993499295680724E-4,0.0773974021,0.0012633123129297838,0.0037350217,1.1800423721205947E-4,0.0179799726,3.382188640510757E-4,0.0644216531,0.0013887984014967758,0.0026100818,1.0078194282707593E-4,0.0215278805,3.1301277929183656E-4,0.0776359824,0.0012722582285055184,0.0037280636,1.1854956769216832E-4,0.0178534403,3.429446019403134E-4,0.0640992962,0.001413964638878922,0.0025636251,9.72265395866787E-5,0.0283958111,5.465263031181573E-4,0.1017532797,0.001797054256276087,0.0069793734,2.8755173447572876E-4,0.0243534695,5.148271554609372E-4,0.0866984735,0.0017839470283615487,0.0049133728,1.9894471593887584E-4,0.0215522704,2.885810111563129E-4,0.0774393274,0.0012558013377919296,0.0037712768,1.1853269591129698E-4,0.0181461896,3.345265310853535E-4,0.064895827,0.0013775285840954446,0.0026789276,1.0557461816175326E-4,0.0215522686,2.885810111563129E-4,0.0774393241,0.001255802134095973,0.0037712783,1.1853269591129698E-4,0.0181461981,3.345265310853535E-4,0.0648958642,0.0013775267692498756,0.0026789309,1.0557461816175326E-4,0.0220513378,5.011995610532795E-4,0.0799668265,0.002388379994891935,0.0042380608,1.9110468335443797E-4,0.0185980814,2.696349383889261E-4,0.0650322749,0.0012790179826726441,0.0027755309,9.262828941527528E-5,0.0218878809,5.13119869036466E-4,0.0805233687,0.002489786938675677,0.0041819947,1.940051545706969E-4,0.018649627,2.706529142647461E-4,0.0660217693,0.0012882957734930282,0.0027634743,9.032718306246465E-5,0.021848043,5.20497838612227E-4,0.0815896696,0.0025691021778045343,0.0041775024,1.9904270898478044E-4,0.0188045457,2.712987283420252E-4,0.0678245168,0.0013103743739863046,0.0027922234,9.0598013223249E-5,0.0218990623,5.267039016373431E-4,0.0829784772,0.0026394092141992687,0.0042191389,2.0616255722123744E-4,0.0190458947,2.6868010719068876E-4,0.069741231,0.0013202299042212307,0.0028558234,9.378166132032424E-5,0.022035626,5.316483800407936E-4,0.084733311,0.0026962323712914657,0.0043014899,2.1507208094032103E-4,0.0193460836,2.682592030108194E-4,0.0718163312,0.001326525913806436,0.0029486947,9.969453345093701E-5,0.0222661093,5.369916200463467E-4,0.0869478378,0.0027397304611950423,0.0044222696,2.2556817151362467E-4,0.0197174125,2.748290377671181E-4,0.0740964966,0.001328075299070049,0.0030651369,1.0795369377654477E-4,0.0225741573,5.445640458201404E-4,0.0894192844,0.002782913042119714,0.0045775919,2.3765521244020716E-4,0.0201660451,2.8588459209967927E-4,0.0765831771,0.001331280586503086,0.0032040925,1.1833004690272036E-4,0.0229619168,5.516176211833702E-4,0.0920987118,0.002821568889819988,0.0047637351,2.5100597602447635E-4,0.0206395265,3.0376800358168074E-4,0.079084146,0.0013508008735561286,0.0033617101,1.3047221926525203E-4,0.0234390992,5.588237647058328E-4,0.0949906923,0.0028552353668305527,0.0049793545,2.653752060762271E-4,0.0211144076,3.253213795618111E-4,0.081506877,0.0013821146840982481,0.0035353772,1.4377412840980815E-4,0.0239776601,5.65750828545571E-4,0.0980089102,0.002881284262269171,0.0052207604,2.8061717695109114E-4,0.0215960139,3.4734852813852546E-4,0.0838669998,0.0014279110616561524,0.0037225173,1.5808858276295605E-4,0.0272378072,6.101442452404185E-4,0.1144333447,0.003136211727546468,0.0067561204,3.6638504336285345E-4,0.0242389755,4.5780672777931083E-4,0.0951344257,0.0017454552414771338,0.0048232849,2.369155967850154E-4,0.0310023906,6.611134547110654E-4,0.1308642753,0.003380081655818392,0.0086554364,4.5876246577068616E-4,0.0272575276,5.290396960531412E-4,0.1066402127,0.0020025124219340065,0.0061054361,3.141034861315614E-4,0.0345898125,7.016523355622783E-4,0.1453584826,0.00352500751772248,0.0106429803,5.463487896939098E-4,0.0301850124,5.818023719442883E-4,0.1169360822,0.0021913244853284507,0.0074362201,3.8030382590765506E-4,0.0376234075,7.3714381229174E-4,0.1570633121,0.0036403730578060266,0.0124490198,6.204167953883905E-4,0.032705428,6.270924971644933E-4,0.1253440735,0.0023581429133960477,0.0086592196,4.320752249319556E-4,0.0518210683,0.0016851008871874705,0.1827267157,0.005443095994009292,0.0564683233,0.005834308099509316,0.0493600376,0.0015189091480401322,0.1774467809,0.005079733949726107,0.0519458198,0.004707728539327645,0.0372988286,7.231058013873212E-4,0.1547642044,0.003540008615808724,0.0121429548,5.956408313740756E-4,0.0323411767,6.107053299259799E-4,0.1233295335,0.0022847730740710335,0.0084175017,4.115616600219219E-4,0.0217356374,5.066606359290211E-4,0.0799059172,0.0024587389043979435,0.0041170679,1.887167189201847E-4,0.0185190835,2.6299619769114534E-4,0.0652788435,0.001258211428973684,0.0027135329,8.664871608973788E-5,0.021747014,5.106319613968558E-4,0.0825818955,0.0025582998260563596,0.0041395415,1.9848929442163878E-4,0.018897749,2.5698054401063127E-4,0.0689232377,0.001229819092387169,0.0027862554,8.942035562443263E-5,0.0241909794,5.306665619765391E-4,0.0975375441,0.0026710061774544813,0.0051946632,2.649056435789921E-4,0.0213343715,3.47731218040601E-4,0.0813619175,0.001328224755077242,0.0036031117,1.4968633872200897E-4,0.0227162965,5.221398280154464E-4,0.0823302178,0.0024700791485294557,0.0045073614,2.084754182151939E-4,0.0190669745,3.0668224598108057E-4,0.0669119786,0.001351179114699454,0.0029845558,1.0644716999526104E-4,0.0233297857,5.606603249740435E-4,0.0854858407,0.002667284386787431,0.004726645,2.2821481108815003E-4,0.0196847294,3.3747296187991124E-4,0.0699565486,0.001443204074273628,0.0031799099,1.1558979193683151E-4,0.0241978135,6.051189965618332E-4,0.0895971576,0.0028720053969308623,0.0050484951,2.524262268465779E-4,0.0206181695,3.7094069606879207E-4,0.0745024597,0.001571909666615738,0.0034642771,1.277614965472775E-4,0.0252715176,6.522913459490322E-4,0.0944619495,0.0030803373191908706,0.005481105,2.813272116237603E-4,0.0217878908,4.052591763304071E-4,0.0799182909,0.0016887610843455624,0.0038440117,1.4365583872575453E-4,0.0266048775,7.026243662156899E-4,0.1003673433,0.003282463404213366,0.0060343761,3.154837555247496E-4,0.0232660373,4.4567813498084017E-4,0.0864126332,0.0017777589825395343,0.0043241202,1.6425589791541732E-4,0.0281835808,7.543878312910409E-4,0.1072993547,0.003468835395345245,0.0067146164,3.555151192284233E-4,0.0249554756,4.907677658526485E-4,0.0935621354,0.001878771939326325,0.0049100758,1.911805429430516E-4,0.0300288411,8.024742986538572E-4,0.1152943411,0.003634385917868382,0.0075279032,4.0248850915274584E-4,0.0268594032,5.365994781957955E-4,0.1013526936,0.001995817877462771,0.0056056841,2.256014184352572E-4,0.0320653384,8.469964580799615E-4,0.1239126167,0.0037928199271781943,0.0084713514,4.5670559444788936E-4,0.0288769549,5.822696969618117E-4,0.1094577479,0.0021194296402570196,0.0064059199,2.6867824623515765E-4,0.0341807028,8.921782333143978E-4,0.1327967946,0.003956279439068984,0.0095350158,5.186472789864032E-4,0.030915867,6.309223407044642E-4,0.1176138231,0.0022624975138107887,0.0073008531,3.206867630570367E-4,0.0362955346,9.402084875175293E-4,0.1417223157,0.004125109331884429,0.010698552,5.879183616795787E-4,0.0328997706,6.806563009331509E-4,0.1255851685,0.0024272805771068163,0.0082666864,3.810236213150046E-4,0.0442215604,0.0011117526703363478,0.178671142,0.00477113403710271,0.0165568107,9.729573474721284E-4,0.0400090213,9.293718308621151E-4,0.1555274872,0.003390342018145072,0.0129798897,7.516242412269578E-4,0.0455211454,0.001173807905919874,0.1919330019,0.005158185921426253,0.0191093073,0.001168593171296153,0.0414297341,0.00102232920333912,0.1649751586,0.0038997255031604466,0.0147016036,9.529590757215128E-4,0.043969535,0.0011365944747358224,0.1903659054,0.005157096469914054,0.0187561376,0.0011379828645458594,0.0400066667,9.933166665268432E-4,0.161055084,0.003943078746360513,0.0140259616,9.09647184352263E-4,0.0433617985,0.0010330237170559056,0.1882211358,0.004850322772764716,0.0180488812,0.0010519971482851082,0.0389804788,8.912502454417614E-4,0.1560218924,0.003666745696118017,0.0131762461,8.009943820027703E-4,0.028305541,4.951110986435266E-4,0.0997027502,0.0017881719715955734,0.0059759544,1.9933389074615484E-4,0.027754903,3.915367160305659E-4,0.0943766692,0.0012665709612966816,0.0052089423,1.228942634950875E-4,0.0337990564,8.524546908780547E-4,0.1400788413,0.003913707066196958,0.0104129507,5.905785299179102E-4,0.0303376075,6.676945409391932E-4,0.1185114416,0.002530966021107356,0.00754113,3.978517311763265E-4,0.0226134314,5.188477618724012E-4,0.0818669873,0.002449084931152858,0.0044704067,2.0567936211491906E-4,0.0189737276,3.010083055332527E-4,0.0664919054,0.0013379125531962095,0.002949583,1.0437911668528335E-4,0.0230749587,5.540640757168795E-4,0.0844318576,0.0026339043262806642,0.0046382676,2.2281157959136685E-4,0.0194366471,3.280838307506178E-4,0.0688573086,0.0014125459284568412,0.0030954894,1.1103152705425609E-4,0.0247453563,6.451565701440233E-4,0.092701021,0.00305147947723723,0.0052989368,2.7332581290467244E-4,0.0213050781,3.9422836021778035E-4,0.0781543028,0.0016362838995724429,0.0036615211,1.348703080740902E-4,0.0324720887,4.0578072896578027E-4,0.1230217836,0.0011680295372977518,0.0078279801,1.3046072205840346E-4,0.030778627,3.9109589616870185E-4,0.1156916155,0.00119505271850241,0.0068891368,1.4443337564427411E-4,0.0221609001,4.802905370710524E-4,0.0795493492,0.0022438995075537587,0.0042628397,1.8331121078646553E-4,0.0185279837,2.616218645297063E-4,0.0641866115,0.0012462644181713608,0.0027706902,9.203803561571706E-5,0.0223240374,4.8546163597137107E-4,0.0801321495,0.0022570972508954945,0.0043427761,1.8984994074268234E-4,0.0186961185,2.6559743974669637E-4,0.0647946952,0.001249327819269226,0.0028322081,9.689685237405806E-5,0.0222966614,4.848278044832E-4,0.0800274221,0.0022565320737804725,0.0043301317,1.8900793634130816E-4,0.0186741296,2.6505848411246906E-4,0.0647088916,0.0012492545777382607,0.0028250244,9.627564593395362E-5,0.0222621644,4.840867690817422E-4,0.079900967,0.0022560582882540955,0.0043141958,1.879574419915317E-4,0.0186471061,2.644125564340695E-4,0.0646032455,0.001249444676646389,0.0028157373,9.544631999192007E-5,0.0222179691,4.8303519540505535E-4,0.0797425235,0.0022549046543035916,0.0042939066,1.8660117898877272E-4,0.0186114493,2.636740411948055E-4,0.0644625859,0.0012501011959037557,0.002803594,9.439279633531364E-5,0.0221680933,4.80614190385594E-4,0.0795745197,0.0022449296202776605,0.004266421,1.8364367672206957E-4,0.0185350949,2.6182627828390335E-4,0.0642120325,0.0012465243679928603,0.0027733858,9.224966124599049E-5,0.0220705351,4.794778409895498E-4,0.0792448343,0.00224955395578768,0.0042265913,1.8200824157163875E-4,0.0184975328,2.6150525807333206E-4,0.0640156543,0.0012512665583319965,0.0027644894,9.1E-5,0.0219374111,4.7613443479756847E-4,0.078809828,0.0022436760015652883,0.0041657461,1.777779513888041E-4,0.0183993486,2.5937424698685874E-4,0.0636210365,0.0012515714122653969,0.002729425,8.797726979169108E-5,0.021707266,4.6922595836121426E-4,0.0781477542,0.0022276361911227785,0.0040630059,1.7032909322837363E-4,0.0182312699,2.545996857814243E-4,0.0629658415,0.001248187886497862,0.0026691918,8.291561975888499E-5,0.021269122,4.469518989779549E-4,0.0773199082,0.002153613242901334,0.0038658427,1.5351547153300216E-4,0.0178432066,2.443215094910802E-4,0.0616068835,0.0012333778820783192,0.0025519624,7.32666363360568E-5,0.0184515041,3.732720187745125E-4,0.0653003745,0.0014381154334753522,0.0027162352,1.1117553687749837E-4,0.017771097,4.1872544704137576E-4,0.0622685018,0.0015410924696461273,0.0025820649,1.2259282197584002E-4,0.0176297015,4.253386885765272E-4,0.0622505374,0.001605157313162794,0.0025617018,1.224377392800112E-4,0.0221034892,5.786838515113412E-4,0.0840226525,0.002317335107402466,0.0042224467,2.678002987302292E-4,0.022916053,4.88E-4,0.0777797865,0.0017211638504221495,0.003868123,1.4946236984605856E-4,,,,,,,0.0176560575,4.2511998306360524E-4,0.0624142605,0.0016067096813052444,0.0025704022,1.224254875424231E-4,0.0182220776,4.3057751915305564E-4,0.0654678993,0.0016941130422731536,0.0027460034,1.2928263611173776E-4,0.0263467834,3.9179841755678386E-4,0.0962728616,0.0016207735807323613,0.005410701,1.559519156663361E-4,0.0177703132,4.1880425021721066E-4,0.0622623197,0.0015414726724791458,0.0025816093,1.2253162856993292E-4,0.0177692077,4.189188465562274E-4,0.0622543756,0.0015419867055198628,0.0025810501,1.224540730233176E-4,0.0177680189,4.190560821656214E-4,0.0622447817,0.0015425968365065448,0.0025803677,1.2235603785674002E-4,0.0177664777,4.1922666899900347E-4,0.0622326984,0.0015433965789776781,0.0025795003,1.2222929272478016E-4,0.0177647166,4.1945083144511705E-4,0.0622173988,0.0015445086597361635,0.002578425,1.2204917041913887E-4,0.0177627325,4.1982019960930896E-4,0.0621964755,0.0015463249981811714,0.00257702,1.2179490958164056E-4,0.017761286,4.203986203592966E-4,0.0621679015,0.0015492168989524999,0.0025753117,1.2138368918433811E-4,0.0177659653,4.21265949252963E-4,0.0621363148,0.0015540376443316938,0.0025739372,1.2062338081814819E-4,0.0178273512,4.235894238528625E-4,0.0622293463,0.0015727749362194198,0.0025832761,1.1878973019583806E-4
1,GAT,0.1267777682,0.3947874174,0.0833684077,0.8443666643,6.01466541047796E-4,0.0315044449,3.623492790112877E-4,0.1289276077,0.001115574291564663,0.0076884278,1.3808330818748513E-4,0.0463052643,3.874157973031043E-4,0.1911313614,0.0012710440590317867,0.0162638162,2.2656566377101363E-4,0.0203602757,3.980854179695609E-4,0.0740299865,0.0016467033734100384,0.0035972579,1.5333949262991579E-4,0.0175503519,2.6555790329041234E-4,0.0635339002,0.0012552748702973386,0.0025944681,9.327915093953203E-5,0.0205620472,3.5481826334054454E-4,0.0759505228,0.0014900620792436803,0.0037210844,1.4092551223962254E-4,0.0192156108,2.627051579242402E-4,0.0694277758,0.001228068402003732,0.0030064855,9.252026804976302E-5,0.028550829,8.831591023139603E-4,0.1011451501,0.0024704677694720083,0.0062547019,3.493622761547102E-4,0.0246930123,7.943469015486874E-4,0.0844416647,0.002263660751967927,0.0045789702,2.538582281510686E-4,0.0417593462,0.0013155455142259429,0.1515741992,0.004796972482722826,0.0269609257,0.00309185623857255,0.0268991285,6.270079744309478E-4,0.0967303349,0.0026296798284201825,0.0060319659,2.9757015979429123E-4,0.0199754034,3.9891477786615023E-4,0.0734235737,0.0016693052447051139,0.0034327278,1.482767682410161E-4,0.0171719351,2.6662708039507164E-4,0.0626446044,0.0012923830701459997,0.0024682643,9.021086409075128E-5,0.0197754164,4.0423879081552777E-4,0.0736145715,0.0017051348920246751,0.0033431768,1.4517575555167604E-4,0.0170011195,2.7147375563763064E-4,0.0626508499,0.0013383575755380175,0.0024029494,8.850423718670197E-5,0.0197152746,4.105569388038643E-4,0.0744583296,0.0017322317974220423,0.0033127596,1.4315725619052635E-4,0.0170218246,2.678264363351758E-4,0.0634478569,0.0013464976791662138,0.0023870494,8.8E-5,0.0197612539,4.161309889926488E-4,0.0756429904,0.001759524367549367,0.0033311453,1.4198943622678413E-4,0.0171647131,2.642139284746359E-4,0.0647215149,0.0013381001457290107,0.0024121986,8.863407922464137E-5,0.0198941734,4.192839133570474E-4,0.0771399645,0.001780974171626304,0.0033907899,1.416368596093545E-4,0.0173906026,2.6619541694026215E-4,0.0663245247,0.0013334676599003066,0.0024722556,9.037145567047152E-5,0.0201174677,4.1957120968913014E-4,0.0789279297,0.0017886458565070952,0.0034863251,1.4218298069740976E-4,0.0176696331,2.715234796477093E-4,0.0681250523,0.0013405043826858604,0.0025624119,9.314504817756014E-5,0.0204195265,4.178779726188017E-4,0.0809421482,0.0017948284040542706,0.0036134974,1.4369411957348846E-4,0.0180041759,2.7731209854602447E-4,0.070097608,0.0013437901621905111,0.0026787956,9.688653157173085E-5,0.0207892247,4.1355410770538845E-4,0.0832078418,0.0017923512490580634,0.003768974,1.4622585270737868E-4,0.0183852589,2.833337254899247E-4,0.0722385718,0.001334982022350863,0.0028183233,1.0149384217774003E-4,0.0212198098,4.074162490623073E-4,0.0856564578,0.0017852854113558426,0.0039500426,1.4980320423809364E-4,0.0188002968,2.9004999569039815E-4,0.0744405816,0.0013300394730984492,0.0029783906,1.0687843561729373E-4,0.021692047,4.0137139908070184E-4,0.0882069512,0.0017799963483108611,0.0041544825,1.5440531078949324E-4,0.0192464978,2.9689223634174066E-4,0.0767090038,0.0013310691191669951,0.0031568474,1.1294689017409908E-4,0.0246862657,3.9743678742662963E-4,0.1026270339,0.0019320377843096133,0.0054644263,1.9028399827626075E-4,0.0220571418,3.5576818295063995E-4,0.0895402874,0.0015136961385958543,0.0042651274,1.5069173832695673E-4,0.0282162642,4.3758770549456714E-4,0.1176727122,0.002305526187229284,0.0071084178,2.3913385373049967E-4,0.0252705193,4.149867467763278E-4,0.1027927394,0.0017849252085171525,0.0056039085,1.952280717519896E-4,0.0317673478,4.7868883421279E-4,0.1318168649,0.0026545266998092144,0.0088718792,2.916796187600361E-4,0.0283204987,4.6606008196368846E-4,0.1147074912,0.002019535590179089,0.0070005163,2.4038510769180358E-4,0.0348465738,5.223360986950836E-4,0.1436006115,0.00295959118798526,0.0105356824,3.430670488403105E-4,0.0309262217,5.162450968290159E-4,0.1245648403,0.002228978914211617,0.0082881972,2.8138230221533126E-4,0.0764893508,0.002778107269347244,0.2645964521,0.009286291294160441,0.1138116905,0.009305480052098334,0.0628638839,0.0017171817026744723,0.2240168275,0.006337211216300116,0.0624691356,0.004073295348977287,0.034459884,5.082420683099737E-4,0.1410297909,0.0028692458939588985,0.01020884,3.278932753198821E-4,0.0305400292,4.996468753029484E-4,0.1221685038,0.0021632614266426514,0.0080052443,2.6749953270987223E-4,0.0196751411,3.9475815381065913E-4,0.0731761334,0.0016605526188591556,0.0033039114,1.404243568616214E-4,0.0169103705,2.6369679558159215E-4,0.062178605,0.0012968662228618648,0.0023641957,8.441563836162112E-5,0.0196439082,3.987129293113029E-4,0.0751825576,0.0016724673389935003,0.0032830233,1.3398880550254935E-4,0.0170751873,2.483263981134507E-4,0.0641332375,0.001242307127887464,0.0023603601,8.154753215150045E-5,0.0218140097,3.8174467907228256E-4,0.0873463559,0.0016861930494459997,0.0041329206,1.471631747415093E-4,0.0193240611,2.7980528944249785E-4,0.0754616892,0.0012383436518188318,0.0030981711,1.031309846748299E-4,0.0204783352,4.2280846727566846E-4,0.0752950433,0.0017537243226915685,0.0036260475,1.6620168470866955E-4,0.0177197634,2.7350319925002704E-4,0.0647075196,0.001348834311544602,0.0026569761,1.0493807697875924E-4,0.0208641139,4.589694978971914E-4,0.0775178865,0.0018848074172180033,0.0037515147,1.7997222007854434E-4,0.0182067313,3.043320554920234E-4,0.0670049265,0.0014871550020088694,0.0027990269,1.1670903992407786E-4,0.0216315317,5.007334620334454E-4,0.0810633121,0.0020315166748023504,0.0039917939,1.9630333670113707E-4,0.019019547,3.5136021402543577E-4,0.0706092283,0.001642823484127251,0.0030439059,1.3078608488673404E-4,0.0227416156,5.407457813057814E-4,0.0858282202,0.00217582949699649,0.0043493444,2.1438983184843448E-4,0.0201602542,4.015470084560462E-4,0.0754851552,0.0017840271858915156,0.0033913909,1.4680940024398983E-4,0.0241687518,5.739991289191997E-4,0.0917463616,0.0022979216696832816,0.0048274431,2.3389741341023847E-4,0.0216308562,4.473421509314766E-4,0.0815878777,0.0019148561303659343,0.0038413967,1.6489087300393556E-4,0.0258997943,6.014648784426237E-4,0.098659426,0.0024086566795622822,0.0054284857,2.5479403446705733E-4,0.0233599116,4.8764741360946435E-4,0.0886199259,0.002032111955577251,0.0043924995,1.8548854412065452E-4,0.0278579754,6.264247760106556E-4,0.1063246433,0.0025166656512139235,0.0061516266,2.7720569979710014E-4,0.025291648,5.23794807152572E-4,0.0963467168,0.002134543745159607,0.0050404608,2.0927254956157055E-4,0.0300139403,6.464549481595759E-4,0.1147491439,0.0026082515216136653,0.0069903429,3.013370206264076E-4,0.027358107,5.568006824708461E-4,0.1045338905,0.002233048812722194,0.0057761245,2.369155967850154E-4,0.0322808316,6.631289467366057E-4,0.1235846921,0.0026922947461227196,0.0079300912,3.2737134877688977E-4,0.029437959,5.884445598355039E-4,0.112753184,0.002334618812568767,0.0065837741,2.688977500835587E-4,0.034535139,6.791251725565766E-4,0.1325107936,0.0027671465447279804,0.0089465031,3.553744504040773E-4,0.0314161239,6.196862109164606E-4,0.1206497181,0.0024397557254774503,0.0074402713,3.05235974288746E-4,0.0425702267,7.557380498559008E-4,0.1673450955,0.0031566721400867717,0.0138023948,5.066734648666733E-4,0.0378152039,7.50025999549349E-4,0.1486444952,0.0029619691085492434,0.011306831,5.117313748442635E-4,0.0432802207,7.77384718141539E-4,0.1770944554,0.0034654340276507934,0.0156320079,5.855125959362446E-4,0.0380758868,8.009126044706751E-4,0.1550471209,0.003345492041538883,0.0125579272,6.064404340081555E-4,0.0415307168,7.599407871670003E-4,0.1740640025,0.0036311317794869413,0.015394572,5.8426535067553E-4,0.0367519596,7.480534740244176E-4,0.1529793049,0.0032722067477468472,0.0122021401,5.693030827248346E-4,0.0408406337,7.551278037524508E-4,0.1720240932,0.003828267101444203,0.0151934502,5.809294277276716E-4,0.0363975878,6.973248884128545E-4,0.1517529623,0.0032030079612764,0.0119133195,5.1247243828327E-4,0.0283422307,5.422167463293622E-4,0.0983059075,0.0018699248648007224,0.0060685188,2.2631615055050756E-4,0.0284876943,4.1454553429026345E-4,0.0977401576,0.0015254337088185773,0.0056723347,1.416721567563648E-4,0.0318698229,5.785611462931122E-4,0.1285609862,0.002550290375623921,0.008426158,3.071123572896408E-4,0.028087761,5.166091365820005E-4,0.1122534501,0.002242987962517855,0.006626409,2.701999259807449E-4,0.020417642,4.182021042510427E-4,0.0749957051,0.0017337600756736787,0.0036065429,1.6392986305124518E-4,0.0176336808,2.704422304300865E-4,0.0643340513,0.0013298699184506732,0.0026318054,1.0268885041717042E-4,0.0206571384,4.493016803885781E-4,0.0766563398,0.0018478335964041783,0.0036861132,1.7499142836150576E-4,0.0179630257,2.929351464061627E-4,0.0660307547,0.001441107560177241,0.0027239253,1.1172734669721644E-4,0.0222018822,5.293354324055777E-4,0.0840026553,0.002123592239578964,0.0041744934,2.0414210736641278E-4,0.0195692386,3.7917805843693013E-4,0.0734180519,0.0017024326712090556,0.0031934431,1.363964808930201E-4,0.0327517765,4.1915390967996473E-4,0.1264489425,0.0016392217665709542,0.0082978061,1.9087168464704238E-4,0.0325730911,3.375574025258519E-4,0.1255095402,0.0011775877886595122,0.0079348301,1.4101063789657856E-4,0.0201948948,3.888714440531729E-4,0.0734830454,0.0016084458337165103,0.0035177332,1.4619849520429407E-4,0.0173964837,2.56863777127099E-4,0.0629945539,0.0012154205033649878,0.0025251597,8.723531395025756E-5,0.0203416787,3.9749339617155906E-4,0.0739699243,0.0016443247854362592,0.0035887054,1.5265647709809105E-4,0.017533202,2.65043392673728E-4,0.0634757972,0.0012527789110613253,0.0025874286,9.275774900244184E-5,0.0203190012,3.967354282138161E-4,0.0738969438,0.0016412364241631977,0.0035781768,1.5181567771478676E-4,0.0175119867,2.6440877443836846E-4,0.0634039639,0.0012497107665376016,0.0025787688,9.211405973031479E-5,0.0202902507,3.957663452088871E-4,0.0738045855,0.0016372904446065762,0.0035649122,1.5075476775213445E-4,0.0174852153,2.6360386947084065E-4,0.0633133594,0.001245795328294339,0.0025678617,9.130169768410663E-5,0.0202527387,3.9447686877686506E-4,0.073684012,0.001632070464165074,0.0035476761,1.4937536610833797E-4,0.0174502971,2.6255475619382714E-4,0.0631947934,0.0012406526508253629,0.0025537236,9.024965373894794E-5,0.0202010664,3.8926469143758726E-4,0.0735032715,0.0016100083850713325,0.0035205362,1.464581851587681E-4,0.0174025026,2.5729554990321926E-4,0.0630160171,0.0012174666319862734,0.0025279175,8.749857141690943E-5,0.0201284127,3.900769154923167E-4,0.0732927649,0.0016139126370408033,0.0034912175,1.4483784035948616E-4,0.0173323136,2.5909457732650444E-4,0.0627935844,0.0012236257597811513,0.0025076734,8.676404785393544E-5,0.0200164887,3.857719533610498E-4,0.0729498906,0.0015959548865804448,0.0034403294,1.4070181235506526E-4,0.0172214443,2.560214834735554E-4,0.0624179729,0.0012084680384685396,0.0024665811,8.359425817602547E-5,0.0198213991,3.777340334150472E-4,0.0723835711,0.0015619407799273312,0.0033532598,1.3345785851721133E-4,0.0170269127,2.5072494889819E-4,0.0617575805,0.001180376211214035,0.0023974766,7.807688518377254E-5,0.0194090561,3.570504166080751E-4,0.0713085928,0.0014777865204419751,0.0031824227,1.1769876804792819E-4,0.0166515688,2.401686907155052E-4,0.0605704105,0.001113231781795687,0.0022709797,6.661831579978588E-5,0.0281362877,5.56151058616272E-4,0.1016681944,0.0019189517972059641,0.0071449721,5.106789598172221E-4,0.0247858524,3.1713404106150446E-4,0.0857977425,0.0013852595424684862,0.0046688298,1.3940588222883566E-4,0.0203597046,3.980540164349557E-4,0.0740280935,0.0016465761446103852,0.0035969802,1.5331340450202E-4,0.0175498253,2.6552777632481313E-4,0.0635320669,0.0012551394344852687,0.0025942253,9.32577074562741E-5,0.0203597188,3.980552725439019E-4,0.0740281398,0.001646579484871593,0.0035969867,1.5331340450202E-4,0.0175498395,2.6552777632481313E-4,0.0635321163,0.0012551446131820827,0.0025942318,9.32630687893123E-5,0.0200235245,3.438895171417704E-4,0.0751410162,0.0014755588771716295,0.0034994923,1.3168143377105217E-4,0.0188087718,2.3580076335754301E-4,0.068543269,0.0011316320073239358,0.0028540051,8.33186653757728E-5,0.0196595998,3.385557561170686E-4,0.0750552811,0.001470872870101288,0.0033725128,1.270551061547705E-4,0.0185842978,2.1868927728629038E-4,0.0686182749,0.0010818863156542835,0.0027882495,7.95989949685296E-5,0.019445252,3.388111568410934E-4,0.0756385907,0.0014674801531877695,0.0033230828,1.2536347155371854E-4,0.0185386496,2.142218476253064E-4,0.0696448278,0.0010898880676473157,0.0027902017,8.023714850367004E-5,0.0193795079,3.4304810158343685E-4,0.0767460161,0.001457031228217158,0.0033377465,1.2575770354137356E-4,0.0186887158,2.1851086929487056E-4,0.0715420414,0.0011090302069826593,0.0028458421,8.390470785361213E-5,0.01943987,3.496483948197103E-4,0.0781851575,0.0014557111664063032,0.0034068585,1.276362017610991E-4,0.0189543671,2.2857165178560528E-4,0.0737791151,0.0011458446666106187,0.0029459982,8.961026726887941E-5,0.019609847,3.5383612025908265E-4,0.0799154723,0.0014612101149389844,0.0035232508,1.3061393493804557E-4,0.0192589913,2.4442585787923504E-4,0.0760473322,0.0012022595393674364,0.0030835166,9.664884893261792E-5,0.0198886086,3.5729119776451253E-4,0.0820752299,0.0014671605229149261,0.0036813283,1.3461797799699712E-4,0.0196343093,2.614612782038671E-4,0.0785512832,0.001247568034216972,0.0032519945,1.0447487736293353E-4,0.0202653028,3.635367931860543E-4,0.0845506649,0.0014866892748654644,0.0038766957,1.3944891537763927E-4,0.0200341931,2.8030697458322366E-4,0.0811122666,0.0012879114876419109,0.0034469376,1.1291146974510606E-4,0.0207549184,3.726741203786493E-4,0.0873206255,0.0015231867909091124,0.0041058104,1.4498275759551547E-4,0.0204608937,3.013519537019795E-4,0.0836552064,0.0013315002816372214,0.003663417,1.2152777460317456E-4,0.0213728997,3.8289032372208103E-4,0.0905169257,0.001570280866596801,0.004365054,1.5121177202850314E-4,0.020940084,3.2356143157057516E-4,0.0863054831,0.0013783823852617967,0.0038989845,1.3043005788544295E-4,0.0251960475,4.377773406653204E-4,0.1086552851,0.0017671983476678559,0.0060253206,1.8983150423467648E-4,0.0241284872,4.215139380850887E-4,0.1010020409,0.0016554739502631867,0.0052839147,1.76351920885484E-4,0.0295845763,4.836589707634916E-4,0.1271679473,0.0020227676584323767,0.0080728922,2.3890793205751874E-4,0.0278029073,4.912840319000811E-4,0.115412038,0.0018980566377218568,0.0068580114,2.2450612463805971E-4,0.0338502482,5.253636835564484E-4,0.1438616178,0.002285588764410606,0.0102120085,2.945420173761292E-4,0.0312385265,5.492622324536796E-4,0.1278261439,0.002119413834058842,0.0084368416,2.7252155878021835E-4,0.0373955272,5.665756789697208E-4,0.1571409363,0.002521432132737266,0.0121730666,3.5264004310344566E-4,0.0341443282,6.002940945903099E-4,0.1377900939,0.002306470030154305,0.0098521974,3.160031645411166E-4,0.0721326015,0.002862758809260745,0.2532713265,0.009592165761703663,0.106220303,0.009725285754156533,0.0636706104,0.0016740250894177184,0.2305222227,0.0062472380297216145,0.0611794826,0.0037304675310207433,0.0369672399,5.550387373868602E-4,0.1543573885,0.0024613337847597997,0.0117879898,3.4097067322571894E-4,0.0336784257,5.877490961286117E-4,0.1349494746,0.002256881698273084,0.0095108823,3.0234913593393977E-4,0.0194892996,3.313563036973946E-4,0.0743368241,0.0014216089476364448,0.0033197234,1.2289833196589772E-4,0.0184420377,2.1233228675827896E-4,0.0678436647,0.0010404758526751114,0.002733863,7.489325737341112E-5,0.0191602467,3.3131405041138837E-4,0.0758969043,0.0013609026416316488,0.0032776236,1.1921828718783038E-4,0.0185125015,2.043624231604235E-4,0.0704806625,9.864167476274924E-4,0.0027674991,7.57231800705702E-5,0.0217737915,3.770185671820421E-4,0.0903913964,0.0014856284865335612,0.0043565792,1.454819576442385E-4,0.0209505239,3.1463470882914365E-4,0.0838831264,0.001284234012943124,0.0037576072,1.168973909033046E-4,0.0208262063,3.5355480480400774E-4,0.0779320393,0.001541789868951019,0.0037709605,1.4676171162806735E-4,0.0196181692,2.699462909543304E-4,0.0716451106,0.0012496155408764729,0.0031568575,1.0188228501560024E-4,0.0213416067,3.6523964735499345E-4,0.0807087453,0.001611720199042005,0.0039263458,1.5814234094637652E-4,0.0203002285,3.1201923017660306E-4,0.0749062176,0.001368050437666682,0.003414724,1.185748708622531E-4,0.0221730898,3.8989614001679984E-4,0.0846948298,0.001717370373565353,0.0042107211,1.7481418706729728E-4,0.0214771862,3.816320217172558E-4,0.0801275452,0.0015874611806277342,0.0038169233,1.4137538682528866E-4,0.0233666339,4.214451328464952E-4,0.0899525693,0.0018267364341907676,0.0046272056,1.9525368114327578E-4,0.0230511197,4.5676580432427296E-4,0.0870004456,0.0018493252823665175,0.0043577967,1.6863570203251742E-4,0.0249190997,4.52658811910251E-4,0.0964473304,0.0019486995663775368,0.0051790327,2.1899086738948726E-4,0.0249640886,5.167242978610547E-4,0.0949712733,0.0020930945989132933,0.0050336286,2.000399960007998E-4,0.0267851734,4.8513091016755467E-4,0.1040558176,0.002081071839221318,0.0058709979,2.458576824099666E-4,0.0271745262,5.684135818222502E-4,0.1040334839,0.002299434713141471,0.0058396004,2.3608684842659066E-4,0.0288867785,5.177103437251374E-4,0.1125101263,0.002210119453785247,0.0066995375,2.7539789396435115E-4,0.0295828919,6.205916531826705E-4,0.1137537718,0.002491012846213363,0.0067639805,2.7709384691833197E-4,0.0311668563,5.472540543477042E-4,0.1216417657,0.0023236553100664478,0.0076606977,3.078977102870367E-4,0.0320223798,6.663445054924667E-4,0.1236116023,0.00265436094003811,0.0077931072,3.235397966247738E-4,0.0335275314,5.71526027403827E-4,0.1312299276,0.0024069437051996044,0.0087361685,3.4298688021555576E-4,0.0343943574,7.064198468333119E-4,0.1332894323,0.0028044958548730284,0.0089013944,3.754171013685978E-4,0.0358402342,5.917710706007856E-4,0.1408246666,0.0024607502920857287,0.0098998959,3.8031828775382336E-4,0.0365829687,7.431278490273393E-4,0.1424359827,0.0029458297642599787,0.0100559689,4.3231470018957255E-4,0.0439675025,6.840884445742378E-4,0.1786968881,0.0028304893569840533,0.01553046,5.679700696339553E-4,0.0431563039,8.801386254448784E-4,0.1738844031,0.0035807282778786776,0.0150113056,7.210984676172873E-4,0.044804374,7.262774951766026E-4,0.1900793785,0.003143850664392315,0.0179099416,6.429533420085784E-4,0.0426435051,8.983623990350443E-4,0.1784908187,0.0038784701881025203,0.0163223343,8.126948997009886E-4,0.0436705945,7.226271514411841E-4,0.1891899748,0.0032378625665707306,0.0178858995,6.053627011965636E-4,0.0409772998,7.878933938040095E-4,0.1748616104,0.0035908699503045217,0.0154853126,7.140063024931923E-4,0.0435608372,6.908900057172632E-4,0.1889819671,0.0032350052550189157,0.0177303451,5.709211854538242E-4,0.0404272802,7.151517321519958E-4,0.1712226667,0.003353418852454909,0.0147350506,5.98603374531083E-4,0.0323504985,5.394348894908448E-4,0.1104031204,0.002041711536921903,0.0074282574,2.4588411904797756E-4,0.036470687,4.474617302071765E-4,0.1234793883,0.0016564673253644335,0.0087540073,2.1164120581777075E-4,0.0323152862,4.948555344744565E-4,0.1353952949,0.0022226072527551963,0.0093050329,2.9385540662033087E-4,0.0310081957,5.652318108528571E-4,0.1269466547,0.0024935522853952756,0.0083801535,3.413605132407672E-4,0.0207209741,3.5283707288208816E-4,0.0774781046,0.0015329197630665474,0.0037423633,1.4540288855452633E-4,0.0194959006,2.633856488117756E-4,0.0711083312,0.0012318169506870735,0.0031105748,9.894442884771229E-5,0.0210570972,3.609016486523718E-4,0.0795789703,0.0015875147243411634,0.0038395487,1.5443445211480502E-4,0.0199536547,2.905288281737288E-4,0.0734777725,0.001300654450651671,0.0032873979,1.1115304764152893E-4,0.0226629891,4.129382520426026E-4,0.0876707219,0.0017830681422761163,0.0044063649,1.8776314867406758E-4,0.0221286399,4.204057563830448E-4,0.0838506783,0.001712154782722637,0.0040385838,1.5438264151127872E-4,0.0364620119,4.309037015389865E-4,0.1429659725,0.001677199749582619,0.0103203019,2.2616807909163486E-4,0.0366137055,4.402930842064181E-4,0.1423495648,0.0014450878866006732,0.0100768625,1.8449932249198098E-4,0.0203550098,3.4398110413218924E-4,0.0753360181,0.001442174053295926,0.0036235406,1.3370115930686616E-4,0.0190135469,2.51501491049258E-4,0.0687058835,0.0011772612284450719,0.0029186291,8.59767410408187E-5,0.0205361103,3.5403954581374094E-4,0.0758735833,0.0014859616414968457,0.0037099071,1.4021412197064888E-4,0.0191929743,2.6194846821464714E-4,0.0693432365,0.0012240772034475603,0.0029974076,9.197825830053536E-5,0.0205047758,3.530750628407506E-4,0.0757798575,0.0014808001215559107,0.0036961769,1.3935566009315876E-4,0.0191649142,2.61036395929763E-4,0.0692394788,0.0012194675067421846,0.0029862243,9.132360045464699E-5,0.0204651493,3.5183660980631337E-4,0.0756620679,0.0014744914377506572,0.003678925,1.3828231991111516E-4,0.0191305812,2.598961330993595E-4,0.0691144185,0.0012134928924390123,0.0029725644,9.051519209502901E-5,0.0204129398,3.500928448283398E-4,0.0755065616,0.001465645932686336,0.0036564158,1.3682835963352042E-4,0.0190851136,2.5834086010540413E-4,0.0689479621,0.0012055048734866233,0.0029545734,8.945389874119518E-5,0.0203626344,3.4448076869398675E-4,0.0753592765,0.0014443856825654287,0.0036272565,1.3401119356232897E-4,0.0190216961,2.5195039194254095E-4,0.0687334063,0.0011794070544133607,0.0029219618,8.623804264940154E-5,0.0202439658,3.444822201507648E-4,0.075007932,0.0014360372557841248,0.0035839924,1.323140204211179E-4,0.0189310045,2.534205990048954E-4,0.0683856595,0.0011795482185989685,0.0028961295,8.607554821202128E-5,0.0200905619,3.393493774858E-4,0.0745646505,0.0014082872576289256,0.0035188059,1.2817566071606575E-4,0.0187870413,2.48813182930487E-4,0.0678687506,0.0011527584308952158,0.0028439543,8.30120473184465E-5,0.0198251043,3.3059643071273474E-4,0.0738329777,0.0013581240738607058,0.0034096781,1.2106609764917675E-4,0.0185375597,2.4087341073684326E-4,0.0669941156,0.0010992347338034765,0.0027570353,7.8E-5,0.0192981498,3.1349641146271516E-4,0.072520399,0.001240528516399361,0.0032063258,1.0647534925981695E-4,0.0180683854,2.3321663748540755E-4,0.065487174,9.83670168298297E-4,0.0026034635,6.91809222257119E-5,0.0167387631,2.7319590040847977E-4,0.0601664146,0.0010335579325804626,0.0022694269,7.056202944927251E-5,0.0165514134,2.2769057951527112E-4,0.0592681304,8.724929799144519E-4,0.0021846852,5.8386642307979996E-5,0.0158996373,2.148627468874025E-4,0.0581154048,8.55070757306084E-4,0.0020492843,5.3981478305063115E-5,0.022377034,3.64695763616744E-4,0.0920463134,0.0016583874698031216,0.0043952051,1.5562454819211525E-4,0.0276444859,3.955603620182386E-4,0.0946899485,0.0013631547967857503,0.005345362,1.3019600608313607E-4,,,,,,,0.0159275581,2.1600462958001619E-4,0.0583744643,8.757282683572571E-4,0.0020568437,5.429548784199291E-5,0.0172157826,3.048458626912952E-4,0.0654020059,0.0012428290308807563,0.0024249534,8.120344820264716E-5,0.0320684703,3.2060411725366223E-4,0.1191562082,0.0010780264375236815,0.0073893666,1.2792966817747945E-4,0.0165451616,2.269889865169674E-4,0.0592435596,8.694992811957925E-4,0.00218254,5.820652884342099E-5,0.0165377167,2.2611722623453527E-4,0.0592142925,8.658452517626924E-4,0.0021799271,5.799137866959191E-5,0.0165285788,2.250222211249369E-4,0.059178323,8.611869715688922E-4,0.0021766449,5.7706152185014034E-5,0.0165164297,2.236582214004216E-4,0.0591315374,8.5520465386947E-4,0.0021723811,5.734980383575867E-5,0.0165004992,2.2174309459372122E-4,0.0590693446,8.468529978691697E-4,0.0021667504,5.685068161420758E-5,0.0164778474,2.1902967835432714E-4,0.0589813297,8.349329314382084E-4,0.0021589367,5.613376880274475E-5,0.016443883,2.1480921767931654E-4,0.0588492872,8.166908839946727E-4,0.0021474292,5.5018178813915674E-5,0.0163955456,2.0761984490891037E-4,0.0586494832,7.854272722537714E-4,0.0021296407,5.307541803886239E-5,0.0163740852,1.9499230754057965E-4,0.0584800052,7.291700761825049E-4,0.0021106782,4.925444142409901E-5
2,GCN,0.1267777682,0.3947874174,0.0833684077,0.8628299999,4.3668753130814256E-4,0.0267955562,3.0540137524248315E-4,0.1084873635,7.675526040604643E-4,0.0055766591,7.443117626371358E-5,0.0404539738,4.0213181918371E-4,0.166505695,0.0012408364114580132,0.0125224303,1.9459188061170485E-4,0.018754254,3.7792459565368325E-4,0.070205483,0.0014560109889695202,0.0031488056,1.4950585272824606E-4,0.0161199856,3.157514845570801E-4,0.0590523543,0.001446161470929163,0.0023335684,9.701546268507923E-5,0.0192902682,3.928180240263932E-4,0.0702081075,0.0015330022831033228,0.0031784789,1.475533801713807E-4,0.0181054508,2.9318253699700466E-4,0.0658727072,0.0014483856530634375,0.0027180447,1.00772019926168E-4,0.0261132874,5.851726241033495E-4,0.0892941581,0.002038752314529649,0.0050118846,2.2812715752404405E-4,0.0217878118,6.745487380464068E-4,0.0725264316,0.002322955229874222,0.0037096778,2.141424759359992E-4,0.0343128801,0.0010784117951877195,0.1280585797,0.004206009391335212,0.0154238081,0.0017845187026198407,0.0245599045,4.437927444201854E-4,0.091180798,0.0018945263260245289,0.0053943074,1.8713898578329424E-4,0.0182743169,3.898589488520175E-4,0.0688536074,0.0015588072363188464,0.0030277807,1.4976982339576954E-4,0.0156604392,3.0027820433724457E-4,0.0576387836,0.0014358492260679741,0.0022007542,9.31611507013519E-5,0.0179689358,4.003248680759165E-4,0.0681441083,0.0016629422719986403,0.0029609297,1.5074150058958546E-4,0.0153648324,2.899862065685194E-4,0.0570286848,0.0014354375639504492,0.0021203164,9.137833441248532E-5,0.0178539368,4.100292672480831E-4,0.0681477586,0.0017644390043297048,0.0029390799,1.5235813073151037E-4,0.015215031,2.770090251237313E-4,0.0571814904,0.001412323617305892,0.0020850539,9.148223871331527E-5,0.0178471037,4.182140600218984E-4,0.0686443093,0.0018554799918080497,0.0029558055,1.5468031548972224E-4,0.015196931,2.682424276657218E-4,0.0578126884,0.0013975478524902109,0.0020897959,9.32630687893123E-5,0.0179383503,4.222487418572138E-4,0.0696012366,0.0019255547252675007,0.0030061596,1.5778783223049868E-4,0.0153170422,2.620877715575452E-4,0.0588428448,0.0013822163361789644,0.0021306865,9.64779767615387E-5,0.0181119017,4.225837195160268E-4,0.0709014116,0.0019722142378555125,0.0030865199,1.6178071578528758E-4,0.0155055994,2.556129887153624E-4,0.0601688051,0.001364797787219777,0.0022046584,1.0089103032480142E-4,0.0183488886,4.2066970416230353E-4,0.0724815651,0.0020047246693748245,0.003193951,1.667243233604503E-4,0.0157792887,2.506092576103285E-4,0.0619772102,0.0013640392223099745,0.0023091857,1.06287346377638E-4,0.0186445418,4.165897262295363E-4,0.0743341052,0.0020229619373581895,0.0033260618,1.7267020588393356E-4,0.0161215725,2.461178579461474E-4,0.064167316,0.001350421045452121,0.002442121,1.124855546281388E-4,0.0190035815,4.112067606448124E-4,0.0764250982,0.0020322937779760093,0.0034808874,1.7963574254585305E-4,0.0165160755,2.4311314238436392E-4,0.0665853339,0.0013287584430587826,0.0026014192,1.1933985084622823E-4,0.0194275748,4.0584233391798843E-4,0.0787365478,0.002036095037074645,0.0036567393,1.8760863519571802E-4,0.016931098,2.4205990993966762E-4,0.0690419944,0.001310821116705098,0.0027852072,1.267320006943787E-4,0.0221221284,4.2403065926887885E-4,0.0917492368,0.0022077006137608424,0.0047975633,2.406324998831205E-4,0.0197561216,2.728039589155553E-4,0.0833337376,0.0013956496695087918,0.0040046141,1.6928673899629587E-4,0.0253466333,4.908125915255231E-4,0.1057424654,0.00259131182994251,0.0062340109,3.07553247422296E-4,0.0232987935,3.1957158822398465E-4,0.0998258215,0.001673558782953261,0.0055378449,2.1662640651591857E-4,0.0284979313,5.742691006836429E-4,0.1185328048,0.003024283055535642,0.0077537315,3.770291765898231E-4,0.0268129871,3.827910657264613E-4,0.11518788,0.0020154996899032257,0.0071231125,2.6356782808226046E-4,0.0311737059,6.507649345193701E-4,0.1290021118,0.003385354191218402,0.00915534,4.405451168722677E-4,0.0297801875,4.363015012580177E-4,0.1275695815,0.0022743627678978567,0.0085446526,3.060081698255784E-4,0.0651520139,0.0031575279887912314,0.2278030913,0.010176827403469119,0.105060935,0.009595146481424866,0.0538843248,0.0020991131460690727,0.1915781179,0.00702907696643023,0.0554726772,0.004393480283328924,0.0308066391,6.333395613728862E-4,0.1265749176,0.0032835235647091067,0.0088485121,4.2042716372755936E-4,0.0294538665,4.2536454953369114E-4,0.1252217474,0.0022158364109292907,0.0082620866,2.9046858694185845E-4,0.0178706885,3.963432855492824E-4,0.0678791548,0.0016300987700136455,0.0029379391,1.4864386970204994E-4,0.0152408285,2.7752477366894653E-4,0.0566326997,0.0013789176915247699,0.0020729561,8.71665073293636E-5,0.0177097333,4.1040224170927725E-4,0.0683633914,0.0017912827805793255,0.0029304081,1.5142654985173505E-4,0.0150842698,2.406200324162558E-4,0.0574975385,0.0012593232309458919,0.0020342397,8.620324819866129E-5,0.0194941415,3.928663895015709E-4,0.0780235856,0.0018757185289909571,0.0036463305,1.8051315741518677E-4,0.0170385363,2.1843305610644192E-4,0.0685418779,0.001132105118794187,0.0028030873,1.1569356075426151E-4,0.0189249957,4.00663200206857E-4,0.070798739,0.001617102037596886,0.0032132831,1.602404443328837E-4,0.0162801184,3.0872803565597993E-4,0.05977283,0.0014672184568086648,0.0023936866,1.0238652255057791E-4,0.0193296541,4.3006511134943275E-4,0.0722847536,0.001779083752947005,0.0033374502,1.7136802502217268E-4,0.0168468634,3.217001709666938E-4,0.0619425384,0.001539188422513631,0.0025145307,1.094120651482276E-4,0.0200358403,4.717170762226019E-4,0.0748694379,0.0019707830930876186,0.0035429377,1.8564482217395668E-4,0.0177337857,3.553139456874723E-4,0.06543555,0.0016409165121967662,0.0027226907,1.1942361575500886E-4,0.0210258407,5.148727998253549E-4,0.0785237223,0.0021673363836746708,0.003831909,2.0302955449884628E-4,0.0188720786,4.026512138315244E-4,0.069756825,0.0017666182383299456,0.0030166637,1.3225354437594478E-4,0.0222615071,5.59987499860488E-4,0.0831234494,0.002368223595862519,0.0042070938,2.235106261456041E-4,0.0202623611,4.4801004453025377E-4,0.0749904063,0.0018918501526283735,0.0033944539,1.4794931564559533E-4,0.0236991858,6.049305745290115E-4,0.088478326,0.0025676448352527264,0.0046710907,2.47066792588563E-4,0.0219010271,4.887136175716817E-4,0.0812412717,0.002037800039258023,0.003852983,1.6674531477675768E-4,0.02533244,6.46612712525821E-4,0.094606513,0.00274827582312984,0.0052243989,2.736713357295572E-4,0.0237146988,5.242604314651259E-4,0.0883698592,0.002162322593879091,0.0043870618,1.889973544788392E-4,0.0271260654,6.871608254258969E-4,0.1014064381,0.002920391583332619,0.0058644417,3.0327874966769433E-4,0.0255475989,5.588881820185501E-4,0.0957552886,0.002271665688432169,0.0049884066,2.1504418150696382E-4,0.0290246218,7.27347922249043E-4,0.1086753611,0.0030952200244893737,0.0065834184,3.3578564591119737E-4,0.0274031492,5.932722815031897E-4,0.1031807306,0.0023912507187662277,0.0056447192,2.450591765268136E-4,0.0309432973,7.673187082301591E-4,0.11617523,0.003271444176506761,0.0073671017,3.710202150826825E-4,0.0292202607,6.244301402078538E-4,0.1105112214,0.002519340786793244,0.0063392608,2.7890141627463994E-4,0.0380641776,9.330005359055267E-4,0.1463235695,0.004104664298088213,0.0113609031,5.688365318788869E-4,0.0352091165,7.475861154408902E-4,0.1380920877,0.003098421856364946,0.0096202543,4.703519958499166E-4,0.0392341613,9.989439423711422E-4,0.1574170071,0.004545458612725453,0.0134504376,7.172217230396748E-4,0.0358845388,7.478335376271915E-4,0.1484094973,0.003280483500949212,0.0113074981,5.75498913986812E-4,0.0380134001,9.977008569706652E-4,0.1572769992,0.004663888077559323,0.0138136886,7.733692520394122E-4,0.0352927464,7.021538292995346E-4,0.1516525731,0.0033146714769340265,0.0118734165,5.710534125631331E-4,0.0375287018,9.92039313737112E-4,0.1564707483,0.004713234664219468,0.0138623583,7.868792791781978E-4,0.0358080481,6.944163016519701E-4,0.1558529678,0.0034614072282815843,0.0122926562,5.438345336589062E-4,0.0244376948,4.4807923406469085E-4,0.0872846031,0.001675992541749515,0.0044959952,1.4622585270737868E-4,0.0244230725,2.9525243436761026E-4,0.0848774847,0.0010973422437872333,0.0041211217,9.021086409075128E-5,0.0288249581,6.552785667180027E-4,0.1143084924,0.003034920097794998,0.007310108,3.6689916870987865E-4,0.026501058,4.1962602397849447E-4,0.1076524745,0.002035796158754604,0.0061547914,2.5568926453803256E-4,0.0188490548,3.9826373171555554E-4,0.0705502756,0.0015980143929264217,0.0031923427,1.589339485446706E-4,0.0161779558,3.067132211040144E-4,0.0593918396,0.00145413960815322,0.0023688973,1.0084145972763386E-4,0.019116884,4.2337926260033095E-4,0.0715961352,0.0017394326661299656,0.0032781617,1.684873882520588E-4,0.0165441621,3.1400477703372604E-4,0.0608875819,0.001507470397719305,0.0024439665,1.0572133181151285E-4,0.0205220525,5.029174882622396E-4,0.0769655147,0.002118830337709936,0.003689936,1.9767397400770797E-4,0.01824287,3.82367624152464E-4,0.0676767365,0.0016959525347131623,0.0028352828,1.2461540835707275E-4,0.0282336516,3.1349800637324633E-4,0.1078576123,0.001355154603726084,0.0061350214,1.0721940122944167E-4,0.0275345953,2.678544380815819E-4,0.1058357487,0.0012016218207073306,0.0058009384,1.1306192993222784E-4,0.0185801569,3.7323986925300463E-4,0.0695871222,0.0014352926530850772,0.0030803522,1.453375381654719E-4,0.015947852,3.0631846173549514E-4,0.0583714852,0.0014091898381694355,0.0022597329,9.205433178292046E-5,0.018737468,3.7767578688605393E-4,0.0701497742,0.00145537246091851,0.0031424618,1.4912746225963884E-4,0.0160965326,3.145949777094352E-4,0.0589622557,0.0014424794625921022,0.002324536,9.645724441429996E-5,0.0187168755,3.7735394525564457E-4,0.0700811256,0.0014545583522155444,0.0031346371,1.4866068747318504E-4,0.0160680143,3.131485270602434E-4,0.0588524433,0.0014378456106272327,0.0023134404,9.57653381970742E-5,0.0186908621,3.769363341467628E-4,0.0699944021,0.0014535312174150234,0.003124748,1.480675521510368E-4,0.0160324289,3.112812233334995E-4,0.0587138509,0.0014318767405052714,0.0022994911,9.488940931421167E-5,0.0186571318,3.7639473960192376E-4,0.0698818058,0.0014522833745519502,0.0031118345,1.472922265430189E-4,0.0159871743,3.087847146476004E-4,0.0585374683,0.0014237545434519251,0.0022814158,9.374966666607407E-5,0.0185867355,3.734956492383814E-4,0.0696105755,0.0014363902673020308,0.0030827908,1.454957044039445E-4,0.0159545625,3.0681427606941633E-4,0.0583975982,0.0014112529893679589,0.0022628224,9.228217596047462E-5,0.0185443537,3.7457309033084584E-4,0.0695045909,0.0014479136714597319,0.0030690772,1.446927779814874E-4,0.0158426354,3.001216420053709E-4,0.0579878976,0.001395219695961894,0.0022227441,8.994442728707544E-5,0.0184400388,3.7266607036326774E-4,0.0691592168,0.0014422582986414049,0.0030298517,1.4227438279606065E-4,0.0157125526,2.917653166502146E-4,0.0575095537,0.001368264228868094,0.0021706821,8.643494663618413E-5,0.0182595223,3.690067750055546E-4,0.0685857394,0.0014290314902058667,0.0029608901,1.378985134075056E-4,0.0154911776,2.7692417734824097E-4,0.0567699793,0.001316672700408116,0.0020840582,8.019975062305369E-5,0.0179070942,3.5754719968138476E-4,0.0675353006,0.0013906458931014752,0.0028144587,1.277380131362626E-4,0.0151034441,2.3117525819170182E-4,0.0555111995,0.0011686351013040811,0.0019313875,6.664082832618454E-5,0.026969052,5.911641058115758E-4,0.1015837434,0.00217427482163594,0.0073147171,5.17857123152709E-4,0.0217177015,2.9054775855270334E-4,0.0780950559,0.0013549811806811193,0.0040788229,1.322346399397677E-4,0.0187536397,3.7790871913730704E-4,0.0702033217,0.0014559402460266012,0.0031485672,1.4949247472699086E-4,0.0161193719,3.157198124920259E-4,0.059049928,0.001446043567808384,0.0023333135,9.699484522385712E-5,0.0187536576,3.7790871913730704E-4,0.0702033831,0.0014559433368095064,0.0031485737,1.4949247472699086E-4,0.0161193833,3.1572139617073785E-4,0.0590499771,0.0014460484085949542,0.0023333206,9.7E-5,0.0188066697,3.818952736025938E-4,0.0691532173,0.0015208901998500746,0.0030229488,1.4407636863830237E-4,0.017640117,2.6707115156826653E-4,0.0644159962,0.0013085801465710842,0.0025713439,9.218459741193211E-5,0.0184841959,3.7466651838668477E-4,0.0688246802,0.001525907598775234,0.00293941,1.4380890097626087E-4,0.0173752389,2.5038370554011696E-4,0.0642893351,0.0011791017767775604,0.002503242,8.900561780022652E-5,0.0182813281,3.764651378281925E-4,0.0689876681,0.0015661455871022975,0.0029159003,1.4546477236774546E-4,0.0172424904,2.455605831561735E-4,0.0650212052,0.0011233022745459032,0.0024992502,8.999999999999999E-5,0.0181826841,3.8160057651948065E-4,0.0697187913,0.0016168277582970922,0.002943215,1.4832059870429324E-4,0.0172892308,2.4251597885500246E-4,0.066456681,0.0010839870847939104,0.0025466602,9.402659198333203E-5,0.0182136966,3.843878249892938E-4,0.0711176143,0.0016369554056235008,0.0030146837,1.5202960238058902E-4,0.0174298796,2.4893774322107124E-4,0.0681953235,0.0011065310659895636,0.0026377946,1.0014489502715553E-4,0.0183594474,3.860375629391523E-4,0.0729882463,0.0016481259053846584,0.0031249141,1.5646724896923317E-4,0.0176583244,2.5511370014172114E-4,0.0703484567,0.0011612613831519585,0.0027672113,1.0783784122468327E-4,0.0186257992,3.862214390734932E-4,0.0752257558,0.0016501006029936477,0.0032697265,1.6144039147623497E-4,0.0179882716,2.6606578133987844E-4,0.0727977747,0.0012364631009455964,0.0029301159,1.1635291143757427E-4,0.0189983755,3.8621884987659523E-4,0.0777956703,0.0016482005339157006,0.0034463181,1.6705388352265265E-4,0.0184089498,2.781312639744047E-4,0.0757678572,0.0012840124609987242,0.0031230252,1.257417989373462E-4,0.0194404863,3.8636122993903E-4,0.0805428234,0.0016519630746478567,0.0036512241,1.7318487231857173E-4,0.018831748,2.924688017549906E-4,0.0786580182,0.0013347355543327675,0.0033404735,1.355433509988594E-4,0.0199562382,3.8920046248687836E-4,0.0835028674,0.0016679313535034948,0.0038820843,1.7982769530859255E-4,0.019288474,3.0774664904755666E-4,0.0815918701,0.0013891025880042123,0.0035808172,1.4583895227270388E-4,0.0232794741,4.2804789451648983E-4,0.1001814498,0.0018394901467526268,0.0053505163,2.2064677654568172E-4,0.0222262375,3.749706655193177E-4,0.0973734128,0.0017228383557374152,0.0050219775,2.0063150300987133E-4,0.0270856659,4.83235967204429E-4,0.1173300028,0.002153932682327839,0.0071402317,2.6967016891009653E-4,0.0257030737,4.2735582364114333E-4,0.1131826212,0.0020765728978294983,0.0066708588,2.5744902408049637E-4,0.030788511,5.492868103277195E-4,0.132589632,0.0024859121062499375,0.0089725029,3.1955281253651953E-4,0.0290841901,4.8636611724091144E-4,0.1273877299,0.0024749024223189083,0.0082997003,3.120112177470547E-4,0.0338442801,6.057037229537227E-4,0.1445642848,0.002741401284015166,0.0106150289,3.644873111646001E-4,0.0319386889,5.345802091361034E-4,0.1386401827,0.002751892439758502,0.0097277053,3.5960533922621335E-4,0.0626211502,0.0029968643612949854,0.2199223447,0.009604898021322247,0.0798428258,0.00791470561676175,0.054895523,0.0017483134730362287,0.199690099,0.006247615465119472,0.0534324039,0.003507237516907003,0.0334163045,5.970653230593785E-4,0.1416545974,0.0026860362990845823,0.0102403318,3.518422942171677E-4,0.0314851355,5.239017083385013E-4,0.1355197048,0.0026711081969849142,0.009350409,3.430495591018884E-4,0.0183289735,3.675336719268045E-4,0.0683294328,0.0014787491335584951,0.0028948111,1.409432509913121E-4,0.0172122095,2.4227876506206647E-4,0.0636215882,0.0011394805834238687,0.0024488001,8.48351342310484E-5,0.0179533893,3.662540102169531E-4,0.0691510456,0.0015007927904944105,0.0028898969,1.4304544732356917E-4,0.0170775673,2.2954520252011366E-4,0.0657522849,9.717875282179741E-4,0.0024715138,8.73040663428686E-5,0.0201210905,3.773632202533787E-4,0.082837062,0.0015516549229773996,0.0038458189,1.7149052451957805E-4,0.0191624755,3.033578744651274E-4,0.0793768119,0.001310977879294689,0.0034568018,1.345956908671299E-4,0.0195733987,3.946517452134223E-4,0.0717097116,0.0015885175479043345,0.0033006175,1.56547117507797E-4,0.0185035137,3.028151251176202E-4,0.0674053374,0.001424648728634536,0.002883689,1.071167587261676E-4,0.020109634,4.163219907715661E-4,0.0740071815,0.0017164399203001542,0.0034898566,1.710643153904402E-4,0.0193018055,3.464722211087059E-4,0.0707982273,0.0014567069025716874,0.0031466016,1.2061094477699775E-4,0.0209885867,4.5425763614935526E-4,0.077474085,0.0019083529547754001,0.0037839828,1.9119361914038868E-4,0.0205449536,4.097365006928233E-4,0.0758407486,0.001611139969090209,0.0035472277,1.403709371629327E-4,0.0221654364,5.007674110802339E-4,0.0820690868,0.0021365516609714824,0.0041837695,2.1615041059410458E-4,0.022223645,4.713788285445158E-4,0.0823509775,0.0018053149309746484,0.004076503,1.6510905486980416E-4,0.0236622277,5.498608914989317E-4,0.0881330791,0.002360474952207712,0.0046888299,2.4542208539575245E-4,0.0241914154,5.247046788432518E-4,0.0899636457,0.0020081765360644966,0.0047305967,1.9435534466538345E-4,0.0253514984,5.982482762198316E-4,0.0950477043,0.0025688608370248475,0.0052990906,2.7882073093656436E-4,0.0264384042,5.652884219582071E-4,0.0986671531,0.0021958592851091347,0.0054992988,2.2829586067206738E-4,0.0271788764,6.484874709660935E-4,0.10247691,0.0027712096636667532,0.0060129068,3.1621195423323263E-4,0.0287744232,6.000533309631737E-4,0.1082019937,0.0023422312012267277,0.0063704201,2.672732683977206E-4,0.0291266764,6.951525012542212E-4,0.1104370072,0.0029441890224644203,0.0068231584,3.57397537764322E-4,0.0311125712,6.344280889115803E-4,0.1178354814,0.002480539054318637,0.0073239817,3.1126837295170225E-4,0.0311277105,7.367543688367243E-4,0.1186471791,0.0030933556213277517,0.0077160092,4.018544512631408E-4,0.0334489912,6.707018711767547E-4,0.1273999981,0.0026330592473394897,0.0083369305,3.6063693654422033E-4,0.0331296693,7.736129523217666E-4,0.1269581264,0.0032279691758131768,0.0086714141,4.4883181705400525E-4,0.0356334489,7.073174676197387E-4,0.1365137927,0.002805613123721801,0.00937936,4.1471194822430664E-4,0.0402186752,9.00669195653987E-4,0.1605219073,0.0037989476174330175,0.0133062143,6.807069854203055E-4,0.0419346208,8.790927141092685E-4,0.1679082948,0.003698484419326381,0.0138416182,6.92377064900333E-4,0.0414410372,9.048563421891897E-4,0.1735495655,0.004016071961506666,0.0155255322,7.884782812481267E-4,0.0414597705,8.921894417667135E-4,0.1757744135,0.004045876419269377,0.0153948508,8.138832840155891E-4,0.0406852588,8.43141743718101E-4,0.1750990448,0.003905786348483491,0.015819905,7.600210523399994E-4,0.039808732,7.931008763076738E-4,0.1754177402,0.0039608437232488735,0.0151690151,7.68432820746225E-4,0.0405147617,8.23077760603456E-4,0.1757974521,0.003951191718962774,0.0158324887,7.011811463523531E-4,0.0392503466,7.584728076866038E-4,0.1741485035,0.003970926592119275,0.0148157642,6.901637486857739E-4,0.0294234562,5.540162452491804E-4,0.1021812335,0.001893817837068814,0.0062273691,2.346699810372004E-4,0.0321441851,3.55610742244944E-4,0.1100262973,0.0013241665303125585,0.0068403221,1.496996993984958E-4,0.029894078,5.856645797724155E-4,0.1234757035,0.002721914399829649,0.0081490061,3.833679694497181E-4,0.0300078811,5.321409587693847E-4,0.1245572812,0.002547015508394089,0.0079882732,3.5313736704007976E-4,0.0194794245,3.9257865453944384E-4,0.0713506215,0.0015722703329898457,0.0032673353,1.548095604282888E-4,0.0183774375,2.968602364750119E-4,0.0669596075,0.0014161031035909777,0.0028368192,1.0470434565957614E-4,0.0198324988,4.069987714969174E-4,0.0730303744,0.0016678021465389714,0.0034005084,1.667063286141231E-4,0.0189025217,3.2697706341576927E-4,0.0693251593,0.00140471740930338,0.0030188661,1.1428910709249593E-4,0.0214522144,4.8249455955482026E-4,0.0798572436,0.0020537789559735976,0.0039732414,2.0815619135639468E-4,0.0212251696,4.4442547181726655E-4,0.0791695252,0.0016977473310242604,0.0037608711,1.5318942522250025E-4,0.0322779025,3.315569332708939E-4,0.124823515,0.0012690780117865094,0.0079510553,1.2204917041913887E-4,0.0328912291,3.811745007211264E-4,0.1286129388,0.0013680105993741423,0.0083485759,1.5685343477272022E-4,0.0190611595,3.8481813886562054E-4,0.0694575422,0.0014972638378054819,0.0030885885,1.423832855359083E-4,0.0178593747,2.8134498396097275E-4,0.0649793205,0.0013973177877633994,0.002624317,9.451454914456292E-5,0.0192653519,3.9241559602034166E-4,0.0701246604,0.001530768107846515,0.0031694893,1.4709520726386704E-4,0.0180771843,2.924773495503541E-4,0.0657655425,0.0014452636437688453,0.0027086826,1.002845950283492E-4,0.0192339787,3.9188773902739033E-4,0.0700197877,0.0015279424072915837,0.0031583285,1.4652303573158728E-4,0.0180421794,2.9162475889402806E-4,0.0656321884,0.001441468348594585,0.0026971058,9.968450230602547E-5,0.0191939722,3.912531150035741E-4,0.0698863053,0.0015243943059458074,0.0031442172,1.4580466384858887E-4,0.0179975369,2.9048924248584494E-4,0.0654625801,0.001436285486941924,0.0026823736,9.890399385262457E-5,0.0191419846,3.903460003637798E-4,0.0697128832,0.0015195196609455238,0.0031257902,1.448516482474397E-4,0.0179393696,2.8900519026481167E-4,0.0652432994,0.0014292382586538887,0.0026635317,9.791322688993556E-5,0.0190696634,3.8521682206258854E-4,0.0694846702,0.001498894592691561,0.0030919482,1.4257629536497293E-4,0.0178692056,2.819574435974337E-4,0.0650131866,0.0013999003535966408,0.0026281354,9.480506315593065E-5,0.0189698212,3.8722086720630126E-4,0.0691462304,0.0015015665153432266,0.0030654086,1.4166156853571827E-4,0.0177525086,2.832807794397636E-4,0.0645453338,0.0014001121383660667,0.0026020009,9.46044396421225E-5,0.0188152492,3.837616447744615E-4,0.0686549617,0.0014803046983644956,0.0030112076,1.3865424623862047E-4,0.0175869265,2.7720930720305916E-4,0.0639208545,0.001368453141324174,0.0025473298,9.156964562561111E-5,0.0185504268,3.760119678946403E-4,0.0678507012,0.0014323459777581672,0.0029194322,1.3318408313308313E-4,0.0173040385,2.6341791890454225E-4,0.0628894661,0.0012951505703971257,0.0024547267,8.61103942622492E-5,0.0180328946,3.484365078461211E-4,0.0662820895,0.0012855224618807716,0.0027441831,1.1981235328629515E-4,0.0167531984,2.3260696464207602E-4,0.0612859725,0.0010603037300698323,0.002286128,7.409453421137082E-5,0.0153761864,2.9873064790878086E-4,0.0562862003,0.0012514883139686122,0.0020782001,8.91683800458436E-5,0.015213855,2.633154002332564E-4,0.0553334029,0.0011262304382318922,0.0019685251,7.027801932325641E-5,0.0149744827,2.843606864529624E-4,0.0555419462,0.0013099484722690431,0.0019259441,7.642643521714199E-5,0.0220062876,4.7026800869291545E-4,0.089007452,0.002086828694454818,0.0045375846,2.3651849821948389E-4,0.023004148,3.451159225535675E-4,0.0794436153,0.0014608901396066713,0.0038905563,1.2020815280171308E-4,,,,,,,0.0150611177,2.883920942050943E-4,0.0559462814,0.001333748102154226,0.0019403132,7.764663547121664E-5,0.0166491575,3.652971393263298E-4,0.0626705256,0.0016921022427737633,0.002331966,1.0958558299338468E-4,0.0262776922,3.132698517253137E-4,0.0998142244,0.0013777873565975266,0.0052335732,1.1631422956801115E-4,0.0152062449,2.6278508329050944E-4,0.0553095689,0.0011253395043274719,0.0019665223,7.013558298039591E-5,0.0151971619,2.621202014343801E-4,0.0552812458,0.0011241957124984955,0.0019640722,6.996427659884722E-5,0.0151857413,2.6126423406199324E-4,0.0552455441,0.001122722138376188,0.0019609912,6.974238309665078E-5,0.0151711584,2.6013842468962557E-4,0.0551997342,0.0011207604561189694,0.0019569594,6.945502141674136E-5,0.0151507008,2.585459340233375E-4,0.0551352064,0.0011181041990798533,0.001951401,6.905794668247819E-5,0.015122893,2.562088991428674E-4,0.0550466588,0.0011143074082137299,0.001943538,6.848357467305573E-5,0.0150814747,2.523905703468337E-4,0.0549125176,0.001108611744480456,0.0019313267,6.75721836261046E-5,0.0150160158,2.453201989237739E-4,0.0546976883,0.0010992060771302166,0.0019102699,6.591661399070799E-5,0.0149241484,2.243590871794588E-4,0.0544632887,0.0010612469081227045,0.0018696001,6.212084996198942E-5
3,APPNP,0.1267777682,0.3947874174,0.0833684077,0.8650866646,2.2052890966945806E-4,0.0277022227,2.641325424857755E-4,0.1105057129,8.195584176860121E-4,0.0058965605,7.080254232723568E-5,0.0398235121,3.6107755399636794E-4,0.1663583715,0.0012191488834428714,0.0124576334,1.7051392904979934E-4,0.0190707163,3.438371707654657E-4,0.0689437101,0.001333609763011654,0.0031332716,1.1102252023801297E-4,0.0164880457,3.2607361132112487E-4,0.0597083219,0.0014626284558971222,0.0022994362,1.010692831675381E-4,0.0195034952,3.703592850192904E-4,0.0700867051,0.0013409891871301574,0.0031820741,1.0793053321465618E-4,0.0187454608,2.8058688493940695E-4,0.067580121,0.0013727170138087457,0.0027930669,9.420191080864548E-5,0.0268627319,5.505660723291982E-4,0.0930491309,0.0022002358964438337,0.0055343012,2.3803151051909075E-4,0.0225307357,5.789689110824518E-4,0.0773944885,0.002311922576558307,0.0039011201,2.1242645786248001E-4,0.0353445853,0.0012768140036826037,0.1312599713,0.0048446318745597175,0.0206864674,0.0029850368506938066,0.0229233809,3.769084769542866E-4,0.0839957784,0.0018431448667969646,0.0044525365,1.6539044712437294E-4,0.0186655934,3.5136306009596395E-4,0.0680498543,0.0014578813394786284,0.0030036549,1.1381124724736127E-4,0.015972197,3.1759408054937043E-4,0.0579112666,0.0014597869707597751,0.0021690119,9.753460924205316E-5,0.0184190494,3.599888887174158E-4,0.0679455021,0.001577803536565944,0.0029304985,1.1782189949241184E-4,0.0156555569,3.1015318795717703E-4,0.0572670126,0.0014602694956753703,0.0020949014,9.542536350467836E-5,0.0182884139,3.6808015431424716E-4,0.0684305157,0.0016762866699941274,0.0029034217,1.2260913505934213E-4,0.0154854142,3.0111459612579397E-4,0.0574633731,0.0014393394318228067,0.0020685671,9.459386872308374E-5,0.0182577592,3.7400401067368247E-4,0.0692301269,0.0017512564061267556,0.002915052,1.279765603538398E-4,0.0154797441,2.830494656416083E-4,0.0583226953,0.001380454997455549,0.0020839703,9.495788540189804E-5,0.0183286453,3.7724130208660877E-4,0.0703913037,0.0017933270755776816,0.0029597744,1.3385066305401702E-4,0.0155837318,2.7323982140237173E-4,0.0596275479,0.0013432125669453811,0.0021364632,9.642095207992919E-5,0.0184985006,3.773711700699988E-4,0.0718037505,0.0018182755566745104,0.0030334503,1.402569071382939E-4,0.0157766121,2.68592628342626E-4,0.0613960824,0.0013381192024629195,0.0022224175,9.890904913100722E-5,0.0187210124,3.750746592346649E-4,0.0733903361,0.001832687643871699,0.0031328024,1.472311108427835E-4,0.0160538334,2.6037280964033094E-4,0.0636276586,0.0012823076853859998,0.002338869,1.0233767634649517E-4,0.0190117601,3.6994594199693553E-4,0.0751895821,0.0018358060899779148,0.0032552011,1.5481279016928801E-4,0.0164027788,2.531264506131273E-4,0.0660297551,0.001227448980609785,0.0024832865,1.066255128944288E-4,0.0193802631,3.6337446250390244E-4,0.0772538418,0.0018342554347745572,0.0033985667,1.6303680566056244E-4,0.0167872038,2.5052145616693194E-4,0.0685154608,0.0011785049851400714,0.0026533172,1.1168258592994701E-4,0.0198086165,3.591183648882357E-4,0.0795007819,0.0018380103372941077,0.003561083,1.7192149371151938E-4,0.0172485479,2.473924008533811E-4,0.071147044,0.0011316638193385878,0.0028468117,1.1742231474468557E-4,0.0224087712,3.771962354000898E-4,0.0917292409,0.0019505424886425828,0.0046091884,2.25426262888777E-4,0.0203180921,2.432714533191266E-4,0.0863115098,0.0010460501900004607,0.004094682,1.5363267881541348E-4,0.025428047,4.5109200835306314E-4,0.1044671984,0.0022480289144047945,0.0059219351,2.8795312118468173E-4,0.0239165162,2.9046342282635176E-4,0.1025432232,0.0013020906266462409,0.0056175795,1.9561186058110076E-4,0.0284193136,5.346017209100622E-4,0.1164396646,0.002600642420633794,0.0073104031,3.492806894175514E-4,0.0273835655,3.3620678160917574E-4,0.1171018533,0.0015530518342927258,0.0071600126,2.3590888071456742E-4,0.031017468,6.057722344247877E-4,0.1263121524,0.0028695745329229555,0.0085931444,4.020199000049624E-4,0.0301681947,3.812295896175951E-4,0.1283526216,0.0017550598280400586,0.0085214882,2.701370022784735E-4,0.0633443849,0.0028771242586999955,0.2249040618,0.008776930158090585,0.0973777577,0.009600199737505465,0.055006068,0.001958586735378344,0.1979510903,0.006670679725485252,0.0583568123,0.004817239873620578,0.030619095,5.889541578085683E-4,0.1237712174,0.002772497249773208,0.0082949416,3.834540389668624E-4,0.0298686336,3.705010121443665E-4,0.1261911916,0.0017040630856866772,0.008248579,2.562284137249419E-4,0.0182623073,3.5252517640588455E-4,0.0674126972,0.001523195982137558,0.0028891549,1.1368817000902072E-4,0.0155140477,2.990819285747636E-4,0.0568030575,0.0014072561955806057,0.0020460735,9.128526715741155E-5,0.0180143101,3.5502957623274146E-4,0.0684371708,0.0016400521333177185,0.0028464845,1.2119405926034494E-4,0.015339249,2.5296047122030745E-4,0.0579416106,0.001233748758864624,0.0020268838,8.736131867136622E-5,0.0197149582,3.324003610106343E-4,0.0779705886,0.0016503175452015288,0.0034728037,1.5931101656822103E-4,0.0175241875,2.158008341040414E-4,0.0710227884,9.345153824309154E-4,0.0028521119,1.0667708282475669E-4,0.0193647881,3.589233901545008E-4,0.0700718426,0.0015337910548702518,0.0032443758,1.2625371281669304E-4,0.0166496497,3.253275272705954E-4,0.0601434144,0.00148119208747549,0.0023964678,1.0761040841851684E-4,0.0199152909,3.8424861743407746E-4,0.0723250666,0.0017271016183189685,0.003407976,1.411736519326464E-4,0.0172344679,3.3874916974067996E-4,0.0626638414,0.0015049099640842304,0.0025652086,1.167176079261394E-4,0.0207254203,4.158413158886452E-4,0.0756898696,0.0019154260622639549,0.0036605496,1.5918228544659107E-4,0.0182326841,3.7107007424474423E-4,0.0666133693,0.0015917443262031751,0.0028315382,1.2937155792522558E-4,0.0217664774,4.5088690377965073E-4,0.0799484683,0.0020840100767510698,0.0040027377,1.7997499826364772E-4,0.019553615,4.128873938497033E-4,0.0718399982,0.0017293730077690007,0.0031905465,1.453512985838104E-4,0.022980781,4.895773687579932E-4,0.0848203826,0.0022479134769825995,0.004435783,2.0354115063052976E-4,0.0211445364,4.573871445504344E-4,0.0781020536,0.0018941108732067403,0.0036370562,1.6463899902513984E-4,0.0244095162,5.278655131754678E-4,0.0903420026,0.0024071973329995197,0.0049605008,2.3003912710667287E-4,0.0229288836,5.019671303979973E-4,0.0853932446,0.002026877894694202,0.0041649646,1.8734460227078868E-4,0.0260889697,5.63541480283395E-4,0.0967076381,0.002556788219622423,0.0055755576,2.596940507597354E-4,0.0248332622,5.444483446572319E-4,0.0930794253,0.0021483886985366497,0.0047661038,2.1358604823349303E-4,0.0279523996,5.970175876806311E-4,0.103831205,0.0026882109292241186,0.0062758005,2.9267387994148027E-4,0.0267390403,5.859402699934525E-4,0.1007405759,0.002269901099167098,0.0054294792,2.4339474110999192E-4,0.0299106116,6.330213266549556E-4,0.1114853804,0.0028245973164329106,0.0070502916,3.2900303949963747E-4,0.0285857137,6.230080256304889E-4,0.1082012383,0.002393444588871863,0.0061400872,2.765501762790977E-4,0.0318706772,6.687929425464955E-4,0.119265645,0.00296703336684979,0.0078811604,3.6843452606942256E-4,0.0303361472,6.549068636073377E-4,0.1154330544,0.0025207068453114495,0.00687876,3.1249159988710096E-4,0.0388056576,8.14904902427271E-4,0.1495202616,0.0035983632390296566,0.0118743141,5.809681574750891E-4,0.0358537998,7.5236826089356E-4,0.1425642033,0.0030024220223013286,0.0101800582,4.915190738923567E-4,0.0396210018,8.722683073458533E-4,0.1588558183,0.003947598130509234,0.0135898903,7.125791184142291E-4,0.0358954236,7.014549165840952E-4,0.1509134975,0.0029418174654454684,0.0116229358,5.611755518552104E-4,0.0381150511,8.652421626342535E-4,0.1564203283,0.00401132584066665,0.0135364337,7.29472412089724E-4,0.0351303865,6.374950980203691E-4,0.15258578,0.0028563735750073028,0.0119177188,5.24504528102475E-4,0.0374459239,8.538524462692603E-4,0.1541064624,0.004000972756718046,0.0132992683,7.033164294967095E-4,0.0356447899,6.060767278158765E-4,0.1555119703,0.0028636338802298035,0.0121529426,4.713013897709193E-4,0.0255946251,3.4047173157253455E-4,0.0890652418,0.0015207281150817196,0.004877243,1.4578408692309322E-4,0.0274471261,2.416919527001261E-4,0.0942516124,9.976707873842953E-4,0.0050655133,8.388086790204307E-5,0.0289167612,5.491110998695983E-4,0.1139236256,0.002587183990364814,0.0072077011,3.3927569910030395E-4,0.0263129727,4.1706474317544515E-4,0.1090163437,0.0018430173629133285,0.0062872552,2.497638885027217E-4,0.0192715189,3.563944444011438E-4,0.0697434084,0.0015066535766393016,0.0032149697,1.2393546707863734E-4,0.0165495866,3.241357740207026E-4,0.0598099244,0.001478410633078645,0.0023639279,1.0587256490706173E-4,0.0196503306,3.7711934450515794E-4,0.0713739973,0.001675079401103124,0.0033299548,1.362901317043901E-4,0.0168937662,3.3404041671630097E-4,0.0614288266,0.001492055293881564,0.0024760704,1.1262770529492289E-4,0.0211475227,4.399284032658041E-4,0.0779818925,0.0020231094878923384,0.0038164635,1.717148799609399E-4,0.018729231,3.9556668211567056E-4,0.0690752344,0.0016772647376010741,0.0029667619,1.3737903770226373E-4,0.0280797705,3.540466071013815E-4,0.1094312717,0.0016475454470211133,0.0060731543,1.3041472309520885E-4,0.0287686453,2.973365096990277E-4,0.1123306431,0.0011533347302496357,0.006289733,1.0649413129370087E-4,0.018872876,3.3609819993567355E-4,0.0682744033,0.0013059885144977347,0.0030462861,1.0598113039593416E-4,0.0162733794,3.185310032006304E-4,0.0588674121,0.0014327941233827001,0.0022212156,9.583840566286566E-5,0.0190502234,3.4326520359628646E-4,0.0688779707,0.0013314788770386107,0.0031252202,1.1063905277974861E-4,0.0164595769,3.252814166225916E-4,0.0595942193,0.0014605659861848077,0.0022898254,1.0049875621120891E-4,0.0190247418,3.4255072617059214E-4,0.0687962872,0.0013288216584628654,0.0031152795,1.1015897603009934E-4,0.0164245124,3.242884518449585E-4,0.0594537388,0.0014579567894831451,0.002278046,9.97897790357309E-5,0.0189922404,3.416474791360241E-4,0.0686927086,0.0013254308733389305,0.003102724,1.0955820370926132E-4,0.0163800633,3.2302321897968885E-4,0.0592766535,0.0014545621334271011,0.0022632503,9.888882646689665E-5,0.0189493079,3.404570457487993E-4,0.0685558695,0.0013209947009734748,0.0030863499,1.0876580344942982E-4,0.016322172,3.2135805575712585E-4,0.0590495788,0.0014498379219761084,0.002244173,9.770363350459389E-5,0.0188798258,3.364401878491926E-4,0.0682980858,0.0013072341029823236,0.003049586,1.0618851161966628E-4,0.0162822231,3.1895454221565804E-4,0.0589004923,0.0014345978530584799,0.002224563,9.609890738192604E-5,0.0188071974,3.359479126293241E-4,0.0681082563,0.0013042480592279982,0.0030322658,1.0613670430157514E-4,0.01613162,3.1554555930958685E-4,0.0583362247,0.001430163277391781,0.0021828609,9.372833082905083E-5,0.0186763418,3.3127933832341553E-4,0.0677033521,0.001287711536020393,0.0029828336,1.0369185117452577E-4,0.0159582519,3.095512881575523E-4,0.057721062,0.001406457606897556,0.0021293885,8.999444427296609E-5,0.0184386988,3.22291793255739E-4,0.0669828252,0.001257193700270567,0.0028964453,9.931263766510282E-5,0.0156616946,2.9617224718058913E-4,0.056654402,0.0013568422900248945,0.0020429585,8.314445261110329E-5,0.0179374744,2.9042210659658814E-4,0.0655636136,0.0011540948834476304,0.0027153667,8.922443611477743E-5,0.0153523198,2.4445449474288665E-4,0.055796102,0.0011561098563717897,0.0019076058,6.655073252789935E-5,0.027063469,4.854461865129852E-4,0.1022696587,0.002302485830575294,0.0065522564,2.571692049993544E-4,0.0216647991,3.313849725017717E-4,0.0783048471,0.0015350817567804003,0.0040874288,1.566492898164559E-4,0.0190700422,3.438109945885966E-4,0.0689414166,0.0013335175289436582,0.0031329721,1.11009008643443E-4,0.0164873163,3.2604907606064457E-4,0.0597054092,0.0014625351277832612,0.002299166,1.0105444077327824E-4,0.019070058,3.438109945885966E-4,0.0689414705,0.0013335205285259016,0.0031329799,1.11009008643443E-4,0.0164873381,3.2604907606064457E-4,0.0597054942,0.00146253854650057,0.0022991742,1.0105444077327824E-4,0.0189693323,3.535335910489978E-4,0.0687146984,0.0012727450648107029,0.0029793993,1.0418253212511203E-4,0.0182522618,2.5613473017144705E-4,0.0664133506,0.0011946802919609917,0.0026340007,8.502940667792525E-5,0.0186150003,3.3816120416156555E-4,0.0680686363,0.0012088742697236963,0.0028602524,1.0366773847248719E-4,0.0179238035,2.449693858423946E-4,0.0659986098,0.0010431888611368509,0.0025631251,8.180464534487024E-5,0.0184076002,3.2818287584820754E-4,0.0681534155,0.001180632881127745,0.0028078312,1.0513324878457813E-4,0.0177716207,2.4720639150313246E-4,0.0667353652,0.0010113288288187972,0.0025621458,8.277076778670113E-5,0.0182812772,3.2659608080930794E-4,0.0687171294,0.0011959234925362073,0.002811973,1.079166344916297E-4,0.0178201744,2.560449179343343E-4,0.068332102,0.0010186628490329859,0.0026184899,8.666602563865496E-5,0.0182557077,3.3131857780691987E-4,0.069731103,0.0012132217439528522,0.0028662584,1.1169601604354561E-4,0.0179802078,2.6490375610776075E-4,0.070343002,0.0010554349814176143,0.0027226067,9.23038460737146E-5,0.0183372836,3.3593302904001563E-4,0.0711914941,0.0012210728888973007,0.0029624445,1.1626693425045661E-4,0.0182129402,2.736676816871148E-4,0.0725812931,0.0011363524981272317,0.002867299,9.906058752097122E-5,0.0185226892,3.388746080779733E-4,0.0730187559,0.001219171850068726,0.0030953242,1.2178669878110663E-4,0.0185096725,2.851701246624548E-4,0.0752972687,0.001192459223621504,0.0030483098,1.0663020210053059E-4,0.0188274882,3.3897492532634324E-4,0.0753114816,0.0011909072172087967,0.0032626015,1.281288414058287E-4,0.0188786587,2.993242389115856E-4,0.0781958795,0.0012317755477358689,0.0032586606,1.1462111498323509E-4,0.0192238879,3.39337590019143E-4,0.0779354188,0.0011461169224821698,0.0034609784,1.353957163281025E-4,0.0192875365,3.1187176852033274E-4,0.0811381217,0.001271531360210986,0.0034960409,1.231665539016173E-4,0.0197287296,3.406787342937625E-4,0.0808726068,0.001114975336050085,0.0036867952,1.4359665734271115E-4,0.0197560898,3.175641667442975E-4,0.0843305095,0.0012897914560113972,0.0037549514,1.3204923324275684E-4,0.0232896541,3.825336586497978E-4,0.0982882428,0.0012979202594920844,0.0051480091,1.9700000000000002E-4,0.0229757761,3.5054101043957754E-4,0.1010496833,0.0014780605535633512,0.0052891972,1.79507660003689E-4,0.0274123843,4.406722137825347E-4,0.1161929814,0.0017351178634317612,0.006948688,2.6123169792351E-4,0.0266940211,3.71001347706447E-4,0.1180639427,0.001761791985451177,0.0070233115,2.298978033822855E-4,0.0313522295,5.09493866498901E-4,0.1320407035,0.0021500583713006493,0.0088095178,3.223104093882169E-4,0.0303024464,4.0677143459195856E-4,0.1330359737,0.002078220151956958,0.0087272834,2.7958540734451787E-4,0.0346157825,5.625753282894657E-4,0.144611243,0.0024348092327736892,0.0104962937,3.737539297452269E-4,0.0331806904,4.5512635608147326E-4,0.1443841224,0.002334279117843451,0.0102144446,3.233125422868714E-4,0.0623272831,0.0027951538419199755,0.2232056633,0.00883329683640259,0.0774587697,0.00751620728825383,0.0576812972,0.0015549964630184854,0.2101810641,0.005704784307929618,0.0603159125,0.00444610874810772,0.0341921387,5.483174263143567E-4,0.1417701826,0.0023599633471730022,0.0101345329,3.590960874195095E-4,0.0327191386,4.443950944823761E-4,0.1412272867,0.002266427585430428,0.0098258998,3.0828720375649716E-4,0.0184796129,3.3077938267068584E-4,0.0675002172,0.0011552700982887076,0.0028201892,1.0074720839804942E-4,0.0177800078,2.3734573937612616E-4,0.0655214143,0.0010050388052209726,0.0025124759,7.782673062643709E-5,0.0180712247,3.101467394637577E-4,0.0679035841,0.0010569101191681344,0.0027629259,1.0359536669175895E-4,0.017602023,2.504416099612842E-4,0.0675853258,9.341985870252641E-4,0.0025509535,8.049223565040295E-5,0.0200314921,3.326048706799105E-4,0.0802779151,0.0010528219222641596,0.0036741924,1.4086518377512592E-4,0.0197165841,3.0800162337234525E-4,0.082125386,0.0012298662528909393,0.0036310957,1.2284543133547947E-4,0.0197449075,3.5445874231001834E-4,0.0713819324,0.0013429378243239708,0.0032245967,1.1349889867307083E-4,0.0192378267,2.8930952282978865E-4,0.0696423499,0.0013176133727311665,0.0029569105,9.869650449737315E-5,0.0201904258,3.582973625356458E-4,0.0733721383,0.001388724954769662,0.0033550992,1.2423767544509194E-4,0.0200734031,3.433598695246723E-4,0.0729055804,0.001349647361350364,0.0032459403,1.1335784048754633E-4,0.0209493391,3.761223205288407E-4,0.0765885696,0.0015002739749792368,0.0035983128,1.3998214171814918E-4,0.0213951176,4.1374388212999595E-4,0.0783005896,0.0015325022022822676,0.0036913614,1.3488513631975912E-4,0.0219174548,4.067357864756924E-4,0.0806184505,0.0016710371031188984,0.0039548786,1.5963708842245901E-4,0.0231693713,4.833497698354681E-4,0.0852038871,0.0017613761665243458,0.0042817653,1.6107762104029225E-4,0.0231214149,4.4364850952076916E-4,0.0856943073,0.0018572167347942997,0.0044247306,1.8259244234085923E-4,0.0253151989,5.389851574950836E-4,0.0937846677,0.001965333305065581,0.0050104002,1.9076163136228416E-4,0.0246118524,4.819367178375186E-4,0.0919808853,0.0020364822611552503,0.0050075386,2.08497002376533E-4,0.0276747351,5.889533088454466E-4,0.1032877962,0.0021771823534100215,0.0058634439,2.240200883849482E-4,0.0263704347,5.167330064936825E-4,0.0993173566,0.0021849171609010717,0.0056985872,2.371729326883656E-4,0.0301784863,6.262052379212425E-4,0.1135673999,0.0023007222778944876,0.0068259635,2.60725909721301E-4,0.0283982131,5.443840556078035E-4,0.1077689865,0.0022757750328184904,0.0064921658,2.6855353283842685E-4,0.0326553744,6.609470478033773E-4,0.1238270582,0.002415391893668603,0.0078779043,3.010016611249845E-4,0.0305415823,5.715741421722995E-4,0.1165862333,0.0023688687173416766,0.007375261,3.0263013729633735E-4,0.0351350307,6.875907212870167E-4,0.1340332044,0.002529101421453873,0.0089900621,3.447332301940154E-4,0.0326342067,5.960117448507202E-4,0.1252932943,0.0024539464134328607,0.0083281564,3.3922853653547486E-4,0.0374208953,7.122969886220213E-4,0.1436466923,0.0026424522701460475,0.010130262,3.912646163403995E-4,0.0399425737,6.98150413592945E-4,0.1591360764,0.0028844491675188177,0.012987565,5.417564028232615E-4,0.043953232,8.018166872795802E-4,0.1766672712,0.0032775054538474835,0.0149626843,6.221446777076856E-4,0.0411158022,7.389573736014818E-4,0.1713595182,0.0031569553370296515,0.0152511151,6.887452359181877E-4,0.0429409802,7.898082045661465E-4,0.1836797076,0.0035327056203425726,0.0165688067,7.269167765294732E-4,0.040617177,7.544050636097294E-4,0.1732249725,0.003297947998377173,0.0155807915,7.142765570841591E-4,0.0410734258,7.047417966886879E-4,0.1821783064,0.0034990202914530234,0.0162249297,6.950050359529778E-4,0.0409600191,7.727819873677181E-4,0.175095947,0.0035103015539978896,0.0156399304,6.830812543175225E-4,0.0404755376,7.104526725968452E-4,0.1805603204,0.00365197508206176,0.0157534085,6.320569594585602E-4,0.0318658793,4.714997348885787E-4,0.1087047638,0.0017686443961407278,0.0070980647,2.0869834690289237E-4,0.0345086639,4.142644083191314E-4,0.1174772028,0.0016056989132461914,0.0078656514,2.0129331831931233E-4,0.02938463,4.803509133956133E-4,0.1200915112,0.002031360627756677,0.0078563939,3.1548692524413746E-4,0.0309476068,5.230955935581947E-4,0.1296779235,0.002372729862415863,0.0086193342,3.265302436222409E-4,0.0196535781,3.5482812740818617E-4,0.0710394921,0.0013361616668652039,0.0032000247,1.1211601134539169E-4,0.0190907093,2.811423127172429E-4,0.0690925353,0.0013081540429169649,0.0029061883,9.628083921528728E-5,0.0199435718,3.5384318560627954E-4,0.072478331,0.0013591302365851478,0.003277453,1.2043255373859677E-4,0.0196335952,3.218835193047323E-4,0.0713864808,0.0012958063126872008,0.0031038066,1.0677546534667971E-4,0.0212627486,3.9241177352368007E-4,0.0784816535,0.0015963010367721997,0.0037445585,1.52190669884852E-4,0.0220485306,4.5913396737771425E-4,0.0815517677,0.0016669565081309109,0.00393078,1.498399145755229E-4,0.0339533994,3.715198514211589E-4,0.1320172822,0.0013697886698319562,0.0085493573,1.4321661914736014E-4,0.0344815157,4.269625276297675E-4,0.1363153458,0.0013375526157875062,0.0091614692,1.4564683312726028E-4,0.0192811274,3.614235742172887E-4,0.0693158031,0.0012907021344988935,0.0030909005,1.0330053242844395E-4,0.0184983571,2.6883080180663824E-4,0.0668001873,0.0013042009047688934,0.002698709,8.831194709664147E-5,0.0194780809,3.6984185809613276E-4,0.0700006503,0.0013367378202175622,0.0031730273,1.0758717395675006E-4,0.0187182971,2.7977312236882225E-4,0.0674924027,0.0013668463702991643,0.0027835784,9.375499986667377E-5,0.0194470159,3.691964246847469E-4,0.069893841,0.0013315122981031756,0.0031619071,1.0715876072445034E-4,0.0186849748,2.7867543845843323E-4,0.06738487,0.0013592773815524187,0.0027720394,9.318798205777396E-5,0.019407552,3.6836802249923923E-4,0.0697578397,0.0013247950784932739,0.0031478789,1.0662082348209472E-4,0.0186419166,2.7731750756127894E-4,0.0672456948,0.001349902218681042,0.0027574372,9.24716172671377E-5,0.0193559082,3.6728326942565734E-4,0.069581546,0.0013157165348204756,0.0031298081,1.0592450141492289E-4,0.0185865399,2.7541967976163213E-4,0.0670700219,0.0013370224381064066,0.00273856,9.152595260361948E-5,0.0192892035,3.6175958867734246E-4,0.0693432736,0.0012925679866065073,0.0030942135,1.034842983258813E-4,0.018508552,2.693770591568629E-4,0.066830994,0.0013070853070859605,0.0027025373,8.857764955111419E-5,0.0191868499,3.635010316353999E-4,0.0690070656,0.0012843897383582603,0.0030710525,1.0366773847248719E-4,0.0184087611,2.682014168493522E-4,0.0665423153,0.0012898860414780834,0.0026777892,8.84929375713113E-5,0.0190373522,3.585916898088967E-4,0.0684912415,0.0012512321926804791,0.0030189691,1.0164644607658449E-4,0.0182526715,2.594629067901614E-4,0.0660759421,0.0012417479615445318,0.0026239758,8.573214099741123E-5,0.0187884898,3.479583308386221E-4,0.0676273163,0.0011845737630050736,0.002931899,9.815294188153505E-5,0.0179788089,2.4275296084703065E-4,0.0652843917,0.0011451960530843616,0.0025343523,8.076509146902516E-5,0.0183636717,3.2698317999554655E-4,0.066253431,0.001034334568696222,0.0027753796,9.110433579144299E-5,0.0175200951,2.055675071600568E-4,0.0641879438,8.897218666527198E-4,0.0023763223,6.972804313904127E-5,0.0153559233,3.1724280921716726E-4,0.0556810344,0.0012439537772763103,0.0019642375,8.342062095189653E-5,0.0153865796,2.918115830463212E-4,0.0550134135,0.001133511799673916,0.001909988,7.55182097245426E-5,0.0149616148,3.188181299738144E-4,0.0545161219,0.0013655431153940178,0.0018770706,8.235289915965315E-5,0.0221521258,4.751431363284121E-4,0.089281448,0.0019646228645722316,0.0044975103,2.198340283031724E-4,0.0260736943,3.115429344408247E-4,0.088933921,0.0013050371642217703,0.0046528996,1.1587493257818966E-4,,,,,,,0.0149954231,3.24836882142407E-4,0.054733808,0.0014018284488481463,0.0018934842,8.373768566183329E-5,0.0165282879,4.0307567527698816E-4,0.0613946854,0.0017494104721305402,0.0023428026,1.2063581557729861E-4,0.027733126,3.3249060137092594E-4,0.1054306331,0.001357635444440075,0.0056983262,1.1309730323929037E-4,0.0153815873,2.912541845192958E-4,0.0549983678,0.0011319120990607,0.0019084884,7.54188305398592E-5,0.0153755743,2.9050301203257774E-4,0.0549799209,0.0011298473348200632,0.0019066235,7.528612089887485E-5,0.0153684797,2.8949611396355564E-4,0.0549576791,0.0011270896148931548,0.0019042914,7.511990415329349E-5,0.0153602041,2.881457964295159E-4,0.0549320281,0.0011234785267195807,0.001901319,7.489993324429603E-5,0.0153493769,2.862359166841226E-4,0.0549004217,0.0011185352028434332,0.0018973233,7.459892760623306E-5,0.0153348954,2.8330195904723287E-4,0.0548585626,0.0011109666961705018,0.0018916676,7.415524256584965E-5,0.0153130887,2.7850493711961374E-4,0.0547987042,0.0010987292660159735,0.0018831204,7.341661937191061E-5,0.0152888217,2.694921149124775E-4,0.0547343694,0.001075717899823183,0.0018693074,7.201388754955532E-5,0.0152896286,2.467002229427448E-4,0.0547623897,0.0010116125740618292,0.0018497747,6.822756041366275E-5

==> tables/quantification_tuplet_size_comp/AmazonComputers.csv <==
tupletSize,qgnnAppnpNnRandomAe,qgnnAppnpNnRandomRae,qgnnAppnpNnRandomKld,qgnnAppnpNnRandomJsd,qgnnAppnpNnZipfAe,qgnnAppnpNnZipfRae,qgnnAppnpNnZipfKld,qgnnAppnpNnZipfJsd,qgnnAppnpMeanRandomAe,qgnnAppnpMeanRandomRae,qgnnAppnpMeanRandomKld,qgnnAppnpMeanRandomJsd,qgnnAppnpMeanZipfAe,qgnnAppnpMeanZipfRae,qgnnAppnpMeanZipfKld,qgnnAppnpMeanZipfJsd,qgnnGcnNnRandomAe,qgnnGcnNnRandomRae,qgnnGcnNnRandomKld,qgnnGcnNnRandomJsd,qgnnGcnNnZipfAe,qgnnGcnNnZipfRae,qgnnGcnNnZipfKld,qgnnGcnNnZipfJsd,qgnnGcnMeanRandomAe,qgnnGcnMeanRandomRae,qgnnGcnMeanRandomKld,qgnnGcnMeanRandomJsd,qgnnGcnMeanZipfAe,qgnnGcnMeanZipfRae,qgnnGcnMeanZipfKld,qgnnGcnMeanZipfJsd,qgnnGatNnRandomAe,qgnnGatNnRandomRae,qgnnGatNnRandomKld,qgnnGatNnRandomJsd,qgnnGatNnZipfAe,qgnnGatNnZipfRae,qgnnGatNnZipfKld,qgnnGatNnZipfJsd,qgnnGatMeanRandomAe,qgnnGatMeanRandomRae,qgnnGatMeanRandomKld,qgnnGatMeanRandomJsd,qgnnGatMeanZipfAe,qgnnGatMeanZipfRae,qgnnGatMeanZipfKld,qgnnGatMeanZipfJsd
1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
32,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> tables/quantification_tuplet_size_comp/AmazonPhotos.csv <==
tupletSize,qgnnAppnpNnRandomAe,qgnnAppnpNnRandomRae,qgnnAppnpNnRandomKld,qgnnAppnpNnRandomJsd,qgnnAppnpNnZipfAe,qgnnAppnpNnZipfRae,qgnnAppnpNnZipfKld,qgnnAppnpNnZipfJsd,qgnnAppnpMeanRandomAe,qgnnAppnpMeanRandomRae,qgnnAppnpMeanRandomKld,qgnnAppnpMeanRandomJsd,qgnnAppnpMeanZipfAe,qgnnAppnpMeanZipfRae,qgnnAppnpMeanZipfKld,qgnnAppnpMeanZipfJsd,qgnnGcnNnRandomAe,qgnnGcnNnRandomRae,qgnnGcnNnRandomKld,qgnnGcnNnRandomJsd,qgnnGcnNnZipfAe,qgnnGcnNnZipfRae,qgnnGcnNnZipfKld,qgnnGcnNnZipfJsd,qgnnGcnMeanRandomAe,qgnnGcnMeanRandomRae,qgnnGcnMeanRandomKld,qgnnGcnMeanRandomJsd,qgnnGcnMeanZipfAe,qgnnGcnMeanZipfRae,qgnnGcnMeanZipfKld,qgnnGcnMeanZipfJsd,qgnnGatNnRandomAe,qgnnGatNnRandomRae,qgnnGatNnRandomKld,qgnnGatNnRandomJsd,qgnnGatNnZipfAe,qgnnGatNnZipfRae,qgnnGatNnZipfKld,qgnnGatNnZipfJsd,qgnnGatMeanRandomAe,qgnnGatMeanRandomRae,qgnnGatMeanRandomKld,qgnnGatMeanRandomJsd,qgnnGatMeanZipfAe,qgnnGatMeanZipfRae,qgnnGatMeanZipfKld,qgnnGatMeanZipfJsd
1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
32,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> tables/quantification_tuplet_size_comp/CiteSeerFull.csv <==
tupletSize,qgnnAppnpNnRandomAe,qgnnAppnpNnRandomRae,qgnnAppnpNnRandomKld,qgnnAppnpNnRandomJsd,qgnnAppnpNnZipfAe,qgnnAppnpNnZipfRae,qgnnAppnpNnZipfKld,qgnnAppnpNnZipfJsd,qgnnAppnpMeanRandomAe,qgnnAppnpMeanRandomRae,qgnnAppnpMeanRandomKld,qgnnAppnpMeanRandomJsd,qgnnAppnpMeanZipfAe,qgnnAppnpMeanZipfRae,qgnnAppnpMeanZipfKld,qgnnAppnpMeanZipfJsd,qgnnGcnNnRandomAe,qgnnGcnNnRandomRae,qgnnGcnNnRandomKld,qgnnGcnNnRandomJsd,qgnnGcnNnZipfAe,qgnnGcnNnZipfRae,qgnnGcnNnZipfKld,qgnnGcnNnZipfJsd,qgnnGcnMeanRandomAe,qgnnGcnMeanRandomRae,qgnnGcnMeanRandomKld,qgnnGcnMeanRandomJsd,qgnnGcnMeanZipfAe,qgnnGcnMeanZipfRae,qgnnGcnMeanZipfKld,qgnnGcnMeanZipfJsd,qgnnGatNnRandomAe,qgnnGatNnRandomRae,qgnnGatNnRandomKld,qgnnGatNnRandomJsd,qgnnGatNnZipfAe,qgnnGatNnZipfRae,qgnnGatNnZipfKld,qgnnGatNnZipfJsd,qgnnGatMeanRandomAe,qgnnGatMeanRandomRae,qgnnGatMeanRandomKld,qgnnGatMeanRandomJsd,qgnnGatMeanZipfAe,qgnnGatMeanZipfRae,qgnnGatMeanZipfKld,qgnnGatMeanZipfJsd
1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
32,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> tables/quantification_tuplet_size_comp/CoraML.csv <==
tupletSize,qgnnAppnpNnRandomAe,qgnnAppnpNnRandomRae,qgnnAppnpNnRandomKld,qgnnAppnpNnRandomJsd,qgnnAppnpNnZipfAe,qgnnAppnpNnZipfRae,qgnnAppnpNnZipfKld,qgnnAppnpNnZipfJsd,qgnnAppnpMeanRandomAe,qgnnAppnpMeanRandomRae,qgnnAppnpMeanRandomKld,qgnnAppnpMeanRandomJsd,qgnnAppnpMeanZipfAe,qgnnAppnpMeanZipfRae,qgnnAppnpMeanZipfKld,qgnnAppnpMeanZipfJsd,qgnnGcnNnRandomAe,qgnnGcnNnRandomRae,qgnnGcnNnRandomKld,qgnnGcnNnRandomJsd,qgnnGcnNnZipfAe,qgnnGcnNnZipfRae,qgnnGcnNnZipfKld,qgnnGcnNnZipfJsd,qgnnGcnMeanRandomAe,qgnnGcnMeanRandomRae,qgnnGcnMeanRandomKld,qgnnGcnMeanRandomJsd,qgnnGcnMeanZipfAe,qgnnGcnMeanZipfRae,qgnnGcnMeanZipfKld,qgnnGcnMeanZipfJsd,qgnnGatNnRandomAe,qgnnGatNnRandomRae,qgnnGatNnRandomKld,qgnnGatNnRandomJsd,qgnnGatNnZipfAe,qgnnGatNnZipfRae,qgnnGatNnZipfKld,qgnnGatNnZipfJsd,qgnnGatMeanRandomAe,qgnnGatMeanRandomRae,qgnnGatMeanRandomKld,qgnnGatMeanRandomJsd,qgnnGatMeanZipfAe,qgnnGatMeanZipfRae,qgnnGatMeanZipfKld,qgnnGatMeanZipfJsd
1,.0672,.5138,.2370,.0526,.0486,.3564,.1488,.0328,.0639,.5708,.2281,.0519,.0315,.2444,.0695,.0160,.0687,.5268,.2460,.0545,.0533,.3772,.1814,.0392,.0679,.5218,.2395,.0533,.0365,.2843,.0877,.0202,.0670,.5185,.2373,.0528,.0473,.3649,.1498,.0326,.0682,.5295,.2432,.0541,.0323,.2679,.0710,.0169
2,.0694,.5199,.2508,.0552,,,,,.0703,.5662,.2574,.0573,.0322,.2493,.0732,.0168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,.0717,.5354,.2649,.0580,,,,,.0743,.5663,.2801,.0613,.0323,.2533,.0730,.0168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,.0751,.5655,.2855,.0622,,,,,.0757,.5744,.2887,.0630,.0326,.2561,.0729,.0169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,.0770,.5832,.2972,.0647,,,,,.0771,.5849,.2980,.0649,.0327,.2573,.0725,.0168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
32,.0769,.5814,.2969,.0646,,,,,.0770,.5829,.2975,.0647,.0331,.2616,.0735,.0171,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> tables/quantification_tuplet_size_comp/PubMedFull.csv <==
tupletSize,qgnnAppnpNnRandomAe,qgnnAppnpNnRandomRae,qgnnAppnpNnRandomKld,qgnnAppnpNnRandomJsd,qgnnAppnpNnZipfAe,qgnnAppnpNnZipfRae,qgnnAppnpNnZipfKld,qgnnAppnpNnZipfJsd,qgnnAppnpMeanRandomAe,qgnnAppnpMeanRandomRae,qgnnAppnpMeanRandomKld,qgnnAppnpMeanRandomJsd,qgnnAppnpMeanZipfAe,qgnnAppnpMeanZipfRae,qgnnAppnpMeanZipfKld,qgnnAppnpMeanZipfJsd,qgnnGcnNnRandomAe,qgnnGcnNnRandomRae,qgnnGcnNnRandomKld,qgnnGcnNnRandomJsd,qgnnGcnNnZipfAe,qgnnGcnNnZipfRae,qgnnGcnNnZipfKld,qgnnGcnNnZipfJsd,qgnnGcnMeanRandomAe,qgnnGcnMeanRandomRae,qgnnGcnMeanRandomKld,qgnnGcnMeanRandomJsd,qgnnGcnMeanZipfAe,qgnnGcnMeanZipfRae,qgnnGcnMeanZipfKld,qgnnGcnMeanZipfJsd,qgnnGatNnRandomAe,qgnnGatNnRandomRae,qgnnGatNnRandomKld,qgnnGatNnRandomJsd,qgnnGatNnZipfAe,qgnnGatNnZipfRae,qgnnGatNnZipfKld,qgnnGatNnZipfJsd,qgnnGatMeanRandomAe,qgnnGatMeanRandomRae,qgnnGatMeanRandomKld,qgnnGatMeanRandomJsd,qgnnGatMeanZipfAe,qgnnGatMeanZipfRae,qgnnGatMeanZipfKld,qgnnGatMeanZipfJsd
1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
32,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> tables/results.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,coraMlKld,coraMlKldSe,coraMlKldBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,citeSeerKld,citeSeerKldSe,citeSeerKldBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,photosKld,photosKldSe,photosKldBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,computersKld,computersKldSe,computersKldBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,pubMedKld,pubMedKldSe,pubMedKldBest,groupSize,coraMlAeRank,coraMlRaeRank,coraMlKldRank,citeSeerAeRank,citeSeerRaeRank,citeSeerKldRank,photosAeRank,photosRaeRank,photosKldRank,computersAeRank,computersRaeRank,computersKldRank,pubMedAeRank,pubMedRaeRank,pubMedKldRank,aeRank,raeRank,kldRank,aeRankBest,raeRankBest,kldRankBest
,PPS,MLPE,.0903,.0000,0,.5692,.0000,0,.1605,.0000,0,.0469,.0000,0,.2623,.0000,0,.0396,.0000,0,.0924,.0000,0,.6660,.0000,0,.2107,.0000,0,.0770,.0000,0,.5358,.0000,0,.1952,.0000,0,.1268,.0000,0,.3948,.0000,0,.0834,.0000,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,0,0,0
EgoNet,PPS,PCC,.0750,.0011,1,.8692,.0097,0,.1960,.0061,1,.0429,.0004,1,.3543,.0030,1,.0547,.0009,1,.0480,.0014,0,1.319,.0315,0,.1199,.0051,0,.0453,.0011,0,.5297,.0125,0,.1464,.0062,0,.1159,.0009,0,.4764,.0046,0,.0931,.0018,1,5,1,5,1,1,1,1,5,5,5,5,5,5,5,5,5,3.4,4.2,3.4,0,0,0
EgoNet,PPS,PACC,.0848,.0029,0,.6863,.0241,1,.4721,.0301,0,.0927,.0039,0,.5928,.0249,0,.3884,.0319,0,.0314,.0015,1,.3881,.0237,1,.0707,.0077,1,.0334,.0008,0,.3437,.0074,0,.1199,.0088,0,.0833,.0056,1,.3222,.0234,1,.0823,.0110,1,5,5,4,5,3,3,3,4,3,4,4,4,4,2,2,4,3.6,3.2,4.0,0,0,0
EgoNet,PPS,PPR   PACC,.0837,.0029,0,.6832,.0245,1,.4571,.0309,0,.0916,.0039,0,.5871,.0253,0,.3761,.0319,0,.0313,.0015,1,.3925,.0242,1,.0703,.0076,1,.0333,.0008,0,.3433,.0073,0,.1190,.0088,0,.0817,.0056,1,.3183,.0236,1,.0769,.0104,1,5,4,3,4,2,2,2,3,4,3,3,3,3,1,1,1,2.6,2.6,2.6,1,0,0
EgoNet,PPS,KDEy,.0808,.0047,1,.6770,.0404,1,.4343,.0439,0,.0970,.0042,0,.6279,.0256,0,.5134,.0409,0,.0290,.0012,1,.3756,.0303,1,.0566,.0053,1,.0312,.0008,1,.3227,.0086,1,.0958,.0049,1,.0838,.0054,1,.3317,.0274,1,.0788,.0096,1,5,3,2,3,4,4,4,1,1,2,1,1,2,4,3,3,2.6,2.2,2.8,1,1,0
EgoNet,PPS,KDEy PPR,.0805,.0047,1,.6768,.0410,1,.4294,.0437,0,.0971,.0041,0,.6294,.0251,0,.5138,.0406,0,.0290,.0012,1,.3772,.0304,1,.0564,.0054,1,.0312,.0008,1,.3229,.0086,1,.0957,.0049,1,.0837,.0055,1,.3324,.0280,1,.0778,.0095,1,5,2,1,2,5,5,5,2,2,1,2,2,1,3,4,2,2.8,2.8,2.2,0,0,1
MLP,PPS,PCC,.0827,.0006,0,.8565,.0035,0,.2522,.0031,0,.0361,.0004,0,.2782,.0025,0,.0372,.0007,1,.0497,.0003,0,1.105,.0059,0,.1316,.0013,0,.0533,.0002,0,.6342,.0021,0,.2015,.0016,0,.0470,.0004,0,.1870,.0012,0,.0161,.0002,0,5,5,5,5,5,5,2,5,5,5,5,5,3,5,5,5,5.0,5.0,4.0,0,0,0
MLP,PPS,PACC,.0481,.0005,1,.4186,.0052,1,.1404,.0045,1,.0336,.0006,1,.2271,.0039,1,.0384,.0011,1,.0191,.0001,0,.3036,.0057,0,.0255,.0004,1,.0334,.0004,1,.3690,.0048,1,.1337,.0040,1,.0181,.0003,1,.0649,.0014,1,.0027,.0001,1,5,3,3,3,2,3,4,3,4,1,1,1,1,4,4,4,2.6,3.0,2.6,0,0,0
MLP,PPS,PPR   PACC,.0486,.0006,0,.4237,.0047,0,.1403,.0045,1,.0327,.0005,1,.2218,.0036,1,.0366,.0010,1,.0192,.0001,0,.2881,.0050,0,.0261,.0005,1,.0338,.0004,1,.3708,.0049,1,.1372,.0040,1,.0179,.0003,1,.0641,.0014,1,.0026,.0001,1,5,4,4,2,1,1,1,4,3,2,2,2,2,3,3,1,2.8,2.6,1.6,0,0,1
MLP,PPS,KDEy,.0469,.0007,1,.4076,.0069,1,.1383,.0074,1,.0345,.0005,0,.2289,.0033,1,.0391,.0012,1,.0178,.0002,1,.2642,.0041,1,.0305,.0010,0,.0389,.0005,0,.4072,.0047,0,.2098,.0054,0,.0178,.0004,1,.0623,.0015,1,.0026,.0001,1,5,1,1,1,4,4,5,1,2,3,4,4,5,1,2,2,2.2,2.6,3.2,1,0,0
MLP,PPS,KDEy PPR,.0471,.0007,1,.4095,.0065,1,.1406,.0078,1,.0339,.0005,1,.2266,.0032,1,.0381,.0011,1,.0180,.0002,1,.2633,.0039,1,.0309,.0011,0,.0388,.0005,0,.4055,.0048,0,.2094,.0056,0,.0178,.0004,1,.0622,.0016,1,.0026,.0001,1,5,2,2,4,3,2,3,2,1,4,3,3,4,2,1,3,2.4,1.8,3.6,0,1,0
GAT,PPS,PCC,.0479,.0004,0,.5323,.0041,0,.0933,.0016,0,.0219,.0003,0,.1573,.0017,0,.0143,.0003,0,.0314,.0003,0,.9570,.0130,0,.0627,.0011,0,.0398,.0004,0,.4674,.0046,0,.1266,.0030,0,.0463,.0004,0,.1911,.0013,0,.0163,.0002,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5.0,0,0,0
GAT,PPS,PACC,.0297,.0006,0,.2660,.0043,0,.0485,.0020,0,.0192,.0003,0,.1262,.0017,0,.0111,.0003,0,.0147,.0002,0,.2776,.0094,0,.0190,.0006,0,.0217,.0003,1,.2326,.0030,1,.0571,.0022,1,.0176,.0003,0,.0635,.0013,0,.0026,.0001,0,5,4,4,4,4,4,4,3,3,3,3,4,2,4,4,4,3.6,3.8,3.4,0,0,0
GAT,PPS,PPR   PACC,.0290,.0006,0,.2635,.0046,0,.0453,.0022,0,.0181,.0002,1,.1200,.0015,0,.0099,.0002,1,.0148,.0002,0,.2901,.0100,0,.0190,.0006,0,.0214,.0003,1,.2299,.0030,1,.0544,.0022,1,.0167,.0002,1,.0606,.0011,1,.0023,.0001,0,5,3,3,3,2,2,2,4,4,4,1,1,1,3,3,3,2.6,2.6,2.6,0,0,0
GAT,PPS,KDEy,.0254,.0003,0,.2296,.0036,1,.0355,.0014,0,.0185,.0002,0,.1208,.0012,0,.0102,.0002,0,.0132,.0002,1,.2055,.0076,1,.0158,.0006,1,.0217,.0004,1,.2311,.0046,1,.0664,.0039,0,.0166,.0002,1,.0593,.0009,1,.0022,.0001,1,5,2,2,2,3,3,3,1,1,2,4,3,4,2,2,2,2.4,2.2,2.6,0,0,0
GAT,PPS,KDEy PPR,.0246,.0003,1,.2267,.0037,1,.0317,.0011,1,.0178,.0002,1,.1168,.0011,1,.0094,.0002,1,.0132,.0002,1,.2078,.0079,1,.0154,.0006,1,.0216,.0004,1,.2302,.0046,1,.0660,.0038,0,.0164,.0002,1,.0585,.0007,1,.0021,.0000,1,5,1,1,1,1,1,1,2,2,1,2,2,3,1,1,1,1.4,1.4,1.4,1,1,1
GCN,PPS,PCC,.0438,.0003,0,.4697,.0030,0,.0809,.0016,0,.0221,.0003,0,.1574,.0021,0,.0145,.0004,0,.0315,.0001,0,.8508,.0040,0,.0639,.0003,0,.0391,.0002,0,.4667,.0019,0,.1074,.0009,0,.0405,.0004,0,.1665,.0012,0,.0125,.0002,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5.0,5.0,5.0,0,0,0
GCN,PPS,PACC,.0246,.0007,0,.2216,.0041,0,.0359,.0033,0,.0190,.0003,0,.1259,.0019,0,.0109,.0003,0,.0122,.0002,0,.2056,.0062,0,.0129,.0004,0,.0228,.0002,1,.2411,.0019,0,.0581,.0013,0,.0161,.0003,0,.0591,.0014,0,.0023,.0001,0,5,4,4,4,4,4,4,3,3,4,4,4,2,4,4,4,3.8,3.8,3.6,0,0,0
GCN,PPS,PPR   PACC,.0234,.0006,0,.2163,.0035,0,.0300,.0022,0,.0178,.0003,1,.1186,.0018,1,.0095,.0003,1,.0124,.0001,0,.2295,.0070,0,.0127,.0003,0,.0223,.0002,1,.2386,.0025,1,.0542,.0014,1,.0151,.0002,1,.0555,.0012,1,.0019,.0001,1,5,3,3,3,2,2,2,4,4,3,3,3,1,2,3,2,2.8,3.0,2.2,0,0,0
GCN,PPS,KDEy,.0212,.0002,1,.1971,.0024,1,.0236,.0009,1,.0181,.0002,0,.1197,.0018,1,.0100,.0002,0,.0102,.0001,1,.1430,.0029,1,.0095,.0004,1,.0223,.0004,1,.2325,.0040,1,.0930,.0042,0,.0152,.0003,1,.0553,.0011,1,.0020,.0001,1,5,2,1,2,3,3,3,1,1,2,2,2,3,3,2,3,2.2,1.8,2.6,0,0,0
GCN,PPS,KDEy PPR,.0210,.0003,1,.1984,.0025,1,.0230,.0009,1,.0174,.0002,1,.1159,.0017,1,.0093,.0002,1,.0103,.0001,1,.1435,.0029,1,.0094,.0004,1,.0222,.0004,1,.2323,.0040,1,.0933,.0042,0,.0149,.0002,1,.0545,.0011,1,.0019,.0001,1,5,1,2,1,1,1,1,2,2,1,1,1,4,1,1,1,1.2,1.4,1.6,1,1,1
APPNP,PPS,PCC,.0374,.0003,0,.4124,.0029,0,.0598,.0014,0,.0214,.0003,0,.1509,.0020,0,.0133,.0003,0,.0318,.0001,0,.9795,.0038,0,.0682,.0004,0,.0390,.0002,0,.4657,.0022,0,.1072,.0009,0,.0398,.0004,0,.1664,.0012,0,.0125,.0002,0,5,5,5,5,5,5,5,5,5,5,5,5,3,5,5,5,5.0,5.0,4.6,0,0,0
APPNP,PPS,PACC,.0217,.0004,0,.1986,.0026,0,.0251,.0009,0,.0184,.0002,0,.1211,.0016,0,.0100,.0002,0,.0124,.0002,0,.2442,.0075,0,.0136,.0003,0,.0256,.0003,1,.2638,.0030,1,.0986,.0034,1,.0165,.0003,0,.0597,.0015,0,.0023,.0001,0,5,4,4,4,4,4,3,3,3,3,2,2,2,4,4,4,3.4,3.4,3.2,0,0,0
APPNP,PPS,PPR   PACC,.0203,.0003,0,.1926,.0022,0,.0205,.0006,1,.0171,.0002,1,.1132,.0014,1,.0087,.0002,1,.0130,.0002,0,.3058,.0097,0,.0172,.0004,0,.0249,.0003,1,.2566,.0033,1,.0929,.0032,1,.0154,.0002,1,.0558,.0012,1,.0019,.0001,1,5,3,3,3,1,1,1,4,4,4,1,1,1,2,3,2,2.2,2.4,2.2,1,0,1
APPNP,PPS,KDEy,.0193,.0003,1,.1783,.0028,1,.0200,.0009,1,.0181,.0002,0,.1194,.0018,0,.0101,.0003,0,.0102,.0002,1,.1535,.0049,1,.0105,.0004,1,.0299,.0003,0,.3088,.0032,0,.1857,.0050,0,.0154,.0003,1,.0550,.0011,1,.0019,.0001,1,5,1,1,1,3,3,4,1,1,1,3,3,4,3,2,3,2.2,2.0,2.6,1,1,0
APPNP,PPS,KDEy PPR,.0194,.0003,1,.1812,.0028,1,.0200,.0009,1,.0173,.0002,1,.1145,.0016,1,.0092,.0002,0,.0105,.0002,1,.1612,.0050,1,.0123,.0004,0,.0300,.0003,0,.3089,.0034,0,.1894,.0055,0,.0153,.0002,1,.0548,.0010,1,.0018,.0001,1,5,2,2,2,2,2,2,2,2,2,4,4,5,1,1,1,2.2,2.2,2.4,1,0,0
,BFS,MLPE,.1839,.0027,0,8.185,.2845,0,1.123,.0305,0,.2676,.0013,0,15.22,.1266,0,1.475,.0111,0,.1622,.0011,0,9.313,.1593,0,1.168,.0113,0,.1180,.0010,0,5.666,.1293,0,1.159,.0179,0,.3034,.0052,0,5.067,.1503,0,.5129,.0131,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,0,0,0
EgoNet,BFS,PCC,.1440,.0040,0,8.886,.4809,0,.7681,.0406,0,.2374,.0031,0,22.27,.3741,0,1.324,.0244,0,.0566,.0018,0,3.686,.1913,0,.2027,.0128,1,.0455,.0014,0,2.274,.1391,0,.2330,.0219,1,.2313,.0077,0,26.15,2.451,1,.4463,.0418,1,5,5,5,4,5,5,3,5,5,1,5,5,1,5,4,1,5.0,4.8,2.0,0,0,1
EgoNet,BFS,PACC,.1005,.0042,0,5.140,.4409,1,.7202,.0360,1,.1908,.0045,0,17.87,.4857,0,1.086,.0311,1,.0388,.0017,0,1.112,.1565,1,.2270,.0171,1,.0419,.0014,0,1.190,.1344,1,.3405,.0223,0,.2108,.0068,0,24.61,2.577,1,.7576,.0388,0,5,3,3,2,3,3,2,4,3,4,4,3,5,3,1,2,3.4,2.6,3.0,0,0,0
EgoNet,BFS,PPR   PACC,.1009,.0054,0,5.351,.5050,1,.6656,.0410,1,.1909,.0047,0,17.93,.4906,0,1.085,.0302,1,.0385,.0018,0,1.125,.1593,1,.2230,.0172,1,.0413,.0014,0,1.192,.1349,1,.3326,.0225,0,.2119,.0071,0,24.96,2.686,1,.7615,.0398,0,5,4,4,1,4,4,1,3,4,3,3,4,4,4,2,3,3.6,3.6,2.4,0,0,0
EgoNet,BFS,KDEy,.0847,.0037,1,4.742,.3908,1,.8998,.0701,0,.1786,.0038,1,16.73,.4696,1,2.435,.0776,0,.0280,.0012,1,1.052,.1144,1,.2283,.0250,1,.0316,.0015,1,1.182,.1322,1,.3070,.0305,0,.1667,.0145,1,25.75,3.943,1,1.020,.1474,0,5,2,2,5,2,2,5,2,2,5,2,2,3,1,3,4,1.8,2.2,4.4,0,0,0
EgoNet,BFS,KDEy PPR,.0840,.0029,1,4.399,.2637,1,.7595,.0585,1,.1747,.0040,1,16.33,.5217,1,2.363,.0673,0,.0267,.0013,1,.9768,.1220,1,.2028,.0273,1,.0313,.0016,1,1.165,.1388,1,.3007,.0338,1,.1836,.0117,1,30.41,3.971,1,1.165,.1253,0,5,1,1,3,1,1,4,1,1,2,1,1,2,2,5,5,1.2,1.8,3.2,1,1,0
MLP,BFS,PCC,.1243,.0013,0,7.212,.1339,0,.5915,.0118,0,.1588,.0011,0,14.84,.1220,0,.8652,.0100,1,.0668,.0004,0,4.028,.0476,0,.2597,.0034,0,.0662,.0003,0,3.635,.0337,0,.4111,.0044,0,.0800,.0014,0,10.44,.3583,0,.1152,.0052,1,5,5,5,5,5,5,1,5,5,5,5,5,5,4,5,1,4.8,5.0,3.4,0,0,0
MLP,BFS,PACC,.0645,.0009,0,3.508,.0994,0,.5452,.0154,0,.1158,.0015,0,10.63,.1501,0,1.035,.0200,0,.0237,.0003,0,.9928,.0356,0,.0963,.0040,1,.0392,.0005,0,1.608,.0351,0,.3212,.0095,0,.0816,.0013,0,7.663,.3734,1,.2417,.0098,0,5,4,4,4,3,3,3,4,4,2,3,4,2,5,3,3,3.8,3.6,2.8,0,0,0
MLP,BFS,PPR   PACC,.0637,.0008,0,3.461,.0986,0,.4981,.0151,1,.1162,.0015,0,10.74,.1445,0,1.033,.0200,0,.0222,.0003,0,.9079,.0363,0,.0882,.0042,1,.0370,.0004,1,1.509,.0359,0,.2932,.0091,1,.0786,.0013,0,7.827,.3658,1,.2295,.0099,0,5,3,3,1,4,4,2,3,3,1,1,3,1,3,4,2,2.8,3.4,1.4,0,0,1
MLP,BFS,KDEy,.0547,.0010,1,2.883,.1092,1,.5332,.0179,1,.1015,.0018,1,9.315,.1734,1,1.360,.0272,0,.0191,.0003,1,.6689,.0278,1,.1041,.0057,0,.0394,.0005,0,1.069,.0391,1,.3890,.0104,0,.0772,.0020,1,7.218,.5918,1,.3295,.0183,0,5,1,1,2,1,1,4,2,2,4,4,2,4,2,2,5,2.0,1.6,3.8,0,0,0
MLP,BFS,KDEy PPR,.0552,.0011,1,2.972,.1106,1,.5385,.0185,0,.1039,.0019,1,9.621,.1731,1,1.382,.0294,0,.0187,.0003,1,.6592,.0287,1,.1001,.0059,1,.0374,.0005,1,1.023,.0377,1,.3647,.0099,0,.0743,.0020,1,7.146,.5878,1,.3210,.0180,0,5,2,2,3,2,2,5,1,1,3,2,1,3,1,1,4,1.6,1.4,3.6,1,1,0
GAT,BFS,PCC,.0741,.0012,0,4.840,.1223,0,.3079,.0089,1,.0820,.0011,0,7.349,.1315,0,.4548,.0096,1,.0291,.0005,0,1.757,.0414,0,.0979,.0039,1,.0455,.0006,0,2.415,.0431,0,.2347,.0061,0,.0650,.0013,1,9.922,.3082,0,.1113,.0046,1,5,5,5,2,5,5,1,5,5,1,5,5,3,1,5,1,4.2,5.0,1.6,0,0,1
GAT,BFS,PACC,.0561,.0010,0,2.533,.1041,0,.3454,.0110,0,.0656,.0010,0,5.347,.1219,0,.5106,.0134,0,.0243,.0003,0,.7255,.0332,0,.1269,.0047,0,.0331,.0004,0,.9463,.0291,0,.2291,.0062,0,.0930,.0019,0,6.906,.3530,0,.3168,.0138,0,5,4,4,4,4,4,3,4,4,3,4,4,2,5,4,3,4.2,4.0,3.0,0,0,0
GAT,BFS,PPR   PACC,.0500,.0010,0,2.265,.1044,0,.3003,.0113,1,.0616,.0011,0,5.015,.1223,0,.4840,.0142,0,.0226,.0003,0,.7147,.0330,0,.1134,.0048,0,.0312,.0004,0,.9381,.0300,0,.2102,.0060,1,.0891,.0019,0,6.881,.3462,0,.2889,.0137,0,5,3,3,1,3,3,2,3,3,2,3,3,1,4,3,2,3.2,3.0,1.6,0,0,1
GAT,BFS,KDEy,.0449,.0007,0,1.735,.0814,1,.3791,.0137,0,.0520,.0011,0,4.118,.1233,0,.7208,.0169,0,.0212,.0004,0,.6491,.0349,1,.1416,.0072,0,.0305,.0004,0,.8432,.0277,1,.2823,.0091,0,.0855,.0020,0,5.659,.4166,1,.3514,.0174,0,5,2,2,5,2,2,5,2,2,5,2,2,5,3,1,4,2.2,1.8,4.8,0,0,0
GAT,BFS,KDEy PPR,.0405,.0007,1,1.568,.0714,1,.3280,.0123,0,.0465,.0013,1,3.665,.1330,1,.6381,.0187,0,.0200,.0004,1,.6183,.0353,1,.1305,.0073,0,.0295,.0004,1,.8084,.0265,1,.2697,.0087,0,.0850,.0022,0,6.669,.4517,1,.3679,.0185,0,5,1,1,3,1,1,4,1,1,4,1,1,4,2,2,5,1.2,1.2,4.0,1,1,0
GCN,BFS,PCC,.0539,.0010,0,3.489,.1105,0,.2180,.0076,1,.0783,.0013,0,7.060,.1530,0,.4402,.0106,1,.0256,.0003,0,1.513,.0338,0,.0799,.0042,1,.0418,.0003,0,2.255,.0320,0,.2021,.0046,1,.0573,.0014,1,9.553,.3545,0,.1022,.0044,1,5,5,5,1,5,5,1,5,5,1,5,5,1,1,5,1,4.2,5.0,1.0,0,0,1
GCN,BFS,PACC,.0488,.0009,0,2.093,.0944,0,.2866,.0119,0,.0637,.0013,0,5.267,.1436,0,.5169,.0140,0,.0241,.0003,0,.5966,.0303,0,.1147,.0051,0,.0401,.0003,0,.9320,.0287,0,.3295,.0060,0,.0888,.0015,0,6.713,.2909,0,.2894,.0141,0,5,4,4,5,4,4,3,4,4,5,4,3,3,5,3,4,4.2,3.6,4.0,0,0,0
GCN,BFS,PPR   PACC,.0415,.0010,0,1.943,.0934,0,.2334,.0124,1,.0618,.0013,0,5.132,.1423,0,.4975,.0147,0,.0207,.0003,0,.5932,.0316,0,.0912,.0052,0,.0358,.0004,0,.9569,.0295,0,.2763,.0067,0,.0840,.0016,0,6.727,.2826,0,.2581,.0132,0,5,3,3,2,3,3,2,3,3,2,3,4,2,4,4,2,3.2,3.4,2.0,0,0,0
GCN,BFS,KDEy,.0355,.0006,0,1.340,.0599,1,.2797,.0102,0,.0555,.0014,0,4.533,.1524,1,.7772,.0216,0,.0174,.0003,1,.5114,.0294,1,.1049,.0059,0,.0326,.0004,0,.7999,.0353,1,.3485,.0105,0,.0716,.0020,0,4.876,.4437,1,.2716,.0171,0,5,2,1,3,2,2,5,2,2,4,2,2,5,3,1,3,2.2,1.6,4.0,0,0,0
GCN,BFS,KDEy PPR,.0340,.0005,1,1.376,.0546,1,.2803,.0091,0,.0513,.0015,1,4.211,.1560,1,.7114,.0215,0,.0167,.0003,1,.4799,.0310,1,.0972,.0062,0,.0315,.0004,1,.7807,.0336,1,.3320,.0101,0,.0716,.0020,0,5.732,.4115,1,.2903,.0164,0,5,1,2,4,1,1,4,1,1,3,1,1,4,2,2,5,1.2,1.4,4.0,1,1,0
APPNP,BFS,PCC,.0469,.0009,0,3.074,.0949,0,.1871,.0070,1,.0737,.0012,0,6.609,.1405,0,.4078,.0094,1,.0271,.0003,0,1.492,.0327,0,.0829,.0042,1,.0468,.0004,0,2.339,.0314,0,.2448,.0046,1,.0569,.0014,1,9.867,.3924,0,.1055,.0046,1,5,5,5,1,5,5,1,5,5,1,5,5,1,1,5,1,4.2,5.0,1.0,0,0,1
APPNP,BFS,PACC,.0457,.0008,0,1.881,.0818,0,.2682,.0118,0,.0603,.0010,0,4.944,.1226,0,.4750,.0125,0,.0225,.0003,0,.5731,.0295,0,.1114,.0047,0,.0430,.0004,0,.9227,.0256,0,.3620,.0087,0,.0927,.0015,0,7.449,.3475,0,.3091,.0147,0,5,4,4,5,4,4,3,4,3,5,4,3,3,5,4,4,4.2,3.6,4.0,0,0,0
APPNP,BFS,PPR   PACC,.0380,.0009,0,1.729,.0873,0,.2126,.0131,0,.0574,.0010,0,4.705,.1213,0,.4466,.0131,0,.0213,.0003,0,.5823,.0314,0,.0968,.0050,0,.0395,.0004,0,.9331,.0288,0,.3235,.0083,0,.0874,.0016,0,7.372,.3284,0,.2726,.0138,0,5,3,3,2,3,3,2,3,4,3,3,4,2,4,3,2,3.2,3.4,2.2,0,0,0
APPNP,BFS,KDEy,.0334,.0005,0,1.143,.0531,1,.2452,.0097,0,.0506,.0009,0,4.023,.1094,0,.7147,.0148,0,.0168,.0004,1,.4527,.0302,1,.0964,.0061,0,.0362,.0004,0,.7739,.0362,1,.3782,.0113,0,.0735,.0017,0,5.278,.4292,1,.2874,.0156,0,5,2,2,4,2,2,5,1,1,2,2,2,5,2,1,3,1.8,1.6,3.8,0,0,0
APPNP,BFS,KDEy PPR,.0304,.0004,1,1.071,.0470,1,.2197,.0086,0,.0457,.0011,1,3.671,.1265,1,.6344,.0161,0,.0176,.0004,1,.4705,.0292,1,.0997,.0059,0,.0351,.0004,1,.7556,.0344,1,.3677,.0108,0,.0746,.0016,0,6.468,.4693,0,.3162,.0158,0,5,1,1,3,1,1,4,2,2,4,1,1,4,3,2,5,1.6,1.4,4.0,1,1,0
,RW,MLPE,.1832,.0016,0,6.430,.1678,0,1.079,.0174,0,.2651,.0010,0,15.07,.0930,0,1.450,.0087,0,.1594,.0010,0,8.278,.1145,0,1.169,.0110,0,.1158,.0008,0,4.466,.0984,0,1.168,.0120,0,.3025,.0049,0,3.073,.1567,0,.4840,.0140,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,0,0,0
EgoNet,RW,PCC,.1355,.0031,0,6.275,.2458,0,.6304,.0266,1,.2237,.0027,0,21.00,.2973,0,1.151,.0219,0,.0538,.0013,0,2.895,.1544,0,.1910,.0105,1,.0449,.0013,0,1.703,.1078,0,.2140,.0166,1,.2171,.0053,0,4.937,.4434,0,.3181,.0143,1,5,5,5,2,5,5,3,5,5,1,3,5,1,5,5,1,4.6,5.0,1.6,0,0,1
EgoNet,RW,PACC,.0973,.0024,0,2.916,.1681,0,.6851,.0348,0,.1477,.0054,1,13.48,.5161,1,.8540,.0348,1,.0476,.0014,0,1.061,.1347,1,.2953,.0150,0,.0481,.0008,0,1.052,.0995,1,.3802,.0160,0,.1506,.0041,0,1.716,.2469,1,.6573,.0365,0,5,4,3,5,3,3,2,4,3,5,5,3,5,3,3,5,3.8,3.0,4.4,0,0,0
EgoNet,RW,PPR   PACC,.0971,.0024,0,2.939,.1671,0,.6713,.0320,1,.1484,.0053,1,13.55,.5138,1,.8433,.0351,1,.0474,.0014,0,1.076,.1357,1,.2916,.0153,0,.0478,.0008,0,1.058,.0996,1,.3734,.0162,0,.1508,.0042,0,1.756,.2432,1,.6371,.0407,0,5,3,4,4,4,4,1,3,4,4,4,4,4,4,4,4,3.6,4.0,3.4,0,0,0
EgoNet,RW,KDEy,.0835,.0030,1,2.542,.2414,1,.6692,.0533,1,.1401,.0051,1,12.53,.5568,1,1.885,.0755,0,.0316,.0015,1,.8485,.1295,1,.2150,.0292,1,.0354,.0014,1,.9660,.1096,1,.2977,.0335,0,.1330,.0046,1,1.370,.3768,1,.4807,.0345,0,5,2,2,3,2,2,5,2,2,3,1,1,2,1,1,2,1.6,1.6,3.0,0,0,0
EgoNet,RW,KDEy PPR,.0801,.0024,1,2.234,.2370,1,.5922,.0379,1,.1367,.0060,1,12.15,.6649,1,1.815,.0854,0,.0314,.0015,1,.8211,.1302,1,.2062,.0285,1,.0354,.0013,1,.9730,.1071,1,.3001,.0318,0,.1340,.0044,1,1.386,.3805,1,.4824,.0330,0,5,1,1,1,1,1,4,1,1,2,2,2,3,2,2,3,1.4,1.4,2.6,1,1,0
MLP,RW,PCC,.1263,.0008,0,5.275,.0705,0,.5574,.0068,0,.1494,.0011,0,13.84,.0907,0,.6561,.0080,0,.0727,.0004,0,3.820,.0345,0,.2918,.0032,0,.0718,.0002,0,3.224,.0240,0,.4531,.0032,0,.0913,.0010,0,1.376,.0482,0,.0820,.0017,1,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,1,5.0,5.0,3.8,0,0,0
MLP,RW,PACC,.0733,.0007,0,2.347,.0597,0,.4164,.0096,0,.0869,.0013,0,7.425,.1175,0,.5857,.0130,1,.0332,.0003,0,1.251,.0262,0,.1277,.0035,1,.0471,.0004,0,1.837,.0317,0,.3737,.0081,0,.0882,.0011,0,.7452,.0273,0,.2360,.0046,0,5,3,3,3,3,3,1,4,4,4,4,4,2,4,3,5,3.6,3.4,3.0,0,0,0
MLP,RW,PPR   PACC,.0743,.0007,0,2.417,.0530,0,.4213,.0084,0,.0899,.0011,0,7.766,.1022,0,.5873,.0125,1,.0315,.0003,0,1.144,.0286,0,.1194,.0037,1,.0450,.0004,0,1.765,.0314,0,.3512,.0085,1,.0864,.0012,1,.7580,.0293,0,.2194,.0044,0,5,4,4,4,4,4,2,3,3,2,2,3,1,3,4,4,3.2,3.6,2.6,0,0,0
MLP,RW,KDEy,.0639,.0006,1,1.667,.0445,1,.3454,.0052,1,.0799,.0012,1,6.857,.1117,1,.7411,.0171,0,.0261,.0004,0,.7495,.0284,1,.1267,.0060,1,.0457,.0004,0,1.235,.0355,1,.4296,.0093,0,.0863,.0010,1,.6486,.0213,1,.2171,.0049,0,5,1,1,2,1,1,5,2,2,3,3,2,4,2,1,3,1.8,1.4,3.4,0,1,0
MLP,RW,KDEy PPR,.0653,.0007,1,1.713,.0422,1,.3387,.0035,1,.0824,.0010,1,7.225,.0996,0,.7388,.0165,0,.0245,.0003,1,.6922,.0300,1,.1180,.0062,1,.0438,.0004,1,1.171,.0339,1,.4025,.0088,0,.0845,.0011,1,.6638,.0251,1,.2034,.0047,0,5,2,2,1,2,2,4,1,1,1,1,1,3,1,2,2,1.4,1.6,2.2,1,0,1
GAT,RW,PCC,.0799,.0008,0,3.555,.0662,0,.2837,.0054,0,.0766,.0011,0,6.693,.1180,0,.3655,.0083,1,.0340,.0005,0,1.689,.0435,0,.1125,.0041,1,.0500,.0006,0,2.195,.0343,0,.2548,.0057,1,.0691,.0007,1,.7488,.0219,0,.0575,.0016,1,5,5,5,4,5,5,1,5,5,1,5,5,2,1,5,1,4.2,5.0,1.8,0,0,1
GAT,RW,PACC,.0610,.0007,0,1.648,.0561,0,.3237,.0072,0,.0594,.0011,0,4.563,.1119,0,.4000,.0112,0,.0293,.0004,0,.7767,.0354,0,.1479,.0049,0,.0382,.0003,0,.9639,.0230,0,.2656,.0057,0,.0952,.0010,0,.6084,.0047,0,.2958,.0055,0,5,4,4,5,4,4,3,4,4,5,4,3,3,3,4,4,3.8,3.8,4.0,0,0,0
GAT,RW,PPR   PACC,.0550,.0007,0,1.427,.0521,0,.2744,.0076,0,.0554,.0011,0,4.203,.1102,0,.3710,.0112,1,.0277,.0004,0,.7664,.0357,0,.1326,.0050,0,.0366,.0003,0,.9656,.0238,0,.2462,.0058,1,.0930,.0009,0,.6001,.0056,1,.2772,.0053,0,5,3,3,2,3,3,2,3,3,2,3,4,1,2,2,2,2.8,3.0,1.8,0,0,1
GAT,RW,KDEy,.0490,.0005,0,.8774,.0334,0,.2828,.0068,0,.0475,.0011,0,3.353,.1154,0,.5716,.0155,0,.0239,.0004,0,.6194,.0364,1,.1439,.0077,0,.0330,.0004,0,.7808,.0244,1,.2862,.0083,0,.1035,.0012,0,.6065,.0055,1,.3141,.0052,0,5,2,2,3,2,2,5,2,2,4,2,1,5,5,3,5,2.6,2.0,4.4,0,0,0
GAT,RW,KDEy PPR,.0443,.0005,1,.7559,.0322,1,.2314,.0066,1,.0425,.0012,1,2.938,.1133,1,.4984,.0154,0,.0226,.0004,1,.5964,.0364,1,.1332,.0076,0,.0321,.0004,1,.7815,.0251,1,.2768,.0084,0,.0999,.0010,0,.5951,.0055,1,.2936,.0047,0,5,1,1,1,1,1,4,1,1,3,1,2,4,4,1,3,1.6,1.2,3.0,1,1,0
GCN,RW,PCC,.0539,.0006,0,2.085,.0593,0,.1841,.0052,0,.0694,.0013,0,5.990,.1320,0,.3489,.0098,1,.0276,.0003,0,1.247,.0326,0,.0859,.0043,1,.0451,.0002,0,1.961,.0241,0,.2124,.0035,1,.0566,.0004,1,.4972,.0109,1,.0475,.0011,1,5,4,5,2,5,5,1,4,5,1,5,5,1,1,1,1,3.8,4.2,1.2,0,0,1
GCN,RW,PACC,.0571,.0008,0,1.267,.0610,0,.3115,.0100,0,.0554,.0012,0,4.204,.1260,0,.4110,.0122,0,.0298,.0004,0,.6101,.0283,0,.1476,.0050,0,.0428,.0002,0,.8952,.0228,0,.3455,.0049,0,.0956,.0005,0,.5915,.0025,0,.2990,.0029,0,5,5,4,5,4,4,3,5,4,5,4,3,5,5,5,5,4.6,4.0,4.6,0,0,0
GCN,RW,PPR   PACC,.0494,.0008,0,1.089,.0535,0,.2408,.0104,0,.0527,.0012,0,4.001,.1247,0,.3840,.0120,0,.0266,.0003,0,.5993,.0301,0,.1189,.0052,0,.0392,.0003,0,.9029,.0250,0,.2972,.0060,0,.0925,.0004,0,.5778,.0031,0,.2681,.0031,0,5,3,3,4,3,3,2,3,3,4,3,4,2,4,4,4,3.2,3.4,3.2,0,0,0
GCN,RW,KDEy,.0412,.0006,0,.6563,.0261,0,.2056,.0057,0,.0489,.0013,0,3.550,.1353,0,.5825,.0215,0,.0190,.0003,0,.4836,.0310,1,.1080,.0064,0,.0325,.0004,0,.7496,.0259,1,.3288,.0087,0,.0904,.0006,0,.5459,.0038,0,.2344,.0045,0,5,2,2,3,2,2,5,2,2,3,2,2,4,3,3,3,2.2,2.2,3.6,0,0,0
GCN,RW,KDEy PPR,.0373,.0005,1,.5533,.0221,1,.1702,.0056,1,.0432,.0013,1,3.092,.1238,1,.5025,.0189,0,.0182,.0003,1,.4516,.0315,1,.0972,.0066,1,.0314,.0004,1,.7375,.0258,1,.3132,.0089,0,.0870,.0005,0,.5252,.0036,0,.2117,.0043,0,5,1,1,1,1,1,4,1,1,2,1,1,3,2,2,2,1.2,1.2,2.4,1,1,0
APPNP,RW,PCC,.0465,.0006,0,1.750,.0601,0,.1505,.0057,1,.0659,.0012,0,5.638,.1271,0,.3308,.0088,1,.0293,.0003,0,1.197,.0303,0,.0924,.0042,1,.0504,.0003,0,2.016,.0247,0,.2626,.0036,1,.0546,.0005,1,.4160,.0075,1,.0469,.0010,1,5,4,5,2,5,5,1,5,5,1,5,5,1,1,1,1,4.0,4.2,1.2,0,0,1
APPNP,RW,PACC,.0527,.0008,0,1.121,.0604,0,.2848,.0114,0,.0541,.0011,0,4.060,.1157,0,.3897,.0112,0,.0282,.0003,0,.5726,.0270,0,.1500,.0049,0,.0452,.0003,0,.8693,.0229,0,.3579,.0068,0,.0979,.0006,0,.5958,.0019,0,.3099,.0032,0,5,5,4,5,4,4,3,4,4,5,4,3,3,5,5,5,4.4,4.0,4.2,0,0,0
APPNP,RW,PPR   PACC,.0448,.0008,0,.9489,.0544,0,.2138,.0116,0,.0501,.0011,0,3.735,.1112,0,.3589,.0111,0,.0255,.0003,0,.5650,.0287,0,.1269,.0047,0,.0418,.0003,0,.8731,.0246,0,.3181,.0065,0,.0944,.0006,0,.5821,.0020,0,.2816,.0031,0,5,3,3,4,3,3,2,3,3,4,3,4,2,4,4,4,3.2,3.4,3.2,0,0,0
APPNP,RW,KDEy,.0388,.0004,0,.5171,.0183,0,.1843,.0042,0,.0468,.0011,0,3.225,.1093,0,.5719,.0157,0,.0197,.0003,1,.4548,.0290,1,.1144,.0060,0,.0378,.0004,0,.7761,.0295,1,.3819,.0096,0,.0941,.0007,0,.5520,.0037,0,.2483,.0044,0,5,2,2,3,2,2,5,2,2,3,2,2,5,3,3,3,2.2,2.2,3.8,0,0,0
APPNP,RW,KDEy PPR,.0340,.0005,1,.4052,.0127,1,.1455,.0044,1,.0418,.0010,1,2.879,.0973,1,.5018,.0129,0,.0193,.0003,1,.4339,.0296,1,.1075,.0060,0,.0362,.0004,1,.7676,.0298,1,.3665,.0104,0,.0902,.0006,0,.5327,.0036,0,.2279,.0045,0,5,1,1,1,1,1,4,1,1,2,1,1,4,2,2,2,1.2,1.2,2.6,1,1,0

==> tables/skewed_quantification_neighbor.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,coraMlKld,coraMlKldSe,coraMlKldBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,citeSeerKld,citeSeerKldSe,citeSeerKldBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,photosKld,photosKldSe,photosKldBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,computersKld,computersKldSe,computersKldBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,pubMedKld,pubMedKldSe,pubMedKldBest,coraMlAeRank,coraMlRaeRank,coraMlKldRank,citeSeerAeRank,citeSeerRaeRank,citeSeerKldRank,photosAeRank,photosRaeRank,photosKldRank,computersAeRank,computersRaeRank,computersKldRank,pubMedAeRank,pubMedRaeRank,pubMedKldRank,aeRank,raeRank,kldRank,aeRankBest,raeRankBest,kldRankBest
,,MLPE,.1839,.0027,0,8.185,.2845,0,1.123,.0305,0,.2676,.0013,0,15.22,.1266,0,1.475,.0111,0,.1622,.0011,0,9.313,.1593,0,1.168,.0113,0,.1180,.0010,0,5.666,.1293,0,1.159,.0179,0,.3034,.0052,0,5.067,.1503,0,.5129,.0131,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,0,0,0
MLP,CC,Unadjusted,.1016,.0019,0,5.032,.1509,0,.7935,.0220,0,.1197,.0018,0,11.06,.1857,0,1.402,.0266,0,.0491,.0004,0,1.968,.0346,0,.2705,.0065,0,.0550,.0004,0,1.639,.0397,1,.5503,.0090,0,.0596,.0020,1,2.783,.1905,1,.2072,.0149,1,7,7,7,3,3,5,7,7,7,7,2,7,1,3,1,5.0,4.4,5.4,0,0,0
MLP,CC,Adjusted,.0702,.0011,1,3.799,.1240,1,.7601,.0205,0,.1150,.0019,1,10.47,.1873,1,1.633,.0298,0,.0294,.0003,0,1.023,.0364,1,.1769,.0065,0,.0492,.0005,0,1.553,.0411,1,.5472,.0134,0,.0773,.0020,0,2.712,.1901,1,.2762,.0147,0,1,1,6,1,1,7,4,1,6,4,1,6,4,2,6,2.8,1.2,6.2,1,1,0
MLP,CC,NEIGH,.0725,.0013,1,4.185,.1377,0,.6544,.0199,0,.1156,.0019,1,10.60,.1955,1,.8449,.0193,1,.0263,.0003,1,1.151,.0372,0,.1411,.0063,0,.0515,.0003,0,2.035,.0434,0,.5352,.0079,0,.0992,.0021,0,3.193,.1749,0,.2560,.0107,0,2,2,4,2,2,1,1,2,3,6,5,5,7,6,3,3.6,3.4,3.2,0,0,0
MLP,CC,SP,.0762,.0008,0,4.412,.1063,0,.6785,.0168,0,.2103,.0017,0,19.94,.1527,0,1.384,.0173,0,.0312,.0005,0,1.299,.0501,0,.1570,.0047,0,.0483,.0006,0,1.668,.0456,0,.4877,.0122,0,.0720,.0020,0,2.691,.1905,1,.2609,.0149,0,3,3,5,5,5,4,5,3,4,3,3,3,3,1,5,3.8,3.0,4.2,0,0,0
MLP,CC,PPR,.0774,.0010,0,4.556,.1179,0,.6525,.0175,0,.2235,.0018,0,21.03,.1530,0,1.516,.0170,0,.0327,.0005,0,1.467,.0497,0,.1673,.0048,0,.0473,.0007,0,1.753,.0464,0,.4953,.0131,0,.0673,.0025,0,3.135,.2380,1,.2566,.0188,0,5,4,3,7,7,6,6,5,5,2,4,4,2,4,4,4.4,4.8,4.4,0,0,0
MLP,CC,SP NEIGH,.0764,.0011,0,4.727,.1216,0,.5886,.0163,1,.2066,.0014,0,19.60,.1274,0,1.250,.0120,0,.0281,.0003,0,1.443,.0486,0,.1243,.0041,1,.0500,.0004,0,2.138,.0446,0,.4608,.0081,0,.0911,.0021,0,3.155,.1850,0,.2265,.0111,1,4,5,1,4,4,2,3,4,2,5,7,2,6,5,2,4.4,5.0,1.8,0,0,1
MLP,CC,PPR NEIGH,.0778,.0012,0,4.995,.1319,0,.5941,.0168,1,.2132,.0015,0,20.16,.1299,0,1.326,.0137,0,.0268,.0003,1,1.508,.0441,0,.1185,.0037,1,.0452,.0005,1,2.115,.0458,0,.3919,.0077,1,.0774,.0027,0,3.520,.2421,0,.2868,.0180,0,6,6,2,6,6,3,2,6,1,1,6,1,5,7,7,4.0,6.2,2.8,0,0,0
MLP,PCC,Unadjusted,.1243,.0013,0,7.212,.1339,0,.5915,.0118,0,.1588,.0011,0,14.84,.1220,0,.8652,.0100,0,.0668,.0004,0,4.028,.0476,0,.2597,.0034,0,.0662,.0003,0,3.635,.0337,0,.4111,.0044,0,.0865,.0014,0,4.048,.1175,0,.1151,.0047,1,7,7,7,3,3,2,7,7,7,7,7,7,7,7,1,6.2,6.2,4.8,0,0,0
MLP,PCC,Adjusted,.0645,.0009,0,3.508,.0994,0,.5452,.0154,0,.1158,.0015,0,10.63,.1501,0,1.035,.0200,0,.0237,.0003,1,.9928,.0356,1,.0963,.0040,1,.0392,.0005,0,1.608,.0351,1,.3212,.0095,0,.0779,.0010,0,2.737,.1239,0,.1790,.0084,0,2,2,6,2,2,3,1,1,1,5,1,6,5,3,7,3.0,1.8,4.6,1,1,0
MLP,PCC,NEIGH,.0577,.0008,1,3.008,.0962,1,.3500,.0095,1,.0984,.0014,1,8.845,.1511,1,.5715,.0126,1,.0290,.0003,0,1.237,.0316,0,.1148,.0039,0,.0400,.0003,0,1.817,.0373,0,.2919,.0060,0,.0837,.0012,0,2.460,.1113,1,.1755,.0066,0,1,1,1,1,1,1,5,2,5,6,3,5,6,2,6,3.8,1.8,3.6,0,1,0
MLP,PCC,SP,.0709,.0008,0,4.268,.1022,0,.5405,.0131,0,.2096,.0011,0,19.96,.1141,0,1.300,.0105,0,.0259,.0005,0,1.312,.0528,0,.1032,.0040,1,.0378,.0005,0,1.720,.0392,0,.2752,.0077,0,.0726,.0011,0,2.755,.1246,0,.1656,.0089,0,5,4,4,6,6,6,2,3,2,3,2,4,3,4,4,3.8,3.8,4.0,0,0,0
MLP,PCC,PPR,.0730,.0009,0,4.558,.1099,0,.5447,.0140,0,.2145,.0017,0,20.54,.1733,0,1.347,.0150,0,.0267,.0005,0,1.509,.0532,0,.1094,.0042,0,.0356,.0004,0,1.912,.0359,0,.2499,.0061,0,.0665,.0018,1,3.263,.1573,0,.1745,.0122,0,6,6,5,7,7,7,3,5,4,2,6,3,2,6,5,4.0,6.0,4.8,0,0,0
MLP,PCC,SP NEIGH,.0671,.0009,0,4.082,.1167,0,.4421,.0122,0,.2059,.0011,0,19.63,.1146,0,1.212,.0077,0,.0308,.0004,0,1.496,.0446,0,.1218,.0035,0,.0378,.0004,0,1.830,.0417,0,.2481,.0052,0,.0762,.0013,0,2.400,.1091,1,.1455,.0067,0,3,3,2,4,4,4,6,4,6,4,5,2,4,1,2,4.2,3.4,3.2,0,0,0
MLP,PCC,PPR NEIGH,.0674,.0010,0,4.455,.1220,0,.4455,.0123,0,.2074,.0014,0,19.84,.1361,0,1.244,.0112,0,.0282,.0005,0,1.557,.0468,0,.1084,.0035,0,.0320,.0003,1,1.822,.0396,0,.2009,.0048,1,.0631,.0016,1,2.845,.1327,0,.1464,.0089,0,4,5,3,5,5,5,4,6,3,1,4,1,1,5,3,3.0,5.0,3.0,1,0,1
GAT,CC,Unadjusted,.0474,.0011,1,2.714,.1129,1,.4595,.0195,0,.0577,.0011,1,4.674,.1196,1,.7945,.0166,1,.0198,.0004,1,.7648,.0363,1,.1323,.0071,0,.0355,.0009,1,1.026,.0530,1,.3781,.0172,0,.0597,.0018,1,2.207,.1318,1,.2023,.0126,1,1,2,3,1,2,2,1,3,5,2,1,4,1,1,1,1.2,1.8,3.0,1,0,0
GAT,CC,Adjusted,.0562,.0009,0,2.562,.1075,1,.5546,.0194,0,.0597,.0011,1,4.655,.1201,1,.8357,.0168,0,.0239,.0004,0,.7070,.0353,1,.1642,.0070,0,.0438,.0010,0,1.154,.0484,0,.4819,.0209,0,.0884,.0019,0,2.329,.1319,1,.3096,.0134,0,3,1,7,2,1,3,6,1,7,7,2,7,5,3,5,4.6,1.6,5.8,0,1,0
GAT,CC,NEIGH,.0568,.0010,0,2.716,.1082,1,.5213,.0180,0,.0607,.0011,0,4.832,.1166,1,.7690,.0174,1,.0240,.0004,0,.7413,.0351,1,.1594,.0071,0,.0414,.0007,0,1.158,.0409,0,.3976,.0134,0,.1029,.0023,0,3.261,.1783,0,.3459,.0140,0,5,3,6,3,3,1,7,2,6,6,3,6,7,6,7,5.6,3.4,5.2,0,0,0
GAT,CC,SP,.0612,.0010,0,3.391,.1179,0,.4990,.0165,0,.2003,.0018,0,18.87,.1928,0,1.276,.0222,0,.0236,.0003,0,.8323,.0358,0,.1156,.0033,0,.0409,.0010,0,1.301,.0689,0,.3898,.0193,0,.0828,.0019,0,2.308,.1320,1,.2843,.0133,0,6,5,5,5,5,5,5,4,4,5,5,5,4,2,3,5.0,4.2,4.4,0,0,0
GAT,CC,PPR,.0563,.0009,0,3.353,.1032,0,.4304,.0138,1,.2095,.0018,0,19.57,.1898,0,1.358,.0192,0,.0216,.0004,0,.8833,.0351,0,.1051,.0034,1,.0364,.0009,0,1.270,.0676,0,.3322,.0171,0,.0693,.0021,0,2.863,.1656,0,.2566,.0140,0,4,4,2,7,6,7,3,6,2,3,4,3,2,4,2,3.8,4.8,3.2,0,0,0
GAT,CC,SP NEIGH,.0617,.0010,0,3.542,.1141,0,.4713,.0150,0,.1985,.0016,0,18.82,.1685,0,1.230,.0167,0,.0234,.0003,0,.8770,.0347,0,.1103,.0031,1,.0389,.0007,0,1.315,.0472,0,.3225,.0107,0,.0966,.0023,0,3.210,.1778,0,.3140,.0138,0,7,7,4,4,4,4,4,5,3,4,7,2,6,5,6,5.0,5.6,3.8,0,0,0
GAT,CC,PPR NEIGH,.0552,.0009,0,3.477,.1009,0,.4023,.0135,1,.2080,.0016,0,19.59,.1785,0,1.308,.0163,0,.0211,.0003,0,.9841,.0331,0,.1029,.0035,1,.0343,.0006,1,1.310,.0444,0,.2774,.0088,1,.0808,.0025,0,3.641,.2308,0,.3008,.0164,0,2,6,1,6,7,6,2,7,1,1,6,1,3,7,4,2.8,6.6,2.6,0,0,1
GAT,PCC,Unadjusted,.0741,.0012,0,4.840,.1223,0,.3079,.0089,1,.0820,.0011,0,7.349,.1315,0,.4548,.0096,1,.0291,.0005,0,1.757,.0414,0,.0979,.0039,1,.0455,.0006,0,2.415,.0431,0,.2347,.0061,0,.0671,.0012,1,3.581,.1024,0,.1005,.0045,1,7,7,1,3,3,1,7,7,2,7,7,6,1,7,1,5.0,6.2,2.2,0,0,1
GAT,PCC,Adjusted,.0561,.0010,1,2.533,.1041,1,.3454,.0110,0,.0656,.0010,1,5.347,.1219,1,.5106,.0134,0,.0243,.0003,0,.7255,.0332,1,.1269,.0047,0,.0331,.0004,0,.9463,.0291,1,.2291,.0062,0,.0880,.0017,0,2.510,.1186,1,.2347,.0103,0,1,1,3,1,1,3,4,1,6,4,1,4,5,2,6,3.0,1.2,4.4,0,1,0
GAT,PCC,NEIGH,.0577,.0007,1,2.548,.0825,1,.3470,.0097,0,.0702,.0011,0,5.886,.1287,0,.4621,.0103,1,.0280,.0004,0,.8623,.0364,0,.1438,.0049,0,.0363,.0004,0,1.234,.0337,0,.2588,.0059,0,.0956,.0018,0,2.908,.1376,0,.2628,.0110,0,4,2,4,2,2,2,5,2,7,6,4,7,7,5,7,4.8,3.0,5.4,0,0,0
GAT,PCC,SP,.0625,.0010,0,3.497,.1148,0,.3956,.0111,0,.1958,.0010,0,18.53,.1041,0,1.185,.0090,0,.0243,.0003,0,.8696,.0352,0,.1114,.0028,0,.0315,.0005,0,1.070,.0375,0,.2048,.0057,0,.0821,.0017,0,2.479,.1200,1,.2123,.0109,0,5,4,6,4,4,5,3,3,4,3,3,3,4,1,4,3.8,3.0,4.4,0,0,0
GAT,PCC,PPR,.0564,.0010,1,3.438,.1127,0,.3527,.0109,0,.2014,.0010,0,18.92,.1134,0,1.256,.0096,0,.0214,.0003,1,.9018,.0341,0,.0979,.0029,1,.0269,.0004,1,1.011,.0370,1,.1631,.0052,1,.0680,.0017,1,2.881,.1142,0,.1901,.0104,0,2,3,5,7,6,7,1,4,1,1,2,1,2,4,2,2.6,3.8,3.2,1,0,0
GAT,PCC,SP NEIGH,.0656,.0009,0,3.633,.1043,0,.4035,.0099,0,.1971,.0010,0,18.73,.1061,0,1.185,.0088,0,.0280,.0003,0,.9938,.0359,0,.1245,.0029,0,.0353,.0004,0,1.382,.0421,0,.2346,.0057,0,.0887,.0019,0,2.864,.1392,0,.2340,.0120,0,6,6,7,5,5,4,6,5,5,5,6,5,6,3,5,5.6,5.0,5.2,0,0,0
GAT,PCC,PPR NEIGH,.0572,.0010,1,3.512,.1112,0,.3365,.0103,0,.1998,.0011,0,18.96,.1109,0,1.221,.0091,0,.0236,.0003,0,1.026,.0333,0,.1042,.0031,1,.0291,.0004,0,1.324,.0419,0,.1769,.0053,0,.0728,.0018,0,3.131,.1258,0,.2111,.0109,0,3,5,2,6,7,6,2,6,3,2,5,2,3,6,3,3.2,5.8,3.2,0,0,0
GCN,CC,Unadjusted,.0359,.0009,1,2.038,.0964,1,.3477,.0163,1,.0543,.0014,1,4.519,.1453,1,.7603,.0208,1,.0167,.0004,1,.5453,.0297,1,.1008,.0063,1,.0329,.0005,1,.7880,.0408,1,.3251,.0120,1,.0492,.0017,1,1.776,.1480,1,.1599,.0131,1,1,2,1,1,1,2,1,1,3,1,1,1,1,1,1,1.0,1.2,1.6,1,1,1
GCN,CC,Adjusted,.0460,.0010,0,2.033,.0939,1,.4314,.0176,0,.0564,.0013,1,4.529,.1458,1,.7901,.0201,0,.0210,.0003,0,.5548,.0293,1,.1246,.0058,0,.0476,.0004,0,1.192,.0386,0,.5552,.0122,0,.0762,.0017,0,1.896,.1470,1,.2503,.0137,0,2,1,7,2,2,3,5,2,7,7,3,7,5,3,5,4.2,2.2,5.8,0,0,0
GCN,CC,NEIGH,.0477,.0011,0,2.251,.1052,1,.4229,.0184,0,.0572,.0014,1,4.572,.1548,1,.7373,.0219,1,.0208,.0003,0,.5922,.0301,1,.1231,.0057,0,.0446,.0004,0,1.140,.0365,0,.4695,.0109,0,.0926,.0019,0,2.844,.1403,0,.2953,.0134,0,3,3,6,3,3,1,4,3,6,6,2,6,7,6,7,4.6,3.4,5.2,0,0,0
GCN,CC,SP,.0531,.0011,0,3.032,.1084,0,.4140,.0151,0,.1992,.0017,0,18.94,.1858,0,1.273,.0211,0,.0219,.0003,0,.7860,.0355,0,.1028,.0033,0,.0445,.0005,0,1.338,.0440,0,.4339,.0124,0,.0720,.0018,0,1.879,.1472,1,.2309,.0137,0,6,4,5,5,5,5,7,5,5,5,5,5,3,2,3,5.2,4.2,4.6,0,0,0
GCN,CC,PPR,.0508,.0010,0,3.178,.0960,0,.3912,.0135,0,.2078,.0017,0,19.60,.1852,0,1.335,.0161,0,.0201,.0003,0,.7821,.0353,0,.0929,.0032,1,.0384,.0005,0,1.339,.0418,0,.3438,.0122,1,.0586,.0017,0,2.062,.1362,1,.2062,.0123,0,4,5,2,6,7,7,3,4,2,3,6,2,2,4,2,3.6,5.2,3.0,0,0,0
GCN,CC,SP NEIGH,.0549,.0012,0,3.245,.1149,0,.4064,.0152,0,.1983,.0016,0,18.84,.1772,0,1.241,.0173,0,.0217,.0003,0,.8292,.0331,0,.1011,.0031,0,.0425,.0006,0,1.287,.0429,0,.3933,.0106,0,.0875,.0021,0,2.806,.1430,0,.2678,.0136,0,7,6,4,4,4,4,6,6,4,4,4,4,6,5,6,5.4,5.0,4.4,0,0,0
GCN,CC,PPR NEIGH,.0513,.0010,0,3.329,.0993,0,.3930,.0143,0,.2083,.0016,0,19.60,.1860,0,1.321,.0140,0,.0190,.0003,0,.8461,.0336,0,.0929,.0036,1,.0378,.0006,0,1.344,.0414,0,.3522,.0111,0,.0723,.0023,0,3.076,.1787,0,.2370,.0148,0,5,7,3,7,6,6,2,7,1,2,7,3,4,7,4,4.0,6.8,3.4,0,0,0
GCN,PCC,Unadjusted,.0539,.0010,0,3.489,.1105,0,.2180,.0076,1,.0783,.0013,0,7.060,.1530,0,.4402,.0106,1,.0256,.0003,0,1.513,.0338,0,.0799,.0042,1,.0418,.0003,0,2.255,.0320,0,.2021,.0046,0,.0581,.0013,1,3.386,.1159,0,.0915,.0044,1,5,7,1,3,3,1,5,7,1,7,7,2,1,7,1,4.2,6.2,1.2,0,0,1
GCN,PCC,Adjusted,.0488,.0009,1,2.093,.0944,1,.2866,.0119,0,.0637,.0013,1,5.267,.1436,1,.5169,.0140,0,.0241,.0003,0,.5966,.0303,1,.1147,.0051,0,.0401,.0003,0,.9320,.0287,1,.3295,.0060,0,.0843,.0014,0,2.449,.0975,1,.2210,.0103,0,2,2,3,1,1,3,3,1,6,6,1,7,5,1,5,3.4,1.2,4.8,0,1,0
GCN,PCC,NEIGH,.0474,.0007,1,2.020,.0744,1,.2646,.0092,0,.0653,.0013,1,5.428,.1465,1,.4571,.0107,1,.0261,.0003,0,.6773,.0305,0,.1212,.0050,0,.0379,.0003,0,.9846,.0250,1,.2904,.0066,0,.0918,.0018,0,2.875,.1302,0,.2595,.0103,0,1,1,2,2,2,2,6,2,7,5,2,6,7,5,7,4.2,2.4,4.8,0,0,0
GCN,PCC,SP,.0567,.0011,0,3.216,.1084,0,.3403,.0113,0,.1986,.0011,0,18.85,.1126,0,1.190,.0085,0,.0252,.0004,0,.8467,.0388,0,.1094,.0034,0,.0378,.0004,0,1.045,.0343,0,.2698,.0056,0,.0795,.0015,0,2.454,.1015,1,.2020,.0110,0,6,3,6,5,4,4,4,4,4,4,4,5,4,2,4,4.6,3.4,4.6,0,0,0
GCN,PCC,PPR,.0533,.0010,0,3.294,.0956,0,.3220,.0101,0,.2030,.0011,0,19.25,.1094,0,1.259,.0083,0,.0230,.0004,1,.8430,.0380,0,.1024,.0028,0,.0338,.0005,0,1.041,.0354,0,.2238,.0063,0,.0697,.0016,0,2.745,.1071,0,.1710,.0091,0,4,6,5,7,7,7,2,3,3,2,3,3,2,3,2,3.4,4.4,4.0,0,0,0
GCN,PCC,SP NEIGH,.0572,.0010,0,3.269,.1035,0,.3406,.0117,0,.1984,.0011,0,18.89,.1144,0,1.190,.0083,0,.0271,.0003,0,.9204,.0371,0,.1142,.0030,0,.0361,.0004,0,1.096,.0334,0,.2431,.0060,0,.0860,.0019,0,2.851,.1304,0,.2262,.0107,0,7,5,7,4,5,5,7,5,5,3,6,4,6,4,6,5.4,5.0,5.4,0,0,0
GCN,PCC,PPR NEIGH,.0498,.0011,0,3.222,.1043,0,.2964,.0117,0,.2019,.0012,0,19.22,.1215,0,1.223,.0079,0,.0228,.0003,1,.9283,.0356,0,.0960,.0029,0,.0296,.0004,1,1.068,.0356,0,.1735,.0048,1,.0709,.0019,0,3.187,.1545,0,.1949,.0106,0,3,4,4,6,6,6,1,6,2,1,5,1,3,6,3,2.8,5.4,3.2,1,0,0
APPNP,CC,Unadjusted,.0321,.0010,1,1.690,.0982,1,.2975,.0163,1,.0524,.0011,1,4.262,.1251,1,.7408,.0173,1,.0182,.0003,1,.5117,.0283,1,.1165,.0059,0,.0428,.0004,1,.9157,.0388,1,.5043,.0097,0,.0565,.0013,1,2.314,.1182,1,.2059,.0105,1,1,1,1,1,1,2,1,2,5,1,1,3,1,1,1,1.0,1.2,2.4,1,1,1
APPNP,CC,Adjusted,.0418,.0010,0,1.725,.0954,1,.3705,.0173,0,.0544,.0010,1,4.280,.1252,1,.7671,.0166,0,.0199,.0004,0,.5098,.0289,1,.1230,.0060,0,.0571,.0007,0,1.381,.0393,0,.7317,.0184,0,.0838,.0014,0,2.440,.1177,1,.2996,.0113,0,2,2,5,2,2,3,3,1,6,7,5,7,5,3,6,3.8,2.6,5.4,0,0,0
APPNP,CC,NEIGH,.0440,.0010,0,1.895,.0972,1,.3601,.0161,0,.0559,.0011,0,4.402,.1383,1,.7075,.0176,1,.0216,.0003,0,.5720,.0282,1,.1293,.0054,0,.0538,.0004,0,1.272,.0314,0,.6317,.0094,0,.0972,.0023,0,3.184,.1924,0,.3271,.0137,0,3,3,3,3,3,1,6,3,7,6,2,6,7,7,7,5.0,3.6,4.8,0,0,0
APPNP,CC,SP,.0509,.0010,0,2.944,.0998,0,.3898,.0128,0,.1979,.0016,0,18.76,.1747,0,1.244,.0172,0,.0212,.0003,0,.7592,.0374,0,.1068,.0034,0,.0532,.0007,0,1.469,.0399,0,.6097,.0146,0,.0789,.0015,0,2.420,.1179,1,.2796,.0113,0,6,4,7,5,4,5,5,5,3,5,7,5,4,2,4,5.0,4.4,4.8,0,0,0
APPNP,CC,PPR,.0468,.0008,0,3.006,.0891,0,.3626,.0108,0,.2065,.0015,0,19.40,.1727,0,1.292,.0119,0,.0191,.0004,0,.7523,.0375,0,.0972,.0036,1,.0438,.0004,1,1.396,.0369,0,.4061,.0087,1,.0622,.0015,0,2.500,.1332,1,.2331,.0109,0,4,5,4,6,6,6,2,4,1,2,6,1,2,4,2,3.2,5.0,2.8,0,0,0
APPNP,CC,SP NEIGH,.0527,.0011,0,3.095,.1084,0,.3857,.0135,0,.1974,.0016,0,18.80,.1713,0,1.227,.0187,0,.0226,.0003,0,.8265,.0341,0,.1102,.0033,0,.0506,.0004,0,1.372,.0346,0,.5283,.0074,0,.0917,.0023,0,3.157,.1916,0,.2977,.0136,0,7,6,6,4,5,4,7,6,4,4,4,4,6,6,5,5.6,5.4,4.6,0,0,0
APPNP,CC,PPR NEIGH,.0475,.0009,0,3.134,.0930,0,.3588,.0116,0,.2083,.0014,0,19.66,.1580,0,1.300,.0134,0,.0200,.0004,0,.8621,.0343,0,.1012,.0037,1,.0457,.0005,0,1.360,.0358,0,.4738,.0074,0,.0710,.0019,0,3.052,.1623,0,.2671,.0139,0,5,7,2,7,7,7,4,7,2,3,3,2,3,5,3,4.4,5.8,3.2,0,0,0
APPNP,PCC,Unadjusted,.0469,.0009,1,3.074,.0949,0,.1871,.0070,1,.0737,.0012,0,6.609,.1405,0,.4078,.0094,1,.0271,.0003,0,1.492,.0327,0,.0829,.0042,1,.0468,.0004,0,2.339,.0314,0,.2448,.0046,0,.0585,.0013,1,3.472,.1290,0,.0957,.0045,1,4,4,1,3,3,1,6,7,1,7,7,2,1,7,1,4.2,5.6,1.2,0,0,1
APPNP,PCC,Adjusted,.0457,.0008,1,1.881,.0818,1,.2682,.0118,0,.0603,.0010,1,4.944,.1226,1,.4750,.0125,0,.0225,.0003,0,.5731,.0295,1,.1114,.0047,0,.0430,.0004,0,.9227,.0256,1,.3620,.0087,0,.0891,.0015,0,2.707,.1168,1,.2365,.0106,0,1,1,3,1,1,3,3,1,5,5,1,6,5,2,5,3.0,1.2,4.4,1,1,0
APPNP,PCC,NEIGH,.0459,.0006,1,1.910,.0634,1,.2408,.0081,0,.0633,.0010,0,5.243,.1300,0,.4365,.0093,0,.0260,.0004,0,.6585,.0296,0,.1260,.0047,0,.0435,.0003,0,.9606,.0193,1,.3808,.0068,0,.0963,.0020,0,3.115,.1589,0,.2854,.0108,0,2,2,2,2,2,2,5,2,7,6,2,7,7,5,7,4.4,2.6,5.0,0,0,0
APPNP,PCC,SP,.0539,.0010,0,3.050,.1028,0,.3166,.0104,0,.1965,.0010,0,18.68,.1072,0,1.162,.0063,0,.0240,.0003,0,.8538,.0390,0,.1113,.0030,0,.0401,.0005,0,1.040,.0333,0,.2936,.0072,0,.0835,.0016,0,2.660,.1152,1,.2120,.0109,0,6,3,6,4,4,4,4,4,4,3,4,3,4,1,4,4.2,3.2,4.2,0,0,0
APPNP,PCC,PPR,.0494,.0009,0,3.136,.0945,0,.2953,.0086,0,.2011,.0009,0,18.99,.1029,0,1.237,.0077,0,.0211,.0003,1,.8489,.0382,0,.1007,.0031,0,.0379,.0005,0,1.009,.0359,0,.2960,.0066,0,.0711,.0015,0,2.885,.1137,1,.1859,.0088,0,5,7,5,7,6,7,1,3,3,2,3,4,2,3,2,3.4,4.4,4.2,0,0,0
APPNP,PCC,SP NEIGH,.0552,.0010,0,3.129,.1019,0,.3209,.0120,0,.1966,.0011,0,18.74,.1107,0,1.167,.0073,0,.0276,.0003,0,.9425,.0370,0,.1236,.0029,0,.0413,.0004,0,1.120,.0327,0,.3195,.0076,0,.0904,.0021,0,3.103,.1568,0,.2473,.0111,0,7,6,7,5,5,5,7,6,6,4,6,5,6,4,6,5.8,5.4,5.8,0,0,0
APPNP,PCC,PPR NEIGH,.0469,.0010,1,3.098,.0981,0,.2743,.0106,0,.1992,.0012,0,19.00,.1178,0,1.198,.0078,0,.0225,.0003,0,.9377,.0351,0,.0972,.0029,0,.0331,.0004,1,1.047,.0356,0,.2228,.0050,1,.0718,.0017,0,3.339,.1493,0,.2090,.0096,0,3,5,4,6,7,6,2,5,2,1,5,1,3,6,3,3.0,5.6,3.2,1,0,0

==> tables/skewed_quantification_zipf.csv <==
model,modelSuffix,approach,coraMlAe,coraMlAeSe,coraMlAeBest,coraMlRae,coraMlRaeSe,coraMlRaeBest,coraMlKld,coraMlKldSe,coraMlKldBest,citeSeerAe,citeSeerAeSe,citeSeerAeBest,citeSeerRae,citeSeerRaeSe,citeSeerRaeBest,citeSeerKld,citeSeerKldSe,citeSeerKldBest,photosAe,photosAeSe,photosAeBest,photosRae,photosRaeSe,photosRaeBest,photosKld,photosKldSe,photosKldBest,computersAe,computersAeSe,computersAeBest,computersRae,computersRaeSe,computersRaeBest,computersKld,computersKldSe,computersKldBest,pubMedAe,pubMedAeSe,pubMedAeBest,pubMedRae,pubMedRaeSe,pubMedRaeBest,pubMedKld,pubMedKldSe,pubMedKldBest,coraMlAeRank,coraMlRaeRank,coraMlKldRank,citeSeerAeRank,citeSeerRaeRank,citeSeerKldRank,photosAeRank,photosRaeRank,photosKldRank,computersAeRank,computersRaeRank,computersKldRank,pubMedAeRank,pubMedRaeRank,pubMedKldRank,aeRank,raeRank,kldRank,aeRankBest,raeRankBest,kldRankBest
,,MLPE,.0903,.0000,0,.5692,.0000,0,.1605,.0000,0,.0469,.0000,0,.2623,.0000,0,.0396,.0000,0,.0924,.0000,0,.6660,.0000,0,.2107,.0000,0,.0770,.0000,0,.5358,.0000,0,.1952,.0000,0,.1268,.0000,0,.3948,.0000,0,.0834,.0000,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,0,0,0
MLP,CC,Unadjusted,.0976,.0010,0,.8499,.0056,0,.4467,.0096,0,.0434,.0007,0,.3010,.0042,0,.0545,.0016,0,.0467,.0004,0,.5922,.0070,0,.1672,.0033,0,.0747,.0003,0,.8025,.0042,0,.6189,.0070,0,.0387,.0005,0,.1463,.0023,0,.0108,.0003,1,7,7,7,6,6,4,7,6,7,7,7,7,5,6,2,6.4,6.4,5.4,0,0,0
MLP,CC,Adjusted,.0655,.0008,0,.5674,.0068,0,.2957,.0100,0,.0409,.0005,0,.2734,.0040,0,.0585,.0015,0,.0268,.0005,0,.3955,.0146,1,.0771,.0043,0,.0594,.0007,0,.6242,.0079,0,.5219,.0113,0,.0363,.0004,0,.1263,.0015,1,.0113,.0002,1,4,4,4,4,4,5,4,1,4,5,5,5,3,2,4,4.0,3.2,4.4,0,0,0
MLP,CC,NEIGH,.0499,.0009,1,.4402,.0069,1,.1817,.0086,1,.0330,.0003,0,.2158,.0024,0,.0321,.0007,0,.0215,.0003,1,.5099,.0179,0,.0455,.0016,1,.0448,.0005,1,.5157,.0069,1,.3032,.0069,1,.0349,.0005,1,.1248,.0018,1,.0123,.0008,0,1,1,2,2,2,2,1,4,2,3,2,3,1,1,6,1.6,2.0,3.0,1,1,0
MLP,CC,SP,.0672,.0007,0,.5957,.0076,0,.3091,.0094,0,.0431,.0006,0,.2885,.0045,0,.0613,.0015,0,.0272,.0005,0,.4097,.0156,1,.0786,.0044,0,.0587,.0007,0,.6189,.0080,0,.5128,.0111,0,.0365,.0005,0,.1288,.0018,1,.0109,.0003,1,5,5,5,5,5,6,5,3,6,4,4,4,4,3,3,4.6,4.0,4.8,0,0,0
MLP,CC,PPR,.0721,.0008,0,.6650,.0082,0,.3653,.0106,0,.0630,.0010,0,.4199,.0072,0,.2078,.0088,0,.0273,.0005,0,.4094,.0170,1,.0776,.0043,0,.0596,.0008,0,.6376,.0083,0,.5298,.0119,0,.0410,.0008,0,.1443,.0034,0,.0126,.0005,0,6,6,6,7,7,7,6,2,5,6,6,6,6,5,7,6.2,5.2,6.2,0,0,0
MLP,CC,SP NEIGH,.0500,.0008,1,.4538,.0061,1,.1725,.0075,1,.0313,.0004,1,.2044,.0029,1,.0291,.0008,1,.0219,.0003,1,.5699,.0182,0,.0450,.0013,1,.0439,.0005,1,.5057,.0066,1,.2948,.0065,1,.0351,.0008,1,.1319,.0027,0,.0105,.0005,1,2,2,1,1,1,1,2,5,1,1,1,1,2,4,1,1.6,2.6,1.0,1,0,1
MLP,CC,PPR NEIGH,.0548,.0007,0,.5454,.0062,0,.2126,.0088,0,.0374,.0003,0,.2439,.0028,0,.0538,.0016,0,.0224,.0002,0,.6090,.0189,0,.0468,.0012,1,.0446,.0005,1,.5236,.0070,0,.3008,.0073,1,.0414,.0006,0,.1514,.0024,0,.0120,.0003,0,3,3,3,3,3,3,3,7,3,2,3,2,7,7,5,3.6,4.6,3.2,0,0,0
MLP,PCC,Unadjusted,.0827,.0006,0,.8565,.0035,0,.2522,.0031,0,.0361,.0004,0,.2782,.0025,0,.0372,.0007,0,.0497,.0003,0,1.105,.0059,0,.1316,.0013,0,.0533,.0002,0,.6342,.0021,0,.2015,.0016,0,.0472,.0006,0,.1809,.0023,0,.0159,.0003,0,7,7,7,6,6,3,7,7,7,7,7,7,7,7,7,6.8,6.8,6.2,0,0,0
MLP,PCC,Adjusted,.0481,.0005,0,.4186,.0052,0,.1404,.0045,0,.0336,.0006,0,.2271,.0039,0,.0384,.0011,0,.0191,.0001,0,.3036,.0057,1,.0255,.0004,1,.0334,.0004,0,.3690,.0048,0,.1337,.0040,0,.0311,.0004,0,.1071,.0010,0,.0094,.0005,0,4,4,4,3,3,6,4,2,4,5,5,5,4,3,5,4.0,3.4,4.8,0,0,0
MLP,PCC,NEIGH,.0326,.0005,1,.2865,.0047,1,.0493,.0019,1,.0288,.0003,0,.1908,.0019,0,.0244,.0005,0,.0163,.0002,1,.3595,.0149,0,.0249,.0006,1,.0265,.0002,0,.2936,.0029,0,.0882,.0020,1,.0295,.0004,1,.1037,.0016,1,.0088,.0005,0,1,1,1,2,2,2,1,5,1,3,3,3,1,1,3,1.6,2.4,2.0,1,1,0
MLP,PCC,SP,.0490,.0006,0,.4385,.0068,0,.1502,.0053,0,.0343,.0004,0,.2355,.0027,0,.0378,.0008,0,.0195,.0001,0,.3003,.0057,1,.0261,.0005,1,.0333,.0004,0,.3644,.0048,0,.1336,.0037,0,.0307,.0005,0,.1063,.0013,1,.0081,.0003,1,5,5,5,4,5,4,5,1,6,4,4,4,3,2,2,4.2,3.4,4.2,0,0,0
MLP,PCC,PPR,.0530,.0008,0,.4867,.0074,0,.1719,.0062,0,.0507,.0004,0,.3505,.0037,0,.1278,.0038,0,.0196,.0002,0,.3053,.0070,1,.0260,.0005,1,.0339,.0004,0,.3721,.0055,0,.1378,.0037,0,.0333,.0006,0,.1194,.0027,0,.0093,.0005,0,6,6,6,7,7,7,6,3,5,6,6,6,5,5,4,6.0,5.4,5.6,0,0,0
MLP,PCC,SP NEIGH,.0330,.0006,1,.2993,.0058,0,.0511,.0023,1,.0271,.0004,1,.1825,.0020,1,.0215,.0005,1,.0165,.0002,1,.3469,.0140,0,.0249,.0007,1,.0255,.0002,1,.2844,.0029,1,.0836,.0022,1,.0295,.0006,1,.1076,.0021,1,.0075,.0003,1,2,2,2,1,1,1,2,4,2,1,1,1,2,4,1,1.6,2.4,1.4,1,1,1
MLP,PCC,PPR NEIGH,.0363,.0004,0,.3558,.0050,0,.0615,.0023,0,.0345,.0004,0,.2288,.0031,0,.0379,.0009,0,.0170,.0001,0,.3852,.0149,0,.0252,.0006,1,.0262,.0002,0,.2908,.0034,1,.0850,.0026,1,.0371,.0005,0,.1345,.0018,0,.0101,.0003,0,3,3,3,5,4,5,3,6,3,2,2,2,6,6,6,3.8,4.2,3.8,0,0,0
GAT,CC,Unadjusted,.0459,.0008,0,.4335,.0062,0,.0959,.0041,0,.0218,.0003,1,.1437,.0020,1,.0142,.0004,1,.0247,.0005,0,.3835,.0074,0,.0551,.0035,0,.0461,.0009,0,.4887,.0094,0,.2891,.0117,0,.0358,.0004,0,.1374,.0014,0,.0095,.0002,1,7,7,7,1,1,1,7,7,7,7,7,7,5,5,2,5.4,5.4,4.8,0,0,0
GAT,CC,Adjusted,.0354,.0007,0,.3240,.0051,0,.0828,.0047,0,.0220,.0004,1,.1477,.0025,1,.0158,.0005,0,.0185,.0004,0,.3015,.0108,1,.0356,.0032,0,.0356,.0008,0,.4005,.0131,0,.2419,.0121,0,.0321,.0006,1,.1173,.0025,1,.0101,.0006,1,4,3,5,3,3,3,4,2,5,6,6,6,1,1,4,3.6,3.0,4.6,0,0,0
GAT,CC,NEIGH,.0332,.0006,1,.3010,.0048,1,.0695,.0037,1,.0219,.0003,1,.1460,.0024,1,.0151,.0005,1,.0161,.0002,1,.2947,.0110,1,.0248,.0012,1,.0329,.0006,1,.3586,.0102,1,.1957,.0084,1,.0335,.0005,0,.1246,.0021,0,.0106,.0005,0,2,1,3,2,2,2,1,1,1,4,2,4,4,3,5,2.6,1.8,3.0,0,1,0
GAT,CC,SP,.0354,.0006,0,.3279,.0049,0,.0793,.0041,0,.0232,.0004,0,.1565,.0030,0,.0172,.0007,0,.0187,.0004,0,.3224,.0116,0,.0347,.0032,0,.0330,.0007,1,.3744,.0104,1,.2040,.0104,1,.0322,.0008,1,.1198,.0030,1,.0091,.0004,1,5,5,4,5,5,5,5,3,4,5,4,5,2,2,1,4.4,3.8,3.8,0,0,0
GAT,CC,PPR,.0357,.0006,0,.3432,.0056,0,.0829,.0046,0,.0348,.0006,0,.2388,.0052,0,.0706,.0040,0,.0193,.0004,0,.3341,.0135,0,.0379,.0040,0,.0324,.0008,1,.3746,.0118,1,.1867,.0118,1,.0445,.0006,0,.1615,.0026,0,.0154,.0005,0,6,6,6,7,7,7,6,4,6,3,5,2,6,6,6,5.6,5.6,5.4,0,0,0
GAT,CC,SP NEIGH,.0330,.0006,1,.3045,.0051,1,.0657,.0034,1,.0226,.0004,0,.1516,.0025,0,.0162,.0005,0,.0166,.0003,1,.3379,.0125,0,.0252,.0012,1,.0320,.0006,1,.3515,.0101,1,.1891,.0084,1,.0327,.0008,1,.1269,.0031,0,.0097,.0005,1,1,2,1,4,4,4,2,5,2,1,1,3,3,4,3,2.2,3.2,2.6,1,0,1
GAT,CC,PPR NEIGH,.0340,.0005,1,.3258,.0054,0,.0673,.0031,1,.0326,.0006,0,.2227,.0046,0,.0611,.0037,0,.0175,.0003,0,.3437,.0124,0,.0266,.0013,1,.0323,.0006,1,.3598,.0096,1,.1854,.0083,1,.0481,.0005,0,.1768,.0025,0,.0176,.0004,0,3,4,2,6,6,6,3,6,3,2,3,1,7,7,7,4.2,5.2,3.8,0,0,0
GAT,PCC,Unadjusted,.0479,.0004,0,.5323,.0041,0,.0933,.0016,0,.0219,.0003,0,.1573,.0017,0,.0143,.0003,0,.0314,.0003,0,.9570,.0130,0,.0627,.0011,0,.0398,.0004,0,.4674,.0046,0,.1266,.0030,0,.0474,.0006,0,.1872,.0019,0,.0164,.0003,0,7,7,7,5,5,5,7,7,7,7,7,7,7,7,7,6.6,6.6,6.6,0,0,0
GAT,PCC,Adjusted,.0297,.0006,1,.2660,.0043,0,.0485,.0020,0,.0192,.0003,1,.1262,.0017,1,.0111,.0003,1,.0147,.0002,1,.2776,.0094,1,.0190,.0006,1,.0217,.0003,0,.2326,.0030,0,.0571,.0022,0,.0298,.0005,1,.1086,.0021,1,.0092,.0006,0,3,3,6,1,1,1,2,1,1,6,6,6,2,2,3,2.8,2.6,3.4,0,0,0
GAT,PCC,NEIGH,.0287,.0006,1,.2438,.0044,1,.0426,.0021,1,.0199,.0002,0,.1307,.0015,0,.0120,.0003,0,.0146,.0002,1,.3249,.0122,0,.0216,.0011,0,.0211,.0003,0,.2271,.0038,1,.0514,.0023,0,.0313,.0006,0,.1148,.0024,0,.0096,.0006,0,1,1,2,2,2,2,1,3,4,5,2,5,4,4,4,2.6,2.4,3.4,1,1,0
GAT,PCC,SP,.0297,.0006,1,.2688,.0045,0,.0474,.0020,0,.0200,.0004,0,.1358,.0027,0,.0128,.0006,0,.0153,.0002,0,.3342,.0126,0,.0197,.0007,1,.0208,.0003,0,.2286,.0036,1,.0491,.0021,0,.0292,.0007,1,.1077,.0028,1,.0074,.0003,1,4,4,5,3,3,3,3,4,3,3,4,4,1,1,1,2.8,3.2,3.2,0,0,0
GAT,PCC,PPR,.0300,.0004,0,.2818,.0043,0,.0457,.0017,0,.0281,.0004,0,.1905,.0029,0,.0334,.0016,0,.0158,.0002,0,.3178,.0112,0,.0195,.0006,1,.0210,.0003,0,.2305,.0034,0,.0460,.0018,0,.0420,.0006,0,.1522,.0023,0,.0133,.0004,0,6,6,4,7,7,7,5,2,2,4,5,3,5,5,5,5.4,5.0,4.2,0,0,0
GAT,PCC,SP NEIGH,.0289,.0006,1,.2486,.0042,1,.0405,.0018,1,.0203,.0003,0,.1384,.0024,0,.0131,.0005,0,.0153,.0002,0,.4099,.0163,0,.0229,.0010,0,.0197,.0003,1,.2200,.0041,1,.0417,.0019,1,.0306,.0009,1,.1148,.0035,1,.0083,.0004,1,2,2,1,4,4,4,4,6,5,1,1,2,3,3,2,2.8,3.2,2.8,0,0,1
GAT,PCC,PPR NEIGH,.0300,.0005,1,.2740,.0029,0,.0437,.0015,1,.0270,.0003,0,.1812,.0025,0,.0278,.0011,0,.0165,.0002,0,.3985,.0143,0,.0246,.0011,0,.0199,.0003,1,.2273,.0044,1,.0407,.0019,1,.0470,.0005,0,.1697,.0021,0,.0159,.0003,0,5,5,3,6,6,6,6,5,6,2,3,1,6,6,6,5.0,5.0,4.4,0,0,0
GCN,CC,Unadjusted,.0364,.0005,0,.3531,.0043,0,.0646,.0031,0,.0229,.0003,0,.1513,.0025,0,.0160,.0004,0,.0221,.0002,0,.2764,.0033,0,.0524,.0012,0,.0513,.0005,0,.5458,.0058,0,.3435,.0050,0,.0330,.0004,0,.1260,.0014,0,.0079,.0002,1,7,7,6,5,5,5,7,7,7,7,7,7,5,5,1,6.2,6.2,5.2,0,0,0
GCN,CC,Adjusted,.0273,.0007,1,.2566,.0054,1,.0550,.0048,1,.0222,.0003,0,.1483,.0028,1,.0156,.0004,0,.0147,.0002,0,.1994,.0044,1,.0221,.0008,0,.0310,.0007,1,.3337,.0069,1,.1645,.0117,1,.0303,.0004,1,.1070,.0018,1,.0089,.0005,0,4,3,4,4,4,4,5,1,5,3,3,3,1,1,4,3.4,2.4,4.0,0,1,0
GCN,CC,NEIGH,.0272,.0006,1,.2506,.0045,1,.0475,.0035,1,.0215,.0003,1,.1443,.0028,1,.0147,.0005,1,.0127,.0001,1,.2095,.0057,1,.0142,.0004,1,.0344,.0004,0,.3605,.0038,0,.2357,.0060,0,.0311,.0005,1,.1109,.0017,1,.0087,.0004,0,3,1,1,2,2,3,1,3,2,6,5,6,3,2,3,3.0,2.6,3.0,0,0,0
GCN,CC,SP,.0266,.0006,1,.2592,.0053,1,.0545,.0045,1,.0217,.0003,1,.1480,.0025,1,.0145,.0004,1,.0145,.0002,0,.2010,.0045,1,.0198,.0006,0,.0295,.0008,1,.3193,.0079,1,.1433,.0122,1,.0309,.0005,1,.1135,.0022,0,.0091,.0005,0,1,4,3,3,3,2,4,2,4,1,1,2,2,3,5,2.2,2.6,3.2,1,0,0
GCN,CC,PPR,.0298,.0008,0,.2978,.0062,0,.0667,.0061,0,.0351,.0006,0,.2438,.0056,0,.0728,.0041,0,.0153,.0002,0,.2182,.0053,0,.0229,.0011,0,.0295,.0009,1,.3287,.0097,1,.1414,.0138,1,.0402,.0004,0,.1442,.0017,0,.0115,.0003,0,6,6,7,7,7,7,6,4,6,2,2,1,6,6,6,5.4,5.0,5.4,0,0,0
GCN,CC,SP NEIGH,.0269,.0006,1,.2555,.0044,1,.0493,.0036,1,.0210,.0003,1,.1439,.0022,1,.0141,.0004,1,.0129,.0001,1,.2296,.0061,0,.0138,.0004,1,.0337,.0004,0,.3515,.0039,0,.2295,.0053,0,.0312,.0006,1,.1179,.0022,0,.0086,.0004,0,2,2,2,1,1,1,2,5,1,4,4,5,4,4,2,2.6,3.2,2.2,0,0,1
GCN,CC,PPR NEIGH,.0297,.0006,0,.2921,.0048,0,.0552,.0042,1,.0331,.0005,0,.2292,.0052,0,.0625,.0039,0,.0141,.0002,0,.2540,.0065,0,.0155,.0004,0,.0337,.0004,0,.3636,.0048,0,.2250,.0067,0,.0438,.0006,0,.1583,.0022,0,.0135,.0003,0,5,5,5,6,6,6,3,6,3,5,6,4,7,7,7,5.2,6.0,5.0,0,0,0
GCN,PCC,Unadjusted,.0438,.0003,0,.4697,.0030,0,.0809,.0016,0,.0221,.0003,0,.1574,.0021,0,.0145,.0004,0,.0315,.0001,0,.8508,.0040,0,.0639,.0003,0,.0391,.0002,0,.4667,.0019,0,.1074,.0009,0,.0426,.0005,0,.1673,.0016,0,.0131,.0003,0,7,7,7,5,5,5,7,7,7,7,7,7,6,7,7,6.4,6.6,6.6,0,0,0
GCN,PCC,Adjusted,.0246,.0007,1,.2216,.0041,0,.0359,.0033,0,.0190,.0003,0,.1259,.0019,1,.0109,.0003,0,.0122,.0002,1,.2056,.0062,1,.0129,.0004,1,.0228,.0002,0,.2411,.0019,0,.0581,.0013,0,.0274,.0005,1,.0969,.0021,1,.0071,.0005,1,4,4,6,4,4,4,1,1,1,6,5,5,2,1,2,3.4,3.0,3.6,0,0,0
GCN,PCC,NEIGH,.0239,.0003,1,.2073,.0024,1,.0291,.0011,1,.0188,.0002,0,.1253,.0018,1,.0108,.0003,0,.0134,.0002,0,.2920,.0110,0,.0177,.0005,0,.0191,.0002,0,.2054,.0026,0,.0436,.0018,0,.0283,.0005,0,.1007,.0020,1,.0077,.0005,0,2,1,2,3,3,3,4,4,4,2,2,3,3,3,4,2.8,2.6,3.2,0,1,0
GCN,PCC,SP,.0237,.0006,1,.2175,.0036,0,.0324,.0026,1,.0181,.0002,1,.1232,.0017,1,.0100,.0003,1,.0126,.0001,0,.2393,.0071,0,.0130,.0004,1,.0218,.0003,0,.2337,.0032,0,.0511,.0017,0,.0266,.0007,1,.0972,.0027,1,.0062,.0004,1,1,3,4,2,2,1,2,2,2,4,4,4,1,2,1,2.0,2.6,2.4,1,1,1
GCN,PCC,PPR,.0254,.0006,0,.2427,.0042,0,.0349,.0029,0,.0277,.0004,0,.1904,.0035,0,.0342,.0016,0,.0131,.0002,0,.2512,.0063,0,.0138,.0004,0,.0227,.0003,0,.2453,.0030,0,.0602,.0027,0,.0366,.0004,0,.1308,.0016,0,.0093,.0002,0,5,5,5,7,7,7,3,3,3,5,6,6,5,5,5,5.0,5.2,5.2,0,0,0
GCN,PCC,SP NEIGH,.0240,.0003,1,.2116,.0021,1,.0279,.0010,1,.0180,.0002,1,.1225,.0017,1,.0100,.0003,1,.0138,.0002,0,.3500,.0130,0,.0182,.0006,0,.0183,.0003,1,.1975,.0031,1,.0383,.0016,1,.0284,.0008,0,.1062,.0031,0,.0072,.0004,0,3,2,1,1,1,2,5,5,5,1,1,1,4,4,3,2.8,2.6,2.4,0,1,1
GCN,PCC,PPR NEIGH,.0264,.0003,0,.2479,.0020,0,.0320,.0011,0,.0266,.0003,0,.1811,.0026,0,.0298,.0014,0,.0154,.0002,0,.3837,.0106,0,.0216,.0005,0,.0195,.0003,0,.2102,.0029,0,.0418,.0017,1,.0430,.0005,0,.1552,.0020,0,.0130,.0003,0,6,6,3,6,6,6,6,6,6,3,3,2,7,6,6,5.6,5.4,4.6,0,0,0
APPNP,CC,Unadjusted,.0308,.0006,0,.3047,.0053,0,.0489,.0028,0,.0223,.0003,0,.1438,.0018,0,.0146,.0003,0,.0215,.0002,0,.2705,.0030,0,.0615,.0028,0,.0588,.0005,0,.6228,.0065,0,.4767,.0088,0,.0326,.0005,0,.1228,.0018,0,.0075,.0002,1,7,7,7,5,5,5,7,5,7,7,7,7,5,5,1,6.2,5.8,5.4,0,0,0
APPNP,CC,Adjusted,.0238,.0003,1,.2340,.0025,0,.0348,.0010,1,.0212,.0002,0,.1404,.0019,1,.0139,.0003,1,.0158,.0004,0,.2465,.0096,1,.0387,.0044,0,.0319,.0007,0,.3458,.0076,0,.1716,.0114,0,.0290,.0006,1,.1054,.0023,1,.0082,.0004,1,2,3,2,4,3,4,4,2,6,3,3,3,1,1,4,2.8,2.4,3.8,0,1,0
APPNP,CC,NEIGH,.0236,.0004,1,.2255,.0030,1,.0331,.0011,1,.0211,.0002,0,.1414,.0019,1,.0138,.0003,1,.0146,.0002,1,.2576,.0091,1,.0239,.0010,1,.0440,.0006,0,.4623,.0063,0,.3468,.0093,0,.0304,.0005,0,.1100,.0019,1,.0078,.0003,1,1,1,1,3,4,3,1,3,1,6,6,5,3,2,2,2.8,3.2,2.4,0,0,1
APPNP,CC,SP,.0246,.0004,0,.2468,.0039,0,.0386,.0016,0,.0207,.0004,1,.1398,.0024,1,.0137,.0004,1,.0158,.0004,0,.2457,.0078,1,.0383,.0043,0,.0309,.0008,0,.3398,.0087,1,.1702,.0129,0,.0301,.0008,1,.1117,.0028,0,.0085,.0005,0,4,4,4,2,2,2,3,1,5,2,2,2,2,3,5,2.6,2.4,3.6,1,1,0
APPNP,CC,PPR,.0277,.0005,0,.2866,.0053,0,.0437,.0022,0,.0344,.0006,0,.2383,.0055,0,.0641,.0038,0,.0166,.0005,0,.2650,.0091,1,.0381,.0041,0,.0292,.0006,1,.3274,.0070,1,.1207,.0090,1,.0390,.0006,0,.1410,.0025,0,.0108,.0003,0,6,6,6,7,7,7,6,4,4,1,1,1,6,6,6,5.2,4.8,4.8,0,0,0
APPNP,CC,SP NEIGH,.0241,.0005,1,.2338,.0035,0,.0374,.0016,0,.0202,.0003,1,.1371,.0021,1,.0132,.0005,1,.0151,.0002,1,.2952,.0113,0,.0250,.0011,1,.0436,.0007,0,.4580,.0076,0,.3474,.0106,0,.0304,.0007,1,.1176,.0023,0,.0081,.0004,1,3,2,3,1,1,1,2,6,2,5,4,6,4,4,3,3.0,3.4,3.0,0,0,0
APPNP,CC,PPR NEIGH,.0275,.0005,0,.2783,.0048,0,.0412,.0019,0,.0312,.0005,0,.2150,.0048,0,.0486,.0028,0,.0160,.0002,0,.3074,.0101,0,.0261,.0011,1,.0435,.0005,0,.4619,.0067,0,.3302,.0088,0,.0463,.0008,0,.1727,.0030,0,.0153,.0005,0,5,5,5,6,6,6,5,7,3,4,5,4,7,7,7,5.4,6.0,5.0,0,0,0
APPNP,PCC,Unadjusted,.0374,.0003,0,.4124,.0029,0,.0598,.0014,0,.0214,.0003,0,.1509,.0020,0,.0133,.0003,0,.0318,.0001,0,.9795,.0038,0,.0682,.0004,0,.0390,.0002,0,.4657,.0022,0,.1072,.0009,0,.0416,.0004,0,.1662,.0015,0,.0127,.0002,0,7,7,7,5,5,5,7,7,7,7,7,7,6,7,6,6.4,6.6,6.4,0,0,0
APPNP,PCC,Adjusted,.0217,.0004,1,.1986,.0026,1,.0251,.0009,1,.0184,.0002,0,.1211,.0016,0,.0100,.0002,0,.0124,.0002,1,.2442,.0075,1,.0136,.0003,1,.0256,.0003,0,.2638,.0030,0,.0986,.0034,0,.0270,.0004,1,.0952,.0018,1,.0066,.0004,0,2,3,4,3,2,3,1,1,1,5,5,5,2,1,2,2.6,2.4,3.0,0,1,0
APPNP,PCC,NEIGH,.0224,.0003,0,.1943,.0025,1,.0245,.0008,1,.0184,.0002,0,.1222,.0015,0,.0103,.0002,0,.0139,.0002,0,.3133,.0133,0,.0205,.0006,0,.0231,.0003,0,.2471,.0039,0,.0731,.0030,0,.0287,.0005,0,.1007,.0020,0,.0073,.0003,0,3,1,3,4,4,4,4,4,4,3,2,3,4,3,4,3.6,2.8,3.6,0,0,0
APPNP,PCC,SP,.0211,.0003,1,.1994,.0025,1,.0236,.0009,1,.0173,.0002,1,.1170,.0016,1,.0093,.0003,1,.0127,.0002,1,.2901,.0088,0,.0144,.0004,0,.0240,.0003,0,.2513,.0037,0,.0858,.0032,0,.0260,.0006,1,.0959,.0024,1,.0058,.0003,1,1,4,1,1,1,1,2,3,2,4,4,4,1,2,1,1.8,2.8,1.8,1,0,1
APPNP,PCC,PPR,.0235,.0003,0,.2299,.0024,0,.0255,.0009,1,.0270,.0004,0,.1840,.0031,0,.0308,.0014,0,.0133,.0002,0,.2744,.0073,0,.0153,.0004,0,.0257,.0004,0,.2704,.0044,0,.1062,.0051,0,.0364,.0004,0,.1311,.0015,0,.0091,.0002,0,5,5,5,7,7,7,3,2,3,6,6,6,5,5,5,5.2,5.0,5.2,0,0,0
APPNP,PCC,SP NEIGH,.0224,.0003,0,.1968,.0023,1,.0244,.0009,1,.0178,.0002,1,.1211,.0017,0,.0100,.0003,0,.0144,.0002,0,.3782,.0153,0,.0215,.0007,0,.0215,.0004,1,.2315,.0048,1,.0642,.0031,1,.0286,.0008,0,.1079,.0029,0,.0072,.0003,0,4,2,2,2,3,2,5,5,5,1,1,1,3,4,3,3.0,3.0,2.6,0,0,0
APPNP,PCC,PPR NEIGH,.0251,.0003,0,.2349,.0025,0,.0272,.0006,0,.0264,.0003,0,.1794,.0026,0,.0285,.0013,0,.0162,.0002,0,.4062,.0126,0,.0254,.0006,0,.0231,.0003,0,.2478,.0037,0,.0676,.0032,1,.0446,.0006,0,.1634,.0024,0,.0140,.0003,0,6,6,6,6,6,6,6,6,6,2,3,2,7,6,7,5.4,5.4,5.4,0,0,0

==> tables/twitch_quantification_results.csv <==
model,approach,type,avgRankAE,avgRankRAE,ENaes,ENaesBest,ENraes,ENraesBest,DEaes,DEaesBest,DEraes,DEraesBest,FRaes,FRaesBest,FRraes,FRraesBest,RUaes,RUaesBest,RUraes,RUraesBest,ESaes,ESaesBest,ESraes,ESraesBest,KOaes,KOaesBest,KOraes,KOraesBest,JAaes,JAaesBest,JAraes,JAraesBest
MLP,CC,hard,2.8,2.8,.014,0,.028,0,.120,0,.257,0,.115,0,.246,0,.205,0,.539,0,.210,0,.512,0,.322,0,2.7,0,.240,0,1.9,0
MLP,ACC,hard,2.2,2.2,.030,0,.060,0,.002,1,.004,1,.094,0,.201,0,.066,1,.172,1,.254,0,.619,0,.063,1,.530,1,.066,0,.532,1
MLP,SIS ACC,hard,2.8,2.8,.023,0,.047,0,.013,0,.028,0,.107,0,.228,0,.080,0,.211,0,.262,0,.639,0,.063,0,.530,0,.066,1,.532,0
MLP,SIS NEIGH ACC,hard,2.2,2.2,.008,1,.016,1,.138,0,.297,0,.032,1,.069,1,.207,0,.544,0,.168,1,.408,1,.063,0,.530,0,.066,0,.532,0
MLP,PCC,soft,4.0,4.0,.023,0,.046,0,.154,0,.332,0,.104,0,.223,0,.215,0,.565,0,.187,0,.455,0,.370,0,3.1,0,.370,0,3.0,0
MLP,PACC,soft,2.0,2.0,.004,1,.007,1,.089,0,.192,0,.043,0,.093,0,.056,1,.146,1,.134,0,.326,0,.063,1,.530,1,.066,1,.532,1
MLP,SIS PACC,soft,1.8,1.8,.012,0,.025,0,.088,1,.190,1,.043,0,.092,0,.056,0,.146,0,.130,0,.317,0,.063,0,.530,0,.066,0,.532,0
MLP,SIS NEIGH PACC,soft,2.2,2.2,.015,0,.030,0,.133,0,.285,0,.015,1,.032,1,.162,0,.424,0,.048,1,.116,1,.063,0,.530,0,.066,0,.532,0
APPNP,CC,hard,2.4,2.4,.004,1,.008,1,.119,0,.255,0,.115,0,.246,0,.177,0,.465,0,.210,0,.512,0,.071,0,.597,0,.218,0,1.7,0
APPNP,ACC,hard,2.4,2.4,.021,0,.042,0,.011,0,.023,0,.089,1,.190,1,.089,0,.233,0,.244,0,.595,0,.063,1,.530,1,.066,1,.532,1
APPNP,SIS ACC,hard,1.8,1.8,.011,0,.021,0,.008,1,.016,1,.090,0,.193,0,.080,1,.210,1,.241,0,.587,0,.063,0,.530,0,.066,0,.532,0
APPNP,SIS NEIGH ACC,hard,3.4,3.4,.096,0,.191,0,.399,0,.858,0,.177,0,.379,0,.256,0,.671,0,.040,1,.097,1,.063,0,.530,0,.066,0,.532,0
APPNP,PCC,soft,1.4,1.4,.002,1,.005,1,.151,1,.324,1,.107,1,.230,1,.186,1,.488,1,.192,0,.467,0,.260,0,2.2,0,.337,0,2.7,0
APPNP,PACC,soft,2.4,2.4,.137,0,.274,0,.386,0,.829,0,.206,0,.442,0,.256,0,.671,0,.086,1,.209,1,.063,1,.530,1,.066,1,.532,1
APPNP,SIS PACC,soft,2.4,2.4,.117,0,.235,0,.391,0,.840,0,.202,0,.432,0,.256,0,.671,0,.092,0,.223,0,.063,0,.530,0,.066,0,.532,0
APPNP,SIS NEIGH PACC,soft,3.8,3.8,.216,0,.431,0,.590,0,1.3,0,.362,0,.775,0,.256,0,.671,0,.252,0,.613,0,.063,0,.530,0,.066,0,.532,0

